HpRNet : Incorporating Residual Noise Modeling for Violin in a Variational Parametric Synthesizer

Generative Models for Audio Synthesis have been gaining momentum in the last few years. More recently, parametric representations of the audio signal have been incorporated to facilitate better musical control of the synthesized output. In this work, we investigate a parametric model for violin tones, in particular the generative modeling of the residual bow noise to make for more natural tone quality. To aid in our analysis, we introduce a dataset of Carnatic Violin Recordings where bow noise is an integral part of the playing style of higher pitched notes in specific gestural contexts. We obtain insights about each of the harmonic and residual components of the signal, as well as their interdependence, via observations on the latent space derived in the course of variational encoding of the spectral envelopes of the sustained sounds.

==> ISMIR-manuscript (3)/Images/HpR.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HpR.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.05617523bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25336827)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{HpR.pdf}}%
    \put(0.3814,0.1350763){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h(t) + r(t)$\end{tabular}}}}%
    \put(0.6285002,0.12224792){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\bf HpR\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{HpR.pdf}}%
    \put(0.79507524,0.16272508){\color[rgb]{0,0,0}\rotatebox{30.272119}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h(t)$\end{tabular}}}}}%
    \put(0.78884492,0.06807056){\color[rgb]{0,0,0}\rotatebox{-29.727881}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$r(t)$\end{tabular}}}}}%
    % \put(0.35354085,0.23066418){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\href{https://drive.google.com/open?id=1oSGqPye-x2fnT-i56JjxtRwzXApcKrj-}{\includegraphics[scale = 0.02]{./pl.png}}\end{tabular}}}}%
    % \put(0.97230422,0.18426324){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\href{https://drive.google.com/open?id=1iQNuqT-8BOS8B9fjEsTy225rB68R_NAc}{\includegraphics[scale = 0.02]{./pl.png}}\end{tabular}}}}%
    % \put(0.97230422,0.04865894){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\href{https://drive.google.com/open?id=1lx6w9PnrZbKVqC5AqJV0fFYaxF_Jmp9R}{\includegraphics[scale = 0.02]{./pl.png}}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> ISMIR-manuscript (3)/Images/HpR_flow.pdf_tex <==
%% Creator: Inkscape 1.0 (6e3e5246a0, 2020-05-07), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HpR_flow.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{208.96588898bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48959387)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{HpR_flow.pdf}}%
    \put(0.15634747,0.24011205){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}HpR\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{HpR_flow.pdf}}%
    \put(0.34620894,0.40341536){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}TAE\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{HpR_flow.pdf}}%
    \put(0.34620894,0.07752335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}TAE\end{tabular}}}}%
    \put(-0.00157304,0.24011205){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x(t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{HpR_flow.pdf}}%
    \put(0.47553448,0.28133881){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rm{CC_H}$\end{tabular}}}}%
    \put(0.60534514,0.28111192){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rm{f_0}$\end{tabular}}}}%
    \put(0.53783046,0.19646587){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rm{CC_R}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{HpR_flow.pdf}}%
    \put(0.7792275,0.41375235){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sinusoidal\end{tabular}}}}%
    \put(0.75895736,0.39200256){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reconstruction\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{HpR_flow.pdf}}%
    \put(0.80457291,0.07752335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}IFFT\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{HpR_flow.pdf}}%
    \put(0.80731183,0.24011205){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Add\end{tabular}}}}%
    \put(0.93877185,0.24011205){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x'(t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{HpR_flow.pdf}}%
    \put(0.18254681,0.29251034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Harmonic\end{tabular}}}}%
    \put(0.18218774,0.18375998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Residual\end{tabular}}}}%
    \put(0.83329378,0.29251034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h(t)$\end{tabular}}}}%
    \put(0.8331194,0.18375998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$r(t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{HpR_flow.pdf}}%
  \end{picture}%
\endgroup%


==> ISMIR-manuscript (3)/data/02_M_Sa_Sm_So_H.csv <==
f,ogH,taeH
0.0,-99.81394617592946,-92.94765192417911
21.533203125,-77.08807625915685,-92.5529721211602
43.06640625,-94.30478683373515,-91.38477057244063
64.599609375,-77.19919092171537,-89.4898532961318
86.1328125,-88.63678153316147,-86.94389094467039
107.666015625,-77.16935255044896,-83.84797941554788
129.19921875,-84.22254078266228,-80.32397263023901
150.732421875,-76.60334092341674,-76.50875266431032
172.265625,-79.78742731384267,-72.54766776068934
193.798828125,-75.34445177762211,-68.58743771808132
215.33203125,-74.99625124991117,-64.76889090364081
236.865234375,-74.77111950751464,-61.21994770442388
258.3984375,-68.31399122148804,-58.04929103581397
279.931640625,-69.27376454006682,-55.34115630143505
301.46484375,-59.78139051044035,-53.15162485201222
322.998046875,-51.219574133390026,-51.506715114595764
344.53125,-51.22587416628121,-50.40243833810217
366.064453125,-61.710061557485865,-49.80683116681688
387.59765625,-62.3829843956752,-49.66380969935492
409.130859375,-67.13093584290769,-49.898527222568845
430.6640625,-65.22916091013306,-50.423779303147725
452.197265625,-68.71709371052889,-51.1469026628907
473.73046875,-66.82455916165068,-51.97657146631986
495.263671875,-69.94604641581782,-52.82891338861163
516.796875,-67.0991255001555,-53.63244776571011
538.330078125,-70.675335532097,-54.33148119846634
559.86328125,-66.51657552345796,-54.88776719079232
581.396484375,-71.22036405198196,-55.28042558949512
602.9296875,-64.31346693174822,-55.504301999534036
624.462890625,-70.20778792483026,-55.56710460317956
645.99609375,-56.806430432202006,-55.48576694941447
667.529296875,-54.99158186579232,-55.282537340924236
689.0625,-65.20721259931821,-54.981283285309374
710.595703125,-66.57844598635457,-54.60442650903666
732.12890625,-85.33822354964047,-54.17080178494629
753.662109375,-66.98605724171945,-53.6945793484101
775.1953125,-83.51528244250807,-53.18522802734325
796.728515625,-66.48579949133418,-52.648347340496606
818.26171875,-77.7751054795707,-52.08708233473245
839.794921875,-65.43592332243928,-51.50377017657705
861.328125,-75.22080156082782,-50.90146038699114
882.861328125,-63.6095436636303,-50.2850004647539
904.39453125,-72.289420621923,-49.66147641881989
925.927734375,-60.30249919069851,-49.03992729537198
947.4609375,-67.73500637705736,-48.43039333981192
968.994140625,-52.1176167765596,-47.842486588753
990.52734375,-46.78912872564981,-47.28376979989605
1012.060546875,-49.24704364365439,-46.758278899104376
1033.59375,-65.17755935943666,-46.265517000219916
1055.126953125,-59.08168502171933,-45.80018457618393
1076.66015625,-67.77676954705866,-45.35279925780422
1098.193359375,-61.7568396787386,-44.91121622757593
1119.7265625,-67.01898919938743,-44.462907651084116
1141.259765625,-62.03135396341288,-43.99772049772664
1162.79296875,-65.33029561382062,-43.51072849518325
1184.326171875,-60.88008359398862,-43.00474318287983
1205.859375,-62.67658153502954,-42.492061055302116
1227.392578125,-58.48134770371558,-41.995099599045304
1248.92578125,-58.72241807049414,-41.545706277283216
1270.458984375,-53.90585144651094,-41.1830945302641
1291.9921875,-51.54151183458127,-40.950546881398104
1313.525390625,-40.96988704688893,-40.89120156511433
1335.05859375,-40.64916669912732,-41.0433806990214
1356.591796875,-49.670611409763126,-41.43600412817
1378.125,-55.28353673402927,-42.08465015084583
1399.658203125,-57.46845344562181,-42.98876814880879
1421.19140625,-60.39751366359311,-44.130424453513314
1442.724609375,-61.8023751965818,-45.474786680696525
1464.2578125,-63.43926533532252,-46.97234569839377
1485.791015625,-64.91249098279812,-48.56266510593058
1507.32421875,-65.46247189762806,-50.17926299745853
1528.857421875,-67.34441936727883,-51.75509416456529
1550.390625,-66.73968383048197,-53.22803062316958
1571.923828125,-69.51896430089977,-54.5457434169148
1593.45703125,-66.8867271808231,-55.66946795457363
1614.990234375,-71.63039887959351,-56.5762776950967
1636.5234375,-60.91795665126126,-57.25967748826447
1658.056640625,-58.2707657091634,-57.72853338073388
1679.58984375,-62.63776507432355,-58.004553120396636
1701.123046875,-74.57568998731156,-58.11869542075354
1722.65625,-68.95601162938789,-58.10699580013428
1744.189453125,-77.1614656521625,-58.00633975800237
1765.72265625,-70.92824479439463,-57.850686809831245
1787.255859375,-79.53777625544537,-57.66815770329687
1808.7890625,-71.45016109122716,-57.47925673961675
1830.322265625,-82.14298434965929,-57.29633254937209
1851.85546875,-71.42625715536627,-57.124208116769914
1873.388671875,-81.74919486794725,-56.961758197456135
1894.921875,-70.51994603387243,-56.80409975810201
1916.455078125,-75.92639457867108,-56.645002490561325
1937.98828125,-68.30371659066536,-56.479127444033736
1959.521484375,-64.78018578978848,-56.30375926643219
1981.0546875,-55.102171981569526,-56.119800334840846
2002.587890625,-56.26640598235314,-55.93192593035482
2024.12109375,-72.6577750719799,-55.747937898071285
2045.654296875,-66.67449741118159,-55.577478975915355
2067.1875,-82.5091181058939,-55.43036305308998
2088.720703125,-70.52981507016027,-55.314825343081004
2110.25390625,-85.39621397688565,-55.235995307765734
2131.787109375,-72.2010492677641,-55.19484641252536
2153.3203125,-84.53179205301875,-55.18778990597902
2174.853515625,-72.8380617840792,-55.20696984804982
2196.38671875,-84.01736971570665,-55.24120171327394
2217.919921875,-71.55493576485765,-55.277395459718605
2239.453125,-82.21948317224461,-55.30223173575963
2260.986328125,-68.66171647786936,-55.303827623942325
2282.51953125,-72.03665080804932,-55.27314010408059
2304.052734375,-56.33941228167885,-55.20490821884852
2325.5859375,-54.07362824548025,-55.09801914697501
2347.119140625,-60.71950234660578,-54.95528448415506
2368.65234375,-68.76080674361667,-54.782713874711234
2390.185546875,-67.43320926383004,-54.588456788029866
2411.71875,-72.14996915006736,-54.381635660615004
2433.251953125,-71.18556124724631,-54.17130596045035
2454.78515625,-72.04033085601186,-53.965748715927084
2476.318359375,-72.79288042799607,-53.77223343560077
2497.8515625,-71.2614239736956,-53.59729517778682
2519.384765625,-73.73355602181185,-53.447464453790055
2540.91796875,-69.3673563380725,-53.33029045050692
2562.451171875,-73.73373457552951,-53.25542384549567
2583.984375,-66.00674362029353,-53.23548893947386
2605.517578125,-72.56996807504743,-53.28648393852234
2627.05078125,-57.66672961747946,-53.427503873105515
2648.583984375,-52.706038075407385,-53.6796763026297
2670.1171875,-56.36765456173271,-54.06432245887898
2691.650390625,-85.97885239446262,-54.600487889335945
2713.18359375,-66.84070899028606,-55.30210687514371
2734.716796875,-87.97853637144624,-56.175154670924925
2756.25,-72.28124415875055,-57.215185493364146
2777.783203125,-85.8908810529582,-58.40564295863196
2799.31640625,-75.59370211338945,-59.71726192265416
2820.849609375,-85.12780623623692,-61.10876323865511
2842.3828125,-78.2127503111698,-62.52889010633747
2863.916015625,-83.95446681369822,-63.91966632243788
2885.44921875,-80.2403213749536,-65.2205955758192
2906.982421875,-83.14615754284334,-66.37338933226889
2928.515625,-82.2089960749991,-67.32672764333908
2950.048828125,-76.16174743203383,-68.04053492104525
2971.58203125,-69.63971981199799,-68.4892957203635
2993.115234375,-70.21908078599523,-68.66403935664118
3014.6484375,-77.64738994882929,-68.57277389847752
3036.181640625,-85.12202016644892,-68.239330234481
3057.71484375,-81.12711161171659,-67.70076207385836
3079.248046875,-94.18252732120592,-67.00361374761101
3100.78125,-83.19115259837045,-66.19949299875546
3122.314453125,-92.76546825110684,-65.34045465794388
3143.84765625,-83.93265139283602,-64.47470504624634
3165.380859375,-87.46069672262983,-63.64307683244415
3186.9140625,-83.87878902126926,-62.87660926971637
3208.447265625,-81.58942596088707,-62.1954158817362
3229.98046875,-83.84615831325456,-61.60885224172267
3251.513671875,-75.05993450591376,-61.11683373740752
3273.046875,-82.67209198294714,-60.71201886348304
3294.580078125,-63.31142166646139,-60.382484801670124
3316.11328125,-59.47952168058393,-60.11448912276654
3337.646484375,-63.55978008146215,-59.89493646737496
3359.1796875,-83.52967283427542,-59.71324582486211
3380.712890625,-71.01235555471155,-59.56242912017206
3402.24609375,-83.01182598935553,-59.439326736863634
3423.779296875,-74.28711572967822,-59.344079591149715
3445.3125,-81.65159021227636,-59.279030504293985
3466.845703125,-75.89635252339312,-59.24732373894366
3488.37890625,-80.61531765278693,-59.251500582007694
3509.912109375,-76.71266101015195,-59.29236812968573
3531.4453125,-78.34704408283102,-59.368352997521114
3552.978515625,-76.72753948965853,-59.4754533427941
3574.51171875,-74.26941095335039,-59.607787996449645
3596.044921875,-74.59455986505382,-59.758629527775675
3617.578125,-66.21200667105866,-59.92171687493138
3639.111328125,-59.296065127047044,-60.0925874477653
3660.64453125,-61.27144033022594,-60.269657310792795
3682.177734375,-76.17439651781044,-60.45481309591325
3703.7109375,-72.02564042825763,-60.65335528294567
3725.244140625,-80.71510537773483,-60.87323758394288
3746.77734375,-76.50504899805966,-61.123664932591154
3768.310546875,-82.41256033974821,-61.41322449984657
3789.84375,-78.62785846078604,-61.74781248809083
3811.376953125,-82.95578310561626,-62.1286699421387
3832.91015625,-79.56719245003573,-62.55084486981944
3854.443359375,-83.66532210483483,-63.00235399132429
3875.9765625,-79.07193830518992,-63.464231090388985
3897.509765625,-84.01960302939007,-63.91153229402818
3919.04296875,-76.4637218334959,-64.3152383488935
3940.576171875,-80.01033130136577,-64.64486890071484
3962.109375,-65.85916420306472,-64.87152204032323
3983.642578125,-64.1639179394355,-64.97098868950653
4005.17578125,-72.6764862506022,-64.9265749246531
4026.708984375,-76.34503018665322,-64.73129832492145
4048.2421875,-80.83426313875727,-64.38920192137427
4069.775390625,-78.32756477346547,-63.9156399227953
4091.30859375,-85.14149467032378,-63.33651702799749
4112.841796875,-78.2471901603894,-62.68658948289698
4134.375,-87.24127000309791,-62.00704329635471
4155.908203125,-77.32688107873892,-61.34263855870408
4177.44140625,-87.95951343270124,-60.73873931086561
4198.974609375,-75.47893407862708,-60.2385332535154
4220.5078125,-86.75233889402382,-59.88068909490419
4242.041015625,-72.31121872541455,-59.69761204131856
4263.57421875,-84.55402350702764,-59.71435484583804
4285.107421875,-63.94302967633141,-59.94814003944573
4306.640625,-59.62625688041875,-60.40836493141215
4328.173828125,-63.43907550441251,-61.096907902275994
4349.70703125,-97.37760133672943,-62.00854030875504
4371.240234375,-73.16438001265728,-63.131274272720354
4392.7734375,-93.08141074696053,-64.44653722631693
4414.306640625,-78.25486348187462,-65.92914787659531
4435.83984375,-93.18154738330327,-67.54715964759848
4457.373046875,-81.04551810756281,-69.2617194294185
4478.90625,-93.11357632674685,-71.02714554095269
4500.439453125,-83.05178327395043,-72.79144694098255
4521.97265625,-92.54663202921462,-74.49747957569701
4543.505859375,-84.17669520555225,-76.08486616261874
4565.0390625,-90.12770750193047,-77.49270080692604
4586.572265625,-84.44773861093358,-78.66293404462968
4608.10546875,-87.09671271348574,-79.54420591076315
4629.638671875,-81.66750158108329,-80.09578469588902
4651.171875,-85.40321465157581,-80.29119593432391
4672.705078125,-84.09979454987345,-80.12110418648099
4694.23828125,-91.17930881719022,-79.59504687553564
4715.771484375,-85.2796807089397,-78.74171415457151
4737.3046875,-89.48801606404861,-77.60761240722776
4758.837890625,-85.0665438524406,-76.25412495649465
4780.37109375,-87.22939412266958,-74.75316995136559
4801.904296875,-84.7608343872304,-73.18182787921779
4823.4375,-84.88587421441137,-71.6164463126019
4844.970703125,-84.17349731281655,-70.12680818627327
4866.50390625,-81.95518402136493,-68.77095997527806
4888.037109375,-82.74002117841007,-67.59123432494788
4909.5703125,-77.2381089672196,-66.61187416904293
4931.103515625,-79.9735809514413,-65.83848715940653
4952.63671875,-67.05784030776968,-65.25935219431851
4974.169921875,-65.42643787779488,-64.84838983876217
4995.703125,-70.43861339730302,-64.56942187540852
5017.236328125,-92.17438959516817,-64.38120549275675
5038.76953125,-79.21644456935738,-64.24265193562601
5060.302734375,-87.95376369276023,-64.11763659713338
5081.8359375,-84.41936706252491,-63.97887673316798
5103.369140625,-85.23304242968314,-63.81048406324674
5124.90234375,-88.83898502144196,-63.6089744139607
5146.435546875,-82.76615885724075,-63.38271182935151
5167.96875,-95.07133502753052,-63.14995466542597
5189.501953125,-80.16931595485808,-62.93583192014751
5211.03515625,-97.32548397866317,-62.76868984437998
5232.568359375,-76.93648185233027,-62.67629928891854
5254.1015625,-85.32971624383187,-62.682399450848465
5275.634765625,-69.43923346349234,-62.80397875577623
5297.16796875,-63.6669558019822,-63.0495715129029
5318.701171875,-65.41012003891039,-63.4186984983522
5340.234375,-78.37362935355439,-63.902422553898504
5361.767578125,-76.24565012612224,-64.48484827210152
5383.30078125,-81.02805773231603,-65.14528632236168
5404.833984375,-83.85918179002002,-65.86074073673014
5426.3671875,-84.62220005041775,-66.60836706194527
5447.900390625,-88.11440352248383,-67.36758853224218
5469.43359375,-85.48883112904946,-68.12163713234858
5490.966796875,-93.48052377980605,-68.85839205962543
5512.5,-86.1503288689248,-69.5705021779181
5534.033203125,-98.65201790255031,-70.25488392015065
5555.56640625,-86.0403137378755,-70.91176657354788
5577.099609375,-89.13659044803529,-71.54350249306206
5598.6328125,-85.3135807402872,-72.1533661432967
5620.166015625,-76.22003287388941,-72.74453506340154
5641.69921875,-75.07490213361282,-73.31938584339952
5663.232421875,-80.42972772957572,-73.87916129141173
5684.765625,-95.75595758142867,-74.42398562529299
5706.298828125,-85.2986385686146,-74.95313692151923
5727.83203125,-99.5211546641739,-75.46544175510601
5749.365234375,-90.10221454859422,-75.95964303721104
5770.8984375,-99.08469145299856,-76.43460999863652
5792.431640625,-92.24872234168849,-76.88930485052794
5813.96484375,-97.77158846201507,-77.32248472807137
5835.498046875,-94.36151060637607,-77.73218763044758
5857.03125,-96.11834546709412,-78.11511360479857
5878.564453125,-96.70222192150372,-78.4660549834399
5900.09765625,-93.15132273890563,-78.7775430386978
5921.630859375,-103.05011379263922,-79.03985891604702
5943.1640625,-85.13140746054518,-79.24150587113851
5964.697265625,-79.95582868836445,-79.37016502300514
5986.23046875,-82.69427201180005,-79.41406992888783
6007.763671875,-103.78922848212562,-79.36365083225871
6029.296875,-89.83029670501215,-79.21323228899534
6050.830078125,-101.80103673737821,-78.96253073307366
6072.36328125,-92.7205317706657,-78.6176997577417
6093.896484375,-104.74239494787585,-78.19171293458483
6115.4296875,-92.89612828526838,-77.70395282600286
6136.962890625,-106.64546632547783,-77.17898029187523
6158.49609375,-92.01901210335157,-76.64457532540612
6180.029296875,-98.6510314922825,-76.12925198307079
6201.5625,-94.06944357112005,-75.65953809028797
6223.095703125,-90.77876304544134,-75.2573607093947
6244.62890625,-100.70441391614571,-74.93788143537923
6266.162109375,-83.1713626016998,-74.70807885008604
6287.6953125,-75.92615025081182,-74.56628379363242
6309.228515625,-75.71044028640274,-74.50274834970966
6330.76171875,-83.7608076907825,-74.50118883001059
6352.294921875,-89.81033199718395,-74.54110676947393
6373.828125,-90.82346693094689,-74.60058017750197
6395.361328125,-95.53090055396007,-74.65914713903554
6416.89453125,-98.65772809402574,-74.70038671096225
6438.427734375,-93.25151930073051,-74.71384171718655
6459.9609375,-109.70515198266891,-74.69601996282337
6481.494140625,-88.97816439489709,-74.65034213976193
6503.02734375,-96.31490103473084,-74.58605764861419
6524.560546875,-85.75646550888601,-74.51630151313974
6546.09375,-89.81541578623737,-74.45559397670891
6567.626953125,-90.14705437977523,-74.41716973539857
6589.16015625,-87.33772197676538,-74.41055257286878
6610.693359375,-78.67820682227197,-74.43975806338256
6632.2265625,-77.16157176290751,-74.5024157719739
6653.759765625,-83.27870750785033,-74.58996553361408
6675.29296875,-86.32654832694804,-74.68891954073197
6696.826171875,-95.93073946726385,-74.78301701793923
6718.359375,-90.56199630562922,-74.8559559523487
6739.892578125,-93.63545761871995,-74.89428857772373
6761.42578125,-100.57016003590749,-74.89002982012198
6782.958984375,-99.12537010250952,-74.84255780269136
6804.4921875,-100.8559699993746,-74.75947999370418
6826.025390625,-105.4312016432817,-74.65628518821352
6847.55859375,-96.66462612463823,-74.55477970311584
6869.091796875,-108.89743655687411,-74.48049019962335
6890.625,-93.40484369561321,-74.4593781735574
6912.158203125,-108.50868431469681,-74.51432759374617
6933.69140625,-80.85671478034278,-74.66191882540015
6955.224609375,-74.71298444127547,-74.90997931154594
6976.7578125,-76.38446700008788,-75.25630563309085
6998.291015625,-95.89783166150508,-75.68879440838417
7019.82421875,-83.94482453488573,-76.18702217017007
7041.357421875,-94.34581944348145,-76.72510441030236
7062.890625,-88.6955127916172,-77.275471488801
7084.423828125,-99.50311126751944,-77.81305238183771
7105.95703125,-89.93764123463744,-78.31927872259897
7127.490234375,-99.69895091508315,-78.78532445471721
7149.0234375,-90.98783603728563,-79.21408252451917
7170.556640625,-98.75794639006828,-79.62053941469748
7192.08984375,-90.66655675944892,-80.0304203637265
7213.623046875,-98.94131410995917,-80.4772143173078
7235.15625,-91.89199972997137,-80.99791551798687
7256.689453125,-90.07131240550554,-81.62800618851122
7278.22265625,-81.22688501208482,-82.39632508907575
7299.755859375,-82.94359950293301,-83.32050183159828
7321.2890625,-96.90727201984546,-84.40358028700997
7342.822265625,-93.63014832602516,-85.63231241167456
7364.35546875,-95.63709507269546,-86.97739443150242
7385.888671875,-100.90632037284186,-88.39566814163538
7407.421875,-96.34799002797835,-89.83405443872314
7428.955078125,-101.55575653436568,-91.2347586001869
7450.48828125,-95.87759603211748,-92.54111815163567
7472.021484375,-100.90641321241105,-93.70337741339137
7493.5546875,-94.4987832365018,-94.68367988416281
7515.087890625,-96.17033053792133,-95.45966963920898
7536.62109375,-97.30431485332878,-96.02627238483562
7558.154296875,-91.87167993375226,-96.39546145057481
7579.6875,-92.92945222112536,-96.59407215587999
7601.220703125,-93.79382084465459,-96.65997500445627
7622.75390625,-94.276634038496,-96.63712117531199
7644.287109375,-103.82044410954884,-96.5701062406226
7665.8203125,-96.01864432962262,-96.49894329960483
7687.353515625,-108.20562896946814,-96.4546902244507
7708.88671875,-96.30077362155448,-96.4564454938153
7730.419921875,-108.21473967171629,-96.51003245695604
7751.953125,-96.61218317750289,-96.60846058428686
7773.486328125,-109.50902205610616,-96.73401652137017
7795.01953125,-95.98337624550066,-96.86162966236014
7816.552734375,-107.76057783148394,-96.96300399744304
7838.0859375,-95.52266202018104,-97.01092933122773
7859.619140625,-107.08600805434446,-96.98318893904926
7881.15234375,-95.16406157841621,-96.86556389140202
7902.685546875,-99.06815231639129,-96.65358221530647
7924.21875,-84.86945665409799,-96.35285070111907
7945.751953125,-81.92888504765482,-95.97801029164741
7967.28515625,-84.01169805570322,-95.55054343592629
7988.818359375,-94.04825713727926,-95.09580764440499
8010.3515625,-93.68532244814065,-94.6397547506092
8031.884765625,-95.02015117265688,-94.20581054009634
8053.41796875,-99.910077507214,-93.81233549935547
8074.951171875,-98.07744103198306,-93.47097561171628
8096.484375,-101.08103702199517,-93.18606166848426
8118.017578125,-100.63549138208828,-92.95505076940869
8139.55078125,-99.77579225011408,-92.76985006946178
8161.083984375,-98.9476238485498,-92.6187432218045
8182.6171875,-99.48211708997283,-92.48857112419458
8204.150390625,-94.50346005720174,-92.36680877443564
8225.68359375,-109.97070675643775,-92.24322802750642
8247.216796875,-92.9493209922438,-92.11093147975546
8268.75,-87.8220068939932,-91.96666798950199
8290.283203125,-85.20554786835581,-91.81047357227305
8311.81640625,-85.24669294388676,-91.64479993844459
8333.349609375,-93.5764534106905,-91.47337703612189
8354.8828125,-94.36416232174543,-91.3000919487018
8376.416015625,-98.72878860292764,-91.12814892865451
8397.94921875,-96.48241878429957,-90.95970785401465
8419.482421875,-99.0289034476431,-90.79609306564865
8441.015625,-98.32874642250144,-90.6385399763539
8462.548828125,-100.80979504184688,-90.4893251147203
8484.08203125,-97.40345953087714,-90.3530283365437
8505.615234375,-98.65762965666339,-90.23762202502702
8527.1484375,-98.80326219999625,-90.15508262148167
8548.681640625,-96.99789021097881,-90.12127736001729
8570.21484375,-105.18876167298322,-90.15498671577194
8591.748046875,-98.0645632236276,-90.27606527026242
8613.28125,-93.87679801578582,-90.50289850337649
8634.814453125,-93.71686112758755,-90.84945540248583
8656.34765625,-98.78199594175896,-91.32234249223873
8677.880859375,-102.4208811278989,-91.91831435537294
8699.4140625,-101.01424625933129,-92.62267727889294
8720.947265625,-103.92272497698339,-93.40893471509094
8742.48046875,-100.96035903765048,-94.2398748831338
8764.013671875,-103.40554051176102,-95.07011086786774
8785.546875,-100.75904578031094,-95.84987805169578
8807.080078125,-101.79082540427112,-96.52970227912965
8828.61328125,-101.68598504648352,-97.06540371071313
8850.146484375,-99.79898904090464,-97.42281972135586
8871.6796875,-106.22528259359396,-97.58163051406066
8893.212890625,-102.61632920280806,-97.53775713703106
8914.74609375,-99.23383627267053,-97.3039648703073
8936.279296875,-96.56702322531845,-96.90852565891336
8957.8125,-90.67049337635926,-96.3920427136081
8979.345703125,-92.31697574543722,-95.80278487690398
9000.87890625,-116.69322662005507,-95.19108384513848
9022.412109375,-101.48475384708956,-94.60348435549152
9043.9453125,-108.82937544314488,-94.07738531808701
9065.478515625,-104.69996134718593,-93.63685986733175
9087.01171875,-106.26223599408536,-93.290199113411
9108.544921875,-106.70106903220261,-93.02950570186538
9130.078125,-105.8312610030024,-92.83239760588033
9151.611328125,-105.48250368069517,-92.6656053014326
9173.14453125,-96.99633158088287,-92.48999413218331
9194.677734375,-111.12072103615547,-92.2663526812512
9216.2109375,-91.47011621508102,-91.96118382680896
9237.744140625,-88.70866690703845,-91.55173267686904
9259.27734375,-90.92697907885187,-91.0295857233472
9280.810546875,-88.94021753342903,-90.4023652216787
9302.34375,-87.4681852757538,-89.69329654960626
9323.876953125,-91.55990096624524,-88.93870982223369
9345.41015625,-96.70518220771376,-88.18381189313635
9366.943359375,-96.26461580525535,-87.47729377811035
9388.4765625,-101.0467478009782,-86.86549055352032
9410.009765625,-95.68596934445841,-86.3868655652324
9431.54296875,-105.40112542163283,-86.06754139479357
9453.076171875,-100.58047543145872,-85.918453840033
9474.609375,-100.91714274898081,-85.93448278253362
9496.142578125,-95.67917674193708,-86.09564614494263
9517.67578125,-96.38242711452841,-86.3701670527543
9539.208984375,-92.51104278848288,-86.71897747406886
9560.7421875,-83.77176939374982,-87.10103725336224
9582.275390625,-81.66910737390623,-87.47874982122168
9603.80859375,-82.43564310266498,-87.8227569289023
9625.341796875,-82.58469484143706,-88.11549272592649
9646.875,-84.16023431322219,-88.3530572314068
9668.408203125,-92.01334458310134,-88.54520456828854
9689.94140625,-95.68076193705903,-88.71349884452894
9711.474609375,-99.79971136651423,-88.88793446062868
9733.0078125,-96.26305260572695,-89.10251471456013
9754.541015625,-93.80271235624136,-89.39040691559856
9776.07421875,-104.52807738738292,-89.77932860178709
9797.607421875,-101.71831473466051,-90.28776533667306
9819.140625,-115.04900114612471,-90.92248614019269
9840.673828125,-109.4827241108745,-91.6776290995645
9862.20703125,-120.18304095992605,-92.5354060628994
9883.740234375,-95.77516326005733,-93.468253921487
9905.2734375,-87.65277800393571,-94.44207192723836
9926.806640625,-86.3315719859134,-95.42005514175054
9948.33984375,-88.05165855574583,-96.36657962147416
9969.873046875,-89.33699515398345,-97.25062014580939
9991.40625,-92.63093456858216,-98.04827932136463
10012.939453125,-104.35269299328328,-98.74416049482399
10034.47265625,-101.9923681565099,-99.331501264959
10056.005859375,-105.90783207128638,-99.8111709926105
10077.5390625,-101.81951922976288,-100.18979668907478
10099.072265625,-102.35291700843251,-100.47739390876545
10120.60546875,-107.26872765911266,-100.68492777260369
10142.138671875,-105.20310714890678,-100.82220914492738
10163.671875,-106.56566823674362,-100.89644804827125
10185.205078125,-104.83697238489123,-100.91165589064111
10206.73828125,-107.96070222341973,-100.86893220436949
10228.271484375,-102.51671724855086,-100.76751594000625
10249.8046875,-95.05427323944453,-100.60635087184993
10271.337890625,-91.6162278639972,-100.38582980993617
10292.87109375,-92.47025919074181,-100.10935593098532
10314.404296875,-98.85602369809706,-99.78439499389862
10335.9375,-102.83343402059319,-99.42278294464262
10357.470703125,-100.02801479220327,-99.0401841180504
10379.00390625,-104.62182575515386,-98.654744297383
10400.537109375,-100.31087298305265,-98.28512583722569
10422.0703125,-108.29212697022011,-97.94822545371244
10443.603515625,-106.90109934669272,-97.65694041582316
10465.13671875,-104.46020947058727,-97.41835467612931
10486.669921875,-115.07938294103229,-97.23266132177076
10508.203125,-102.11865287529952,-97.09302967581729
10529.736328125,-119.66018675031907,-96.98648098702223
10551.26953125,-96.30897351120606,-96.89567839860706
10572.802734375,-94.1752407144231,-96.80138972421315
10594.3359375,-95.27903068514502,-96.68526899481897
10615.869140625,-96.13444684830421,-96.53254317682753
10637.40234375,-98.67784846947862,-96.33419427111534
10658.935546875,-104.50577533941018,-96.0882948260784
10680.46875,-102.38596200196059,-95.8002774278274
10702.001953125,-103.11254189771874,-95.48207802807866
10723.53515625,-109.18397508267967,-95.15026511697255
10745.068359375,-100.40615780946214,-94.82342544676966
10766.6015625,-101.45502031984424,-94.51919758909084
10788.134765625,-117.4868360537097,-94.25140781157437
10809.66796875,-101.36384010415557,-94.0277577768252
10831.201171875,-108.10750109444353,-93.8484397911923
10852.734375,-106.25051659592161,-93.70592260284027
10874.267578125,-104.34115124069592,-93.58597801271289
10895.80078125,-94.21226400548541,-93.4698311354845
10917.333984375,-92.52393540876838,-93.3371429926755
10938.8671875,-91.98351606415713,-93.1693996740998
10960.400390625,-93.27013895439003,-92.95320848908494
10981.93359375,-100.61793746220134,-92.68300054318928
11003.466796875,-118.28714298934838,-92.36271255179983
11025.0,-102.14710841271066,-92.00615893665776
11046.533203125,-103.73873169576322,-91.63598907976954
11068.06640625,-105.0035529544821,-91.28132774158928
11089.599609375,-98.4606343955277,-90.97438958275941
11111.1328125,-103.46862661584328,-90.74651306732896
11132.666015625,-105.39449159953796,-90.6241516878971
11154.19921875,-101.02391085558362,-90.62537712228904
11175.732421875,-109.11478908469093,-90.75738624400239
11197.265625,-101.9265887663846,-91.01537004723652
11218.798828125,-100.2173974737373,-91.38291613580489
11240.33203125,-98.81633093543661,-91.83390388155438
11261.865234375,-95.44904941787632,-92.33564308451243
11283.3984375,-92.86632651471666,-92.8528329344438
11304.931640625,-96.384573652841,-93.35180344477055
11326.46484375,-106.02077351564115,-93.80446296890541
11347.998046875,-109.69704557998463,-94.19141862004642
11369.53125,-105.46449046243634,-94.50385527780139
11391.064453125,-108.7210971820687,-94.74393629699105
11412.59765625,-103.66377397292382,-94.92369946228555
11434.130859375,-103.5924783291284,-95.06263480795306
11455.6640625,-107.30683857093396,-95.18431593917748
11477.197265625,-103.81919701319786,-95.31258686144136
11498.73046875,-103.92568680863042,-95.46786344754013
11520.263671875,-106.47333043307542,-95.66408463787607
11541.796875,-102.20767626588834,-95.90674719206791
11563.330078125,-102.4669439522857,-96.1922944254617
11584.86328125,-107.89299634117322,-96.50892799005815
11606.396484375,-113.42464728161343,-96.83870193839157
11627.9296875,-103.16814283670612,-97.16057066792868
11649.462890625,-105.00262142447293,-97.45392410632545
11670.99609375,-103.4120696533775,-97.7020745127218
11692.529296875,-110.96276317647855,-97.89516913690592
11714.0625,-102.25195299598514,-98.0320896940794
11735.595703125,-105.08450585847257,-98.1210499337119
11757.12890625,-105.85836863458995,-98.17879403574744
11778.662109375,-104.59074241392324,-98.22850282487424
11800.1953125,-113.70551142472783,-98.2967018748321
11821.728515625,-110.81177694425531,-98.40960828569955
11843.26171875,-107.40111185891757,-98.58943084170754
11864.794921875,-111.82425737903003,-98.85114072075896
11886.328125,-103.32855450883726,-99.20015749430468
11907.861328125,-105.19604659550849,-99.63125944848359
11929.39453125,-112.10274703800802,-100.12884912281001
11950.927734375,-122.06546378647796,-100.66851128412581
11972.4609375,-103.1264528070958,-101.21962017616826
11993.994140625,-108.07040284167144,-101.74861227890543
12015.52734375,-103.82751236974093,-102.22246012144197
12037.060546875,-105.86175492136238,-102.61187276667393
12058.59375,-102.64970289928087,-102.893809430188
12080.126953125,-100.64560477222193,-103.05301357442842
12101.66015625,-113.70941960797845,-103.0824359867276
12123.193359375,-106.03048517903198,-102.98259114443424
12144.7265625,-108.06007429792416,-102.76005399375777
12166.259765625,-110.31902124108015,-102.42542884737819
12187.79296875,-104.9825402272821,-101.99118938204172
12209.326171875,-103.36330530350511,-101.46978877916128
12230.859375,-95.86778972101673,-100.8723726498583
12252.392578125,-92.33573459294163,-100.2083058081273
12273.92578125,-96.19019521131015,-99.48556726974732
12295.458984375,-106.92331060155149,-98.71190178882223
12316.9921875,-107.50568968000435,-97.8964681769849
12338.525390625,-103.34379664442675,-97.05161932062558
12360.05859375,-106.83802761385857,-96.19440440459839
12381.591796875,-108.53791899144512,-95.34740906871917
12403.125,-106.78883973727326,-94.53864179297827
12424.658203125,-102.822262263023,-93.80032167070499
12446.19140625,-107.45722047559377,-93.16660190198004
12467.724609375,-120.37941262610812,-92.67044717420234
12489.2578125,-113.17843051815808,-92.34004246229411
12510.791015625,-114.11763863829708,-92.19521953960934
12532.32421875,-105.43952757952297,-92.24442658700073
12553.857421875,-96.75591519671187,-92.48272682754937
12575.390625,-92.9958765928763,-92.89119695053353
12596.923828125,-92.78858406854886,-93.43791965098596
12618.45703125,-94.60078235522165,-94.08055098828314
12639.990234375,-101.08509356261959,-94.77022279321577
12661.5234375,-121.02048032955634,-95.45634520213684
12683.056640625,-110.29317229799366,-96.09173382508403
12704.58984375,-104.13480839374276,-96.63742199837962
12726.123046875,-112.51699581490092,-97.06654226372486
12747.65625,-104.31437432265545,-97.36677133584885
12769.189453125,-104.3915027910765,-97.541015479079
12790.72265625,-112.19654874387953,-97.60624378453667
12812.255859375,-109.28737888306361,-97.59062340451158
12833.7890625,-113.05053456913308,-97.52933870005343
12855.322265625,-104.9366687421259,-97.45965310230764
12876.85546875,-104.65797965322221,-97.41587288590978
12898.388671875,-100.12456474976764,-97.42488135995872
12919.921875,-96.14091508311384,-97.50282851382829
12941.455078125,-96.40100581536467,-97.6533965205469
12962.98828125,-99.66426169193896,-97.8678389989779
12984.521484375,-103.98360871055546,-98.12674323632622
13006.0546875,-111.32294505037808,-98.4032251523557
13027.587890625,-111.14319323093098,-98.66707079517327
13049.12109375,-114.35606753036305,-98.88921345195668
13070.654296875,-113.39604830614837,-99.04589953998992
13092.1875,-107.29314846915304,-99.12195390718709
13113.720703125,-112.2870609012549,-99.1126970278266
13135.25390625,-104.7966788711172,-99.02427157400254
13156.787109375,-111.39395197894609,-98.8723735752731
13178.3203125,-114.15667332628902,-98.67961876663442
13199.853515625,-106.0853570482712,-98.47197316517402
13221.38671875,-98.3526607834241,-98.27480937648866
13242.919921875,-97.85181612617508,-98.10919742702332
13264.453125,-100.05954353513923,-97.98899453197731
13285.986328125,-103.51538697463221,-97.9191692482611
13307.51953125,-107.83945661547148,-97.89560159828889
13329.052734375,-114.19356750894269,-97.90637129188796
13350.5859375,-105.76583139920183,-97.93431571145612
13372.119140625,-107.82569798148597,-97.96044258750501
13393.65234375,-105.25062715937223,-97.96764896833473
13415.185546875,-108.28889480843989,-97.94414839766148
13436.71875,-109.07568396494221,-97.8860498705175
13458.251953125,-106.43184277980649,-97.798659167656
13479.78515625,-122.00577383865087,-97.6962667676533
13501.318359375,-110.18726770018523,-97.60041783621149
13522.8515625,-117.16132134064145,-97.53689413848569
13544.384765625,-120.48070558053605,-97.53183982189115
13565.91796875,-115.66213923522898,-97.60760221323383
13587.451171875,-110.9791415020211,-97.77891363082468
13608.984375,-106.19101350975038,-98.05000176202633
13630.517578125,-104.20957980389146,-98.41308929733106
13652.05078125,-105.67821300601533,-98.84854634820374
13673.583984375,-114.8955047275931,-99.3267203933594
13695.1171875,-111.28004710645763,-99.81122315407688
13716.650390625,-114.57753273656652,-100.26323814750313
13738.18359375,-108.3758816412736,-100.6462587838975
13759.716796875,-121.06414026585051,-100.93059788111768
13781.25,-105.46135496212098,-101.09703606696085
13802.783203125,-106.05845449842988,-101.13909536596671
13824.31640625,-129.41539661435672,-101.06361833966865
13845.849609375,-102.94284410577993,-100.88957432535396
13867.3828125,-102.16903880650281,-100.64526741814738
13888.916015625,-107.03263109681407,-100.36434882663715
13910.44921875,-103.7320588332218,-100.0812056776877
13931.982421875,-103.5054957393379,-99.82638438906426
13953.515625,-107.38964501854156,-99.62269676469619
13975.048828125,-104.4792149059601,-99.48255253790735
13996.58203125,-100.79592628463232,-99.40687867382104
14018.115234375,-111.1520026610813,-99.38575049139124
14039.6484375,-100.46748613576875,-99.40060738455563
14061.181640625,-107.72091173971398,-99.42769392314786
14082.71484375,-103.69172086229474,-99.44218968174059
14104.248046875,-107.66935588354836,-99.422394441421
14125.78125,-108.67947675826014,-99.35333358271457
14147.314453125,-111.786343389542,-99.22924155539246
14168.84765625,-113.41260716994671,-99.0545551479592
14190.380859375,-110.76398008765241,-98.84327671201609
14211.9140625,-103.76342603498478,-98.61681619401544
14233.447265625,-124.17515351617212,-98.40065241995794
14254.98046875,-101.95363235338414,-98.22033374100005
14276.513671875,-103.79110131330167,-98.09743881070885
14298.046875,-103.8014729004951,-98.04612468409657
14319.580078125,-105.07075038690462,-98.07080049691592
14341.11328125,-103.49418914994666,-98.16529393232408
14362.646484375,-105.29751118890006,-98.31365013914174
14384.1796875,-103.55138288222972,-98.49245295233422
14405.712890625,-111.62585432366205,-98.67432389070025
14427.24609375,-105.54484694578719,-98.83207101886194
14448.779296875,-105.044890981362,-98.94285540456039
14470.3125,-110.21555705500677,-98.99173387026772
14491.845703125,-109.566787349524,-98.97402506515436
14513.37890625,-103.8544750666968,-98.89611896451127
14534.912109375,-111.6204541221926,-98.7745823015145
14556.4453125,-111.16915627884937,-98.63366961927085
14577.978515625,-109.5035886400722,-98.50159309332531
14599.51171875,-101.2427448556733,-98.40609727851862
14621.044921875,-106.27625299157258,-98.36999802142239
14642.578125,-103.62175149520343,-98.4073602283463
14664.111328125,-110.67786456044581,-98.5209037314134
14685.64453125,-109.3558547356289,-98.70105194359152
14707.177734375,-116.09511429348862,-98.92679952257325
14728.7109375,-105.25804762203484,-99.1683077852694
14750.244140625,-111.97062245085986,-99.39087963196344
14771.77734375,-108.21191584321554,-99.55975749287093
14793.310546875,-106.3138338542604,-99.64505958116065
14814.84375,-106.1077529764963,-99.62614115172525
14836.376953125,-112.59882975926531,-99.49474350805866
14857.91015625,-101.3739322444955,-99.25646368592139
14879.443359375,-107.69226387965548,-98.93031758810906
14900.9765625,-105.26814072409452,-98.54644392378164
14922.509765625,-109.23900160533799,-98.14226537748821
14944.04296875,-110.39677632390035,-97.75764738205162
14965.576171875,-118.42814669829374,-97.42974058176611
14987.109375,-103.52389801651042,-97.18823887050517
15008.642578125,-107.26815379657555,-97.05172379031426
15030.17578125,-101.50104617714854,-97.02560687928327
15051.708984375,-105.81673566046847,-97.10194759236772
15073.2421875,-106.69584588228929,-97.26115012861177
15094.775390625,-104.39463133725343,-97.4752683599562
15116.30859375,-123.04736762280999,-97.7124145868796
15137.841796875,-109.38288774139349,-97.9416095804823
15159.375,-113.5684371446606,-98.13735171592978
15180.908203125,-113.91802929671509,-98.28323072807096
15202.44140625,-106.43317673477347,-98.37405952133852
15223.974609375,-114.99049408830177,-98.416223402008
15245.5078125,-104.44745517838327,-98.42621626547773
15267.041015625,-104.73350330480477,-98.4276072141976
15288.57421875,-103.1512962399874,-98.446917737923
15310.107421875,-107.17255095443082,-98.50905341721446
15331.640625,-111.83377914708251,-98.63300043375776
15353.173828125,-108.15603328508053,-98.82845589589324
15374.70703125,-104.37135419124346,-99.09391817001675
15396.240234375,-108.76166600116693,-99.41654039560598
15417.7734375,-112.30289053221313,-99.77378064335915
15439.306640625,-106.4021978432896,-100.13660640123221
15460.83984375,-106.248901131419,-100.47377097068464
15482.373046875,-116.58206716791642,-100.75651146369512
15503.90625,-103.2243276313095,-100.96294823661947
15525.439453125,-109.60126641858767,-101.08150495197124
15546.97265625,-111.74283472132188,-101.11281177833844
15568.505859375,-120.13669009900426,-101.06978055103268
15590.0390625,-104.1370560647442,-100.97581638324897
15611.572265625,-106.98279653105593,-100.86141391262882
15633.10546875,-105.32961272093459,-100.75963524155752
15654.638671875,-109.75786924684812,-100.70114274392736
15676.171875,-107.37350363166473,-100.70953598277706
15697.705078125,-112.97011127387957,-100.79770556462285
15719.23828125,-109.0159266872434,-100.96577222216385
15740.771484375,-112.39021765145645,-101.20094744143569
15762.3046875,-113.41447658688503,-101.47936653457617
15783.837890625,-118.21811719383268,-101.76964854362828
15805.37109375,-111.67044642533197,-102.03767413968565
15826.904296875,-114.34402630254965,-102.2518825716004
15848.4375,-105.54579371652738,-102.38830095473548
15869.970703125,-115.25130652496918,-102.43454796192042
15891.50390625,-107.75412244245362,-102.3921961797022
15913.037109375,-123.54835088826636,-102.27711294197603
15934.5703125,-107.49772079681622,-102.11769415438874
15956.103515625,-120.8415715862793,-101.951216158407
15977.63671875,-107.13383781072685,-101.81881100666031
15999.169921875,-111.46516303749468,-101.75977870522273
16020.703125,-105.62724459967393,-101.806054505453
16042.236328125,-111.63012809496098,-101.97763386643636
16063.76953125,-109.02148292265676,-102.2796236624259
16085.302734375,-116.0105427571894,-102.70135463582153
16106.8359375,-105.61815820979166,-103.21769099142706
16128.369140625,-113.76800743620146,-103.7923523619783
16149.90234375,-107.09396419939844,-104.38276860370225
16171.435546875,-110.48508176063575,-104.94576289128713
16192.96875,-112.1194538566648,-105.44323712385959
16214.501953125,-114.76351524976155,-105.84703423887862
16236.03515625,-111.00807017753445,-106.14227507323622
16257.568359375,-116.44820142473021,-106.32869505183803
16279.1015625,-103.74377272702634,-106.41980464753885
16300.634765625,-105.13555656334344,-106.44002287118532
16322.16796875,-111.57080467084242,-106.42023642063666
16343.701171875,-120.01434199822285,-106.39247297060722
16365.234375,-111.79129561407885,-106.38450971896421
16386.767578125,-115.2063311177834,-106.41524730558194
16408.30078125,-110.78616018590057,-106.49156262741194
16429.833984375,-121.72296956132658,-106.60712880741454
16451.3671875,-107.8832817390728,-106.74339003065896
16472.900390625,-115.20286498672522,-106.87254811630962
16494.43359375,-109.5808370938231,-106.96210643976215
16515.966796875,-113.61614588269723,-106.98027249423836
16537.5,-109.46141533235223,-106.90138062949289
16559.033203125,-115.46465509942536,-106.71048352288173
16580.56640625,-107.76991727827382,-106.4063779875717
16602.099609375,-116.44977164727732,-106.00256145807407
16623.6328125,-109.45857318079017,-105.52592622184308
16645.166015625,-108.79947121999459,-105.01334303682421
16666.69921875,-100.37820291461881,-104.50661238893554
16688.232421875,-104.50670744472883,-104.04652057987485
16709.765625,-114.06163282305451,-103.66688895201477
16731.298828125,-115.49257334138511,-103.38952343492886
16752.83203125,-111.17507067738936,-103.22085340014716
16774.365234375,-117.39242807508683,-103.15080924955454
16795.8984375,-110.46199623464838,-103.15416140309026
16817.431640625,-117.67155143605143,-103.19417712675288
16838.96484375,-109.66709543726463,-103.22810028464417
16860.498046875,-114.1086097776807,-103.21367549955167
16882.03125,-108.88712277382672,-103.11576589210591
16903.564453125,-114.62311465177322,-102.9120800800637
16925.09765625,-111.13478859055297,-102.59713669332999
16946.630859375,-118.98218009345533,-102.18383888173634
16968.1640625,-112.03824013304546,-101.70237295369462
16989.697265625,-116.67631873052125,-101.19653521018748
17011.23046875,-104.16911789652332,-100.71797219718839
17032.763671875,-109.26501719283743,-100.31913545968746
17054.296875,-110.22116027626188,-100.04595479914539
17075.830078125,-108.33068431193406,-99.9312924254472
17097.36328125,-110.91341472876007,-99.99014359335607
17118.896484375,-110.84470142601843,-100.21730941835388
17140.4296875,-107.87226071959293,-100.58791791565163
17161.962890625,-109.60587710539501,-101.06075980664824
17183.49609375,-113.88517832598177,-101.58399559572652
17205.029296875,-108.28861715987347,-102.10243990804435
17226.5625,-101.1942504939031,-102.56539009484648
17248.095703125,-102.7807806898746,-102.93387484816188
17269.62890625,-104.78868972105326,-103.18626992402923
17291.162109375,-111.35037105881777,-103.32145326942216
17312.6953125,-112.13201050060577,-103.35901948373717
17334.228515625,-132.46174983374965,-103.33649401566217
17355.76171875,-109.71092870047309,-103.30392011670838
17377.294921875,-122.7017828872735,-103.31657339968831
17398.828125,-108.2577194967425,-103.42683390148684
17420.361328125,-113.35206756591555,-103.67637307226595
17441.89453125,-112.20432103899411,-104.08977367424939
17463.427734375,-111.76267085225143,-104.67049905203996
17484.9609375,-110.99582160018306,-105.39979326119564
17506.494140625,-117.5752611825126,-106.23867342386376
17528.02734375,-108.85402580604881,-107.13273142346341
17549.560546875,-110.84386737399767,-108.01905844723264
17571.09375,-104.50398184884942,-108.83430200246076
17592.626953125,-109.19097991916567,-109.52270548597124
17614.16015625,-110.63234870580942,-110.04298870457649
17635.693359375,-116.52453326426995,-110.37310280620525
17657.2265625,-108.80398615819753,-110.51220918398852
17678.759765625,-116.1548823240887,-110.4796424755822
17700.29296875,-107.85792093766406,-110.31106214718938
17721.826171875,-118.14284813347074,-110.0524095408506
17743.359375,-108.27533436070146,-109.75260649303658
17764.892578125,-110.64557052874984,-109.45611022952815
17786.42578125,-116.67563328736227,-109.19645055689008
17807.958984375,-110.7025452326939,-108.99171763464929
17829.4921875,-108.57565652585697,-108.84266530762869
17851.025390625,-118.80461903257762,-108.73369145364661
17872.55859375,-106.14456737857734,-108.63651360472005
17894.091796875,-119.00772999575818,-108.51594199757423
17915.625,-109.1209109726199,-108.33682622651233
17937.158203125,-114.906167245599,-108.07106562024926
17958.69140625,-106.75341417153751,-107.70355638260193
17980.224609375,-113.06570504435885,-107.23610418382891
18001.7578125,-119.2337049559656,-106.68863698883482
18023.291015625,-116.00777446510477,-106.09746428809622
18044.82421875,-107.60398323976892,-105.51078408452831
18066.357421875,-117.86481087111957,-104.9820693086542
18087.890625,-107.2432692262424,-104.56230516495498
18109.423828125,-118.47410968291729,-104.29224558651428
18130.95703125,-106.50369424100728,-104.19587882952092
18152.490234375,-116.90873381357164,-104.27613359772943
18174.0234375,-107.55701016969464,-104.51353940005191
18195.556640625,-107.88286518352723,-104.86812377502386
18217.08984375,-112.85349891259617,-105.28434786597224
18238.623046875,-112.52060728451364,-105.69842225315386
18260.15625,-106.08449111460547,-106.04697630419534
18281.689453125,-111.93902164983231,-106.27583323733947
18303.22265625,-105.94506740683083,-106.34760489311753
18324.755859375,-115.08505604749809,-106.24697326478841
18346.2890625,-101.26337532777879,-105.98285003560498
18367.822265625,-104.66308140917582,-105.58705475206511
18389.35546875,-106.97847779392586,-105.10966155886842
18410.888671875,-107.58364043931346,-104.61165856024735
18432.421875,-111.8780777147912,-104.15596905802651
18453.955078125,-115.27098522831315,-103.79813865832391
18475.48828125,-110.59458288871777,-103.57805667716752
18497.021484375,-114.52903101389592,-103.51394239873281
18518.5546875,-106.82542838832288,-103.59950452429624
18540.087890625,-111.65037270577656,-103.8047212555617
18561.62109375,-105.46979252641356,-104.08015576979088
18583.154296875,-105.4396905572261,-104.36419577965236
18604.6875,-102.92898562406074,-104.59216482980155
18626.220703125,-106.14614635639757,-104.70596367516201
18647.75390625,-110.83009020924565,-104.66280744662386
18669.287109375,-108.15238299582182,-104.44174452786945
18690.8203125,-102.74160318111953,-104.04696081176897
18712.353515625,-110.87878179480742,-103.50734330843686
18733.88671875,-107.53717699992967,-102.87233165378198
18755.419921875,-108.39527185213737,-102.20464318522538
18776.953125,-113.94513100450598,-101.57093373284195
18798.486328125,-115.03294971290705,-101.03177986873604
18820.01953125,-115.05572420328987,-100.63248864846861
18841.552734375,-115.1896738593559,-100.39613708600113
18863.0859375,-106.72319073406729,-100.31992808133987
18884.619140625,-107.6594876031557,-100.37546636903735
18906.15234375,-101.31823943213587,-100.51297699874958
18927.685546875,-101.65601552085494,-100.66889522132257
18949.21875,-100.56132219963803,-100.77573888697563
18970.751953125,-103.74751868297443,-100.7728110315007
18992.28515625,-113.8171286086698,-100.61612790054025
19013.818359375,-112.39650773607855,-100.28605237444877
19035.3515625,-106.79041169788394,-99.79142587842647
19056.884765625,-109.20841929006468,-99.16949058996764
19078.41796875,-109.45843640422765,-98.48150705993913
19099.951171875,-108.98640888133971,-97.80461111312209
19121.484375,-105.14856823790026,-97.22102380024482
19143.017578125,-112.23717389745181,-96.80614368432998
19164.55078125,-106.23193180473245,-96.617247839232
19186.083984375,-104.46414002657147,-96.68447391649677
19207.6171875,-107.51590474872141,-97.00545440642912
19229.150390625,-103.94145337251213,-97.5444662467226
19250.68359375,-100.83427932762311,-98.23631578364952
19272.216796875,-103.56526463260289,-98.99449330364925
19293.75,-106.26191483407445,-99.72250306812187
19315.283203125,-112.4960363645632,-100.3267970754307
19336.81640625,-111.51070791126253,-100.72948582502607
19358.349609375,-112.330975234616,-100.87900753957456
19379.8828125,-120.78970336267996,-100.7572108000825
19401.416015625,-111.04882790826417,-100.38180755691313
19422.94921875,-113.65223283888695,-99.8038131210596
19444.482421875,-110.56901650176871,-99.10031209747338
19466.015625,-105.02475806584269,-98.36356903566978
19487.548828125,-130.32846006916847,-97.6880396385028
19509.08203125,-102.5430622281774,-97.15715238333595
19530.615234375,-102.07282250001727,-96.83177305134875
19552.1484375,-102.33397189359104,-96.74202710290231
19573.681640625,-105.6105934487412,-96.88366950391668
19595.21484375,-122.20734624996362,-97.21952785553827
19616.748046875,-125.37585060544433,-97.68579895569397
19638.28125,-110.69843067909945,-98.20226079948888
19659.814453125,-115.5204459461618,-98.68487811982128
19681.34765625,-114.33413661742011,-99.05891769337613
19702.880859375,-111.96088970222289,-99.2706055545368
19724.4140625,-116.34509708745364,-99.2955670292304
19745.947265625,-114.63623618126917,-99.14276375497231
19767.48046875,-111.31126344591496,-98.85331149810908
19789.013671875,-117.12794487718824,-98.49433044779758
19810.546875,-110.85026776730052,-98.14873177629744
19832.080078125,-113.93472002609256,-97.90246761168441
19853.61328125,-104.29667010987896,-97.83117104998689
19875.146484375,-102.60584573546203,-97.98822564639522
19896.6796875,-100.42436829197608,-98.39610934656665
19918.212890625,-105.99500278213833,-99.04238128492958
19939.74609375,-113.91836114766048,-99.88098927733866
19961.279296875,-117.69178061075868,-100.83877237396757
19982.8125,-109.34782430409582,-101.82623627551074
20004.345703125,-109.3270481001484,-102.75101040044332
20025.87890625,-124.21044933963742,-103.53195736527452
20047.412109375,-111.05097137028875,-104.1117690100833
20068.9453125,-113.53988338191328,-104.46607407885145
20090.478515625,-117.82300680063608,-104.60757851866359
20112.01171875,-110.82577486006605,-104.58449091998531
20133.544921875,-117.16665835591259,-104.47334676163987
20155.078125,-111.28889235469958,-104.36720799540937
20176.611328125,-114.30395400393178,-104.36094828903394
20198.14453125,-112.69193930609083,-104.5358247548254
20219.677734375,-114.12377811276465,-104.94570417660556
20241.2109375,-108.85114716856447,-105.60712247657237
20262.744140625,-107.01009357938086,-106.49483024858904
20284.27734375,-106.36272346795414,-107.54368563231341
20305.810546875,-113.24319763328944,-108.65681137152819
20327.34375,-110.81587601762851,-109.71897420072145
20348.876953125,-111.52002374292775,-110.61331606917688
20370.41015625,-107.29784208420723,-111.238996732365
20391.943359375,-116.15571088322727,-111.52708912906141
20413.4765625,-104.9214863098934,-111.45224570765073
20435.009765625,-119.28556110564406,-111.03821049283987
20456.54296875,-106.78610128083122,-110.35611595081139
20478.076171875,-113.17664247023876,-109.51555532811508
20499.609375,-113.42200095507094,-108.64950837646602
20521.142578125,-114.81973027936152,-107.89515976532506
20542.67578125,-105.99449431217067,-107.37333755152403
20564.208984375,-111.24131586618495,-107.16960262891446
20585.7421875,-112.29310115124025,-107.3198817400572
20607.275390625,-132.49522111683902,-107.8029628748503
20628.80859375,-112.98054275443991,-108.54123393828996
20650.341796875,-119.9480739471323,-109.4098707843316
20671.875,-108.58763264912741,-110.25343538456077
20693.408203125,-114.24522286489547,-110.90771090488191
20714.94140625,-104.86132716874218,-111.22374891355634
20736.474609375,-114.55701989890579,-111.09066967609175
20758.0078125,-107.66677910238309,-110.45381714279351
20779.541015625,-109.81923730711097,-109.32543309800856
20801.07421875,-114.14375855579677,-107.78601375325137
20822.607421875,-111.64453412217055,-105.97581446774917
20844.140625,-110.86974420212584,-104.0773931577111
20865.673828125,-116.14760497062035,-102.29142543858214
20887.20703125,-111.52607640042706,-100.80908521215787
20908.740234375,-130.2636517183293,-99.78489859198326
20930.2734375,-109.59839863755155,-99.31404196404388
20951.806640625,-111.61143804958459,-99.41753887750363
20973.33984375,-111.16980253133451,-100.03777120023764
20994.873046875,-126.75869481367201,-101.04529155664602
21016.40625,-111.76700204735857,-102.25630171166901
21037.939453125,-118.70190923817171,-103.4585753771615
21059.47265625,-107.78696212976409,-104.4422866499044
21081.005859375,-127.83806873125152,-105.03135870460216
21102.5390625,-108.33934249849258,-105.11071196153955
21124.072265625,-112.49217911179193,-104.64522354964313
21145.60546875,-111.04690700423558,-103.6872725253312
21167.138671875,-112.48747640979454,-102.37130738114632
21188.671875,-109.43498257011422,-100.89572616553419
21210.205078125,-117.41004369507041,-99.49424730271092
21231.73828125,-109.8066339893247,-98.40059838726901
21253.271484375,-125.28838821899609,-97.81151195642855
21274.8046875,-108.76038883791458,-97.85350280082726
21296.337890625,-105.31824564998007,-98.55861140688717
21317.87109375,-108.02651284117047,-99.85324017196501
21339.404296875,-113.06115043327961,-101.56250056235376
21360.9375,-105.79526255670211,-103.43034538825401
21382.470703125,-130.22282556148136,-105.15346679808438
21404.00390625,-107.36447835573884,-106.42481685430036
21425.537109375,-120.07412738743406,-106.98096298083705
21447.0703125,-109.53054751579059,-106.64658074867923
21468.603515625,-114.49365635537868,-105.36937544720342
21490.13671875,-113.148175570726,-103.23965779041197
21511.669921875,-115.59788816868773,-100.49059505960302
21533.203125,-104.96867190893512,-97.47761147726865
21554.736328125,-106.87463584849137,-94.63821590225012
21576.26953125,-107.72278384932974,-92.43632487166829
21597.802734375,-125.24507641083898,-91.29754448538485
21619.3359375,-111.19849818975459,-91.54353256496276
21640.869140625,-114.61035726510295,-93.33422455512024
21662.40234375,-109.74463122648228,-96.62623691251542
21683.935546875,-113.21526093577535,-101.1541694546288
21705.46875,-104.75900397332913,-106.4389714608899
21727.001953125,-122.37771058744616,-111.82430643303223
21748.53515625,-105.0057019648751,-116.53833760449061
21770.068359375,-109.52367074302757,-119.77500181918802
21791.6015625,-110.46801644237149,-120.78607946879798
21813.134765625,-107.83350335408721,-118.97357698416849
21834.66796875,-110.34792331008504,-113.97137790746605
21856.201171875,-124.41994702241152,-105.70590180238824
21877.734375,-109.50572231919185,-94.427582879104
21899.267578125,-108.63416967594594,-80.7081236092402
21920.80078125,-108.65313311080774,-65.40233412489313
21942.333984375,-112.94299419878274,-49.577479834463304
21963.8671875,-110.76017225166197,-34.416930025509465
21985.400390625,-113.08640200200969,-21.10805249814183
22006.93359375,-110.55561432250053,-10.726337686172567
22028.466796875,-114.2234851530848,-4.1283961960808835
22050.0,-110.18797082056253,-1.8656584249262842
22071.533203125,-114.22348515308445,-4.1283961960808835
22093.06640625,-110.55561432250056,-10.726337686172567
22114.599609375,-113.08640200200942,-21.10805249814183
22136.1328125,-110.76017225166206,-34.416930025509465
22157.666015625,-112.94299419878269,-49.577479834463304
22179.19921875,-108.65313311080767,-65.40233412489313
22200.732421875,-108.63416967594591,-80.7081236092402
22222.265625,-109.50572231919185,-94.427582879104
22243.798828125,-124.41994702241095,-105.70590180238824
22265.33203125,-110.34792331008498,-113.97137790746605
22286.865234375,-107.83350335408721,-118.97357698416849
22308.3984375,-110.46801644237152,-120.78607946879798
22329.931640625,-109.52367074302776,-119.77500181918802
22351.46484375,-105.0057019648751,-116.53833760449061
22372.998046875,-122.37771058744951,-111.82430643303223
22394.53125,-104.75900397332879,-106.4389714608899
22416.064453125,-113.21526093577535,-101.1541694546288
22437.59765625,-109.74463122648261,-96.62623691251542
22459.130859375,-114.61035726510319,-93.33422455512024
22480.6640625,-111.19849818975439,-91.54353256496276
22502.197265625,-125.24507641083889,-91.29754448538485
22523.73046875,-107.72278384932973,-92.43632487166829
22545.263671875,-106.87463584849135,-94.63821590225012
22566.796875,-104.96867190893508,-97.47761147726865
22588.330078125,-115.59788816868738,-100.49059505960302
22609.86328125,-113.14817557072595,-103.23965779041197
22631.396484375,-114.49365635537865,-105.36937544720342
22652.9296875,-109.53054751579057,-106.64658074867923
22674.462890625,-120.07412738743298,-106.98096298083705
22695.99609375,-107.36447835573958,-106.42481685430036
22717.529296875,-130.22282556148608,-105.15346679808438
22739.0625,-105.79526255670216,-103.43034538825401
22760.595703125,-113.06115043327972,-101.56250056235376
22782.12890625,-108.02651284117044,-99.85324017196501
22803.662109375,-105.31824564998003,-98.55861140688717
22825.1953125,-108.76038883791463,-97.85350280082726
22846.728515625,-125.28838821899566,-97.81151195642855
22868.26171875,-109.80663398932464,-98.40059838726901
22889.794921875,-117.41004369507002,-99.49424730271092
22911.328125,-109.43498257011419,-100.89572616553419
22932.861328125,-112.48747640979454,-102.37130738114632
22954.39453125,-111.04690700423552,-103.6872725253312
22975.927734375,-112.49217911179176,-104.64522354964313
22997.4609375,-108.33934249849264,-105.11071196153955
23018.994140625,-127.83806873125002,-105.03135870460216
23040.52734375,-107.78696212976413,-104.4422866499044
23062.060546875,-118.70190923817404,-103.4585753771615
23083.59375,-111.76700204735857,-102.25630171166901
23105.126953125,-126.75869481367158,-101.04529155664602
23126.66015625,-111.16980253133418,-100.03777120023764
23148.193359375,-111.61143804958499,-99.41753887750363
23169.7265625,-109.59839863755161,-99.31404196404388
23191.259765625,-130.2636517183289,-99.78489859198326
23212.79296875,-111.5260764004269,-100.80908521215787
23234.326171875,-116.14760497062025,-102.29142543858214
23255.859375,-110.86974420212584,-104.0773931577111
23277.392578125,-111.64453412217009,-105.97581446774917
23298.92578125,-114.14375855579702,-107.78601375325137
23320.458984375,-109.81923730711073,-109.32543309800856
23341.9921875,-107.66677910238317,-110.45381714279351
23363.525390625,-114.55701989891105,-111.09066967609175
23385.05859375,-104.86132716874218,-111.22374891355634
23406.591796875,-114.24522286489446,-110.90771090488191
23428.125,-108.58763264912741,-110.25343538456077
23449.658203125,-119.94807394713229,-109.4098707843316
23471.19140625,-112.98054275443968,-108.54123393828996
23492.724609375,-132.4952211168484,-107.8029628748503
23514.2578125,-112.29310115124039,-107.3198817400572
23535.791015625,-111.24131586618506,-107.16960262891446
23557.32421875,-105.99449431217067,-107.37333755152403
23578.857421875,-114.81973027936098,-107.89515976532506
23600.390625,-113.42200095507093,-108.64950837646602
23621.923828125,-113.17664247023879,-109.51555532811508
23643.45703125,-106.78610128083145,-110.35611595081139
23664.990234375,-119.28556110564406,-111.03821049283987
23686.5234375,-104.9214863098934,-111.45224570765073
23708.056640625,-116.15571088322662,-111.52708912906141
23729.58984375,-107.29784208420755,-111.238996732365
23751.123046875,-111.5200237429278,-110.61331606917688
23772.65625,-110.81587601762857,-109.71897420072145
23794.189453125,-113.2431976332886,-108.65681137152819
23815.72265625,-106.36272346795403,-107.54368563231341
23837.255859375,-107.0100935793808,-106.49483024858904
23858.7890625,-108.85114716856441,-105.60712247657237
23880.322265625,-114.1237781127643,-104.94570417660556
23901.85546875,-112.69193930609093,-104.5358247548254
23923.388671875,-114.30395400393144,-104.36094828903394
23944.921875,-111.2888923546995,-104.36720799540937
23966.455078125,-117.16665835591263,-104.47334676163987
23987.98828125,-110.82577486006625,-104.58449091998531
24009.521484375,-117.82300680063585,-104.60757851866359
24031.0546875,-113.53988338191328,-104.46607407885145
24052.587890625,-111.05097137028838,-104.1117690100833
24074.12109375,-124.21044933963807,-103.53195736527452
24095.654296875,-109.32704810014849,-102.75101040044332
24117.1875,-109.34782430409581,-101.82623627551074
24138.720703125,-117.69178061075812,-100.83877237396757
24160.25390625,-113.9183611476606,-99.88098927733866
24181.787109375,-105.99500278213853,-99.04238128492958
24203.3203125,-100.42436829197607,-98.39610934656665
24224.853515625,-102.60584573546205,-97.98822564639522
24246.38671875,-104.29667010987907,-97.83117104998689
24267.919921875,-113.93472002609278,-97.90246761168441
24289.453125,-110.85026776730052,-98.14873177629744
24310.986328125,-117.1279448771884,-98.49433044779758
24332.51953125,-111.31126344591513,-98.85331149810908
24354.052734375,-114.63623618126948,-99.14276375497231
24375.5859375,-116.34509708745301,-99.2955670292304
24397.119140625,-111.96088970222269,-99.2706055545368
24418.65234375,-114.33413661742063,-99.05891769337613
24440.185546875,-115.52044594616193,-98.68487811982128
24461.71875,-110.69843067909939,-98.20226079948888
24483.251953125,-125.3758506054431,-97.68579895569397
24504.78515625,-122.20734624996506,-97.21952785553827
24526.318359375,-105.61059344874121,-96.88366950391668
24547.8515625,-102.33397189359104,-96.74202710290231
24569.384765625,-102.07282250001728,-96.83177305134875
24590.91796875,-102.5430622281774,-97.15715238333595
24612.451171875,-130.32846006916665,-97.6880396385028
24633.984375,-105.02475806584268,-98.36356903566978
24655.517578125,-110.56901650176863,-99.10031209747338
24677.05078125,-113.6522328388873,-99.8038131210596
24698.583984375,-111.04882790826412,-100.38180755691313
24720.1171875,-120.78970336268029,-100.7572108000825
24741.650390625,-112.33097523461569,-100.87900753957456
24763.18359375,-111.51070791126267,-100.72948582502607
24784.716796875,-112.49603636456315,-100.3267970754307
24806.25,-106.26191483407445,-99.72250306812187
24827.783203125,-103.56526463260286,-98.99449330364925
24849.31640625,-100.83427932762332,-98.23631578364952
24870.849609375,-103.94145337251234,-97.5444662467226
24892.3828125,-107.51590474872145,-97.00545440642912
24913.916015625,-104.46414002657146,-96.68447391649677
24935.44921875,-106.23193180473254,-96.617247839232
24956.982421875,-112.23717389745178,-96.80614368432998
24978.515625,-105.14856823790026,-97.22102380024482
25000.048828125,-108.98640888133974,-97.80461111312209
25021.58203125,-109.45843640422763,-98.48150705993913
25043.115234375,-109.20841929006463,-99.16949058996764
25064.6484375,-106.79041169788394,-99.79142587842647
25086.181640625,-112.3965077360788,-100.28605237444877
25107.71484375,-113.8171286086695,-100.61612790054025
25129.248046875,-103.74751868297449,-100.7728110315007
25150.78125,-100.561322199638,-100.77573888697563
25172.314453125,-101.656015520855,-100.66889522132257
25193.84765625,-101.31823943213578,-100.51297699874958
25215.380859375,-107.6594876031557,-100.37546636903735
25236.9140625,-106.72319073406734,-100.31992808133987
25258.447265625,-115.18967385935525,-100.39613708600113
25279.98046875,-115.05572420328974,-100.63248864846861
25301.513671875,-115.03294971290734,-101.03177986873604
25323.046875,-113.94513100450601,-101.57093373284195
25344.580078125,-108.39527185213757,-102.20464318522538
25366.11328125,-107.53717699992947,-102.87233165378198
25387.646484375,-110.87878179480717,-103.50734330843686
25409.1796875,-102.74160318111952,-104.04696081176897
25430.712890625,-108.15238299582151,-104.44174452786945
25452.24609375,-110.83009020924513,-104.66280744662386
25473.779296875,-106.14614635639774,-104.70596367516201
25495.3125,-102.92898562406074,-104.59216482980155
25516.845703125,-105.43969055722616,-104.36419577965236
25538.37890625,-105.46979252641341,-104.08015576979088
25559.912109375,-111.65037270577653,-103.8047212555617
25581.4453125,-106.82542838832296,-103.59950452429624
25602.978515625,-114.52903101389586,-103.51394239873281
25624.51171875,-110.59458288871795,-103.57805667716752
25646.044921875,-115.27098522831315,-103.79813865832391
25667.578125,-111.87807771479109,-104.15596905802651
25689.111328125,-107.58364043931323,-104.61165856024735
25710.64453125,-106.97847779392575,-105.10966155886842
25732.177734375,-104.66308140917582,-105.58705475206511
25753.7109375,-101.26337532777885,-105.98285003560498
25775.244140625,-115.08505604749895,-106.24697326478841
25796.77734375,-105.9450674068306,-106.34760489311753
25818.310546875,-111.939021649833,-106.27583323733947
25839.84375,-106.0844911146055,-106.04697630419534
25861.376953125,-112.52060728451343,-105.69842225315386
25882.91015625,-112.85349891259654,-105.28434786597224
25904.443359375,-107.88286518352733,-104.86812377502386
25925.9765625,-107.55701016969451,-104.51353940005191
25947.509765625,-116.90873381357187,-104.27613359772943
25969.04296875,-106.50369424100722,-104.19587882952092
25990.576171875,-118.47410968291715,-104.29224558651428
26012.109375,-107.24326922624242,-104.56230516495498
26033.642578125,-117.86481087112003,-104.9820693086542
26055.17578125,-107.60398323976875,-105.51078408452831
26076.708984375,-116.0077744651044,-106.09746428809622
26098.2421875,-119.23370495596538,-106.68863698883482
26119.775390625,-113.06570504435928,-107.23610418382891
26141.30859375,-106.75341417153737,-107.70355638260193
26162.841796875,-114.90616724559945,-108.07106562024926
26184.375,-109.12091097261991,-108.33682622651233
26205.908203125,-119.00772999575867,-108.51594199757423
26227.44140625,-106.14456737857773,-108.63651360472005
26248.974609375,-118.8046190325777,-108.73369145364661
26270.5078125,-108.57565652585676,-108.84266530762869
26292.041015625,-110.70254523269446,-108.99171763464929
26313.57421875,-116.67563328736244,-109.19645055689008
26335.107421875,-110.64557052874986,-109.45611022952815
26356.640625,-108.27533436070158,-109.75260649303658
26378.173828125,-118.14284813347,-110.0524095408506
26399.70703125,-107.85792093766398,-110.31106214718938
26421.240234375,-116.15488232408882,-110.4796424755822
26442.7734375,-108.80398615819755,-110.51220918398852
26464.306640625,-116.52453326426975,-110.37310280620525
26485.83984375,-110.63234870580959,-110.04298870457649
26507.373046875,-109.1909799191659,-109.52270548597124
26528.90625,-104.50398184884945,-108.83430200246076
26550.439453125,-110.843867373997,-108.01905844723264
26571.97265625,-108.85402580604921,-107.13273142346341
26593.505859375,-117.57526118251297,-106.23867342386376
26615.0390625,-110.99582160018298,-105.39979326119564
26636.572265625,-111.76267085225115,-104.67049905203996
26658.10546875,-112.20432103899424,-104.08977367424939
26679.638671875,-113.35206756591549,-103.67637307226595
26701.171875,-108.25771949674254,-103.42683390148684
26722.705078125,-122.70178288727354,-103.31657339968831
26744.23828125,-109.71092870047312,-103.30392011670838
26765.771484375,-132.46174983374948,-103.33649401566217
26787.3046875,-112.13201050060586,-103.35901948373717
26808.837890625,-111.35037105881796,-103.32145326942216
26830.37109375,-104.78868972105323,-103.18626992402923
26851.904296875,-102.78078068987455,-102.93387484816188
26873.4375,-101.1942504939031,-102.56539009484648
26894.970703125,-108.2886171598736,-102.10243990804435
26916.50390625,-113.88517832598188,-101.58399559572652
26938.037109375,-109.60587710539497,-101.06075980664824
26959.5703125,-107.87226071959299,-100.58791791565163
26981.103515625,-110.84470142601828,-100.21730941835388
27002.63671875,-110.91341472875999,-99.99014359335607
27024.169921875,-108.33068431193405,-99.9312924254472
27045.703125,-110.22116027626193,-100.04595479914539
27067.236328125,-109.26501719283729,-100.31913545968746
27088.76953125,-104.16911789652332,-100.71797219718839
27110.302734375,-116.6763187305221,-101.19653521018748
27131.8359375,-112.03824013304549,-101.70237295369462
27153.369140625,-118.98218009345521,-102.18383888173634
27174.90234375,-111.13478859055314,-102.59713669332999
27196.435546875,-114.62311465177378,-102.9120800800637
27217.96875,-108.88712277382669,-103.11576589210591
27239.501953125,-114.10860977768004,-103.21367549955167
27261.03515625,-109.66709543726455,-103.22810028464417
27282.568359375,-117.67155143605157,-103.19417712675288
27304.1015625,-110.46199623464831,-103.15416140309026
27325.634765625,-117.39242807508687,-103.15080924955454
27347.16796875,-111.17507067738936,-103.22085340014716
27368.701171875,-115.49257334138511,-103.38952343492886
27390.234375,-114.06163282305444,-103.66688895201477
27411.767578125,-104.5067074447289,-104.04652057987485
27433.30078125,-100.37820291461884,-104.50661238893554
27454.833984375,-108.7994712199947,-105.01334303682421
27476.3671875,-109.45857318079024,-105.52592622184308
27497.900390625,-116.44977164727715,-106.00256145807407
27519.43359375,-107.76991727827385,-106.4063779875717
27540.966796875,-115.46465509942577,-106.71048352288173
27562.5,-109.46141533235223,-106.90138062949289
27584.033203125,-113.61614588269701,-106.98027249423836
27605.56640625,-109.58083709382292,-106.96210643976215
27627.099609375,-115.2028649867249,-106.87254811630962
27648.6328125,-107.88328173907287,-106.74339003065896
27670.166015625,-121.72296956132598,-106.60712880741454
27691.69921875,-110.78616018590057,-106.49156262741194
27713.232421875,-115.2063311177833,-106.41524730558194
27734.765625,-111.79129561407879,-106.38450971896421
27756.298828125,-120.0143419982233,-106.39247297060722
27777.83203125,-111.5708046708421,-106.42023642063666
27799.365234375,-105.1355565633435,-106.44002287118532
27820.8984375,-103.74377272702637,-106.41980464753885
27842.431640625,-116.44820142473043,-106.32869505183803
27863.96484375,-111.00807017753468,-106.14227507323622
27885.498046875,-114.76351524976087,-105.84703423887862
27907.03125,-112.11945385666473,-105.44323712385959
27928.564453125,-110.48508176063584,-104.94576289128713
27950.09765625,-107.09396419939851,-104.38276860370225
27971.630859375,-113.76800743620157,-103.7923523619783
27993.1640625,-105.61815820979172,-103.21769099142706
28014.697265625,-116.01054275718914,-102.70135463582153
28036.23046875,-109.0214829226567,-102.2796236624259
28057.763671875,-111.6301280949611,-101.97763386643636
28079.296875,-105.62724459967399,-101.806054505453
28100.830078125,-111.46516303749473,-101.75977870522273
28122.36328125,-107.1338378107269,-101.81881100666031
28143.896484375,-120.84157158627949,-101.951216158407
28165.4296875,-107.49772079681625,-102.11769415438874
28186.962890625,-123.5483508882663,-102.27711294197603
28208.49609375,-107.754122442453,-102.3921961797022
28230.029296875,-115.25130652496894,-102.43454796192042
28251.5625,-105.54579371652738,-102.38830095473548
28273.095703125,-114.34402630254945,-102.2518825716004
28294.62890625,-111.67044642533169,-102.03767413968565
28316.162109375,-118.21811719383211,-101.76964854362828
28337.6953125,-113.41447658688523,-101.47936653457617
28359.228515625,-112.39021765145631,-101.20094744143569
28380.76171875,-109.01592668724356,-100.96577222216385
28402.294921875,-112.9701112738795,-100.79770556462285
28423.828125,-107.37350363166472,-100.70953598277706
28445.361328125,-109.75786924684806,-100.70114274392736
28466.89453125,-105.32961272093468,-100.75963524155752
28488.427734375,-106.98279653105585,-100.86141391262882
28509.9609375,-104.13705606474429,-100.97581638324897
28531.494140625,-120.13669009900346,-101.06978055103268
28553.02734375,-111.74283472132177,-101.11281177833844
28574.560546875,-109.60126641858716,-101.08150495197124
28596.09375,-103.22432763130954,-100.96294823661947
28617.626953125,-116.58206716791598,-100.75651146369512
28639.16015625,-106.24890113141913,-100.47377097068464
28660.693359375,-106.40219784328919,-100.13660640123221
28682.2265625,-112.30289053221301,-99.77378064335915
28703.759765625,-108.76166600116706,-99.41654039560598
28725.29296875,-104.37135419124346,-99.09391817001675
28746.826171875,-108.15603328508053,-98.82845589589324
28768.359375,-111.83377914708251,-98.63300043375776
28789.892578125,-107.17255095443082,-98.50905341721446
28811.42578125,-103.1512962399874,-98.446917737923
28832.958984375,-104.73350330480471,-98.4276072141976
28854.4921875,-104.4474551783833,-98.42621626547773
28876.025390625,-114.99049408830308,-98.416223402008
28897.55859375,-106.43317673477355,-98.37405952133852
28919.091796875,-113.91802929671425,-98.28323072807096
28940.625,-113.5684371446606,-98.13735171592978
28962.158203125,-109.38288774139319,-97.9416095804823
28983.69140625,-123.04736762280729,-97.7124145868796
29005.224609375,-104.39463133725334,-97.4752683599562
29026.7578125,-106.69584588228938,-97.26115012861177
29048.291015625,-105.81673566046823,-97.10194759236772
29069.82421875,-101.50104617714862,-97.02560687928327
29091.357421875,-107.26815379657555,-97.05172379031426
29112.890625,-103.52389801651042,-97.18823887050517
29134.423828125,-118.42814669829357,-97.42974058176611
29155.95703125,-110.39677632390016,-97.75764738205162
29177.490234375,-109.23900160533802,-98.14226537748821
29199.0234375,-105.26814072409456,-98.54644392378164
29220.556640625,-107.6922638796556,-98.93031758810906
29242.08984375,-101.37393224449556,-99.25646368592139
29263.623046875,-112.59882975926539,-99.49474350805866
29285.15625,-106.1077529764963,-99.62614115172525
29306.689453125,-106.31383385426062,-99.64505958116065
29328.22265625,-108.21191584321548,-99.55975749287093
29349.755859375,-111.97062245086013,-99.39087963196344
29371.2890625,-105.25804762203481,-99.1683077852694
29392.822265625,-116.0951142934884,-98.92679952257325
29414.35546875,-109.35585473562884,-98.70105194359152
29435.888671875,-110.67786456044584,-98.5209037314134
29457.421875,-103.6217514952034,-98.4073602283463
29478.955078125,-106.27625299157259,-98.36999802142239
29500.48828125,-101.24274485567327,-98.40609727851862
29522.021484375,-109.50358864007245,-98.50159309332531
29543.5546875,-111.16915627884941,-98.63366961927085
29565.087890625,-111.62045412219271,-98.7745823015145
29586.62109375,-103.854475066697,-98.89611896451127
29608.154296875,-109.5667873495239,-98.97402506515436
29629.6875,-110.21555705500676,-98.99173387026772
29651.220703125,-105.04489098136204,-98.94285540456039
29672.75390625,-105.54484694578719,-98.83207101886194
29694.287109375,-111.62585432366203,-98.67432389070025
29715.8203125,-103.55138288222969,-98.49245295233422
29737.353515625,-105.2975111888999,-98.31365013914174
29758.88671875,-103.4941891499466,-98.16529393232408
29780.419921875,-105.07075038690456,-98.07080049691592
29801.953125,-103.80147290049513,-98.04612468409657
29823.486328125,-103.79110131330171,-98.09743881070885
29845.01953125,-101.95363235338411,-98.22033374100005
29866.552734375,-124.17515351617445,-98.40065241995794
29888.0859375,-103.76342603498468,-98.61681619401544
29909.619140625,-110.76398008765266,-98.84327671201609
29931.15234375,-113.41260716994667,-99.0545551479592
29952.685546875,-111.78634338954228,-99.22924155539246
29974.21875,-108.67947675826005,-99.35333358271457
29995.751953125,-107.66935588354806,-99.422394441421
30017.28515625,-103.69172086229472,-99.44218968174059
30038.818359375,-107.72091173971398,-99.42769392314786
30060.3515625,-100.46748613576875,-99.40060738455563
30081.884765625,-111.15200266108141,-99.38575049139124
30103.41796875,-100.79592628463232,-99.40687867382104
30124.951171875,-104.47921490596008,-99.48255253790735
30146.484375,-107.38964501854159,-99.62269676469619
30168.017578125,-103.5054957393379,-99.82638438906426
30189.55078125,-103.73205883322187,-100.0812056776877
30211.083984375,-107.03263109681458,-100.36434882663715
30232.6171875,-102.16903880650278,-100.64526741814738
30254.150390625,-102.94284410577993,-100.88957432535396
30275.68359375,-129.41539661435817,-101.06361833966865
30297.216796875,-106.05845449842971,-101.13909536596671
30318.75,-105.46135496212096,-101.09703606696085
30340.283203125,-121.06414026584939,-100.93059788111768
30361.81640625,-108.37588164127331,-100.6462587838975
30383.349609375,-114.57753273656662,-100.26323814750313
30404.8828125,-111.28004710645784,-99.81122315407688
30426.416015625,-114.89550472759204,-99.3267203933594
30447.94921875,-105.67821300601547,-98.84854634820374
30469.482421875,-104.20957980389144,-98.41308929733106
30491.015625,-106.1910135097504,-98.05000176202633
30512.548828125,-110.97914150202112,-97.77891363082468
30534.08203125,-115.6621392352294,-97.60760221323383
30555.615234375,-120.48070558053554,-97.53183982189115
30577.1484375,-117.16132134064141,-97.53689413848569
30598.681640625,-110.18726770018498,-97.60041783621149
30620.21484375,-122.00577383865047,-97.6962667676533
30641.748046875,-106.43184277980657,-97.798659167656
30663.28125,-109.07568396494226,-97.8860498705175
30684.814453125,-108.28889480844015,-97.94414839766148
30706.34765625,-105.25062715937244,-97.96764896833473
30727.880859375,-107.82569798148577,-97.96044258750501
30749.4140625,-105.7658313992018,-97.93431571145612
30770.947265625,-114.19356750894319,-97.90637129188796
30792.48046875,-107.83945661547152,-97.89560159828889
30814.013671875,-103.51538697463224,-97.9191692482611
30835.546875,-100.05954353513923,-97.98899453197731
30857.080078125,-97.8518161261751,-98.10919742702332
30878.61328125,-98.35266078342411,-98.27480937648866
30900.146484375,-106.08535704827099,-98.47197316517402
30921.6796875,-114.156673326289,-98.67961876663442
30943.212890625,-111.39395197894603,-98.8723735752731
30964.74609375,-104.7966788711175,-99.02427157400254
30986.279296875,-112.28706090125443,-99.1126970278266
31007.8125,-107.29314846915307,-99.12195390718709
31029.345703125,-113.39604830614806,-99.04589953998992
31050.87890625,-114.35606753036356,-98.88921345195668
31072.412109375,-111.14319323093112,-98.66707079517327
31093.9453125,-111.32294505037804,-98.4032251523557
31115.478515625,-103.98360871055547,-98.12674323632622
31137.01171875,-99.66426169193892,-97.8678389989779
31158.544921875,-96.4010058153647,-97.6533965205469
31180.078125,-96.14091508311384,-97.50282851382829
31201.611328125,-100.12456474976773,-97.42488135995872
31223.14453125,-104.65797965322233,-97.41587288590978
31244.677734375,-104.9366687421259,-97.45965310230764
31266.2109375,-113.05053456913319,-97.52933870005343
31287.744140625,-109.287378883064,-97.59062340451158
31309.27734375,-112.19654874387994,-97.60624378453667
31330.810546875,-104.39150279107656,-97.541015479079
31352.34375,-104.31437432265545,-97.36677133584885
31373.876953125,-112.51699581490075,-97.06654226372486
31395.41015625,-104.13480839374262,-96.63742199837962
31416.943359375,-110.29317229799344,-96.09173382508403
31438.4765625,-121.02048032955592,-95.45634520213684
31460.009765625,-101.08509356261956,-94.77022279321577
31481.54296875,-94.60078235522164,-94.08055098828314
31503.076171875,-92.78858406854889,-93.43791965098596
31524.609375,-92.9958765928763,-92.89119695053353
31546.142578125,-96.75591519671191,-92.48272682754937
31567.67578125,-105.439527579523,-92.24442658700073
31589.208984375,-114.11763863829658,-92.19521953960934
31610.7421875,-113.17843051815797,-92.34004246229411
31632.275390625,-120.37941262610784,-92.67044717420234
31653.80859375,-107.45722047559465,-93.16660190198004
31675.341796875,-102.82226226302285,-93.80032167070499
31696.875,-106.78883973727335,-94.53864179297827
31718.408203125,-108.53791899144545,-95.34740906871917
31739.94140625,-106.83802761385797,-96.19440440459839
31761.474609375,-103.34379664442659,-97.05161932062558
31783.0078125,-107.50568968000442,-97.8964681769849
31804.541015625,-106.92331060155158,-98.71190178882223
31826.07421875,-96.1901952113102,-99.48556726974732
31847.607421875,-92.33573459294166,-100.2083058081273
31869.140625,-95.86778972101672,-100.8723726498583
31890.673828125,-103.36330530350509,-101.46978877916128
31912.20703125,-104.9825402272821,-101.99118938204172
31933.740234375,-110.31902124108024,-102.42542884737819
31955.2734375,-108.06007429792419,-102.76005399375777
31976.806640625,-106.03048517903207,-102.98259114443424
31998.33984375,-113.70941960797902,-103.0824359867276
32019.873046875,-100.64560477222186,-103.05301357442842
32041.40625,-102.64970289928087,-102.893809430188
32062.939453125,-105.8617549213622,-102.61187276667393
32084.47265625,-103.82751236974127,-102.22246012144197
32106.005859375,-108.07040284167152,-101.74861227890543
32127.5390625,-103.1264528070958,-101.21962017616826
32149.072265625,-122.065463786478,-100.66851128412581
32170.60546875,-112.10274703800798,-100.12884912281001
32192.138671875,-105.19604659550839,-99.63125944848359
32213.671875,-103.32855450883727,-99.20015749430468
32235.205078125,-111.82425737903012,-98.85114072075896
32256.73828125,-107.40111185891766,-98.58943084170754
32278.271484375,-110.81177694425529,-98.40960828569955
32299.8046875,-113.70551142472794,-98.2967018748321
32321.337890625,-104.5907424139234,-98.22850282487424
32342.87109375,-105.85836863459002,-98.17879403574744
32364.404296875,-105.08450585847267,-98.1210499337119
32385.9375,-102.2519529959851,-98.0320896940794
32407.470703125,-110.96276317647835,-97.89516913690592
32429.00390625,-103.41206965337746,-97.7020745127218
32450.537109375,-105.00262142447289,-97.45392410632545
32472.0703125,-103.1681428367061,-97.16057066792868
32493.603515625,-113.42464728161326,-96.83870193839157
32515.13671875,-107.89299634117322,-96.50892799005815
32536.669921875,-102.46694395228572,-96.1922944254617
32558.203125,-102.20767626588832,-95.90674719206791
32579.736328125,-106.47333043307529,-95.66408463787607
32601.26953125,-103.92568680863039,-95.46786344754013
32622.802734375,-103.81919701319785,-95.31258686144136
32644.3359375,-107.30683857093382,-95.18431593917748
32665.869140625,-103.59247832912834,-95.06263480795306
32687.40234375,-103.66377397292392,-94.92369946228555
32708.935546875,-108.72109718206858,-94.74393629699105
32730.46875,-105.46449046243632,-94.50385527780139
32752.001953125,-109.6970455799846,-94.19141862004642
32773.53515625,-106.02077351564091,-93.80446296890541
32795.068359375,-96.38457365284103,-93.35180344477055
32816.6015625,-92.86632651471666,-92.8528329344438
32838.134765625,-95.44904941787632,-92.33564308451243
32859.66796875,-98.81633093543664,-91.83390388155438
32881.201171875,-100.21739747373726,-91.38291613580489
32902.734375,-101.92658876638464,-91.01537004723652
32924.267578125,-109.11478908469093,-90.75738624400239
32945.80078125,-101.02391085558365,-90.62537712228904
32967.333984375,-105.39449159953804,-90.6241516878971
32988.8671875,-103.4686266158433,-90.74651306732896
33010.400390625,-98.46063439552775,-90.97438958275941
33031.93359375,-105.00355295448212,-91.28132774158928
33053.466796875,-103.73873169576328,-91.63598907976954
33075.0,-102.14710841271066,-92.00615893665776
33096.533203125,-118.28714298934801,-92.36271255179983
33118.06640625,-100.61793746220145,-92.68300054318928
33139.599609375,-93.27013895439012,-92.95320848908494
33161.1328125,-91.98351606415714,-93.1693996740998
33182.666015625,-92.52393540876841,-93.3371429926755
33204.19921875,-94.21226400548545,-93.4698311354845
33225.732421875,-104.3411512406959,-93.58597801271289
33247.265625,-106.25051659592165,-93.70592260284027
33268.798828125,-108.10750109444355,-93.8484397911923
33290.33203125,-101.3638401041556,-94.0277577768252
33311.865234375,-117.48683605370903,-94.25140781157437
33333.3984375,-101.45502031984424,-94.51919758909084
33354.931640625,-100.40615780946214,-94.82342544676966
33376.46484375,-109.1839750826795,-95.15026511697255
33397.998046875,-103.11254189771881,-95.48207802807866
33419.53125,-102.38596200196052,-95.8002774278274
33441.064453125,-104.50577533941016,-96.0882948260784
33462.59765625,-98.67784846947873,-96.33419427111534
33484.130859375,-96.13444684830428,-96.53254317682753
33505.6640625,-95.27903068514503,-96.68526899481897
33527.197265625,-94.17524071442315,-96.80138972421315
33548.73046875,-96.30897351120605,-96.89567839860706
33570.263671875,-119.66018675031943,-96.98648098702223
33591.796875,-102.11865287529952,-97.09302967581729
33613.330078125,-115.07938294103212,-97.23266132177076
33634.86328125,-104.46020947058727,-97.41835467612931
33656.396484375,-106.90109934669255,-97.65694041582316
33677.9296875,-108.29212697022011,-97.94822545371244
33699.462890625,-100.31087298305249,-98.28512583722569
33720.99609375,-104.62182575515367,-98.654744297383
33742.529296875,-100.0280147922032,-99.0401841180504
33764.0625,-102.83343402059319,-99.42278294464262
33785.595703125,-98.85602369809698,-99.78439499389862
33807.12890625,-92.47025919074181,-100.10935593098532
33828.662109375,-91.61622786399717,-100.38582980993617
33850.1953125,-95.05427323944454,-100.60635087184993
33871.728515625,-102.51671724855088,-100.76751594000625
33893.26171875,-107.96070222341962,-100.86893220436949
33914.794921875,-104.83697238489127,-100.91165589064111
33936.328125,-106.56566823674362,-100.89644804827125
33957.861328125,-105.20310714890684,-100.82220914492738
33979.39453125,-107.2687276591127,-100.68492777260369
34000.927734375,-102.35291700843258,-100.47739390876545
34022.4609375,-101.81951922976293,-100.18979668907478
34043.994140625,-105.90783207128683,-99.8111709926105
34065.52734375,-101.99236815651008,-99.331501264959
34087.060546875,-104.35269299328343,-98.74416049482399
34108.59375,-92.63093456858216,-98.04827932136463
34130.126953125,-89.3369951539834,-97.25062014580939
34151.66015625,-88.05165855574582,-96.36657962147416
34173.193359375,-86.3315719859134,-95.42005514175054
34194.7265625,-87.65277800393571,-94.44207192723836
34216.259765625,-95.77516326005735,-93.468253921487
34237.79296875,-120.18304095992586,-92.5354060628994
34259.326171875,-109.48272411087457,-91.6776290995645
34280.859375,-115.04900114612485,-90.92248614019269
34302.392578125,-101.71831473466062,-90.28776533667306
34323.92578125,-104.52807738738304,-89.77932860178709
34345.458984375,-93.80271235624133,-89.39040691559856
34366.9921875,-96.26305260572701,-89.10251471456013
34388.525390625,-99.79971136651406,-88.88793446062868
34410.05859375,-95.68076193705915,-88.71349884452894
34431.591796875,-92.01334458310134,-88.54520456828854
34453.125,-84.16023431322219,-88.3530572314068
34474.658203125,-82.58469484143704,-88.11549272592649
34496.19140625,-82.43564310266501,-87.8227569289023
34517.724609375,-81.66910737390623,-87.47874982122168
34539.2578125,-83.77176939374982,-87.10103725336224
34560.791015625,-92.51104278848291,-86.71897747406886
34582.32421875,-96.38242711452844,-86.3701670527543
34603.857421875,-95.67917674193717,-86.09564614494263
34625.390625,-100.91714274898084,-85.93448278253362
34646.923828125,-100.58047543145875,-85.918453840033
34668.45703125,-105.40112542163291,-86.06754139479357
34689.990234375,-95.68596934445839,-86.3868655652324
34711.5234375,-101.04674780097815,-86.86549055352032
34733.056640625,-96.26461580525535,-87.47729377811035
34754.58984375,-96.70518220771366,-88.18381189313635
34776.123046875,-91.55990096624522,-88.93870982223369
34797.65625,-87.46818527575381,-89.69329654960626
34819.189453125,-88.94021753342902,-90.4023652216787
34840.72265625,-90.92697907885184,-91.0295857233472
34862.255859375,-88.70866690703842,-91.55173267686904
34883.7890625,-91.47011621508103,-91.96118382680896
34905.322265625,-111.12072103615563,-92.2663526812512
34926.85546875,-96.9963315808829,-92.48999413218331
34948.388671875,-105.4825036806952,-92.6656053014326
34969.921875,-105.8312610030024,-92.83239760588033
34991.455078125,-106.70106903220254,-93.02950570186538
35012.98828125,-106.26223599408532,-93.290199113411
35034.521484375,-104.699961347186,-93.63685986733175
35056.0546875,-108.82937544314484,-94.07738531808701
35077.587890625,-101.48475384708944,-94.60348435549152
35099.12109375,-116.69322662005507,-95.19108384513848
35120.654296875,-92.31697574543719,-95.80278487690398
35142.1875,-90.67049337635926,-96.3920427136081
35163.720703125,-96.56702322531842,-96.90852565891336
35185.25390625,-99.23383627267053,-97.3039648703073
35206.787109375,-102.61632920280798,-97.53775713703106
35228.3203125,-106.22528259359399,-97.58163051406066
35249.853515625,-99.7989890409046,-97.42281972135586
35271.38671875,-101.68598504648354,-97.06540371071313
35292.919921875,-101.79082540427112,-96.52970227912965
35314.453125,-100.75904578031091,-95.84987805169578
35335.986328125,-103.40554051176102,-95.07011086786774
35357.51953125,-100.96035903765045,-94.2398748831338
35379.052734375,-103.92272497698332,-93.40893471509094
35400.5859375,-101.01424625933117,-92.62267727889294
35422.119140625,-102.4208811278989,-91.91831435537294
35443.65234375,-98.78199594175898,-91.32234249223873
35465.185546875,-93.71686112758758,-90.84945540248583
35486.71875,-93.87679801578582,-90.50289850337649
35508.251953125,-98.06456322362757,-90.27606527026242
35529.78515625,-105.18876167298328,-90.15498671577194
35551.318359375,-96.99789021097878,-90.12127736001729
35572.8515625,-98.80326219999625,-90.15508262148167
35594.384765625,-98.65762965666337,-90.23762202502702
35615.91796875,-97.40345953087714,-90.3530283365437
35637.451171875,-100.80979504184683,-90.4893251147203
35658.984375,-98.32874642250141,-90.6385399763539
35680.517578125,-99.02890344764306,-90.79609306564865
35702.05078125,-96.48241878429954,-90.95970785401465
35723.583984375,-98.72878860292744,-91.12814892865451
35745.1171875,-94.36416232174543,-91.3000919487018
35766.650390625,-93.57645341069053,-91.47337703612189
35788.18359375,-85.24669294388676,-91.64479993844459
35809.716796875,-85.2055478683558,-91.81047357227305
35831.25,-87.8220068939932,-91.96666798950199
35852.783203125,-92.94932099224378,-92.11093147975546
35874.31640625,-109.97070675643758,-92.24322802750642
35895.849609375,-94.50346005720164,-92.36680877443564
35917.3828125,-99.48211708997286,-92.48857112419458
35938.916015625,-98.94762384854985,-92.6187432218045
35960.44921875,-99.775792250114,-92.76985006946178
35981.982421875,-100.63549138208825,-92.95505076940869
36003.515625,-101.08103702199516,-93.18606166848426
36025.048828125,-98.07744103198303,-93.47097561171628
36046.58203125,-99.910077507214,-93.81233549935547
36068.115234375,-95.02015117265685,-94.20581054009634
36089.6484375,-93.68532244814065,-94.6397547506092
36111.181640625,-94.04825713727928,-95.09580764440499
36132.71484375,-84.01169805570322,-95.55054343592629
36154.248046875,-81.92888504765482,-95.97801029164741
36175.78125,-84.86945665409799,-96.35285070111907
36197.314453125,-99.06815231639132,-96.65358221530647
36218.84765625,-95.16406157841624,-96.86556389140202
36240.380859375,-107.08600805434463,-96.98318893904926
36261.9140625,-95.52266202018103,-97.01092933122773
36283.447265625,-107.76057783148399,-96.96300399744304
36304.98046875,-95.98337624550065,-96.86162966236014
36326.513671875,-109.50902205610635,-96.73401652137017
36348.046875,-96.61218317750289,-96.60846058428686
36369.580078125,-108.2147396717163,-96.51003245695604
36391.11328125,-96.30077362155453,-96.4564454938153
36412.646484375,-108.20562896946834,-96.4546902244507
36434.1796875,-96.01864432962262,-96.49894329960483
36455.712890625,-103.82044410954879,-96.5701062406226
36477.24609375,-94.27663403849601,-96.63712117531199
36498.779296875,-93.79382084465458,-96.65997500445627
36520.3125,-92.92945222112536,-96.59407215587999
36541.845703125,-91.87167993375226,-96.39546145057481
36563.37890625,-97.30431485332886,-96.02627238483562
36584.912109375,-96.17033053792142,-95.45966963920898
36606.4453125,-94.49878323650177,-94.68367988416281
36627.978515625,-100.906413212411,-93.70337741339137
36649.51171875,-95.87759603211748,-92.54111815163567
36671.044921875,-101.55575653436566,-91.2347586001869
36692.578125,-96.34799002797837,-89.83405443872314
36714.111328125,-100.90632037284189,-88.39566814163538
36735.64453125,-95.63709507269549,-86.97739443150242
36757.177734375,-93.63014832602514,-85.63231241167456
36778.7109375,-96.90727201984544,-84.40358028700997
36800.244140625,-82.94359950293301,-83.32050183159828
36821.77734375,-81.22688501208482,-82.39632508907575
36843.310546875,-90.07131240550552,-81.62800618851122
36864.84375,-91.89199972997137,-80.99791551798687
36886.376953125,-98.94131410995914,-80.4772143173078
36907.91015625,-90.66655675944895,-80.0304203637265
36929.443359375,-98.7579463900683,-79.62053941469748
36950.9765625,-90.98783603728563,-79.21408252451917
36972.509765625,-99.69895091508312,-78.78532445471721
36994.04296875,-89.93764123463745,-78.31927872259897
37015.576171875,-99.5031112675194,-77.81305238183771
37037.109375,-88.69551279161722,-77.275471488801
37058.642578125,-94.34581944348145,-76.72510441030236
37080.17578125,-83.94482453488573,-76.18702217017007
37101.708984375,-95.89783166150508,-75.68879440838417
37123.2421875,-76.38446700008788,-75.25630563309085
37144.775390625,-74.71298444127547,-74.90997931154594
37166.30859375,-80.85671478034278,-74.66191882540015
37187.841796875,-108.50868431469662,-74.51432759374617
37209.375,-93.40484369561321,-74.4593781735574
37230.908203125,-108.89743655687428,-74.48049019962335
37252.44140625,-96.66462612463827,-74.55477970311584
37273.974609375,-105.43120164328168,-74.65628518821352
37295.5078125,-100.85596999937457,-74.75947999370418
37317.041015625,-99.12537010250955,-74.84255780269136
37338.57421875,-100.57016003590749,-74.89002982012198
37360.107421875,-93.63545761871995,-74.89428857772373
37381.640625,-90.56199630562924,-74.8559559523487
37403.173828125,-95.9307394672638,-74.78301701793923
37424.70703125,-86.32654832694803,-74.68891954073197
37446.240234375,-83.2787075078503,-74.58996553361408
37467.7734375,-77.16157176290751,-74.5024157719739
37489.306640625,-78.67820682227197,-74.43975806338256
37510.83984375,-87.33772197676537,-74.41055257286878
37532.373046875,-90.14705437977524,-74.41716973539857
37553.90625,-89.81541578623737,-74.45559397670891
37575.439453125,-85.75646550888598,-74.51630151313974
37596.97265625,-96.3149010347309,-74.58605764861419
37618.505859375,-88.97816439489714,-74.65034213976193
37640.0390625,-109.70515198266901,-74.69601996282337
37661.572265625,-93.25151930073051,-74.71384171718655
37683.10546875,-98.65772809402576,-74.70038671096225
37704.638671875,-95.5309005539601,-74.65914713903554
37726.171875,-90.82346693094689,-74.60058017750197
37747.705078125,-89.81033199718394,-74.54110676947393
37769.23828125,-83.7608076907825,-74.50118883001059
37790.771484375,-75.71044028640274,-74.50274834970966
37812.3046875,-75.92615025081182,-74.56628379363242
37833.837890625,-83.1713626016998,-74.70807885008604
37855.37109375,-100.70441391614582,-74.93788143537923
37876.904296875,-90.77876304544134,-75.2573607093947
37898.4375,-94.06944357112006,-75.65953809028797
37919.970703125,-98.65103149228247,-76.12925198307079
37941.50390625,-92.01901210335154,-76.64457532540612
37963.037109375,-106.64546632547825,-77.17898029187523
37984.5703125,-92.89612828526836,-77.70395282600286
38006.103515625,-104.7423949478758,-78.19171293458483
38027.63671875,-92.72053177066569,-78.6176997577417
38049.169921875,-101.80103673737821,-78.96253073307366
38070.703125,-89.83029670501215,-79.21323228899534
38092.236328125,-103.78922848212551,-79.36365083225871
38113.76953125,-82.69427201180005,-79.41406992888783
38135.302734375,-79.95582868836446,-79.37016502300514
38156.8359375,-85.13140746054518,-79.24150587113851
38178.369140625,-103.05011379263931,-79.03985891604702
38199.90234375,-93.15132273890566,-78.7775430386978
38221.435546875,-96.7022219215037,-78.4660549834399
38242.96875,-96.11834546709412,-78.11511360479857
38264.501953125,-94.3615106063761,-77.73218763044758
38286.03515625,-97.77158846201513,-77.32248472807137
38307.568359375,-92.24872234168845,-76.88930485052794
38329.1015625,-99.08469145299853,-76.43460999863652
38350.634765625,-90.10221454859423,-75.95964303721104
38372.16796875,-99.52115466417396,-75.46544175510601
38393.701171875,-85.29863856861459,-74.95313692151923
38415.234375,-95.75595758142867,-74.42398562529299
38436.767578125,-80.42972772957572,-73.87916129141173
38458.30078125,-75.07490213361282,-73.31938584339952
38479.833984375,-76.22003287388941,-72.74453506340154
38501.3671875,-85.3135807402872,-72.1533661432967
38522.900390625,-89.13659044803529,-71.54350249306206
38544.43359375,-86.04031373787552,-70.91176657354788
38565.966796875,-98.65201790255031,-70.25488392015065
38587.5,-86.1503288689248,-69.5705021779181
38609.033203125,-93.48052377980602,-68.85839205962543
38630.56640625,-85.48883112904944,-68.12163713234858
38652.099609375,-88.11440352248381,-67.36758853224218
38673.6328125,-84.62220005041775,-66.60836706194527
38695.166015625,-83.85918179002002,-65.86074073673014
38716.69921875,-81.02805773231603,-65.14528632236168
38738.232421875,-76.24565012612224,-64.48484827210152
38759.765625,-78.37362935355439,-63.902422553898504
38781.298828125,-65.41012003891038,-63.4186984983522
38802.83203125,-63.6669558019822,-63.0495715129029
38824.365234375,-69.43923346349234,-62.80397875577623
38845.8984375,-85.32971624383187,-62.682399450848465
38867.431640625,-76.93648185233029,-62.67629928891854
38888.96484375,-97.32548397866316,-62.76868984437998
38910.498046875,-80.16931595485808,-62.93583192014751
38932.03125,-95.07133502753052,-63.14995466542597
38953.564453125,-82.76615885724075,-63.38271182935151
38975.09765625,-88.83898502144196,-63.6089744139607
38996.630859375,-85.23304242968312,-63.81048406324674
39018.1640625,-84.41936706252491,-63.97887673316798
39039.697265625,-87.95376369276022,-64.11763659713338
39061.23046875,-79.21644456935738,-64.24265193562601
39082.763671875,-92.17438959516817,-64.38120549275675
39104.296875,-70.43861339730302,-64.56942187540852
39125.830078125,-65.42643787779488,-64.84838983876217
39147.36328125,-67.05784030776968,-65.25935219431851
39168.896484375,-79.9735809514413,-65.83848715940653
39190.4296875,-77.2381089672196,-66.61187416904293
39211.962890625,-82.74002117841007,-67.59123432494788
39233.49609375,-81.95518402136494,-68.77095997527806
39255.029296875,-84.17349731281655,-70.12680818627327
39276.5625,-84.88587421441137,-71.6164463126019
39298.095703125,-84.7608343872304,-73.18182787921779
39319.62890625,-87.22939412266956,-74.75316995136559
39341.162109375,-85.06654385244056,-76.25412495649465
39362.6953125,-89.4880160640486,-77.60761240722776
39384.228515625,-85.2796807089397,-78.74171415457151
39405.76171875,-91.17930881719025,-79.59504687553564
39427.294921875,-84.09979454987344,-80.12110418648099
39448.828125,-85.40321465157581,-80.29119593432391
39470.361328125,-81.66750158108329,-80.09578469588902
39491.89453125,-87.09671271348576,-79.54420591076315
39513.427734375,-84.44773861093358,-78.66293404462968
39534.9609375,-90.12770750193047,-77.49270080692604
39556.494140625,-84.17669520555228,-76.08486616261874
39578.02734375,-92.54663202921469,-74.49747957569701
39599.560546875,-83.05178327395043,-72.79144694098255
39621.09375,-93.11357632674685,-71.02714554095269
39642.626953125,-81.04551810756281,-69.2617194294185
39664.16015625,-93.18154738330327,-67.54715964759848
39685.693359375,-78.25486348187464,-65.92914787659531
39707.2265625,-93.0814107469605,-64.44653722631693
39728.759765625,-73.16438001265728,-63.131274272720354
39750.29296875,-97.37760133672944,-62.00854030875504
39771.826171875,-63.43907550441251,-61.096907902275994
39793.359375,-59.62625688041875,-60.40836493141215
39814.892578125,-63.94302967633141,-59.94814003944573
39836.42578125,-84.55402350702764,-59.71435484583804
39857.958984375,-72.31121872541455,-59.69761204131856
39879.4921875,-86.75233889402382,-59.88068909490419
39901.025390625,-75.47893407862706,-60.2385332535154
39922.55859375,-87.95951343270129,-60.73873931086561
39944.091796875,-77.32688107873892,-61.34263855870408
39965.625,-87.24127000309791,-62.00704329635471
39987.158203125,-78.2471901603894,-62.68658948289698
40008.69140625,-85.14149467032375,-63.33651702799749
40030.224609375,-78.32756477346547,-63.9156399227953
40051.7578125,-80.83426313875727,-64.38920192137427
40073.291015625,-76.34503018665322,-64.73129832492145
40094.82421875,-72.6764862506022,-64.9265749246531
40116.357421875,-64.1639179394355,-64.97098868950653
40137.890625,-65.85916420306472,-64.87152204032323
40159.423828125,-80.01033130136577,-64.64486890071484
40180.95703125,-76.4637218334959,-64.3152383488935
40202.490234375,-84.01960302939005,-63.91153229402818
40224.0234375,-79.07193830518992,-63.464231090388985
40245.556640625,-83.66532210483484,-63.00235399132429
40267.08984375,-79.56719245003575,-62.55084486981944
40288.623046875,-82.95578310561629,-62.1286699421387
40310.15625,-78.62785846078604,-61.74781248809083
40331.689453125,-82.41256033974821,-61.41322449984657
40353.22265625,-76.50504899805966,-61.123664932591154
40374.755859375,-80.7151053777348,-60.87323758394288
40396.2890625,-72.02564042825763,-60.65335528294567
40417.822265625,-76.17439651781042,-60.45481309591325
40439.35546875,-61.27144033022594,-60.269657310792795
40460.888671875,-59.296065127047044,-60.0925874477653
40482.421875,-66.21200667105866,-59.92171687493138
40503.955078125,-74.59455986505382,-59.758629527775675
40525.48828125,-74.26941095335039,-59.607787996449645
40547.021484375,-76.72753948965853,-59.4754533427941
40568.5546875,-78.34704408283102,-59.368352997521114
40590.087890625,-76.71266101015193,-59.29236812968573
40611.62109375,-80.61531765278693,-59.251500582007694
40633.154296875,-75.89635252339312,-59.24732373894366
40654.6875,-81.65159021227636,-59.279030504293985
40676.220703125,-74.28711572967822,-59.344079591149715
40697.75390625,-83.01182598935553,-59.439326736863634
40719.287109375,-71.01235555471155,-59.56242912017206
40740.8203125,-83.52967283427542,-59.71324582486211
40762.353515625,-63.55978008146215,-59.89493646737496
40783.88671875,-59.47952168058393,-60.11448912276654
40805.419921875,-63.31142166646139,-60.382484801670124
40826.953125,-82.67209198294714,-60.71201886348304
40848.486328125,-75.05993450591376,-61.11683373740752
40870.01953125,-83.84615831325456,-61.60885224172267
40891.552734375,-81.58942596088707,-62.1954158817362
40913.0859375,-83.87878902126926,-62.87660926971637
40934.619140625,-87.46069672262985,-63.64307683244415
40956.15234375,-83.93265139283602,-64.47470504624634
40977.685546875,-92.76546825110682,-65.34045465794388
40999.21875,-83.19115259837044,-66.19949299875546
41020.751953125,-94.18252732120588,-67.00361374761101
41042.28515625,-81.1271116117166,-67.70076207385836
41063.818359375,-85.1220201664489,-68.239330234481
41085.3515625,-77.64738994882929,-68.57277389847752
41106.884765625,-70.21908078599523,-68.66403935664118
41128.41796875,-69.63971981199799,-68.4892957203635
41149.951171875,-76.16174743203385,-68.04053492104525
41171.484375,-82.2089960749991,-67.32672764333908
41193.017578125,-83.14615754284333,-66.37338933226889
41214.55078125,-80.2403213749536,-65.2205955758192
41236.083984375,-83.95446681369823,-63.91966632243788
41257.6171875,-78.21275031116978,-62.52889010633747
41279.150390625,-85.12780623623689,-61.10876323865511
41300.68359375,-75.59370211338945,-59.71726192265416
41322.216796875,-85.89088105295819,-58.40564295863196
41343.75,-72.28124415875055,-57.215185493364146
41365.283203125,-87.97853637144622,-56.175154670924925
41386.81640625,-66.84070899028605,-55.30210687514371
41408.349609375,-85.97885239446262,-54.600487889335945
41429.8828125,-56.36765456173271,-54.06432245887898
41451.416015625,-52.706038075407385,-53.6796763026297
41472.94921875,-57.66672961747946,-53.427503873105515
41494.482421875,-72.56996807504743,-53.28648393852234
41516.015625,-66.00674362029353,-53.23548893947386
41537.548828125,-73.7337345755295,-53.25542384549567
41559.08203125,-69.36735633807248,-53.33029045050692
41580.615234375,-73.73355602181185,-53.447464453790055
41602.1484375,-71.2614239736956,-53.59729517778682
41623.681640625,-72.79288042799608,-53.77223343560077
41645.21484375,-72.04033085601186,-53.965748715927084
41666.748046875,-71.18556124724631,-54.17130596045035
41688.28125,-72.14996915006736,-54.381635660615004
41709.814453125,-67.43320926383004,-54.588456788029866
41731.34765625,-68.76080674361667,-54.782713874711234
41752.880859375,-60.71950234660578,-54.95528448415506
41774.4140625,-54.07362824548025,-55.09801914697501
41795.947265625,-56.33941228167885,-55.20490821884852
41817.48046875,-72.03665080804932,-55.27314010408059
41839.013671875,-68.66171647786936,-55.303827623942325
41860.546875,-82.21948317224461,-55.30223173575963
41882.080078125,-71.55493576485765,-55.277395459718605
41903.61328125,-84.01736971570662,-55.24120171327394
41925.146484375,-72.8380617840792,-55.20696984804982
41946.6796875,-84.53179205301875,-55.18778990597902
41968.212890625,-72.2010492677641,-55.19484641252536
41989.74609375,-85.39621397688566,-55.235995307765734
42011.279296875,-70.52981507016027,-55.314825343081004
42032.8125,-82.5091181058939,-55.43036305308998
42054.345703125,-66.67449741118158,-55.577478975915355
42075.87890625,-72.6577750719799,-55.747937898071285
42097.412109375,-56.26640598235314,-55.93192593035482
42118.9453125,-55.102171981569526,-56.119800334840846
42140.478515625,-64.78018578978849,-56.30375926643219
42162.01171875,-68.30371659066536,-56.479127444033736
42183.544921875,-75.92639457867108,-56.645002490561325
42205.078125,-70.51994603387243,-56.80409975810201
42226.611328125,-81.74919486794727,-56.961758197456135
42248.14453125,-71.42625715536627,-57.124208116769914
42269.677734375,-82.14298434965929,-57.29633254937209
42291.2109375,-71.45016109122716,-57.47925673961675
42312.744140625,-79.53777625544537,-57.66815770329687
42334.27734375,-70.92824479439463,-57.850686809831245
42355.810546875,-77.16146565216249,-58.00633975800237
42377.34375,-68.95601162938789,-58.10699580013428
42398.876953125,-74.57568998731156,-58.11869542075354
42420.41015625,-62.63776507432355,-58.004553120396636
42441.943359375,-58.2707657091634,-57.72853338073388
42463.4765625,-60.91795665126126,-57.25967748826447
42485.009765625,-71.63039887959353,-56.5762776950967
42506.54296875,-66.8867271808231,-55.66946795457363
42528.076171875,-69.51896430089977,-54.5457434169148
42549.609375,-66.73968383048197,-53.22803062316958
42571.142578125,-67.34441936727882,-51.75509416456529
42592.67578125,-65.46247189762806,-50.17926299745853
42614.208984375,-64.91249098279812,-48.56266510593058
42635.7421875,-63.43926533532252,-46.97234569839377
42657.275390625,-61.8023751965818,-45.474786680696525
42678.80859375,-60.39751366359311,-44.130424453513314
42700.341796875,-57.46845344562181,-42.98876814880879
42721.875,-55.28353673402927,-42.08465015084583
42743.408203125,-49.67061140976312,-41.43600412817
42764.94140625,-40.64916669912732,-41.0433806990214
42786.474609375,-40.96988704688893,-40.89120156511433
42808.0078125,-51.54151183458127,-40.950546881398104
42829.541015625,-53.905851446510944,-41.1830945302641
42851.07421875,-58.72241807049414,-41.545706277283216
42872.607421875,-58.48134770371558,-41.995099599045304
42894.140625,-62.67658153502954,-42.492061055302116
42915.673828125,-60.88008359398862,-43.00474318287983
42937.20703125,-65.33029561382062,-43.51072849518325
42958.740234375,-62.03135396341288,-43.99772049772664
42980.2734375,-67.01898919938745,-44.462907651084116
43001.806640625,-61.7568396787386,-44.91121622757593
43023.33984375,-67.77676954705868,-45.35279925780422
43044.873046875,-59.08168502171932,-45.80018457618393
43066.40625,-65.17755935943666,-46.265517000219916
43087.939453125,-49.24704364365439,-46.758278899104376
43109.47265625,-46.78912872564981,-47.28376979989605
43131.005859375,-52.1176167765596,-47.842486588753
43152.5390625,-67.73500637705736,-48.43039333981192
43174.072265625,-60.30249919069851,-49.03992729537198
43195.60546875,-72.289420621923,-49.66147641881989
43217.138671875,-63.6095436636303,-50.2850004647539
43238.671875,-75.22080156082782,-50.90146038699114
43260.205078125,-65.43592332243928,-51.50377017657705
43281.73828125,-77.77510547957068,-52.08708233473245
43303.271484375,-66.48579949133418,-52.648347340496606
43324.8046875,-83.51528244250807,-53.18522802734325
43346.337890625,-66.98605724171945,-53.6945793484101
43367.87109375,-85.33822354964047,-54.17080178494629
43389.404296875,-66.57844598635457,-54.60442650903666
43410.9375,-65.20721259931821,-54.981283285309374
43432.470703125,-54.99158186579232,-55.282537340924236
43454.00390625,-56.806430432202006,-55.48576694941447
43475.537109375,-70.20778792483026,-55.56710460317956
43497.0703125,-64.31346693174822,-55.504301999534036
43518.603515625,-71.22036405198196,-55.28042558949512
43540.13671875,-66.51657552345796,-54.88776719079232
43561.669921875,-70.67533553209698,-54.33148119846634
43583.203125,-67.0991255001555,-53.63244776571011
43604.736328125,-69.94604641581782,-52.82891338861163
43626.26953125,-66.82455916165068,-51.97657146631986
43647.802734375,-68.71709371052889,-51.1469026628907
43669.3359375,-65.22916091013306,-50.423779303147725
43690.869140625,-67.13093584290769,-49.898527222568845
43712.40234375,-62.382984395675194,-49.66380969935492
43733.935546875,-61.710061557485865,-49.80683116681688
43755.46875,-51.22587416628121,-50.40243833810217
43777.001953125,-51.21957413339003,-51.506715114595764
43798.53515625,-59.78139051044035,-53.15162485201222
43820.068359375,-69.27376454006682,-55.34115630143505
43841.6015625,-68.31399122148804,-58.04929103581397
43863.134765625,-74.77111950751464,-61.21994770442388
43884.66796875,-74.99625124991117,-64.76889090364081
43906.201171875,-75.34445177762211,-68.58743771808132
43927.734375,-79.78742731384267,-72.54766776068934
43949.267578125,-76.60334092341674,-76.50875266431032
43970.80078125,-84.22254078266228,-80.32397263023901
43992.333984375,-77.16935255044896,-83.84797941554788
44013.8671875,-88.63678153316147,-86.94389094467039
44035.400390625,-77.19919092171537,-89.4898532961318
44056.93359375,-94.30478683373519,-91.38477057244063
44078.466796875,-77.08807625915685,-92.5529721211602


==> ISMIR-manuscript (3)/data/02_M_Sa_Sm_So_R.csv <==
f,ogR,taeR
0.0,-20.944546,-22.047402535632486
86.1328125,-19.181402,-22.099421797785112
172.265625,-29.523071,-22.2517204130692
258.3984375,-13.851482,-22.493321910133552
344.53125,-17.282122,-22.80691079794314
430.6640625,-17.679884,-23.170215630580735
516.796875,-34.488148,-23.557782870857142
602.9296875,-26.24238,-23.94299559274131
689.0625,-18.12185,-24.300171320207955
775.1953125,-26.030722,-24.606567433762827
861.328125,-40.577248,-24.844131059613726
947.4609375,-33.55692,-25.000852453689117
1033.59375,-28.10205,-25.071614718058427
1119.7265625,-19.840157,-25.058475365063032
1205.859375,-18.255318,-24.97036315104569
1291.9921875,-13.852411,-24.822222671546072
1378.125,-22.67998,-24.63368527992887
1464.2578125,-19.355032,-24.42738405353382
1550.390625,-31.681973,-24.227059465006214
1636.5234375,-18.2561,-24.05561867194866
1722.65625,-26.381853,-23.93331354745763
1808.7890625,-28.464739,-23.876190570568312
1894.921875,-26.520529,-23.894940531143483
1981.0546875,-25.862194,-23.994239863523244
2067.1875,-25.581173,-24.17263144306647
2153.3203125,-20.491226,-24.422944681196732
2239.453125,-18.673092,-24.73320692048766
2325.5859375,-29.581333,-25.0879546478832
2411.71875,-29.004337,-25.469817740476437
2497.8515625,-25.048016,-25.86122597368753
2583.984375,-21.92698,-26.246076529291535
2670.1171875,-25.95395,-26.611205251313116
2756.25,-38.849617,-26.947522661394494
2842.3828125,-19.857552,-27.250706759990347
2928.515625,-28.174465,-27.521385768120243
3014.6484375,-30.749014,-27.76479164835012
3100.78125,-30.422438,-27.98991530138718
3186.9140625,-26.937782,-28.20824231492534
3273.046875,-25.394405,-28.432189705841942
3359.1796875,-32.766403,-28.67339539835139
3445.3125,-26.532818,-28.941030205204193
3531.4453125,-24.654486,-29.24030492151772
3617.578125,-29.279737,-29.571332191087976
3703.7109375,-27.838856,-29.928474825475938
3789.84375,-33.00403,-30.300271343829284
3875.9765625,-31.884476,-30.669978935100914
3962.109375,-29.12631,-31.016718027913477
4048.2421875,-36.207596,-31.317145974946538
4134.375,-25.832176,-31.54753499326667
4220.5078125,-41.806305,-31.686086189212446
4306.640625,-25.052135,-31.715281329749065
4392.7734375,-31.958427,-31.624060083293728
4478.90625,-28.799232,-31.409614523483622
4565.0390625,-34.29855,-31.07861506546739
4651.171875,-37.5415,-30.647721432400875
4737.3046875,-35.008488,-30.143285990433522
4823.4375,-28.34713,-29.600220808384062
4909.5703125,-24.273985,-29.060069065637578
4995.703125,-21.646503,-28.56839032115859
5081.8359375,-28.073484,-28.17163189365983
5167.96875,-27.531157,-27.91370974269735
5254.1015625,-22.37316,-27.832557126949244
5340.234375,-25.61476,-27.95691448906875
5426.3671875,-24.908115,-28.30362752966358
5512.5,-33.48665,-28.875692054055783
5598.6328125,-31.538158,-29.661235452317996
5684.765625,-37.099415,-30.633558854608193
5770.8984375,-32.3425,-31.752285820725877
5857.03125,-35.082657,-32.96557874225985
5943.1640625,-35.400024,-34.21329951575349
6029.296875,-41.93522,-35.4309132230791
6115.4296875,-46.89358,-36.55386890891535
6201.5625,-35.730934,-37.52214557328942
6287.6953125,-28.180477,-38.28462835673804
6373.828125,-52.42537,-38.80298203908432
6459.9609375,-37.270195,-39.0547169131784
6546.09375,-39.250847,-39.03519432202511
6632.2265625,-28.32948,-38.75839220417723
6718.359375,-35.57479,-38.256339706547294
6804.4921875,-31.11208,-37.577227784093495
6890.625,-38.11624,-36.782302347685956
6976.7578125,-28.132385,-35.94174029177567
7062.890625,-32.24204,-35.12978928744214
7149.0234375,-36.15051,-34.41951310997773
7235.15625,-33.478085,-33.87752044182941
7321.2890625,-38.911842,-33.559063340641096
7407.421875,-33.924488,-33.503870788370676
7493.5546875,-41.071148,-33.73303406966903
7579.6875,-35.274586,-34.24718746705772
7665.8203125,-38.84533,-35.026135152627766
7751.953125,-48.321068,-36.0299700074455
7838.0859375,-47.222298,-37.20162026662404
7924.21875,-30.382572,-38.47065367618027
8010.3515625,-39.10211,-39.75807437206875
8096.484375,-38.475307,-40.98177224250365
8182.6171875,-35.171436,-42.06223400334896
8268.75,-32.039062,-42.92810362569807
8354.8828125,-47.37595,-43.52118893137802
8441.015625,-51.59388,-43.800550588806495
8527.1484375,-37.752956,-43.745376543161086
8613.28125,-37.139153,-43.35643412639837
8699.4140625,-52.03041,-42.6559969959073
8785.546875,-39.773914,-41.6862566982709
8871.6796875,-34.0923,-40.506340484260726
8957.8125,-35.313488,-39.18815949948849
9043.9453125,-45.793427,-37.8113968408103
9130.078125,-42.410503,-36.45800672126625
9216.2109375,-29.78981,-35.206629473036216
9302.34375,-31.85877,-34.1273298765133
9388.4765625,-32.78152,-33.27703825446597
9474.609375,-35.72097,-32.696017220005544
9560.7421875,-24.607574,-32.40559642431702
9646.875,-28.226385,-32.407319467394196
9733.0078125,-32.017796,-32.68353900540247
9819.140625,-32.76752,-33.1993864366237
9905.2734375,-32.22432,-33.905939865422596
9991.40625,-35.551582,-34.744326218815175
10077.5390625,-43.358513,-35.65042708964474
10163.671875,-44.98218,-36.5598180289053
10249.8046875,-34.106018,-37.41256041123854
10335.9375,-43.69275,-38.15748412647963
10422.0703125,-37.321823,-38.755646329903904
10508.203125,-37.46512,-39.18272225395904
10594.3359375,-41.311108,-39.43017274081647
10680.46875,-47.175694,-39.505132437407994
10766.6015625,-38.95414,-39.42906447809378
10852.734375,-33.36712,-39.23532382638773
10938.8671875,-33.557663,-38.96585465919335
11025.0,-37.46343,-38.667310805524394
11111.1328125,-43.537716,-38.386927504341315
11197.265625,-36.173027,-38.16848485817437
11283.3984375,-32.30529,-38.048687796490555
11369.53125,-42.652325,-38.05424584145267
11455.6640625,-40.0246,-38.19987229122115
11541.796875,-37.400593,-38.48734215768762
11627.9296875,-39.853855,-38.90565815108144
11714.0625,-42.959675,-39.43228173229787
11800.1953125,-43.089195,-40.03529937115803
11886.328125,-39.272102,-40.6763197202093
11972.4609375,-46.38193,-41.31384137641315
12058.59375,-49.073578,-41.906797588552045
12144.7265625,-42.029747,-42.41797606143315
12230.859375,-33.123295,-42.817029171983314
12316.9921875,-44.375122,-43.0828305908406
12403.125,-38.34644,-43.204994699942915
12489.2578125,-49.87051,-43.18444991591849
12575.390625,-30.935257,-43.03303954573566
12661.5234375,-64.40792,-42.77220702214323
12747.65625,-33.983215,-42.43089923494806
12833.7890625,-34.983086,-42.04288576443412
12919.921875,-35.764915,-41.643737877492455
13006.0546875,-42.885227,-41.26773550870549
13092.1875,-46.225845,-40.94497135594948
13178.3203125,-46.605686,-40.698898936402806
13264.453125,-34.15529,-40.54452821960819
13350.5859375,-40.931324,-40.48741229525874
13436.71875,-39.347973,-40.523496869760216
13522.8515625,-41.011375,-40.63982757283406
13608.984375,-41.93144,-40.816034824285474
13695.1171875,-43.53106,-41.026448884511304
13781.25,-41.27163,-41.24264444417446
13867.3828125,-36.843956,-41.43617919215164
13953.515625,-39.336983,-41.581277090071254
14039.6484375,-42.42998,-41.657215555148724
14125.78125,-44.978424,-41.650205442523756
14211.9140625,-49.562447,-41.55460080658074
14298.046875,-35.629295,-41.373337498718
14384.1796875,-39.332886,-41.11757012054768
14470.3125,-38.048065,-40.80554939041048
14556.4453125,-34.21177,-40.4608501473635
14642.578125,-38.89298,-40.11011798318983
14728.7109375,-39.48375,-39.78054478277196
14814.84375,-43.661804,-39.49730658326425
14900.9765625,-37.26114,-39.28119916322734
14987.109375,-44.852516,-39.14668755688825
15073.2421875,-39.57995,-39.100547054167095
15159.375,-37.437557,-39.14121871532535
15245.5078125,-38.59073,-39.25893693034097
15331.640625,-39.978157,-39.436615988715296
15417.7734375,-45.46164,-39.651413344006286
15503.90625,-43.240746,-39.87682549147734
15590.0390625,-34.611084,-40.08512368948709
15676.171875,-36.619698,-40.24990554299016
15762.3046875,-35.866146,-40.34852756961246
15848.4375,-37.81652,-40.36419430922792
15934.5703125,-42.299076,-40.28751042970509
16020.703125,-39.353012,-40.117350899035394
16106.8359375,-41.349426,-39.86096630954927
16192.96875,-39.795013,-39.533310302304585
16279.1015625,-37.797535,-39.15564746429989
16365.234375,-37.786255,-38.75356659689116
16451.3671875,-37.406532,-38.35457981957766
16537.5,-37.679066,-37.98552746238157
16623.6328125,-39.03143,-37.67002840416188
16709.765625,-37.54165,-37.42621347624001
16795.8984375,-39.663853,-37.264955754263475
16882.03125,-35.03191,-37.188767949368106
16968.1640625,-37.26136,-37.19147742981808
17054.296875,-37.51781,-37.25871889117673
17140.4296875,-37.065247,-37.36920961663243
17226.5625,-35.066486,-37.49669938560515
17312.6953125,-37.658134,-37.6124230426756
17398.828125,-35.09329,-37.68783446795754
17484.9609375,-37.24147,-37.69737088590031
17571.09375,-36.23354,-37.6209891220465
17657.2265625,-36.287384,-37.44623160241155
17743.359375,-34.239227,-37.16961852855484
17829.4921875,-35.99768,-36.79722066087842
17915.625,-34.02172,-36.34433962127084
18001.7578125,-35.44952,-35.83430331703551
18087.890625,-34.171566,-35.29646587263092
18174.0234375,-35.52662,-34.76357698084183
18260.15625,-33.686047,-34.26874791010955
18346.2890625,-35.381313,-33.84228462417778
18432.421875,-34.051704,-33.508678254846636
18518.5546875,-36.756348,-33.28403717885577
18604.6875,-31.016087,-33.174213081665236
18690.8203125,-35.66356,-33.1738178306116
18776.953125,-31.307142,-33.26625306049075
18863.0859375,-31.49258,-33.424786241530825
18949.21875,-31.051285,-33.61461311287827
19035.3515625,-32.32702,-33.795754876437876
19121.484375,-29.963243,-33.926557606436525
19207.6171875,-30.69743,-33.96749837935147
19293.75,-31.178043,-33.88496373511729
19379.8828125,-31.568357,-33.65465538356686
19466.015625,-29.991884,-33.26429737854482
19552.1484375,-35.126656,-32.715367562465126
19638.28125,-28.39722,-32.0236506622679
19724.4140625,-32.74283,-31.21850539796405
19810.546875,-27.562042,-30.340845850417153
19896.6796875,-30.035236,-29.439949318870507
19982.8125,-26.53524,-28.56930957843355
20068.9453125,-28.724613,-27.781846604634847
20155.078125,-25.398607,-27.124853211801437
20241.2109375,-27.694168,-26.63509907986139
20327.34375,-24.123575,-26.334519015120733
20413.4765625,-27.196882,-26.226883381313336
20499.609375,-22.620579,-26.295785703445105
20585.7421875,-27.802498,-26.50418958556591
20671.875,-21.057163,-26.795660959095834
20758.0078125,-26.437342,-27.097281031999753
20844.140625,-19.115974,-27.32410028819482
20930.2734375,-24.207073,-27.384865245844658
21016.40625,-16.423925,-27.188637922533594
21102.5390625,-22.56974,-26.651842463318207
21188.671875,-13.407896,-25.705221661297756
21274.8046875,-20.820663,-24.30017310562471
21360.9375,-9.720213,-22.413962419410744
21447.0703125,-18.382729,-20.053378304292732
21533.203125,-4.6599393,-17.256496550853246
21619.3359375,-14.643078,-14.09235061893758
21705.46875,2.949046,-10.658455334610082
21791.6015625,-7.3537183,-7.076286587711972
21877.734375,18.474237,-3.4849717994954617
21963.8671875,30.536823,-0.03358169856294921
22050.0,29.988775,3.127476969891516
22136.1328125,30.536823,5.855394397647097
22222.265625,18.474237,8.02361044887594
22308.3984375,-7.3537183,9.529592993917044
22394.53125,2.949046,10.301203035427475
22480.6640625,-14.643078,10.301203035427475
22566.796875,-4.6599393,9.529592993917044
22652.9296875,-18.382729,8.02361044887594
22739.0625,-9.720213,5.855394397647097
22825.1953125,-20.820663,3.127476969891516
22911.328125,-13.407896,-0.03358169856294921
22997.4609375,-22.56974,-3.4849717994954617
23083.59375,-16.423925,-7.076286587711972
23169.7265625,-24.207073,-10.658455334610082
23255.859375,-19.115974,-14.09235061893758
23341.9921875,-26.437342,-17.256496550853246
23428.125,-21.057163,-20.053378304292732
23514.2578125,-27.802498,-22.413962419410744
23600.390625,-22.620579,-24.30017310562471
23686.5234375,-27.196882,-25.705221661297756
23772.65625,-24.123575,-26.651842463318207
23858.7890625,-27.694168,-27.188637922533594
23944.921875,-25.398607,-27.384865245844658
24031.0546875,-28.724613,-27.32410028819482
24117.1875,-26.53524,-27.097281031999753
24203.3203125,-30.035236,-26.795660959095834
24289.453125,-27.562042,-26.50418958556591
24375.5859375,-32.74283,-26.295785703445105
24461.71875,-28.39722,-26.226883381313336
24547.8515625,-35.126656,-26.334519015120733
24633.984375,-29.991884,-26.63509907986139
24720.1171875,-31.568357,-27.124853211801437
24806.25,-31.178043,-27.781846604634847
24892.3828125,-30.69743,-28.56930957843355
24978.515625,-29.963243,-29.439949318870507
25064.6484375,-32.32702,-30.340845850417153
25150.78125,-31.051285,-31.21850539796405
25236.9140625,-31.49258,-32.0236506622679
25323.046875,-31.307142,-32.715367562465126
25409.1796875,-35.66356,-33.26429737854482
25495.3125,-31.016087,-33.65465538356686
25581.4453125,-36.756348,-33.88496373511729
25667.578125,-34.051704,-33.96749837935147
25753.7109375,-35.381313,-33.926557606436525
25839.84375,-33.686047,-33.795754876437876
25925.9765625,-35.52662,-33.61461311287827
26012.109375,-34.171566,-33.424786241530825
26098.2421875,-35.44952,-33.26625306049075
26184.375,-34.02172,-33.1738178306116
26270.5078125,-35.99768,-33.174213081665236
26356.640625,-34.239227,-33.28403717885577
26442.7734375,-36.287384,-33.508678254846636
26528.90625,-36.23354,-33.84228462417778
26615.0390625,-37.24147,-34.26874791010955
26701.171875,-35.09329,-34.76357698084183
26787.3046875,-37.658134,-35.29646587263092
26873.4375,-35.066486,-35.83430331703551
26959.5703125,-37.065247,-36.34433962127084
27045.703125,-37.51781,-36.79722066087842
27131.8359375,-37.26136,-37.16961852855484
27217.96875,-35.03191,-37.44623160241155
27304.1015625,-39.663853,-37.6209891220465
27390.234375,-37.54165,-37.69737088590031
27476.3671875,-39.03143,-37.68783446795754
27562.5,-37.679066,-37.6124230426756
27648.6328125,-37.406532,-37.49669938560515
27734.765625,-37.786255,-37.36920961663243
27820.8984375,-37.797535,-37.25871889117673
27907.03125,-39.795013,-37.19147742981808
27993.1640625,-41.349426,-37.188767949368106
28079.296875,-39.353012,-37.264955754263475
28165.4296875,-42.299076,-37.42621347624001
28251.5625,-37.81652,-37.67002840416188
28337.6953125,-35.866146,-37.98552746238157
28423.828125,-36.619698,-38.35457981957766
28509.9609375,-34.611084,-38.75356659689116
28596.09375,-43.240746,-39.15564746429989
28682.2265625,-45.46164,-39.533310302304585
28768.359375,-39.978157,-39.86096630954927
28854.4921875,-38.59073,-40.117350899035394
28940.625,-37.437557,-40.28751042970509
29026.7578125,-39.57995,-40.36419430922792
29112.890625,-44.852516,-40.34852756961246
29199.0234375,-37.26114,-40.24990554299016
29285.15625,-43.661804,-40.08512368948709
29371.2890625,-39.48375,-39.87682549147734
29457.421875,-38.89298,-39.651413344006286
29543.5546875,-34.21177,-39.436615988715296
29629.6875,-38.048065,-39.25893693034097
29715.8203125,-39.332886,-39.14121871532535
29801.953125,-35.629295,-39.100547054167095
29888.0859375,-49.562447,-39.14668755688825
29974.21875,-44.978424,-39.28119916322734
30060.3515625,-42.42998,-39.49730658326425
30146.484375,-39.336983,-39.78054478277196
30232.6171875,-36.843956,-40.11011798318983
30318.75,-41.27163,-40.4608501473635
30404.8828125,-43.53106,-40.80554939041048
30491.015625,-41.93144,-41.11757012054768
30577.1484375,-41.011375,-41.373337498718
30663.28125,-39.347973,-41.55460080658074
30749.4140625,-40.931324,-41.650205442523756
30835.546875,-34.15529,-41.657215555148724
30921.6796875,-46.605686,-41.581277090071254
31007.8125,-46.225845,-41.43617919215164
31093.9453125,-42.885227,-41.24264444417446
31180.078125,-35.764915,-41.026448884511304
31266.2109375,-34.983086,-40.816034824285474
31352.34375,-33.983215,-40.63982757283406
31438.4765625,-64.40792,-40.523496869760216
31524.609375,-30.935257,-40.48741229525874
31610.7421875,-49.87051,-40.54452821960819
31696.875,-38.34644,-40.698898936402806
31783.0078125,-44.375122,-40.94497135594948
31869.140625,-33.123295,-41.26773550870549
31955.2734375,-42.029747,-41.643737877492455
32041.40625,-49.073578,-42.04288576443412
32127.5390625,-46.38193,-42.43089923494806
32213.671875,-39.272102,-42.77220702214323
32299.8046875,-43.089195,-43.03303954573566
32385.9375,-42.959675,-43.18444991591849
32472.0703125,-39.853855,-43.204994699942915
32558.203125,-37.400593,-43.0828305908406
32644.3359375,-40.0246,-42.817029171983314
32730.46875,-42.652325,-42.41797606143315
32816.6015625,-32.30529,-41.906797588552045
32902.734375,-36.173027,-41.31384137641315
32988.8671875,-43.537716,-40.6763197202093
33075.0,-37.46343,-40.03529937115803
33161.1328125,-33.557663,-39.43228173229787
33247.265625,-33.36712,-38.90565815108144
33333.3984375,-38.95414,-38.48734215768762
33419.53125,-47.175694,-38.19987229122115
33505.6640625,-41.311108,-38.05424584145267
33591.796875,-37.46512,-38.048687796490555
33677.9296875,-37.321823,-38.16848485817437
33764.0625,-43.69275,-38.386927504341315
33850.1953125,-34.106018,-38.667310805524394
33936.328125,-44.98218,-38.96585465919335
34022.4609375,-43.358513,-39.23532382638773
34108.59375,-35.551582,-39.42906447809378
34194.7265625,-32.22432,-39.505132437407994
34280.859375,-32.76752,-39.43017274081647
34366.9921875,-32.017796,-39.18272225395904
34453.125,-28.226385,-38.755646329903904
34539.2578125,-24.607574,-38.15748412647963
34625.390625,-35.72097,-37.41256041123854
34711.5234375,-32.78152,-36.5598180289053
34797.65625,-31.85877,-35.65042708964474
34883.7890625,-29.78981,-34.744326218815175
34969.921875,-42.410503,-33.905939865422596
35056.0546875,-45.793427,-33.1993864366237
35142.1875,-35.313488,-32.68353900540247
35228.3203125,-34.0923,-32.407319467394196
35314.453125,-39.773914,-32.40559642431702
35400.5859375,-52.03041,-32.696017220005544
35486.71875,-37.139153,-33.27703825446597
35572.8515625,-37.752956,-34.1273298765133
35658.984375,-51.59388,-35.206629473036216
35745.1171875,-47.37595,-36.45800672126625
35831.25,-32.039062,-37.8113968408103
35917.3828125,-35.171436,-39.18815949948849
36003.515625,-38.475307,-40.506340484260726
36089.6484375,-39.10211,-41.6862566982709
36175.78125,-30.382572,-42.6559969959073
36261.9140625,-47.222298,-43.35643412639837
36348.046875,-48.321068,-43.745376543161086
36434.1796875,-38.84533,-43.800550588806495
36520.3125,-35.274586,-43.52118893137802
36606.4453125,-41.071148,-42.92810362569807
36692.578125,-33.924488,-42.06223400334896
36778.7109375,-38.911842,-40.98177224250365
36864.84375,-33.478085,-39.75807437206875
36950.9765625,-36.15051,-38.47065367618027
37037.109375,-32.24204,-37.20162026662404
37123.2421875,-28.132385,-36.0299700074455
37209.375,-38.11624,-35.026135152627766
37295.5078125,-31.11208,-34.24718746705772
37381.640625,-35.57479,-33.73303406966903
37467.7734375,-28.32948,-33.503870788370676
37553.90625,-39.250847,-33.559063340641096
37640.0390625,-37.270195,-33.87752044182941
37726.171875,-52.42537,-34.41951310997773
37812.3046875,-28.180477,-35.12978928744214
37898.4375,-35.730934,-35.94174029177567
37984.5703125,-46.89358,-36.782302347685956
38070.703125,-41.93522,-37.577227784093495
38156.8359375,-35.400024,-38.256339706547294
38242.96875,-35.082657,-38.75839220417723
38329.1015625,-32.3425,-39.03519432202511
38415.234375,-37.099415,-39.0547169131784
38501.3671875,-31.538158,-38.80298203908432
38587.5,-33.48665,-38.28462835673804
38673.6328125,-24.908115,-37.52214557328942
38759.765625,-25.61476,-36.55386890891535
38845.8984375,-22.37316,-35.4309132230791
38932.03125,-27.531157,-34.21329951575349
39018.1640625,-28.073484,-32.96557874225985
39104.296875,-21.646503,-31.752285820725877
39190.4296875,-24.273985,-30.633558854608193
39276.5625,-28.34713,-29.661235452317996
39362.6953125,-35.008488,-28.875692054055783
39448.828125,-37.5415,-28.30362752966358
39534.9609375,-34.29855,-27.95691448906875
39621.09375,-28.799232,-27.832557126949244
39707.2265625,-31.958427,-27.91370974269735
39793.359375,-25.052135,-28.17163189365983
39879.4921875,-41.806305,-28.56839032115859
39965.625,-25.832176,-29.060069065637578
40051.7578125,-36.207596,-29.600220808384062
40137.890625,-29.12631,-30.143285990433522
40224.0234375,-31.884476,-30.647721432400875
40310.15625,-33.00403,-31.07861506546739
40396.2890625,-27.838856,-31.409614523483622
40482.421875,-29.279737,-31.624060083293728
40568.5546875,-24.654486,-31.715281329749065
40654.6875,-26.532818,-31.686086189212446
40740.8203125,-32.766403,-31.54753499326667
40826.953125,-25.394405,-31.317145974946538
40913.0859375,-26.937782,-31.016718027913477
40999.21875,-30.422438,-30.669978935100914
41085.3515625,-30.749014,-30.300271343829284
41171.484375,-28.174465,-29.928474825475938
41257.6171875,-19.857552,-29.571332191087976
41343.75,-38.849617,-29.24030492151772
41429.8828125,-25.95395,-28.941030205204193
41516.015625,-21.92698,-28.67339539835139
41602.1484375,-25.048016,-28.432189705841942
41688.28125,-29.004337,-28.20824231492534
41774.4140625,-29.581333,-27.98991530138718
41860.546875,-18.673092,-27.76479164835012
41946.6796875,-20.491226,-27.521385768120243
42032.8125,-25.581173,-27.250706759990347
42118.9453125,-25.862194,-26.947522661394494
42205.078125,-26.520529,-26.611205251313116
42291.2109375,-28.464739,-26.246076529291535
42377.34375,-26.381853,-25.86122597368753
42463.4765625,-18.2561,-25.469817740476437
42549.609375,-31.681973,-25.0879546478832
42635.7421875,-19.355032,-24.73320692048766
42721.875,-22.67998,-24.422944681196732
42808.0078125,-13.852411,-24.17263144306647
42894.140625,-18.255318,-23.994239863523244
42980.2734375,-19.840157,-23.894940531143483
43066.40625,-28.10205,-23.876190570568312
43152.5390625,-33.55692,-23.93331354745763
43238.671875,-40.577248,-24.05561867194866
43324.8046875,-26.030722,-24.227059465006214
43410.9375,-18.12185,-24.42738405353382
43497.0703125,-26.24238,-24.63368527992887
43583.203125,-34.488148,-24.822222671546072
43669.3359375,-17.679884,-24.97036315104569
43755.46875,-17.282122,-25.058475365063032
43841.6015625,-13.851482,-25.071614718058427
43927.734375,-29.523071,-25.000852453689117
44013.8671875,-19.181402,-24.844131059613726


==> ISMIR-manuscript (3)/data/08_M_Ga2_Sm_So_H.csv <==
f,ogH,taeH
0.0,-90.60800185685603,-92.23773007436651
21.533203125,-76.42311090326032,-91.95297662853935
43.06640625,-90.7790284674119,-91.10610225556563
64.599609375,-76.04821123942862,-89.7190994728453
86.1328125,-90.99248960049104,-87.8280652838292
107.666015625,-75.21807342335299,-85.48234633126127
129.19921875,-91.5260314049889,-82.74330996664325
150.732421875,-73.93071857540977,-79.68272216492514
172.265625,-92.91918326438307,-76.38072433560312
193.798828125,-72.21220569800553,-72.92342122401288
215.33203125,-96.40218927682602,-69.40011999994509
236.865234375,-70.02338603961904,-65.90029373748524
258.3984375,-100.88367880927049,-62.51037720391955
279.931640625,-66.8858384818189,-59.3105349585514
301.46484375,-97.22859659141815,-56.37156682648545
322.998046875,-62.082535234703364,-53.75212985203244
344.53125,-83.44135130262163,-51.49645573814535
366.064453125,-52.36970618234254,-49.632726751138456
387.59765625,-47.94926821780753,-48.17224094146461
409.130859375,-51.12895836555424,-47.10945087310045
430.6640625,-73.82690779813744,-46.42290211580149
452.197265625,-60.74160229229884,-46.07703320777994
473.73046875,-77.83311272639992,-46.02473331043242
495.263671875,-65.04661947601411,-46.21049346682561
516.796875,-79.9450592151641,-46.57393818044202
538.330078125,-67.8991751367178,-47.05349108415802
559.86328125,-81.32217500306939,-47.58991553439756
581.396484375,-70.28990519026273,-48.12947999160558
602.9296875,-82.38117874471224,-48.62652890537056
624.462890625,-73.12860611883002,-49.04529024190747
645.99609375,-84.57471501622832,-49.360816527335245
667.529296875,-77.30919430878924,-49.55903147954949
689.0625,-85.20673429832101,-49.6359320503462
710.595703125,-73.59436704370542,-49.596068689975326
732.12890625,-75.00070854649572,-49.45048790058621
753.662109375,-58.90988734716262,-49.21436472068219
775.1953125,-50.55827064858099,-48.904574387262954
796.728515625,-50.79389205643352,-48.537449871425636
818.26171875,-65.52001961883578,-48.126945452566936
839.794921875,-58.32229780023116,-47.68337853841702
861.328125,-68.88268310493105,-47.212857257728515
882.861328125,-60.12559816054329,-46.717426360821094
904.39453125,-69.60348279986017,-46.19588615321409
925.927734375,-60.46133350248934,-45.64516639127212
947.4609375,-69.34424173366946,-45.062076671609134
968.994140625,-59.93184421471397,-44.44521303764945
990.52734375,-68.23914310665253,-43.7967816652077
1012.060546875,-58.78368508484715,-43.12410664379865
1033.59375,-66.62412123074716,-42.440619593709954
1055.126953125,-56.67906171595089,-41.76618120925912
1076.66015625,-63.65514142364422,-41.12665363809366
1098.193359375,-53.23842096720808,-40.55272102398503
1119.7265625,-59.01460643038204,-40.078035653713194
1141.259765625,-45.196212087899745,-39.736840813734936
1162.79296875,-39.42462755648017,-39.561281115463125
1184.326171875,-41.70587003840128,-39.57865047248812
1205.859375,-57.23569661697491,-39.80884287572654
1227.392578125,-53.33794377276373,-40.262259803141816
1248.92578125,-64.39763104726792,-40.93839132969013
1270.458984375,-58.518279776036046,-41.82522913546077
1291.9921875,-68.56721979030712,-42.89959424152792
1313.525390625,-62.029838853123806,-44.128377711069334
1335.05859375,-71.74298496967111,-45.470606975687176
1356.591796875,-64.62829117521966,-46.880172262533804
1378.125,-73.98303651392217,-48.30898449118533
1399.658203125,-66.87460721487997,-49.71029420260308
1421.19140625,-75.99210623133361,-51.041884714656064
1442.724609375,-68.5854302580968,-52.26886341140917
1464.2578125,-76.45305099487321,-53.36581184890443
1485.791015625,-69.65684925472674,-54.318114624675914
1507.32421875,-73.30081709172147,-55.12236294142488
1528.857421875,-67.40164319533547,-55.78581410883649
1550.390625,-59.597373461742116,-56.324974603916154
1571.923828125,-60.117035620629174,-56.763453426695456
1593.45703125,-73.0540925637628,-57.12929679247519
1614.990234375,-69.03709742059193,-57.452058656467116
1636.5234375,-78.89055563619709,-57.7598802369674
1658.056640625,-71.98748298270607,-58.07684412996373
1679.58984375,-83.15746394825983,-58.4208359297095
1701.123046875,-73.78327879368828,-58.80209208185483
1722.65625,-86.32032267982692,-59.222542664769776
1744.189453125,-75.52722990500155,-59.67597906716614
1765.72265625,-91.19483032611146,-60.14899699795138
1787.255859375,-77.2377950996884,-60.62259276304377
1808.7890625,-98.54536020219527,-61.07423226593029
1830.322265625,-79.17039169999325,-61.48017319087127
1851.85546875,-88.44973439640002,-61.817804703614115
1873.388671875,-81.19344923974442,-62.06777677426972
1894.921875,-78.5055577006662,-62.215721472508996
1916.455078125,-76.54208596311608,-62.25341763623749
1937.98828125,-62.69545743827632,-62.179312663508966
1959.521484375,-61.04974576597894,-61.99838407574824
1981.0546875,-69.76199715063544,-61.72139167749063
2002.587890625,-72.48352142802437,-61.363631560913305
2024.12109375,-76.89707854585448,-60.943349802908564
2045.654296875,-76.4193548105712,-60.48000198715358
2067.1875,-81.31591431888839,-59.9925521824808
2088.720703125,-78.4026623647619,-59.497991495262106
2110.25390625,-84.05359665366821,-59.010223791477294
2131.787109375,-80.54743077407396,-58.53941863999659
2153.3203125,-86.31992199536907,-58.09187447720363
2174.853515625,-83.12065250832595,-57.6703748680686
2196.38671875,-85.56101517458275,-57.27496419298671
2217.919921875,-86.29841740902187,-56.904022280330324
2239.453125,-80.7942226631811,-56.555485438982245
2260.986328125,-81.6324489160438,-56.228047355452375
2282.51953125,-74.14396562594986,-55.922178722805526
2304.052734375,-68.7934707534319,-55.64082844133175
2325.5859375,-57.62251759952653,-55.38970892055795
2347.119140625,-56.503820400650945,-55.177118859433484
2368.65234375,-65.23443351486438,-55.01331312623388
2390.185546875,-67.64945712971628,-54.90948467280242
2411.71875,-70.6476301347002,-54.87647159062387
2433.251953125,-71.12388966148572,-54.923338034534446
2454.78515625,-72.99851305307213,-55.055996769221025
2476.318359375,-72.97052476329267,-55.276041315324974
2497.8515625,-74.19129084507219,-55.57993692236357
2519.384765625,-74.05529048513125,-55.958683784657026
2540.91796875,-74.76355331629911,-56.398016822799434
2562.451171875,-74.67082495362244,-56.87914921975839
2583.984375,-74.69052766590816,-57.38000787233852
2605.517578125,-74.79917869443841,-57.876854383631056
2627.05078125,-74.01977347492522,-58.34614112610491
2648.583984375,-73.36193597641574,-58.766423112765835
2670.1171875,-70.58423832881019,-59.120136183967844
2691.650390625,-71.21658563699819,-59.39506164827277
2713.18359375,-61.69148402543148,-59.585326198652275
2734.716796875,-62.135744812683505,-59.69183082207081
2756.25,-68.79581021875107,-59.722058955915045
2777.783203125,-78.30760946330992,-59.68927648429392
2799.31640625,-82.65100694104495,-59.611197828879774
2820.849609375,-82.52795182413816,-59.50824692489437
2842.3828125,-86.99699422160292,-59.401583549112054
2863.916015625,-81.7159820265248,-59.311089869023604
2885.44921875,-86.58121932303973,-59.253516583897756
2906.982421875,-81.43182641672897,-59.24097207123331
2928.515625,-84.0113690621867,-59.27990311041097
2950.048828125,-80.64275978999395,-59.37066557652568
2971.58203125,-81.42258765576452,-59.50772313489681
2993.115234375,-79.75487771361207,-59.68044764498298
3014.6484375,-78.48969923278604,-59.87443334877529
3036.181640625,-77.15057264845586,-60.073184351198606
3057.71484375,-72.81612510704633,-60.259996842609176
3079.248046875,-73.50255684817562,-60.41983790900288
3100.78125,-62.032507087534086,-60.541023655299696
3122.314453125,-61.01230912644218,-60.61652063970696
3143.84765625,-67.74043318730885,-60.644734079019415
3165.380859375,-76.74376791513811,-60.62969985005077
3186.9140625,-75.16342373292682,-60.58065943920943
3208.447265625,-83.95777755167762,-60.511061258940686
3229.98046875,-77.95677381200295,-60.43709152223271
3251.513671875,-89.24706722991326,-60.37588698569956
3273.046875,-79.94833001241606,-60.34361529087725
3294.580078125,-89.98466886754707,-60.353622936617
3316.11328125,-80.3011926421702,-60.4148446670083
3337.646484375,-91.57806143086052,-60.530641944981774
3359.1796875,-79.77682431489086,-60.698194930318785
3380.712890625,-95.36292520410404,-60.908516473314464
3402.24609375,-78.33486606166963,-61.14709383434943
3423.779296875,-104.09482104791424,-61.395100587616945
3445.3125,-75.42426383135744,-61.631063917779585
3466.845703125,-94.27970717957541,-61.83282706976124
3488.37890625,-68.25351969134472,-61.97961761313966
3509.912109375,-64.67934821401784,-62.05402227240383
3531.4453125,-67.98541994178656,-62.04367920102345
3552.978515625,-76.43305775783512,-61.942527527407975
3574.51171875,-79.8725951349432,-61.75149864240805
3596.044921875,-82.60962708815927,-61.47858932197711
3617.578125,-90.0163587847924,-61.1383176014302
3639.111328125,-85.84191730912983,-60.750622091323336
3660.64453125,-99.99539883042975,-60.339318089349796
3682.177734375,-87.07123929150917,-59.930264152621014
3703.7109375,-92.8344683710784,-59.54941685521539
3725.244140625,-88.92868874329791,-59.220957110627886
3746.77734375,-86.61372447439973,-58.96565847260212
3768.310546875,-91.15549876695201,-58.7996379634885
3789.84375,-81.67927740815992,-58.73358667047345
3811.376953125,-99.40009756123862,-58.77252539493327
3832.91015625,-75.38525016206229,-58.91607565752612
3854.443359375,-89.41442386299852,-59.15918418639062
3875.9765625,-65.16966518740392,-59.49319507888046
3897.509765625,-60.6941889102141,-59.90713258541763
3919.04296875,-63.60080572793247,-60.38904193997813
3940.576171875,-75.55690740531357,-60.92723714208694
3962.109375,-74.6376544823711,-61.51132251733783
3983.642578125,-81.84269924047334,-62.132886921178574
4005.17578125,-77.89947009139551,-62.78581178805535
4026.708984375,-83.67395590144042,-63.46618199013801
4048.2421875,-80.97523379174197,-64.17183626335485
4069.775390625,-84.50350925717053,-64.9016364623876
4091.30859375,-82.29319912242133,-65.65456744970649
4112.841796875,-85.24241933518528,-66.42879848801154
4134.375,-83.70154981781356,-67.22084059741549
4155.908203125,-86.32500351849168,-68.02492219547675
4177.44140625,-84.70691417924047,-68.83267894261118
4198.974609375,-88.59955043254207,-69.63321612153533
4220.5078125,-85.62266372028024,-70.41355736800705
4242.041015625,-91.35019534267255,-71.15944717253102
4263.57421875,-83.60254709548424,-71.85643151492998
4285.107421875,-80.33544464919028,-72.49110612192251
4306.640625,-78.68346980064136,-73.05239908731751
4328.173828125,-85.19875709843564,-73.53274655939407
4349.70703125,-85.42140116727786,-73.92902785122749
4371.240234375,-84.16186495255766,-74.24314890960008
4392.7734375,-87.42262300101447,-74.48219818483248
4414.306640625,-85.89837601147988,-74.65814279447399
4435.83984375,-86.89436498268196,-74.78708071798576
4457.373046875,-86.61873044158904,-74.88811139858193
4478.90625,-87.94167178725598,-74.98192748274437
4500.439453125,-87.1442345088266,-75.08926009210312
4521.97265625,-88.63095640039998,-75.22932574639908
4543.505859375,-87.6020776275247,-75.41842310159332
4565.0390625,-89.90593222503705,-75.66881199838633
4586.572265625,-87.67857604079006,-75.98797760739475
4608.10546875,-89.92051130348632,-76.37834191157711
4629.638671875,-90.19809684450078,-76.83743777083163
4651.171875,-86.78606742423892,-77.35851246170527
4672.705078125,-88.26819168445343,-77.9314831237102
4694.23828125,-83.84323699719221,-78.54413080103102
4715.771484375,-85.06935644093667,-79.18339662633551
4737.3046875,-87.36134730882861,-79.83663566152002
4758.837890625,-86.91999712258311,-80.49269184787804
4780.37109375,-89.12745956429148,-81.14268053542182
4801.904296875,-86.88186157476541,-81.78040060977281
4823.4375,-89.92353098966207,-82.40234238095707
4844.970703125,-87.41581030817096,-83.00730524559198
4866.50390625,-90.24632112730296,-83.59568535567337
4888.037109375,-87.73377825494845,-84.1685329469143
4909.5703125,-90.84780185168592,-84.72650713866736
4931.103515625,-87.81775149024283,-85.26886966809687
4952.63671875,-91.19438725342624,-85.79265649109652
4974.169921875,-87.38564725748736,-86.29214757025728
4995.703125,-89.7748790347876,-86.75872235062258
5017.236328125,-89.13660356182949,-87.18114485939502
5038.76953125,-90.48625794529323,-87.54627274443328
5060.302734375,-94.83780142589603,-87.84013430452512
5081.8359375,-96.88853485359692,-88.04927222519218
5103.369140625,-88.65325762792061,-88.16221742484356
5124.90234375,-90.20907851423152,-88.170935230704
5146.435546875,-91.2870503603768,-88.0720816658612
5167.96875,-94.07356952525771,-87.86792079076393
5189.501953125,-88.18387821303149,-87.56678377202945
5211.03515625,-91.31000535301048,-87.18299381732794
5232.568359375,-90.40632674308279,-86.73623396775764
5254.1015625,-94.48209136308989,-86.2503915555389
5275.634765625,-89.44211258362962,-85.75196798301047
5297.16796875,-94.01028921093803,-85.2681895417834
5318.701171875,-89.95602057163568,-84.82498918462608
5340.234375,-94.7987062772473,-84.44504668286756
5361.767578125,-90.05358562394423,-84.14607334016469
5383.30078125,-95.3018121762311,-83.93950721722848
5404.833984375,-91.9495826514486,-83.82974745457419
5426.3671875,-94.55426239720165,-83.81400537067975
5447.900390625,-94.74745825074196,-83.88279061595432
5469.43359375,-87.83274812675998,-84.02098876411294
5490.966796875,-89.12501400157069,-84.20942862154658
5512.5,-90.83278669145899,-84.42678919211926
5534.033203125,-89.19439272911309,-84.65166264759516
5555.56640625,-91.85109961489331,-84.86457433306525
5577.099609375,-89.64766421689147,-85.04976543206263
5598.6328125,-92.40112355407501,-85.19656803572545
5620.166015625,-89.81423740619806,-85.30024360236219
5641.69921875,-92.63042320805582,-85.36220998689342
5663.232421875,-90.08482223843619,-85.38964384979961
5684.765625,-92.75838124742623,-85.39450803302526
5706.298828125,-90.081363224345,-85.39211100104649
5727.83203125,-93.07342584297957,-85.39935181338114
5749.365234375,-89.5429550262186,-85.43283459331464
5770.8984375,-90.85433572554709,-85.50704799921496
5792.431640625,-92.42906612561765,-85.63279666235842
5813.96484375,-88.707446078778,-85.81604387827656
5835.498046875,-92.9967122000675,-86.05728095374968
5857.03125,-90.42216431494708,-86.3514831161357
5878.564453125,-89.48660512604356,-86.68865057393438
5900.09765625,-95.92603209366806,-87.05487255217675
5921.630859375,-91.07264512556686,-87.4337982100357
5943.1640625,-95.21378606846804,-87.8083568435097
5964.697265625,-90.48769577589354,-88.16254493334775
5986.23046875,-94.94471318491269,-88.48309191541027
6007.763671875,-90.68689793045776,-88.76083051710296
6029.296875,-94.72692398100253,-88.99162955595384
6050.830078125,-90.85776418901172,-89.17679378858539
6072.36328125,-94.58922613371936,-89.32289176852777
6093.896484375,-91.26697026112905,-89.44103276773225
6115.4296875,-94.19066116735999,-89.54567132539593
6136.962890625,-91.37138597748323,-89.6530668970405
6158.49609375,-93.5245855653076,-89.77956130753925
6180.029296875,-91.11985713220596,-89.93985464768252
6201.5625,-89.92575843161478,-90.14545911607341
6223.095703125,-86.99687197565443,-90.40349033476276
6244.62890625,-101.20441894220014,-90.71591907926283
6266.162109375,-89.3445307614264,-91.07935712250895
6287.6953125,-107.17441712877888,-91.4853942726961
6309.228515625,-90.98938145188254,-91.92144571139212
6330.76171875,-99.14412045584277,-92.37201554449737
6352.294921875,-91.46143098616204,-92.82023965664429
6373.828125,-98.66905364680989,-93.24954296979193
6395.361328125,-91.26299465921832,-93.64523590926375
6416.89453125,-97.98926728756172,-93.99588323902981
6438.427734375,-91.39312209361611,-94.29430441626387
6459.9609375,-97.79433723883366,-94.53810533528599
6481.494140625,-91.46425798661295,-94.72969233135757
6503.02734375,-97.77605388023528,-94.87577507250107
6524.560546875,-91.90758893289873,-94.9864194835046
6546.09375,-97.54357435452867,-95.07375928949008
6567.626953125,-92.3283107639219,-95.15051009801034
6589.16015625,-97.05200960607073,-95.2284494492754
6610.693359375,-91.40934211833333,-95.31702796723621
6632.2265625,-99.53192872192353,-95.42226058320898
6653.759765625,-88.18247526291331,-95.54601465082781
6675.29296875,-94.51713171168575,-95.68576721916244
6696.826171875,-90.11296470047728,-95.83485169957143
6718.359375,-97.37867647778867,-95.98316036197502
6739.892578125,-91.01785903820986,-96.11821940872362
6761.42578125,-97.67608789580343,-96.22651321201971
6782.958984375,-91.41535715416649,-96.29490802149977
6804.4921875,-97.57743184710947,-96.3120158816375
6826.025390625,-90.87715696618883,-96.26934763858644
6847.55859375,-98.7117306681265,-96.1621288144076
6869.091796875,-92.26145831342399,-95.9896909947934
6890.625,-96.04259876194354,-95.75539988903591
6912.158203125,-90.71036289785806,-95.46613398688203
6933.69140625,-99.61635352671266,-95.13137888709059
6955.224609375,-95.49372953511217,-94.76204620205911
6976.7578125,-94.6600293127668,-94.36915753714527
6998.291015625,-90.77110374372415,-93.96254982028067
7019.82421875,-98.13878770735448,-93.54975636744891
7041.357421875,-89.5382175890685,-93.13519860780019
7062.890625,-100.28075046513781,-92.71978840051176
7084.423828125,-89.860785395026,-92.30099413198738
7105.95703125,-99.2272381784874,-91.87337039944013
7127.490234375,-90.00747668103602,-91.42949696319975
7149.0234375,-99.6442006905265,-90.9612238285864
7170.556640625,-89.88563454805738,-90.46108132693128
7192.08984375,-99.40159293561243,-89.92369130646175
7213.623046875,-89.8265181103665,-89.34701079972552
7235.15625,-99.20514854810426,-88.73325364495896
7256.689453125,-89.64509075339058,-88.08936728658708
7278.22265625,-98.46801844226253,-87.42698819608462
7299.755859375,-89.3987713385462,-86.76185523794143
7321.2890625,-98.96813615061903,-86.11271992282126
7342.822265625,-86.24571457910207,-85.49984940199992
7364.35546875,-103.78657544514625,-84.94326600837
7385.888671875,-82.75202416860168,-84.4609007458675
7407.421875,-81.79081499272962,-84.06685343244895
7428.955078125,-88.25942740712173,-83.7699471730387
7450.48828125,-92.73325248135654,-83.5727395862407
7472.021484375,-94.37739256437393,-83.47111000712226
7493.5546875,-96.76549116367808,-83.45448496911574
7515.087890625,-97.02049288736183,-83.5066993959825
7536.62109375,-96.92995545965907,-83.60742481780898
7558.154296875,-93.71068349029113,-83.73403551568046
7579.6875,-97.69693006665585,-83.86373526199125
7601.220703125,-93.21735773459898,-83.97573654227065
7622.75390625,-97.7101851883995,-84.05327435176605
7644.287109375,-92.34231287544938,-84.08524923858721
7665.8203125,-97.78963465507644,-84.06732827466374
7687.353515625,-91.60770939164541,-84.002384881323
7708.88671875,-97.7818228456627,-83.90022377512062
7730.419921875,-89.60432948527597,-83.77660915512755
7751.953125,-98.30537818271128,-83.65168528527052
7773.486328125,-85.22914802677629,-83.54794148848347
7795.01953125,-84.62602111967291,-83.48792167684324
7816.552734375,-95.50269258861493,-83.49190676042879
7838.0859375,-99.10707004783981,-83.57580347644864
7859.619140625,-104.5294799595971,-83.74945457560933
7881.15234375,-99.69880300325822,-84.01554456198852
7902.685546875,-98.1479153166234,-84.36921627334993
7924.21875,-99.62547432918055,-84.79844238756186
7945.751953125,-96.83847349201623,-85.2851196408382
7967.28515625,-99.49783858698314,-85.80677992106018
7988.818359375,-95.96515253095471,-86.33874901403416
8010.3515625,-99.38543275638241,-86.85653719279757
8031.884765625,-95.56804985264003,-87.33822092775372
8053.41796875,-99.49896306649748,-87.76657443976771
8074.951171875,-94.7068779056955,-88.13073381504209
8096.484375,-100.30551822604343,-88.4272226263058
8118.017578125,-93.33208095357121,-88.6602318444222
8139.55078125,-102.48392297380047,-88.84112183617631
8161.083984375,-89.312532698359,-88.98719281541416
8182.6171875,-86.46761218946783,-89.1198442426666
8204.150390625,-91.29462664697756,-89.26230578155263
8225.68359375,-100.95189488871551,-89.4371661598278
8247.216796875,-96.42886487272344,-89.66394716019508
8268.75,-99.38179751533507,-89.95696582805657
8290.283203125,-95.8167691850607,-90.32369923851681
8311.81640625,-99.96657926834406,-90.76381574342659
8333.349609375,-95.41777188584467,-91.2689696733922
8354.8828125,-99.8630896000891,-91.82337984369703
8376.416015625,-95.35643804095123,-92.40513373757506
8397.94921875,-99.86364120216615,-92.9880869242541
8419.482421875,-95.09407918231484,-93.54416847360386
8441.015625,-99.58724850019134,-94.04586380779561
8462.548828125,-94.75697191880917,-94.46863051665771
8484.08203125,-99.47143211659659,-94.79301166782521
8505.615234375,-94.25460904610595,-95.00624400165148
8527.1484375,-99.53939860283299,-95.10321159293491
8548.681640625,-93.49767142501517,-95.0866634798925
8570.21484375,-92.14811628161333,-94.9666893012133
8591.748046875,-96.83875610429436,-94.75952228601784
8613.28125,-99.83069518070543,-94.48580621696101
8634.814453125,-96.03638216768064,-94.16851531947351
8656.34765625,-101.0920612413035,-93.83074810268438
8677.880859375,-95.93386732541535,-93.49362481877614
8699.4140625,-100.50264812621762,-93.17450271676664
8720.947265625,-96.05107232911367,-92.88568547828956
8742.48046875,-100.3963368195478,-92.63374730450842
8764.013671875,-96.21522848626813,-92.41952412961518
8785.546875,-100.65569099316289,-92.23875166559091
8807.080078125,-96.41157932404985,-92.08326020322792
8828.61328125,-101.08576247055782,-91.94257672245752
8850.146484375,-96.95085066276589,-91.80574218265181
8871.6796875,-101.36050872166395,-91.66313035541302
8893.212890625,-97.5438239717985,-91.50805644401176
8914.74609375,-100.61177128744586,-91.33798872002521
8936.279296875,-109.5722569481211,-91.15522174624067
8957.8125,-91.52399086085383,-90.96693051964293
8979.345703125,-88.63406074672145,-90.78459448456739
9000.87890625,-97.07681564212827,-90.62285130959256
9022.412109375,-93.87620929928431,-90.4979049189639
9043.9453125,-99.42965877072737,-90.42566351441407
9065.478515625,-94.03394981955223,-90.41981562499592
9087.01171875,-99.49689326474711,-90.4900620026284
9108.544921875,-94.73291245910096,-90.64070725979889
9130.078125,-100.12278519847507,-90.86977887459462
9151.611328125,-94.93206548213578,-91.16878631371804
9173.14453125,-100.1810599653829,-91.52316529889569
9194.677734375,-94.76021997879516,-91.91337882124421
9216.2109375,-102.59274611497716,-92.31657519604354
9237.744140625,-95.41724709555318,-92.70864187607242
9259.27734375,-100.07447852470477,-93.06644855036555
9280.810546875,-94.18846059477136,-93.37004920067392
9302.34375,-118.06114504014337,-93.60461300073968
9323.876953125,-97.526749891135,-93.76187843231787
9345.41015625,-102.14301709911192,-93.84097140861003
9366.943359375,-91.84304253282771,-93.84849187011983
9388.4765625,-100.63277368680154,-93.79784773672988
9410.009765625,-92.78473552957367,-93.70789258163956
9431.54296875,-97.87671452096767,-93.60099588754473
9453.076171875,-94.79233706296814,-93.50073467492889
9474.609375,-100.20398568630799,-93.42943634430112
9496.142578125,-94.5199735862729,-93.40582036601582
9517.67578125,-100.02414974820343,-93.44297899368277
9539.208984375,-94.36889999338646,-93.5469050891538
9560.7421875,-100.23106420314434,-93.71572159907471
9582.275390625,-94.34640298540121,-93.93969761378293
9603.80859375,-100.23311731433053,-94.20205734020448
9625.341796875,-94.52175217641378,-94.48050874457637
9646.875,-99.29178986608295,-94.74934619413449
9668.408203125,-93.16124715557393,-94.98192354657178
9689.94140625,-95.85065728131836,-95.15325670508767
9711.474609375,-91.63149351758186,-95.24250147421945
9733.0078125,-92.84934103710131,-95.23506492177566
9754.541015625,-105.71130362532946,-95.12414505416629
9776.07421875,-98.2670360817169,-94.91155064245385
9797.607421875,-94.55373822054952,-94.6077246082077
9819.140625,-100.65364660965912,-94.23097313882273
9840.673828125,-96.30972343307133,-93.80598059864337
9862.20703125,-100.32390257620338,-93.36175941953408
9883.740234375,-95.37629470062217,-92.92923753385375
9905.2734375,-99.95735545057643,-92.5387182688884
9926.806640625,-95.70411192513774,-92.21745588144415
9948.33984375,-100.06696782531122,-91.98757351828512
9969.873046875,-96.03578069246218,-91.8645113434022
9991.40625,-98.5090869324719,-91.85613520713954
10012.939453125,-93.93855836550279,-91.96256673413627
10034.47265625,-95.31701171225934,-92.17672146163446
10056.005859375,-93.7819018381853,-92.48547046256162
10077.5390625,-95.9986257232135,-92.87128012212662
10099.072265625,-99.86254073844404,-93.3141405987753
10120.60546875,-100.25701624394145,-93.79357035545974
10142.138671875,-95.55339788755077,-94.29048408321556
10163.671875,-109.23272696719756,-94.78873396479999
10185.205078125,-96.51735294057907,-95.27617673411814
10206.73828125,-102.07756120397553,-95.74517647330109
10228.271484375,-95.68478047711372,-96.19251909450688
10249.8046875,-103.71420271750932,-96.61878166833824
10271.337890625,-96.33664477788409,-97.02726081740462
10292.87109375,-102.56497212708236,-97.42261266026
10314.404296875,-96.18511490860706,-97.80938708379523
10335.9375,-102.24129650549798,-98.19064825821725
10357.470703125,-95.37259736420128,-98.56686044163561
10379.00390625,-100.38346344487927,-98.93518482374519
10400.537109375,-94.60303138514561,-99.2892832430649
10422.0703125,-100.71801726414569,-99.61966371200916
10443.603515625,-95.82918959297581,-99.9145376335041
10465.13671875,-105.0503325873166,-100.1610966824105
10486.669921875,-96.40587438622245,-100.34706550509725
10508.203125,-103.24082620866821,-100.46235051226127
10529.736328125,-94.70859230596758,-100.50058921475889
10551.26953125,-108.51330689781975,-100.4604106983237
10572.802734375,-95.27014390249344,-100.34624546048066
10594.3359375,-98.215061147549,-100.16856908769523
10615.869140625,-98.01665830528337,-99.9435242159553
10637.40234375,-104.07529731018397,-99.69193243948348
10658.935546875,-97.08436257614107,-99.43777501285412
10680.46875,-102.446468175925,-99.20628097919412
10702.001953125,-96.74497667625602,-99.0218071417688
10723.53515625,-103.58358056675067,-98.90572093231013
10745.068359375,-98.03253776583034,-98.87450160163822
10766.6015625,-107.82518050922793,-98.93825653217024
10788.134765625,-97.67591149016327,-99.09980959017562
10809.66796875,-101.94801265452452,-99.35446134645593
10831.201171875,-94.33951728081519,-99.6904526318575
10852.734375,-100.81667647630266,-100.0900904537032
10874.267578125,-93.99246894946135,-100.53142647202591
10895.80078125,-99.16525686485643,-100.99032038524159
10917.333984375,-98.67594418670814,-101.4426799497482
10938.8671875,-95.67534096869338,-101.86665040713378
10960.400390625,-97.95735412995768,-102.24453098186399
10981.93359375,-102.27925829649404,-102.56422447563999
11003.466796875,-97.2520886195118,-102.82007494746621
11025.0,-100.31058652294178,-103.01301293894821
11046.533203125,-96.61995516842325,-103.15000090378629
11068.06640625,-101.41189921716557,-103.24284567753656
11089.599609375,-96.74454104433363,-103.30651207703694
11111.1328125,-101.5277550493728,-103.35712484034224
11132.666015625,-96.52680805706552,-103.40987936730394
11154.19921875,-101.62949896487906,-103.477091447953
11175.732421875,-96.66022760500175,-103.5666012133893
11197.265625,-100.8365115717979,-103.6807083866337
11218.798828125,-95.63415428132288,-103.81575851410645
11240.33203125,-101.13466534221608,-103.96242926976566
11261.865234375,-99.48639832030102,-104.10668964061236
11283.3984375,-100.94135183473642,-104.23133097911523
11304.931640625,-98.25923706670464,-104.31790549074509
11326.46484375,-102.02900817325218,-104.34886159942828
11347.998046875,-96.68607580366077,-104.3096418843598
11369.53125,-104.01590497948281,-104.19051063477562
11391.064453125,-96.72393616340045,-103.9879045862859
11412.59765625,-102.5280808982511,-103.70514945370803
11434.130859375,-97.22180141374054,-103.3524514016377
11455.6640625,-102.78667644473057,-102.94614962768867
11477.197265625,-97.11462489773562,-102.50729562710553
11498.73046875,-102.85818339086973,-102.05969799350954
11520.263671875,-97.24307300582112,-101.62763089998192
11541.796875,-103.22974444029346,-101.23344323180874
11563.330078125,-97.2321556663974,-100.89531936352947
11584.86328125,-102.8279304418055,-100.62543004576226
11606.396484375,-97.51828138764256,-100.42867385558417
11627.9296875,-103.93314565440973,-100.30214994798743
11649.462890625,-98.41403561359164,-100.23542754165896
11670.99609375,-102.76962229332403,-100.21159450319887
11692.529296875,-97.80375904275323,-100.20898527425322
11714.0625,-100.54619715785235,-100.20341590574225
11735.595703125,-94.8143283519322,-100.17069886804713
11757.12890625,-99.96292490108571,-100.08917857072885
11778.662109375,-97.31989377743723,-99.94202370952566
11800.1953125,-103.264242422193,-99.7190354115942
11821.728515625,-95.98962787460444,-99.41777851173441
11843.26171875,-101.69838730386215,-99.04391229845757
11864.794921875,-97.07097310128485,-98.61067964425798
11886.328125,-103.50869682880317,-98.13760102306519
11907.861328125,-96.81078073614725,-97.64850337232932
11929.39453125,-101.01126212007384,-97.16908429760068
11950.927734375,-95.3264112323451,-96.72426225686175
11972.4609375,-104.75688170490868,-96.3355877015506
11993.994140625,-92.90527257224792,-96.0189859610273
12015.52734375,-99.49215743442434,-95.78307017867053
12037.060546875,-98.43614162833225,-95.62820504634956
12058.59375,-106.64816549576219,-95.54642529009675
12080.126953125,-96.43034141114515,-95.52222472996033
12101.66015625,-97.17431187939866,-95.5341413972694
12123.193359375,-101.2691109180569,-95.55698104845314
12144.7265625,-104.15179497045924,-95.56445416743095
12166.259765625,-96.03326327211889,-95.53195728096448
12187.79296875,-99.46155250755857,-95.43921283832348
12209.326171875,-98.33019030506853,-95.27249487226308
12230.859375,-101.37259159222597,-95.02620893136246
12252.392578125,-97.35057801904708,-94.70366016496241
12273.92578125,-100.34773351251229,-94.31692623207803
12295.458984375,-97.43297510236582,-93.88584334059097
12316.9921875,-100.65321539840775,-93.43620470327258
12338.525390625,-97.48018676324396,-92.99735156958597
12360.05859375,-99.5957440543455,-92.59939933947516
12381.591796875,-96.98980829595125,-92.27037858965703
12403.125,-97.23991485430693,-92.03357925024518
12424.658203125,-96.60091053965004,-91.90536478214096
12446.19140625,-92.3903962495038,-91.89367425877276
12467.724609375,-96.52528944441949,-91.99735886741443
12489.2578125,-98.22967932961389,-92.2064129824461
12510.791015625,-95.871230817623,-92.50306765987293
12532.32421875,-113.04513728549817,-92.86362581304594
12553.857421875,-98.15033880256789,-93.26084271267597
12575.390625,-106.23270097510866,-93.66660069942296
12596.923828125,-98.8341492673493,-94.05459879340967
12618.45703125,-103.38211029137196,-94.4027791198313
12639.990234375,-98.40148483627922,-94.69524252489106
12661.5234375,-103.22306950801513,-94.92346212897505
12683.056640625,-98.35018226009538,-95.08667981587362
12704.58984375,-102.13250853145786,-95.19145865184797
12726.123046875,-98.23961287189269,-95.25045459358378
12747.65625,-102.8360794223355,-95.28055396312982
12769.189453125,-99.44502134534409,-95.30059020111702
12790.72265625,-95.58074719241938,-95.32889723350979
12812.255859375,-93.41200779958646,-95.38097275361412
12833.7890625,-117.50401461797424,-95.46751115418984
12855.322265625,-97.07781750646684,-95.59302422302464
12876.85546875,-117.16568484944322,-95.75520251958226
12898.388671875,-98.67804441415285,-95.94508858952946
12919.921875,-108.03332153634702,-96.14804364280894
12941.455078125,-98.22393596998809,-96.34540166424456
12962.98828125,-107.02078475491,-96.51662860945947
12984.521484375,-98.09600126310022,-96.64174763749716
13006.0546875,-106.19321143454029,-96.70376043846461
13027.587890625,-97.77536932484368,-96.690793072228
13049.12109375,-106.40560913507447,-96.5977226550033
13070.654296875,-97.86997298421325,-96.42709585039196
13092.1875,-105.57281967520474,-96.1892256919427
13113.720703125,-97.82616934821056,-95.90144175567032
13135.25390625,-108.81098984695899,-95.58656064976469
13156.787109375,-98.1845068627798,-95.27072930405762
13178.3203125,-101.50125965407327,-94.98086336189859
13199.853515625,-94.73575340601013,-94.7419494644578
13221.38671875,-105.29406085925743,-94.57449818624204
13242.919921875,-94.68561255808966,-94.49242166677399
13264.453125,-99.2738157906071,-94.50156769595779
13285.986328125,-99.7335265154666,-94.59907443499446
13307.51953125,-97.70458538638428,-94.77362411640985
13329.052734375,-100.7080496146237,-95.00657900033836
13350.5859375,-101.48473245266621,-95.27388866282234
13372.119140625,-97.69785015253586,-95.5485744377056
13393.65234375,-104.83966765869579,-95.80353352206214
13415.185546875,-98.59217692133066,-96.014368826897
13436.71875,-104.30932323329709,-96.1619452407102
13458.251953125,-98.68118874814918,-96.23439943157771
13479.78515625,-104.86600294663845,-96.22838611190818
13501.318359375,-98.89084734895499,-96.14942314943653
13522.8515625,-105.4243294945357,-96.01129277956757
13544.384765625,-99.30222442989637,-95.83455649587282
13565.91796875,-106.9097387082299,-95.64433633658157
13587.451171875,-97.74148928514052,-95.46759506930158
13608.984375,-100.16564898740256,-95.33020356692307
13630.517578125,-95.0895858862876,-95.25410929613889
13652.05078125,-104.56362915214694,-95.2549122815015
13673.583984375,-96.16052540641775,-95.34011462921576
13695.1171875,-101.30883572443642,-95.5082406352068
13716.650390625,-98.90553394013656,-95.74893368662977
13738.18359375,-101.03163044051952,-96.04403299016815
13759.716796875,-98.60134904444523,-96.36952841749795
13781.25,-103.64623534871703,-96.69819651205785
13802.783203125,-97.87074260687186,-97.00264512128092
13824.31640625,-103.78601397708267,-97.25844639996478
13845.849609375,-97.8959443509423,-97.44702341410039
13867.3828125,-103.3031549480014,-97.55797615959034
13888.916015625,-98.67318619173918,-97.59058672585405
13910.44921875,-106.58004410562992,-97.55432529414131
13931.982421875,-101.1199546954679,-97.468280388728
13953.515625,-108.62080436991198,-97.35954787428892
13975.048828125,-98.21614305126045,-97.26072212161145
13996.58203125,-100.78068558320538,-97.20672817684127
14018.115234375,-98.80854047835075,-97.2313056104671
14039.6484375,-102.20429521089669,-97.3634953088746
14061.181640625,-98.06953771884619,-97.62448531367406
14082.71484375,-102.60629026271168,-98.02514010469595
14104.248046875,-97.82137258901258,-98.56447244427422
14125.78125,-102.6463384228355,-99.22922453832689
14147.314453125,-97.88864086004895,-99.99461515609494
14168.84765625,-102.86503293905265,-100.82619270861956
14190.380859375,-97.97447068249514,-101.68262307246414
14211.9140625,-103.28173245584347,-102.51914660893698
14233.447265625,-98.7674852983635,-103.29137111944776
14254.98046875,-104.00292508182683,-103.9590334239779
14276.513671875,-97.699691264114,-104.48936542123843
14298.046875,-103.57512060855876,-104.85974061345311
14319.580078125,-99.23488123660991,-105.05935005975162
14341.11328125,-104.0245236345533,-105.08975505753354
14362.646484375,-97.14806338975654,-104.96427740646475
14384.1796875,-103.12099062227126,-104.70630516961656
14405.712890625,-100.44926130490308,-104.34670033297002
14427.24609375,-103.95100488018633,-103.92058349705722
14448.779296875,-98.93313109742053,-103.46383059596897
14470.3125,-101.66160856314156,-103.00964152968135
14491.845703125,-97.36115004840178,-102.58552807178825
14513.37890625,-102.05241107043061,-102.21101994420007
14534.912109375,-97.93717147646188,-101.89630875879983
14556.4453125,-103.49747921588443,-101.64194804781012
14577.978515625,-98.18862604773418,-101.43961459614486
14599.51171875,-103.48167247220604,-101.27382369688311
14621.044921875,-97.83571592060855,-101.12439065363719
14642.578125,-103.62344161939501,-100.96935340890651
14664.111328125,-97.51610466812024,-100.7880247084982
14685.64453125,-103.24767453986766,-100.56383154830492
14707.177734375,-97.03119989394256,-100.28662581571544
14728.7109375,-102.5679584927915,-99.95421014349448
14750.244140625,-96.30870221014601,-99.57291053857088
14771.77734375,-97.99055545375114,-99.15713290832302
14793.310546875,-100.55676858553164,-98.72795283464569
14814.84375,-103.62885851690143,-98.31089477333532
14836.376953125,-97.93684716684365,-97.93314677876096
14857.91015625,-105.01056050917424,-97.62052015730765
14879.443359375,-98.40474714724783,-97.39449325354741
14900.9765625,-104.32737627579975,-97.26967155797617
14922.509765625,-98.97960305603912,-97.25195311756322
14944.04296875,-103.86469457181028,-97.33761333557133
14965.576171875,-98.87960072756943,-97.51342458570677
14987.109375,-104.01171230666954,-97.75781414145358
15008.642578125,-98.78800481658355,-98.04295071102709
15030.17578125,-103.94993970806216,-98.33754754928007
15051.708984375,-98.6705008041603,-98.61008976972914
15073.2421875,-103.92901500540479,-98.83214389641957
15094.775390625,-98.63456416437539,-98.9813944342251
15116.30859375,-102.97757561263289,-99.04407700822502
15137.841796875,-96.55253987073563,-99.01653808763486
15159.375,-98.2607967182943,-98.90574130123447
15180.908203125,-97.02918698882922,-98.72865051091118
15202.44140625,-103.68757508583634,-98.51053856350866
15223.974609375,-98.25840504166851,-98.28238541577622
15245.5078125,-104.18357647815307,-98.0776278817911
15267.041015625,-98.39275773662823,-97.9285949802422
15288.57421875,-104.01982659311105,-97.86299992519702
15310.107421875,-98.39200945681054,-97.90085799376301
15331.640625,-104.12254679646863,-98.0521586934919
15353.173828125,-98.48698837181897,-98.31554484739735
15374.70703125,-103.97795702461028,-98.67814815241132
15396.240234375,-98.40911569901172,-99.11661112060713
15417.7734375,-104.11678726823342,-99.59920157775613
15439.306640625,-98.59441993968827,-100.0888110793912
15460.83984375,-102.62319383711971,-100.5465348587926
15482.373046875,-99.36245985485118,-100.93546824270308
15503.90625,-103.6330653643781,-101.22432963887891
15525.439453125,-100.05528107617079,-101.39053604155998
15546.97265625,-107.24836598277716,-101.4224120704015
15568.505859375,-98.6948792086744,-101.320302266528
15590.0390625,-106.45709049842077,-101.09646955388372
15611.572265625,-100.3287112601453,-100.77378864927164
15633.10546875,-103.32672032255518,-100.38336859352057
15654.638671875,-97.97646419909005,-99.96135029643874
15676.171875,-105.13465475617086,-99.54521124382262
15697.705078125,-99.15938228305848,-99.16996114940461
15719.23828125,-103.9222046579159,-98.86462381024222
15740.771484375,-98.19175285443433,-98.64937042158822
15762.3046875,-104.26979947604093,-98.53360118312321
15783.837890625,-98.36518944714535,-98.5151723083658
15805.37109375,-104.16327840863592,-98.58084498980492
15826.904296875,-98.20361981745594,-98.70790416676346
15848.4375,-104.38547905560839,-98.86677168396788
15869.970703125,-98.15373844967469,-99.02433367120366
15891.50390625,-104.06410345974685,-99.14762684872704
15913.037109375,-97.47912139566975,-99.20749098680457
15934.5703125,-103.62589346795042,-99.18179896255529
15956.103515625,-97.05368059693521,-99.0579213847898
15977.63671875,-103.14568300534616,-98.83416482298131
15999.169921875,-105.45176871094608,-98.52003260006666
16020.703125,-107.90131440940142,-98.13528321485111
16042.236328125,-99.49374903340687,-97.70789030931442
16063.76953125,-104.78412871745763,-97.27112591265947
16085.302734375,-99.20844482701227,-96.86008283264042
16106.8359375,-104.86390538025263,-96.508012367853
16128.369140625,-99.14422446301265,-96.24287340888678
16149.90234375,-105.02830821793901,-96.08446621281148
16171.435546875,-99.0319224801046,-96.0424609748513
16192.96875,-105.02978782777316,-96.11553443067893
16214.501953125,-98.79731652759277,-96.2917074086166
16236.03515625,-105.00462456910599,-96.54984539421604
16257.568359375,-98.5578878727651,-96.86215686021016
16279.1015625,-104.66800277000995,-97.19741414724899
16300.634765625,-98.03919245976472,-97.52454107135891
16322.16796875,-102.15106876902021,-97.81616911755349
16343.701171875,-95.0651890890405,-98.05176492651002
16365.234375,-97.60296718536887,-98.21997604533534
16386.767578125,-100.35055560355053,-98.31992516414907
16408.30078125,-105.67842265572239,-98.36129662175964
16429.833984375,-99.8298717168353,-98.3631908099531
16451.3671875,-105.06622302276793,-98.35185812226223
16472.900390625,-99.70774290482139,-98.35754957324541
16494.43359375,-104.78086817767897,-98.41082243405856
16515.966796875,-99.65921810043147,-98.53870493059699
16537.5,-104.63910223325067,-98.76114667190674
16559.033203125,-99.82544830255955,-99.08815800815952
16580.56640625,-104.57498178116589,-99.51797386958685
16602.099609375,-99.85043209115264,-100.03647249161558
16623.6328125,-103.5570368155357,-100.61794757771578
16645.166015625,-103.46361907660632,-101.22718768300791
16666.69921875,-103.41759440222025,-101.82267427401715
16688.232421875,-99.47152993880732,-102.36058532955681
16709.765625,-104.06792691025444,-102.79919809872095
16731.298828125,-98.47425822035112,-103.10323316523322
16752.83203125,-104.04174466454177,-103.24767840984963
16774.365234375,-98.64708306521638,-103.22067692249644
16795.8984375,-104.26874389352011,-103.02515330405132
16817.431640625,-98.7473542261146,-102.67897919820768
16838.96484375,-104.31018716852827,-102.21362845170341
16860.498046875,-98.8449705166383,-101.67142953762564
16882.03125,-104.66637858855928,-101.10167129740022
16903.564453125,-99.1501646403272,-100.55594188674137
16925.09765625,-104.83836944316084,-100.08316666916019
16946.630859375,-98.88955270405502,-99.72484914532343
16968.1640625,-104.64332833316081,-99.51100518554551
16989.697265625,-99.97966380997455,-99.45721563119163
17011.23046875,-109.98211764188483,-99.56311195001538
17032.763671875,-102.63345330597274,-99.81246509454039
17054.296875,-107.52778224020156,-100.17488376008231
17075.830078125,-99.67566782545185,-100.60896181123793
17097.36328125,-101.74328075160676,-101.0665631271297
17118.896484375,-96.35107732550838,-101.49781150973863
17140.4296875,-108.79559873511263,-101.85627653124877
17161.962890625,-98.93160113625366,-102.10382172210983
17183.49609375,-103.45367006270615,-102.21461237673014
17205.029296875,-99.38706843735253,-102.17786375862865
17226.5625,-104.76049076232815,-101.99903835766176
17248.095703125,-99.60002244415654,-101.69936009712222
17269.62890625,-104.44187521008332,-101.31368761067579
17291.162109375,-99.46440842567476,-100.88695979727677
17312.6953125,-104.52063623821877,-100.46957687993824
17334.228515625,-99.34243678880871,-100.11219326645818
17355.76171875,-103.71198345338193,-99.86046250991694
17377.294921875,-99.24896729725907,-99.75028252216765
17398.828125,-106.08101882945707,-99.80403967446702
17420.361328125,-101.487995022176,-100.02824831550315
17441.89453125,-109.59694744809765,-100.41283790372157
17463.427734375,-100.77556911277739,-100.93216826479849
17484.9609375,-106.18169410975975,-101.54767231504755
17506.494140625,-98.87820622530512,-102.21185394026796
17528.02734375,-103.60275866420501,-102.87322473086459
17549.560546875,-98.76057092059952,-103.48166231335492
17571.09375,-108.13142571341777,-103.99362602980241
17592.626953125,-98.64145524505281,-104.37667803292041
17614.16015625,-104.53182555255293,-104.61282859830092
17635.693359375,-99.33817976329999,-104.70034654207028
17657.2265625,-104.90825181470427,-104.65383652616396
17678.759765625,-99.33911453265715,-104.50256798666112
17700.29296875,-105.22142598949198,-104.28722621905035
17721.826171875,-99.21930266733484,-104.05542512805738
17743.359375,-104.73935575118286,-103.85645524989543
17764.892578125,-99.68818229411224,-103.73582537740519
17786.42578125,-106.34479899703032,-103.73018207038947
17807.958984375,-99.13992328600979,-103.86315527215939
17829.4921875,-104.9422994812073,-104.14258348599705
17851.025390625,-99.8696419203498,-104.55942805786333
17872.55859375,-110.45232180852386,-105.0885079333089
17894.091796875,-98.43879628861012,-105.69099245326731
17915.625,-105.61156242610346,-106.3184008076076
17937.158203125,-98.8582024832135,-106.91769284170377
17958.69140625,-103.7778310328172,-107.43691471515592
17980.224609375,-99.30464459302037,-107.83079778645819
18001.7578125,-104.59183024956803,-108.06570756409045
18023.291015625,-99.23599767693281,-108.12340246405043
18044.82421875,-104.73878597305793,-108.00318344691914
18066.357421875,-99.22771822749343,-107.72218309778012
18087.890625,-104.77440172537965,-107.3137390402334
18109.423828125,-99.20082649688797,-106.82400116033082
18130.95703125,-104.73604793737817,-106.30711326150615
18152.490234375,-99.10796343671208,-105.81946695501907
18174.0234375,-104.84188163301395,-105.41363165333408
18195.556640625,-98.90808745379638,-105.1326075401726
18217.08984375,-104.95263889719507,-105.00502295509065
18238.623046875,-98.09345100846383,-105.04180556703449
18260.15625,-103.19604133991052,-105.23470693116876
18281.689453125,-103.63693629827462,-105.5568676769321
18303.22265625,-104.35682699624428,-105.96539552666151
18324.755859375,-100.33354489443886,-106.40571312698728
18346.2890625,-104.15715795518952,-106.8172401422755
18367.822265625,-100.06818495824041,-107.13982496867347
18389.35546875,-104.38550170061468,-107.32025221931274
18410.888671875,-99.97844413765436,-107.31813313417967
18432.421875,-104.4636483420986,-107.1105403255303
18453.955078125,-99.94161577860166,-106.69487112138623
18475.48828125,-104.3652253527375,-106.0896032401859
18497.021484375,-99.77395982018277,-105.33282449290058
18518.5546875,-104.30914932163816,-104.47865221571335
18540.087890625,-99.97379574980145,-103.59188372161319
18561.62109375,-105.22308470983259,-102.74141229136056
18583.154296875,-100.87999870309369,-101.99308323185242
18604.6875,-105.6617915678594,-101.40273573994986
18626.220703125,-100.31800432895633,-101.01017015825454
18647.75390625,-99.4680059760938,-100.83469613770588
18669.287109375,-97.60592904943002,-100.87276284648627
18690.8203125,-104.80075919541602,-101.09796278977714
18712.353515625,-99.33102709744222,-101.46345714122239
18733.88671875,-103.52074845073116,-101.90661772140038
18755.419921875,-99.5252318124027,-102.35544518954248
18776.953125,-104.66056614817671,-102.73612951679564
18798.486328125,-99.44071578544177,-102.98098821192167
18820.01953125,-106.00173791928717,-103.0359646259111
18841.552734375,-99.23281970133341,-102.86689964247182
18863.0859375,-106.45090959878594,-102.46390315830631
18884.619140625,-99.27641320265236,-101.84333637922765
18906.15234375,-105.89312870064632,-101.04715392683983
18927.685546875,-99.26577898876798,-100.1396221000546
18949.21875,-106.22967458194289,-99.20169904000613
18970.751953125,-101.03559675060815,-98.32360612605667
18992.28515625,-109.51909069686567,-97.59631214891833
19013.818359375,-100.97694233351665,-97.10277216060034
19035.3515625,-104.44381980369823,-96.9097981118238
19056.884765625,-97.36625111135953,-97.06138386864401
19078.41796875,-108.87937187823741,-97.57416763052873
19099.951171875,-98.28710389558465,-98.43550371257439
19121.484375,-101.76316240109603,-99.60435423068857
19143.017578125,-98.95431099034124,-101.01492601150129
19164.55078125,-105.47654910407103,-102.58269834339059
19186.083984375,-98.9100313169576,-104.21224200387803
19207.6171875,-103.51162708135884,-105.80604503390406
19229.150390625,-98.78375048128369,-107.2734556393843
19250.68359375,-104.64219676630763,-108.5388388977254
19272.216796875,-99.08288448188148,-109.54812371654513
19293.75,-104.71901351434371,-110.27308208099657
19315.283203125,-99.20770559454812,-110.71291735041979
19336.81640625,-104.88165165425966,-110.89301816720598
19358.349609375,-99.03923667262178,-110.86103043898396
19379.8828125,-103.83013495008134,-110.68068093365522
19401.416015625,-98.21748652860839,-110.42402266021287
19422.94921875,-105.78099977156165,-110.16293918585345
19444.482421875,-99.89340613439587,-109.96082425893499
19466.015625,-103.62936600818394,-109.8653355495519
19487.548828125,-100.7091851796447,-109.90300809399044
19509.08203125,-103.30575294625902,-110.07631536196794
19530.615234375,-100.25510270593887,-110.36350402344219
19552.1484375,-104.10630031815876,-110.72122974315194
19573.681640625,-99.92249804520296,-111.08971714357997
19595.21484375,-104.02954284274907,-111.39988983982066
19616.748046875,-99.91406229567494,-111.58169605819994
19638.28125,-104.11010260096964,-111.57271601131788
19659.814453125,-99.72589721569948,-111.32609479901558
19681.34765625,-104.32869038205871,-110.81690490762865
19702.880859375,-99.90804838012306,-110.04620029956656
19724.4140625,-104.96597164627612,-109.04226406492567
19745.947265625,-100.73570313757867,-107.85884912544233
19767.48046875,-104.19549467461181,-106.57053552566845
19789.013671875,-97.71020884457627,-105.26564410659132
19810.546875,-102.83022892062658,-104.03742081619917
19832.080078125,-99.81041258806533,-102.97440846038208
19853.61328125,-103.75396901306542,-102.15103039110504
19875.146484375,-99.03480312429556,-101.61941023732425
19896.6796875,-104.45757795841375,-101.403341358202
19918.212890625,-99.05087694659062,-101.49510896704442
19939.74609375,-105.07720928503304,-101.85557741691198
19961.279296875,-99.22573354144228,-102.41761439423819
19982.8125,-105.1621936566352,-103.09256807504596
20004.345703125,-99.53487571610138,-103.77918026569368
20025.87890625,-105.07060242073602,-104.37404411020268
20047.412109375,-99.87495382386952,-104.78252952651168
20068.9453125,-104.77208284412747,-104.92902473186598
20090.478515625,-99.73219741841505,-104.76538834539325
20112.01171875,-106.75270818508281,-104.27667132870012
20133.544921875,-100.9140158802235,-103.48343654957496
20155.078125,-102.17214919888445,-102.44034984369021
20176.611328125,-98.0344343855867,-101.2311051561234
20198.14453125,-101.98845379427797,-99.96013745930577
20219.677734375,-98.85953464696212,-98.74192932178798
20241.2109375,-105.15731553740576,-97.68899209111716
20262.744140625,-98.22579809338035,-96.89976977811284
20284.27734375,-106.47586864016529,-96.44775269343839
20305.810546875,-99.00916589497122,-96.37299153261112
20327.34375,-105.34325998852285,-96.67697785324323
20348.876953125,-99.55777298137583,-97.32152432768729
20370.41015625,-105.62824206158892,-98.23187019416994
20391.943359375,-99.44687440829351,-99.30379507289513
20413.4765625,-105.47103220166376,-100.41409345486711
20435.009765625,-99.22576010218987,-101.43338832232467
20456.54296875,-105.21087415837732,-102.23998627970221
20478.076171875,-98.73159961425793,-102.73332979552784
20499.609375,-105.36516257096461,-102.84560347179222
20521.142578125,-98.75917410805022,-102.55020445300714
20542.67578125,-103.59410737415313,-101.86608017766557
20564.208984375,-98.91316874039549,-100.85734276431056
20585.7421875,-102.99650131071047,-99.62804903252093
20607.275390625,-98.012173236536,-98.31254039978958
20628.80859375,-106.43039576739599,-97.06221564861572
20650.341796875,-101.34179591804501,-96.03001116517157
20671.875,-110.40813769306537,-95.35414369718673
20693.408203125,-99.29687573553554,-95.14279732185449
20714.94140625,-105.57510722016916,-95.46139155605957
20736.474609375,-99.85982586929714,-96.32385103940248
20758.0078125,-105.4647686944425,-97.68892638304416
20779.541015625,-99.92738977503784,-99.46212444121232
20801.07421875,-105.47788815628054,-101.5032416525116
20822.607421875,-100.14438327515273,-103.63891233640238
20844.140625,-105.90585645567347,-105.67904441490965
20865.673828125,-100.15679995060033,-107.4355748288979
20887.20703125,-106.26563562583267,-108.74168427461818
20908.740234375,-99.77822448982863,-109.46950043726694
20930.2734375,-104.06285418262064,-109.54440765770009
20951.806640625,-99.12163517818416,-108.95436609705942
20973.33984375,-106.40957555447375,-107.75310199902253
20994.873046875,-100.8622206492478,-106.05662126774288
21016.40625,-105.13754738181561,-104.03316526896369
21037.939453125,-100.2857076177402,-101.88740507525439
21059.47265625,-105.22315479397446,-99.84028978082364
21081.005859375,-99.73335026311652,-98.10646121877262
21102.5390625,-105.19388764266768,-96.87146701925124
21124.072265625,-99.78786601822789,-96.27110820461873
21145.60546875,-104.71954947460875,-96.3751286512756
21167.138671875,-99.88240406424808,-97.17709683099267
21188.671875,-104.81231389271923,-98.59177336278617
21210.205078125,-99.59596374333151,-100.46055002941316
21231.73828125,-104.50787990329894,-102.56475263175211
21253.271484375,-99.39480927183313,-104.64579755477048
21274.8046875,-105.58219759042238,-106.43045973952931
21296.337890625,-99.10108944367396,-107.6589230240498
21317.87109375,-104.0588176392307,-108.1129057090647
21339.404296875,-99.57725997111622,-107.64102938655373
21360.9375,-107.86710466161666,-106.17874877049854
21382.470703125,-99.58733977985969,-103.76057953451706
21404.00390625,-102.8188864226716,-100.52301857941451
21425.537109375,-100.43320051748549,-96.69739116353624
21447.0703125,-104.19855069036626,-92.59280692722217
21468.603515625,-100.24531468646549,-88.570374299402
21490.13671875,-105.65754427327415,-85.01071774398022
21511.669921875,-100.20806947545245,-82.27757658212964
21533.203125,-105.44786187202274,-80.6807622213017
21554.736328125,-100.16765707868072,-80.44195730515608
21576.26953125,-105.42034008932413,-81.66672639851951
21597.802734375,-100.20739776192798,-84.32567365607348
21619.3359375,-105.60258274073283,-88.24695900501968
21640.869140625,-100.22794745798032,-93.12142925841206
21662.40234375,-105.93290819505695,-98.52051602010378
21683.935546875,-100.66821382346046,-103.92589605016744
21705.46875,-105.93413308556096,-108.76880699232623
21727.001953125,-100.17429770756402,-112.47596468935424
21748.53515625,-103.67476263388073,-114.51832839693091
21770.068359375,-98.19043867607905,-114.45857706718407
21791.6015625,-107.61539592110022,-111.99313599967124
21813.134765625,-99.25797053208147,-106.98493908939773
21834.66796875,-103.57377181505488,-99.48380470469239
21856.201171875,-99.7297228173883,-89.73228805240996
21877.734375,-105.52919478370995,-78.15606750026156
21899.267578125,-99.76714280922269,-65.33922422839518
21920.80078125,-104.92816943800429,-51.98607008688083
21942.333984375,-99.62192209041444,-38.872352969934866
21963.8671875,-105.14132593242114,-26.789617125233327
21985.400390625,-99.64188570810452,-16.487131392748946
22006.93359375,-105.09932247378259,-8.616062231485433
22028.466796875,-99.70991788726354,-3.680433949324229
22050.0,-105.21926537044666,-1.9988944147603238
22071.533203125,-99.7099178872635,-3.680433949324229
22093.06640625,-105.09932247378258,-8.616062231485433
22114.599609375,-99.64188570810444,-16.487131392748946
22136.1328125,-105.14132593242114,-26.789617125233327
22157.666015625,-99.62192209041447,-38.872352969934866
22179.19921875,-104.92816943800419,-51.98607008688083
22200.732421875,-99.76714280922272,-65.33922422839518
22222.265625,-105.52919478370995,-78.15606750026156
22243.798828125,-99.72972281738816,-89.73228805240996
22265.33203125,-103.5737718150549,-99.48380470469239
22286.865234375,-99.25797053208153,-106.98493908939773
22308.3984375,-107.61539592110022,-111.99313599967124
22329.931640625,-98.19043867607905,-114.45857706718407
22351.46484375,-103.67476263388068,-114.51832839693091
22372.998046875,-100.17429770756388,-112.47596468935424
22394.53125,-105.93413308556096,-108.76880699232623
22416.064453125,-100.66821382346058,-103.92589605016744
22437.59765625,-105.93290819505695,-98.52051602010378
22459.130859375,-100.22794745798036,-93.12142925841206
22480.6640625,-105.60258274073273,-88.24695900501968
22502.197265625,-100.20739776192802,-84.32567365607348
22523.73046875,-105.4203400893239,-81.66672639851951
22545.263671875,-100.16765707868069,-80.44195730515608
22566.796875,-105.44786187202268,-80.6807622213017
22588.330078125,-100.20806947545245,-82.27757658212964
22609.86328125,-105.6575442732742,-85.01071774398022
22631.396484375,-100.24531468646549,-88.570374299402
22652.9296875,-104.19855069036623,-92.59280692722217
22674.462890625,-100.43320051748545,-96.69739116353624
22695.99609375,-102.81888642267154,-100.52301857941451
22717.529296875,-99.58733977985972,-103.76057953451706
22739.0625,-107.86710466161666,-106.17874877049854
22760.595703125,-99.57725997111618,-107.64102938655373
22782.12890625,-104.05881763923074,-108.1129057090647
22803.662109375,-99.10108944367389,-107.6589230240498
22825.1953125,-105.58219759042238,-106.43045973952931
22846.728515625,-99.39480927183317,-104.64579755477048
22868.26171875,-104.50787990329884,-102.56475263175211
22889.794921875,-99.59596374333142,-100.46055002941316
22911.328125,-104.81231389271923,-98.59177336278617
22932.861328125,-99.88240406424822,-97.17709683099267
22954.39453125,-104.71954947460905,-96.3751286512756
22975.927734375,-99.78786601822783,-96.27110820461873
22997.4609375,-105.19388764266776,-96.87146701925124
23018.994140625,-99.73335026311653,-98.10646121877262
23040.52734375,-105.2231547939744,-99.84028978082364
23062.060546875,-100.28570761774019,-101.88740507525439
23083.59375,-105.13754738181571,-104.03316526896369
23105.126953125,-100.86222064924782,-106.05662126774288
23126.66015625,-106.40957555447372,-107.75310199902253
23148.193359375,-99.12163517818414,-108.95436609705942
23169.7265625,-104.06285418262064,-109.54440765770009
23191.259765625,-99.77822448982874,-109.46950043726694
23212.79296875,-106.26563562583272,-108.74168427461818
23234.326171875,-100.15679995060054,-107.4355748288979
23255.859375,-105.90585645567366,-105.67904441490965
23277.392578125,-100.14438327515269,-103.63891233640238
23298.92578125,-105.47788815628059,-101.5032416525116
23320.458984375,-99.92738977503781,-99.46212444121232
23341.9921875,-105.46476869444251,-97.68892638304416
23363.525390625,-99.85982586929711,-96.32385103940248
23385.05859375,-105.57510722016912,-95.46139155605957
23406.591796875,-99.29687573553548,-95.14279732185449
23428.125,-110.40813769306537,-95.35414369718673
23449.658203125,-101.34179591804502,-96.03001116517157
23471.19140625,-106.43039576739609,-97.06221564861572
23492.724609375,-98.01217323653603,-98.31254039978958
23514.2578125,-102.99650131071053,-99.62804903252093
23535.791015625,-98.91316874039556,-100.85734276431056
23557.32421875,-103.59410737415297,-101.86608017766557
23578.857421875,-98.75917410805026,-102.55020445300714
23600.390625,-105.36516257096457,-102.84560347179222
23621.923828125,-98.73159961425773,-102.73332979552784
23643.45703125,-105.21087415837768,-102.23998627970221
23664.990234375,-99.22576010219011,-101.43338832232467
23686.5234375,-105.4710322016638,-100.41409345486711
23708.056640625,-99.4468744082935,-99.30379507289513
23729.58984375,-105.6282420615889,-98.23187019416994
23751.123046875,-99.55777298137578,-97.32152432768729
23772.65625,-105.34325998852283,-96.67697785324323
23794.189453125,-99.00916589497122,-96.37299153261112
23815.72265625,-106.47586864016549,-96.44775269343839
23837.255859375,-98.22579809338035,-96.89976977811284
23858.7890625,-105.15731553740576,-97.68899209111716
23880.322265625,-98.85953464696212,-98.74192932178798
23901.85546875,-101.98845379427789,-99.96013745930577
23923.388671875,-98.03443438558682,-101.2311051561234
23944.921875,-102.17214919888445,-102.44034984369021
23966.455078125,-100.91401588022333,-103.48343654957496
23987.98828125,-106.75270818508307,-104.27667132870012
24009.521484375,-99.73219741841493,-104.76538834539325
24031.0546875,-104.77208284412755,-104.92902473186598
24052.587890625,-99.87495382386939,-104.78252952651168
24074.12109375,-105.070602420736,-104.37404411020268
24095.654296875,-99.53487571610135,-103.77918026569368
24117.1875,-105.1621936566352,-103.09256807504596
24138.720703125,-99.22573354144231,-102.41761439423819
24160.25390625,-105.07720928503298,-101.85557741691198
24181.787109375,-99.05087694659059,-101.49510896704442
24203.3203125,-104.45757795841374,-101.403341358202
24224.853515625,-99.03480312429559,-101.61941023732425
24246.38671875,-103.75396901306533,-102.15103039110504
24267.919921875,-99.8104125880653,-102.97440846038208
24289.453125,-102.83022892062657,-104.03742081619917
24310.986328125,-97.71020884457633,-105.26564410659132
24332.51953125,-104.19549467461178,-106.57053552566845
24354.052734375,-100.73570313757862,-107.85884912544233
24375.5859375,-104.9659716462762,-109.04226406492567
24397.119140625,-99.9080483801232,-110.04620029956656
24418.65234375,-104.32869038205848,-110.81690490762865
24440.185546875,-99.72589721569939,-111.32609479901558
24461.71875,-104.11010260096964,-111.57271601131788
24483.251953125,-99.91406229567492,-111.58169605819994
24504.78515625,-104.02954284274898,-111.39988983982066
24526.318359375,-99.92249804520297,-111.08971714357997
24547.8515625,-104.10630031815876,-110.72122974315194
24569.384765625,-100.25510270593894,-110.36350402344219
24590.91796875,-103.3057529462593,-110.07631536196794
24612.451171875,-100.70918517964463,-109.90300809399044
24633.984375,-103.62936600818392,-109.8653355495519
24655.517578125,-99.89340613439597,-109.96082425893499
24677.05078125,-105.78099977156154,-110.16293918585345
24698.583984375,-98.2174865286084,-110.42402266021287
24720.1171875,-103.83013495008132,-110.68068093365522
24741.650390625,-99.03923667262174,-110.86103043898396
24763.18359375,-104.88165165425976,-110.89301816720598
24784.716796875,-99.20770559454806,-110.71291735041979
24806.25,-104.71901351434371,-110.27308208099657
24827.783203125,-99.08288448188149,-109.54812371654513
24849.31640625,-104.64219676630753,-108.5388388977254
24870.849609375,-98.7837504812837,-107.2734556393843
24892.3828125,-103.51162708135881,-105.80604503390406
24913.916015625,-98.91003131695766,-104.21224200387803
24935.44921875,-105.47654910407101,-102.58269834339059
24956.982421875,-98.95431099034124,-101.01492601150129
24978.515625,-101.76316240109603,-99.60435423068857
25000.048828125,-98.28710389558469,-98.43550371257439
25021.58203125,-108.87937187823772,-97.57416763052873
25043.115234375,-97.36625111135957,-97.06138386864401
25064.6484375,-104.44381980369826,-96.9097981118238
25086.181640625,-100.97694233351663,-97.10277216060034
25107.71484375,-109.51909069686559,-97.59631214891833
25129.248046875,-101.03559675060805,-98.32360612605667
25150.78125,-106.22967458194285,-99.20169904000613
25172.314453125,-99.26577898876802,-100.1396221000546
25193.84765625,-105.89312870064651,-101.04715392683983
25215.380859375,-99.2764132026524,-101.84333637922765
25236.9140625,-106.45090959878594,-102.46390315830631
25258.447265625,-99.23281970133345,-102.86689964247182
25279.98046875,-106.00173791928717,-103.0359646259111
25301.513671875,-99.44071578544177,-102.98098821192167
25323.046875,-104.66056614817673,-102.73612951679564
25344.580078125,-99.52523181240278,-102.35544518954248
25366.11328125,-103.5207484507311,-101.90661772140038
25387.646484375,-99.33102709744216,-101.46345714122239
25409.1796875,-104.80075919541605,-101.09796278977714
25430.712890625,-97.60592904942997,-100.87276284648627
25452.24609375,-99.46800597609382,-100.83469613770588
25473.779296875,-100.31800432895635,-101.01017015825454
25495.3125,-105.6617915678594,-101.40273573994986
25516.845703125,-100.87999870309372,-101.99308323185242
25538.37890625,-105.22308470983248,-102.74141229136056
25559.912109375,-99.97379574980147,-103.59188372161319
25581.4453125,-104.30914932163819,-104.47865221571335
25602.978515625,-99.77395982018277,-105.33282449290058
25624.51171875,-104.36522535273747,-106.0896032401859
25646.044921875,-99.94161577860157,-106.69487112138623
25667.578125,-104.46364834209858,-107.1105403255303
25689.111328125,-99.97844413765444,-107.31813313417967
25710.64453125,-104.38550170061467,-107.32025221931274
25732.177734375,-100.06818495824022,-107.13982496867347
25753.7109375,-104.15715795518958,-106.8172401422755
25775.244140625,-100.3335448944389,-106.40571312698728
25796.77734375,-104.35682699624445,-105.96539552666151
25818.310546875,-103.63693629827469,-105.5568676769321
25839.84375,-103.19604133991052,-105.23470693116876
25861.376953125,-98.09345100846386,-105.04180556703449
25882.91015625,-104.95263889719499,-105.00502295509065
25904.443359375,-98.90808745379633,-105.1326075401726
25925.9765625,-104.84188163301395,-105.41363165333408
25947.509765625,-99.10796343671214,-105.81946695501907
25969.04296875,-104.73604793737812,-106.30711326150615
25990.576171875,-99.20082649688793,-106.82400116033082
26012.109375,-104.77440172537963,-107.3137390402334
26033.642578125,-99.22771822749336,-107.72218309778012
26055.17578125,-104.73878597305793,-108.00318344691914
26076.708984375,-99.2359976769329,-108.12340246405043
26098.2421875,-104.59183024956806,-108.06570756409045
26119.775390625,-99.30464459302036,-107.83079778645819
26141.30859375,-103.7778310328172,-107.43691471515592
26162.841796875,-98.85820248321355,-106.91769284170377
26184.375,-105.61156242610346,-106.3184008076076
26205.908203125,-98.43879628861012,-105.69099245326731
26227.44140625,-110.45232180852406,-105.0885079333089
26248.974609375,-99.86964192034984,-104.55942805786333
26270.5078125,-104.94229948120729,-104.14258348599705
26292.041015625,-99.13992328600987,-103.86315527215939
26313.57421875,-106.34479899703035,-103.73018207038947
26335.107421875,-99.68818229411221,-103.73582537740519
26356.640625,-104.73935575118281,-103.85645524989543
26378.173828125,-99.21930266733489,-104.05542512805738
26399.70703125,-105.22142598949227,-104.28722621905035
26421.240234375,-99.33911453265726,-104.50256798666112
26442.7734375,-104.90825181470429,-104.65383652616396
26464.306640625,-99.3381797633,-104.70034654207028
26485.83984375,-104.53182555255292,-104.61282859830092
26507.373046875,-98.64145524505287,-104.37667803292041
26528.90625,-108.13142571341777,-103.99362602980241
26550.439453125,-98.76057092059953,-103.48166231335492
26571.97265625,-103.602758664205,-102.87322473086459
26593.505859375,-98.87820622530512,-102.21185394026796
26615.0390625,-106.18169410975972,-101.54767231504755
26636.572265625,-100.77556911277745,-100.93216826479849
26658.10546875,-109.59694744809816,-100.41283790372157
26679.638671875,-101.48799502217598,-100.02824831550315
26701.171875,-106.0810188294571,-99.80403967446702
26722.705078125,-99.24896729725907,-99.75028252216765
26744.23828125,-103.71198345338192,-99.86046250991694
26765.771484375,-99.34243678880858,-100.11219326645818
26787.3046875,-104.52063623821874,-100.46957687993824
26808.837890625,-99.46440842567476,-100.88695979727677
26830.37109375,-104.4418752100834,-101.31368761067579
26851.904296875,-99.6000224441566,-101.69936009712222
26873.4375,-104.76049076232815,-101.99903835766176
26894.970703125,-99.38706843735253,-102.17786375862865
26916.50390625,-103.45367006270612,-102.21461237673014
26938.037109375,-98.93160113625368,-102.10382172210983
26959.5703125,-108.79559873511266,-101.85627653124877
26981.103515625,-96.35107732550841,-101.49781150973863
27002.63671875,-101.7432807516068,-101.0665631271297
27024.169921875,-99.6756678254518,-100.60896181123793
27045.703125,-107.52778224020159,-100.17488376008231
27067.236328125,-102.63345330597271,-99.81246509454039
27088.76953125,-109.9821176418849,-99.56311195001538
27110.302734375,-99.97966380997461,-99.45721563119163
27131.8359375,-104.64332833316087,-99.51100518554551
27153.369140625,-98.88955270405512,-99.72484914532343
27174.90234375,-104.83836944316093,-100.08316666916019
27196.435546875,-99.15016464032716,-100.55594188674137
27217.96875,-104.66637858855927,-101.10167129740022
27239.501953125,-98.84497051663824,-101.67142953762564
27261.03515625,-104.31018716852829,-102.21362845170341
27282.568359375,-98.74735422611462,-102.67897919820768
27304.1015625,-104.26874389352014,-103.02515330405132
27325.634765625,-98.64708306521635,-103.22067692249644
27347.16796875,-104.04174466454174,-103.24767840984963
27368.701171875,-98.47425822035123,-103.10323316523322
27390.234375,-104.06792691025444,-102.79919809872095
27411.767578125,-99.47152993880728,-102.36058532955681
27433.30078125,-103.41759440222026,-101.82267427401715
27454.833984375,-103.46361907660638,-101.22718768300791
27476.3671875,-103.5570368155357,-100.61794757771578
27497.900390625,-99.85043209115268,-100.03647249161558
27519.43359375,-104.57498178116595,-99.51797386958685
27540.966796875,-99.82544830255958,-99.08815800815952
27562.5,-104.63910223325067,-98.76114667190674
27584.033203125,-99.6592181004315,-98.53870493059699
27605.56640625,-104.78086817767881,-98.41082243405856
27627.099609375,-99.70774290482134,-98.35754957324541
27648.6328125,-105.0662230227679,-98.35185812226223
27670.166015625,-99.82987171683527,-98.3631908099531
27691.69921875,-105.6784226557222,-98.36129662175964
27713.232421875,-100.35055560355056,-98.31992516414907
27734.765625,-97.60296718536887,-98.21997604533534
27756.298828125,-95.06518908904052,-98.05176492651002
27777.83203125,-102.15106876902057,-97.81616911755349
27799.365234375,-98.03919245976486,-97.52454107135891
27820.8984375,-104.66800277000998,-97.19741414724899
27842.431640625,-98.55788787276515,-96.86215686021016
27863.96484375,-105.00462456910606,-96.54984539421604
27885.498046875,-98.79731652759281,-96.2917074086166
27907.03125,-105.02978782777316,-96.11553443067893
27928.564453125,-99.03192248010451,-96.0424609748513
27950.09765625,-105.02830821793918,-96.08446621281148
27971.630859375,-99.14422446301276,-96.24287340888678
27993.1640625,-104.8639053802526,-96.508012367853
28014.697265625,-99.2084448270123,-96.86008283264042
28036.23046875,-104.78412871745765,-97.27112591265947
28057.763671875,-99.49374903340687,-97.70789030931442
28079.296875,-107.90131440940141,-98.13528321485111
28100.830078125,-105.4517687109462,-98.52003260006666
28122.36328125,-103.14568300534624,-98.83416482298131
28143.896484375,-97.05368059693532,-99.0579213847898
28165.4296875,-103.6258934679504,-99.18179896255529
28186.962890625,-97.4791213956697,-99.20749098680457
28208.49609375,-104.06410345974678,-99.14762684872704
28230.029296875,-98.1537384496747,-99.02433367120366
28251.5625,-104.3854790556084,-98.86677168396788
28273.095703125,-98.20361981745592,-98.70790416676346
28294.62890625,-104.1632784086359,-98.58084498980492
28316.162109375,-98.36518944714533,-98.5151723083658
28337.6953125,-104.26979947604092,-98.53360118312321
28359.228515625,-98.19175285443436,-98.64937042158822
28380.76171875,-103.92220465791594,-98.86462381024222
28402.294921875,-99.15938228305843,-99.16996114940461
28423.828125,-105.13465475617086,-99.54521124382262
28445.361328125,-97.9764641990901,-99.96135029643874
28466.89453125,-103.32672032255537,-100.38336859352057
28488.427734375,-100.32871126014524,-100.77378864927164
28509.9609375,-106.4570904984208,-101.09646955388372
28531.494140625,-98.69487920867444,-101.320302266528
28553.02734375,-107.24836598277706,-101.4224120704015
28574.560546875,-100.05528107617081,-101.39053604155998
28596.09375,-103.6330653643781,-101.22432963887891
28617.626953125,-99.3624598548511,-100.93546824270308
28639.16015625,-102.62319383711973,-100.5465348587926
28660.693359375,-98.59441993968827,-100.0888110793912
28682.2265625,-104.11678726823344,-99.59920157775613
28703.759765625,-98.40911569901166,-99.11661112060713
28725.29296875,-103.97795702460931,-98.67814815241132
28746.826171875,-98.48698837181917,-98.31554484739735
28768.359375,-104.12254679646863,-98.0521586934919
28789.892578125,-98.39200945681057,-97.90085799376301
28811.42578125,-104.0198265931112,-97.86299992519702
28832.958984375,-98.39275773662823,-97.9285949802422
28854.4921875,-104.18357647815309,-98.0776278817911
28876.025390625,-98.25840504166851,-98.28238541577622
28897.55859375,-103.68757508583637,-98.51053856350866
28919.091796875,-97.0291869888292,-98.72865051091118
28940.625,-98.2607967182943,-98.90574130123447
28962.158203125,-96.55253987073567,-99.01653808763486
28983.69140625,-102.9775756126329,-99.04407700822502
29005.224609375,-98.63456416437543,-98.9813944342251
29026.7578125,-103.9290150054048,-98.83214389641957
29048.291015625,-98.67050080416027,-98.61008976972914
29069.82421875,-103.9499397080622,-98.33754754928007
29091.357421875,-98.78800481658351,-98.04295071102709
29112.890625,-104.01171230666955,-97.75781414145358
29134.423828125,-98.87960072756931,-97.51342458570677
29155.95703125,-103.8646945718105,-97.33761333557133
29177.490234375,-98.9796030560392,-97.25195311756322
29199.0234375,-104.32737627579979,-97.26967155797617
29220.556640625,-98.40474714724787,-97.39449325354741
29242.08984375,-105.01056050917431,-97.62052015730765
29263.623046875,-97.93684716684359,-97.93314677876096
29285.15625,-103.62885851690145,-98.31089477333532
29306.689453125,-100.5567685855317,-98.72795283464569
29328.22265625,-97.99055545375117,-99.15713290832302
29349.755859375,-96.30870221014598,-99.57291053857088
29371.2890625,-102.56795849279149,-99.95421014349448
29392.822265625,-97.03119989394257,-100.28662581571544
29414.35546875,-103.24767453986765,-100.56383154830492
29435.888671875,-97.51610466812019,-100.7880247084982
29457.421875,-103.62344161939501,-100.96935340890651
29478.955078125,-97.83571592060848,-101.12439065363719
29500.48828125,-103.48167247220613,-101.27382369688311
29522.021484375,-98.18862604773406,-101.43961459614486
29543.5546875,-103.49747921588437,-101.64194804781012
29565.087890625,-97.93717147646188,-101.89630875879983
29586.62109375,-102.05241107043054,-102.21101994420007
29608.154296875,-97.36115004840175,-102.58552807178825
29629.6875,-101.66160856314156,-103.00964152968135
29651.220703125,-98.93313109742053,-103.46383059596897
29672.75390625,-103.95100488018633,-103.92058349705722
29694.287109375,-100.44926130490306,-104.34670033297002
29715.8203125,-103.12099062227125,-104.70630516961656
29737.353515625,-97.14806338975664,-104.96427740646475
29758.88671875,-104.02452363455323,-105.08975505753354
29780.419921875,-99.23488123660988,-105.05935005975162
29801.953125,-103.57512060855878,-104.85974061345311
29823.486328125,-97.69969126411402,-104.48936542123843
29845.01953125,-104.00292508182694,-103.9590334239779
29866.552734375,-98.76748529836343,-103.29137111944776
29888.0859375,-103.28173245584352,-102.51914660893698
29909.619140625,-97.97447068249508,-101.68262307246414
29931.15234375,-102.8650329390527,-100.82619270861956
29952.685546875,-97.88864086004894,-99.99461515609494
29974.21875,-102.6463384228355,-99.22922453832689
29995.751953125,-97.82137258901255,-98.56447244427422
30017.28515625,-102.60629026271168,-98.02514010469595
30038.818359375,-98.06953771884623,-97.62448531367406
30060.3515625,-102.20429521089672,-97.3634953088746
30081.884765625,-98.80854047835072,-97.2313056104671
30103.41796875,-100.780685583205,-97.20672817684127
30124.951171875,-98.21614305126049,-97.26072212161145
30146.484375,-108.620804369912,-97.35954787428892
30168.017578125,-101.11995469546785,-97.468280388728
30189.55078125,-106.58004410562995,-97.55432529414131
30211.083984375,-98.67318619173919,-97.59058672585405
30232.6171875,-103.30315494800138,-97.55797615959034
30254.150390625,-97.89594435094227,-97.44702341410039
30275.68359375,-103.78601397708286,-97.25844639996478
30297.216796875,-97.87074260687183,-97.00264512128092
30318.75,-103.64623534871703,-96.69819651205785
30340.283203125,-98.60134904444521,-96.36952841749795
30361.81640625,-101.03163044051954,-96.04403299016815
30383.349609375,-98.90553394013654,-95.74893368662977
30404.8828125,-101.30883572443639,-95.5082406352068
30426.416015625,-96.16052540641772,-95.34011462921576
30447.94921875,-104.56362915214686,-95.2549122815015
30469.482421875,-95.08958588628764,-95.25410929613889
30491.015625,-100.16564898740255,-95.33020356692307
30512.548828125,-97.74148928514053,-95.46759506930158
30534.08203125,-106.90973870822945,-95.64433633658157
30555.615234375,-99.3022244298964,-95.83455649587282
30577.1484375,-105.42432949453573,-96.01129277956757
30598.681640625,-98.89084734895496,-96.14942314943653
30620.21484375,-104.86600294663845,-96.22838611190818
30641.748046875,-98.6811887481492,-96.23439943157771
30663.28125,-104.3093232332971,-96.1619452407102
30684.814453125,-98.59217692133066,-96.014368826897
30706.34765625,-104.83966765869586,-95.80353352206214
30727.880859375,-97.69785015253599,-95.5485744377056
30749.4140625,-101.48473245266621,-95.27388866282234
30770.947265625,-100.7080496146236,-95.00657900033836
30792.48046875,-97.70458538638421,-94.77362411640985
30814.013671875,-99.7335265154667,-94.59907443499446
30835.546875,-99.27381579060707,-94.50156769595779
30857.080078125,-94.68561255808967,-94.49242166677399
30878.61328125,-105.29406085925754,-94.57449818624204
30900.146484375,-94.7357534060101,-94.7419494644578
30921.6796875,-101.50125965407325,-94.98086336189859
30943.212890625,-98.18450686277983,-95.27072930405762
30964.74609375,-108.81098984695895,-95.58656064976469
30986.279296875,-97.82616934821053,-95.90144175567032
31007.8125,-105.57281967520476,-96.1892256919427
31029.345703125,-97.86997298421325,-96.42709585039196
31050.87890625,-106.40560913507434,-96.5977226550033
31072.412109375,-97.7753693248437,-96.690793072228
31093.9453125,-106.19321143454025,-96.70376043846461
31115.478515625,-98.09600126310015,-96.64174763749716
31137.01171875,-107.02078475490997,-96.51662860945947
31158.544921875,-98.22393596998808,-96.34540166424456
31180.078125,-108.03332153634699,-96.14804364280894
31201.611328125,-98.6780444141528,-95.94508858952946
31223.14453125,-117.16568484944463,-95.75520251958226
31244.677734375,-97.07781750646686,-95.59302422302464
31266.2109375,-117.50401461797429,-95.46751115418984
31287.744140625,-93.41200779958649,-95.38097275361412
31309.27734375,-95.58074719241935,-95.32889723350979
31330.810546875,-99.44502134534414,-95.30059020111702
31352.34375,-102.83607942233549,-95.28055396312982
31373.876953125,-98.23961287189263,-95.25045459358378
31395.41015625,-102.13250853145774,-95.19145865184797
31416.943359375,-98.35018226009538,-95.08667981587362
31438.4765625,-103.22306950801516,-94.92346212897505
31460.009765625,-98.40148483627904,-94.69524252489106
31481.54296875,-103.3821102913716,-94.4027791198313
31503.076171875,-98.83414926734939,-94.05459879340967
31524.609375,-106.23270097510866,-93.66660069942296
31546.142578125,-98.15033880256783,-93.26084271267597
31567.67578125,-113.04513728549784,-92.86362581304594
31589.208984375,-95.871230817623,-92.50306765987293
31610.7421875,-98.2296793296139,-92.2064129824461
31632.275390625,-96.52528944441944,-91.99735886741443
31653.80859375,-92.39039624950382,-91.89367425877276
31675.341796875,-96.60091053965002,-91.90536478214096
31696.875,-97.23991485430693,-92.03357925024518
31718.408203125,-96.98980829595126,-92.27037858965703
31739.94140625,-99.59574405434543,-92.59939933947516
31761.474609375,-97.48018676324395,-92.99735156958597
31783.0078125,-100.65321539840775,-93.43620470327258
31804.541015625,-97.43297510236576,-93.88584334059097
31826.07421875,-100.34773351251232,-94.31692623207803
31847.607421875,-97.35057801904699,-94.70366016496241
31869.140625,-101.37259159222597,-95.02620893136246
31890.673828125,-98.33019030506813,-95.27249487226308
31912.20703125,-99.46155250755811,-95.43921283832348
31933.740234375,-96.03326327211877,-95.53195728096448
31955.2734375,-104.15179497045914,-95.56445416743095
31976.806640625,-101.26911091805702,-95.55698104845314
31998.33984375,-97.17431187939863,-95.5341413972694
32019.873046875,-96.43034141114508,-95.52222472996033
32041.40625,-106.64816549576224,-95.54642529009675
32062.939453125,-98.43614162833228,-95.62820504634956
32084.47265625,-99.49215743442423,-95.78307017867053
32106.005859375,-92.90527257224794,-96.0189859610273
32127.5390625,-104.75688170490872,-96.3355877015506
32149.072265625,-95.32641123234515,-96.72426225686175
32170.60546875,-101.01126212007355,-97.16908429760068
32192.138671875,-96.81078073614722,-97.64850337232932
32213.671875,-103.50869682880317,-98.13760102306519
32235.205078125,-97.07097310128489,-98.61067964425798
32256.73828125,-101.69838730386209,-99.04391229845757
32278.271484375,-95.98962787460448,-99.41777851173441
32299.8046875,-103.26424242219315,-99.7190354115942
32321.337890625,-97.3198937774373,-99.94202370952566
32342.87109375,-99.96292490108577,-100.08917857072885
32364.404296875,-94.81432835193223,-100.17069886804713
32385.9375,-100.54619715785235,-100.20341590574225
32407.470703125,-97.80375904275323,-100.20898527425322
32429.00390625,-102.7696222933241,-100.21159450319887
32450.537109375,-98.4140356135917,-100.23542754165896
32472.0703125,-103.93314565440974,-100.30214994798743
32493.603515625,-97.51828138764247,-100.42867385558417
32515.13671875,-102.82793044180566,-100.62543004576226
32536.669921875,-97.23215566639743,-100.89531936352947
32558.203125,-103.22974444029347,-101.23344323180874
32579.736328125,-97.24307300582113,-101.62763089998192
32601.26953125,-102.85818339086961,-102.05969799350954
32622.802734375,-97.11462489773561,-102.50729562710553
32644.3359375,-102.7866764447306,-102.94614962768867
32665.869140625,-97.22180141374048,-103.3524514016377
32687.40234375,-102.52808089825109,-103.70514945370803
32708.935546875,-96.72393616340051,-103.9879045862859
32730.46875,-104.01590497948283,-104.19051063477562
32752.001953125,-96.68607580366077,-104.3096418843598
32773.53515625,-102.02900817325227,-104.34886159942828
32795.068359375,-98.25923706670467,-104.31790549074509
32816.6015625,-100.94135183473642,-104.23133097911523
32838.134765625,-99.48639832030094,-104.10668964061236
32859.66796875,-101.13466534221595,-103.96242926976566
32881.201171875,-95.63415428132294,-103.81575851410645
32902.734375,-100.8365115717979,-103.6807083866337
32924.267578125,-96.66022760500181,-103.5666012133893
32945.80078125,-101.62949896487915,-103.477091447953
32967.333984375,-96.52680805706552,-103.40987936730394
32988.8671875,-101.5277550493728,-103.35712484034224
33010.400390625,-96.7445410443336,-103.30651207703694
33031.93359375,-101.41189921716563,-103.24284567753656
33053.466796875,-96.61995516842322,-103.15000090378629
33075.0,-100.31058652294178,-103.01301293894821
33096.533203125,-97.2520886195118,-102.82007494746621
33118.06640625,-102.279258296494,-102.56422447563999
33139.599609375,-97.95735412995774,-102.24453098186399
33161.1328125,-95.67534096869338,-101.86665040713378
33182.666015625,-98.67594418670814,-101.4426799497482
33204.19921875,-99.16525686485639,-100.99032038524159
33225.732421875,-93.99246894946131,-100.53142647202591
33247.265625,-100.81667647630266,-100.0900904537032
33268.798828125,-94.33951728081523,-99.6904526318575
33290.33203125,-101.94801265452439,-99.35446134645593
33311.865234375,-97.67591149016323,-99.09980959017562
33333.3984375,-107.82518050922793,-98.93825653217024
33354.931640625,-98.03253776583034,-98.87450160163822
33376.46484375,-103.58358056675063,-98.90572093231013
33397.998046875,-96.74497667625604,-99.0218071417688
33419.53125,-102.44646817592499,-99.20628097919412
33441.064453125,-97.08436257614113,-99.43777501285412
33462.59765625,-104.0752973101842,-99.69193243948348
33484.130859375,-98.01665830528343,-99.9435242159553
33505.6640625,-98.215061147549,-100.16856908769523
33527.197265625,-95.27014390249347,-100.34624546048066
33548.73046875,-108.51330689781958,-100.4604106983237
33570.263671875,-94.7085923059676,-100.50058921475889
33591.796875,-103.24082620866821,-100.46235051226127
33613.330078125,-96.40587438622248,-100.34706550509725
33634.86328125,-105.05033258731657,-100.1610966824105
33656.396484375,-95.82918959297582,-99.9145376335041
33677.9296875,-100.71801726414571,-99.61966371200916
33699.462890625,-94.60303138514558,-99.2892832430649
33720.99609375,-100.38346344487931,-98.93518482374519
33742.529296875,-95.37259736420128,-98.56686044163561
33764.0625,-102.24129650549798,-98.19064825821725
33785.595703125,-96.18511490860708,-97.80938708379523
33807.12890625,-102.5649721270824,-97.42261266026
33828.662109375,-96.33664477788409,-97.02726081740462
33850.1953125,-103.71420271750925,-96.61878166833824
33871.728515625,-95.68478047711378,-96.19251909450688
33893.26171875,-102.07756120397546,-95.74517647330109
33914.794921875,-96.51735294057907,-95.27617673411814
33936.328125,-109.23272696719758,-94.78873396479999
33957.861328125,-95.55339788755076,-94.29048408321556
33979.39453125,-100.25701624394128,-93.79357035545974
34000.927734375,-99.86254073844411,-93.3141405987753
34022.4609375,-95.9986257232135,-92.87128012212662
34043.994140625,-93.78190183818532,-92.48547046256162
34065.52734375,-95.31701171225939,-92.17672146163446
34087.060546875,-93.93855836550279,-91.96256673413627
34108.59375,-98.50908693247189,-91.85613520713954
34130.126953125,-96.03578069246225,-91.8645113434022
34151.66015625,-100.06696782531124,-91.98757351828512
34173.193359375,-95.70411192513785,-92.21745588144415
34194.7265625,-99.95735545057646,-92.5387182688884
34216.259765625,-95.37629470062193,-92.92923753385375
34237.79296875,-100.32390257620342,-93.36175941953408
34259.326171875,-96.3097234330711,-93.80598059864337
34280.859375,-100.65364660965915,-94.23097313882273
34302.392578125,-94.55373822054949,-94.6077246082077
34323.92578125,-98.26703608171691,-94.91155064245385
34345.458984375,-105.71130362532958,-95.12414505416629
34366.9921875,-92.84934103710131,-95.23506492177566
34388.525390625,-91.63149351758187,-95.24250147421945
34410.05859375,-95.85065728131839,-95.15325670508767
34431.591796875,-93.16124715557395,-94.98192354657178
34453.125,-99.29178986608295,-94.74934619413449
34474.658203125,-94.52175217641377,-94.48050874457637
34496.19140625,-100.23311731433054,-94.20205734020448
34517.724609375,-94.3464029854012,-93.93969761378293
34539.2578125,-100.23106420314434,-93.71572159907471
34560.791015625,-94.36889999338649,-93.5469050891538
34582.32421875,-100.02414974820351,-93.44297899368277
34603.857421875,-94.51997358627293,-93.40582036601582
34625.390625,-100.20398568630792,-93.42943634430112
34646.923828125,-94.7923370629681,-93.50073467492889
34668.45703125,-97.87671452096762,-93.60099588754473
34689.990234375,-92.78473552957365,-93.70789258163956
34711.5234375,-100.63277368680153,-93.79784773672988
34733.056640625,-91.84304253282772,-93.84849187011983
34754.58984375,-102.14301709911183,-93.84097140861003
34776.123046875,-97.52674989113498,-93.76187843231787
34797.65625,-118.06114504014334,-93.60461300073968
34819.189453125,-94.18846059477136,-93.37004920067392
34840.72265625,-100.07447852470474,-93.06644855036555
34862.255859375,-95.4172470955532,-92.70864187607242
34883.7890625,-102.59274611497716,-92.31657519604354
34905.322265625,-94.76021997879516,-91.91337882124421
34926.85546875,-100.18105996538301,-91.52316529889569
34948.388671875,-94.93206548213584,-91.16878631371804
34969.921875,-100.12278519847507,-90.86977887459462
34991.455078125,-94.73291245910092,-90.64070725979889
35012.98828125,-99.49689326474717,-90.4900620026284
35034.521484375,-94.03394981955226,-90.41981562499592
35056.0546875,-99.42965877072741,-90.42566351441407
35077.587890625,-93.87620929928433,-90.4979049189639
35099.12109375,-97.07681564212825,-90.62285130959256
35120.654296875,-88.63406074672145,-90.78459448456739
35142.1875,-91.52399086085383,-90.96693051964293
35163.720703125,-109.57225694812111,-91.15522174624067
35185.25390625,-100.61177128744583,-91.33798872002521
35206.787109375,-97.54382397179853,-91.50805644401176
35228.3203125,-101.36050872166393,-91.66313035541302
35249.853515625,-96.9508506627659,-91.80574218265181
35271.38671875,-101.08576247055775,-91.94257672245752
35292.919921875,-96.41157932404984,-92.08326020322792
35314.453125,-100.65569099316289,-92.23875166559091
35335.986328125,-96.21522848626813,-92.41952412961518
35357.51953125,-100.3963368195478,-92.63374730450842
35379.052734375,-96.05107232911365,-92.88568547828956
35400.5859375,-100.50264812621766,-93.17450271676664
35422.119140625,-95.93386732541526,-93.49362481877614
35443.65234375,-101.09206124130355,-93.83074810268438
35465.185546875,-96.03638216768069,-94.16851531947351
35486.71875,-99.83069518070543,-94.48580621696101
35508.251953125,-96.83875610429433,-94.75952228601784
35529.78515625,-92.14811628161328,-94.9666893012133
35551.318359375,-93.49767142501513,-95.0866634798925
35572.8515625,-99.53939860283299,-95.10321159293491
35594.384765625,-94.25460904610603,-95.00624400165148
35615.91796875,-99.47143211659657,-94.79301166782521
35637.451171875,-94.75697191880911,-94.46863051665771
35658.984375,-99.58724850019135,-94.04586380779561
35680.517578125,-95.09407918231489,-93.54416847360386
35702.05078125,-99.86364120216626,-92.9880869242541
35723.583984375,-95.35643804095128,-92.40513373757506
35745.1171875,-99.8630896000891,-91.82337984369703
35766.650390625,-95.41777188584467,-91.2689696733922
35788.18359375,-99.96657926834403,-90.76381574342659
35809.716796875,-95.81676918506074,-90.32369923851681
35831.25,-99.38179751533508,-89.95696582805657
35852.783203125,-96.42886487272347,-89.66394716019508
35874.31640625,-100.95189488871547,-89.4371661598278
35895.849609375,-91.29462664697755,-89.26230578155263
35917.3828125,-86.46761218946784,-89.1198442426666
35938.916015625,-89.312532698359,-88.98719281541416
35960.44921875,-102.48392297380042,-88.84112183617631
35981.982421875,-93.33208095357116,-88.6602318444222
36003.515625,-100.30551822604343,-88.4272226263058
36025.048828125,-94.70687790569545,-88.13073381504209
36046.58203125,-99.49896306649757,-87.76657443976771
36068.115234375,-95.56804985264,-87.33822092775372
36089.6484375,-99.38543275638241,-86.85653719279757
36111.181640625,-95.9651525309547,-86.33874901403416
36132.71484375,-99.49783858698314,-85.80677992106018
36154.248046875,-96.83847349201622,-85.2851196408382
36175.78125,-99.62547432918055,-84.79844238756186
36197.314453125,-98.14791531662343,-84.36921627334993
36218.84765625,-99.69880300325816,-84.01554456198852
36240.380859375,-104.52947995959715,-83.74945457560933
36261.9140625,-99.10707004783978,-83.57580347644864
36283.447265625,-95.5026925886149,-83.49190676042879
36304.98046875,-84.62602111967291,-83.48792167684324
36326.513671875,-85.22914802677627,-83.54794148848347
36348.046875,-98.30537818271128,-83.65168528527052
36369.580078125,-89.60432948527598,-83.77660915512755
36391.11328125,-97.78182284566273,-83.90022377512062
36412.646484375,-91.60770939164541,-84.002384881323
36434.1796875,-97.78963465507644,-84.06732827466374
36455.712890625,-92.34231287544937,-84.08524923858721
36477.24609375,-97.71018518839952,-84.05327435176605
36498.779296875,-93.21735773459899,-83.97573654227065
36520.3125,-97.69693006665585,-83.86373526199125
36541.845703125,-93.71068349029113,-83.73403551568046
36563.37890625,-96.92995545965906,-83.60742481780898
36584.912109375,-97.02049288736183,-83.5066993959825
36606.4453125,-96.76549116367805,-83.45448496911574
36627.978515625,-94.37739256437398,-83.47111000712226
36649.51171875,-92.73325248135652,-83.5727395862407
36671.044921875,-88.25942740712172,-83.7699471730387
36692.578125,-81.79081499272962,-84.06685343244895
36714.111328125,-82.75202416860168,-84.4609007458675
36735.64453125,-103.7865754451464,-84.94326600837
36757.177734375,-86.24571457910207,-85.49984940199992
36778.7109375,-98.96813615061902,-86.11271992282126
36800.244140625,-89.3987713385462,-86.76185523794143
36821.77734375,-98.46801844226252,-87.42698819608462
36843.310546875,-89.64509075339058,-88.08936728658708
36864.84375,-99.20514854810428,-88.73325364495896
36886.376953125,-89.8265181103665,-89.34701079972552
36907.91015625,-99.4015929356125,-89.92369130646175
36929.443359375,-89.88563454805741,-90.46108132693128
36950.9765625,-99.64420069052655,-90.9612238285864
36972.509765625,-90.00747668103608,-91.42949696319975
36994.04296875,-99.22723817848762,-91.87337039944013
37015.576171875,-89.86078539502603,-92.30099413198738
37037.109375,-100.28075046513784,-92.71978840051176
37058.642578125,-89.5382175890685,-93.13519860780019
37080.17578125,-98.13878770735455,-93.54975636744891
37101.708984375,-90.77110374372415,-93.96254982028067
37123.2421875,-94.6600293127668,-94.36915753714527
37144.775390625,-95.49372953511212,-94.76204620205911
37166.30859375,-99.61635352671266,-95.13137888709059
37187.841796875,-90.71036289785806,-95.46613398688203
37209.375,-96.04259876194354,-95.75539988903591
37230.908203125,-92.26145831342401,-95.9896909947934
37252.44140625,-98.71173066812646,-96.1621288144076
37273.974609375,-90.87715696618883,-96.26934763858644
37295.5078125,-97.57743184710947,-96.3120158816375
37317.041015625,-91.41535715416649,-96.29490802149977
37338.57421875,-97.6760878958034,-96.22651321201971
37360.107421875,-91.01785903820988,-96.11821940872362
37381.640625,-97.3786764777887,-95.98316036197502
37403.173828125,-90.11296470047725,-95.83485169957143
37424.70703125,-94.51713171168595,-95.68576721916244
37446.240234375,-88.18247526291326,-95.54601465082781
37467.7734375,-99.53192872192355,-95.42226058320898
37489.306640625,-91.40934211833333,-95.31702796723621
37510.83984375,-97.05200960607074,-95.2284494492754
37532.373046875,-92.32831076392189,-95.15051009801034
37553.90625,-97.54357435452867,-95.07375928949008
37575.439453125,-91.90758893289873,-94.9864194835046
37596.97265625,-97.7760538802352,-94.87577507250107
37618.505859375,-91.46425798661292,-94.72969233135757
37640.0390625,-97.79433723883363,-94.53810533528599
37661.572265625,-91.39312209361609,-94.29430441626387
37683.10546875,-97.98926728756186,-93.99588323902981
37704.638671875,-91.2629946592183,-93.64523590926375
37726.171875,-98.66905364680989,-93.24954296979193
37747.705078125,-91.46143098616204,-92.82023965664429
37769.23828125,-99.14412045584288,-92.37201554449737
37790.771484375,-90.98938145188252,-91.92144571139212
37812.3046875,-107.17441712877888,-91.4853942726961
37833.837890625,-89.34453076142643,-91.07935712250895
37855.37109375,-101.20441894220016,-90.71591907926283
37876.904296875,-86.99687197565444,-90.40349033476276
37898.4375,-89.92575843161478,-90.14545911607341
37919.970703125,-91.11985713220595,-89.93985464768252
37941.50390625,-93.52458556530758,-89.77956130753925
37963.037109375,-91.37138597748321,-89.6530668970405
37984.5703125,-94.19066116736,-89.54567132539593
38006.103515625,-91.26697026112905,-89.44103276773225
38027.63671875,-94.58922613371932,-89.32289176852777
38049.169921875,-90.8577641890117,-89.17679378858539
38070.703125,-94.72692398100253,-88.99162955595384
38092.236328125,-90.68689793045775,-88.76083051710296
38113.76953125,-94.94471318491269,-88.48309191541027
38135.302734375,-90.48769577589354,-88.16254493334775
38156.8359375,-95.21378606846801,-87.8083568435097
38178.369140625,-91.07264512556685,-87.4337982100357
38199.90234375,-95.92603209366803,-87.05487255217675
38221.435546875,-89.48660512604354,-86.68865057393438
38242.96875,-90.42216431494708,-86.3514831161357
38264.501953125,-92.9967122000675,-86.05728095374968
38286.03515625,-88.70744607877799,-85.81604387827656
38307.568359375,-92.42906612561764,-85.63279666235842
38329.1015625,-90.8543357255471,-85.50704799921496
38350.634765625,-89.5429550262186,-85.43283459331464
38372.16796875,-93.07342584297955,-85.39935181338114
38393.701171875,-90.08136322434504,-85.39211100104649
38415.234375,-92.75838124742623,-85.39450803302526
38436.767578125,-90.08482223843617,-85.38964384979961
38458.30078125,-92.63042320805582,-85.36220998689342
38479.833984375,-89.81423740619807,-85.30024360236219
38501.3671875,-92.40112355407501,-85.19656803572545
38522.900390625,-89.64766421689149,-85.04976543206263
38544.43359375,-91.85109961489333,-84.86457433306525
38565.966796875,-89.19439272911308,-84.65166264759516
38587.5,-90.83278669145899,-84.42678919211926
38609.033203125,-89.12501400157069,-84.20942862154658
38630.56640625,-87.83274812675998,-84.02098876411294
38652.099609375,-94.74745825074191,-83.88279061595432
38673.6328125,-94.55426239720164,-83.81400537067975
38695.166015625,-91.94958265144857,-83.82974745457419
38716.69921875,-95.3018121762311,-83.93950721722848
38738.232421875,-90.05358562394423,-84.14607334016469
38759.765625,-94.79870627724732,-84.44504668286756
38781.298828125,-89.95602057163568,-84.82498918462608
38802.83203125,-94.01028921093808,-85.2681895417834
38824.365234375,-89.44211258362967,-85.75196798301047
38845.8984375,-94.48209136308989,-86.2503915555389
38867.431640625,-90.40632674308276,-86.73623396775764
38888.96484375,-91.31000535301045,-87.18299381732794
38910.498046875,-88.1838782130315,-87.56678377202945
38932.03125,-94.07356952525771,-87.86792079076393
38953.564453125,-91.28705036037678,-88.0720816658612
38975.09765625,-90.2090785142316,-88.170935230704
38996.630859375,-88.65325762792061,-88.16221742484356
39018.1640625,-96.88853485359692,-88.04927222519218
39039.697265625,-94.83780142589599,-87.84013430452512
39061.23046875,-90.48625794529325,-87.54627274443328
39082.763671875,-89.13660356182949,-87.18114485939502
39104.296875,-89.7748790347876,-86.75872235062258
39125.830078125,-87.38564725748736,-86.29214757025728
39147.36328125,-91.19438725342624,-85.79265649109652
39168.896484375,-87.81775149024284,-85.26886966809687
39190.4296875,-90.84780185168592,-84.72650713866736
39211.962890625,-87.73377825494846,-84.1685329469143
39233.49609375,-90.24632112730296,-83.59568535567337
39255.029296875,-87.41581030817096,-83.00730524559198
39276.5625,-89.92353098966207,-82.40234238095707
39298.095703125,-86.88186157476542,-81.78040060977281
39319.62890625,-89.12745956429148,-81.14268053542182
39341.162109375,-86.91999712258313,-80.49269184787804
39362.6953125,-87.36134730882861,-79.83663566152002
39384.228515625,-85.06935644093667,-79.18339662633551
39405.76171875,-83.8432369971922,-78.54413080103102
39427.294921875,-88.26819168445343,-77.9314831237102
39448.828125,-86.78606742423892,-77.35851246170527
39470.361328125,-90.19809684450075,-76.83743777083163
39491.89453125,-89.92051130348636,-76.37834191157711
39513.427734375,-87.67857604079006,-75.98797760739475
39534.9609375,-89.90593222503703,-75.66881199838633
39556.494140625,-87.6020776275247,-75.41842310159332
39578.02734375,-88.63095640039998,-75.22932574639908
39599.560546875,-87.1442345088266,-75.08926009210312
39621.09375,-87.94167178725598,-74.98192748274437
39642.626953125,-86.61873044158901,-74.88811139858193
39664.16015625,-86.89436498268198,-74.78708071798576
39685.693359375,-85.89837601147984,-74.65814279447399
39707.2265625,-87.42262300101449,-74.48219818483248
39728.759765625,-84.16186495255764,-74.24314890960008
39750.29296875,-85.42140116727779,-73.92902785122749
39771.826171875,-85.19875709843564,-73.53274655939407
39793.359375,-78.68346980064136,-73.05239908731751
39814.892578125,-80.33544464919026,-72.49110612192251
39836.42578125,-83.60254709548425,-71.85643151492998
39857.958984375,-91.35019534267259,-71.15944717253102
39879.4921875,-85.62266372028024,-70.41355736800705
39901.025390625,-88.59955043254209,-69.63321612153533
39922.55859375,-84.70691417924047,-68.83267894261118
39944.091796875,-86.32500351849168,-68.02492219547675
39965.625,-83.70154981781356,-67.22084059741549
39987.158203125,-85.24241933518525,-66.42879848801154
40008.69140625,-82.29319912242134,-65.65456744970649
40030.224609375,-84.50350925717055,-64.9016364623876
40051.7578125,-80.97523379174197,-64.17183626335485
40073.291015625,-83.67395590144042,-63.46618199013801
40094.82421875,-77.8994700913955,-62.78581178805535
40116.357421875,-81.84269924047335,-62.132886921178574
40137.890625,-74.6376544823711,-61.51132251733783
40159.423828125,-75.55690740531358,-60.92723714208694
40180.95703125,-63.600805727932475,-60.38904193997813
40202.490234375,-60.6941889102141,-59.90713258541763
40224.0234375,-65.16966518740392,-59.49319507888046
40245.556640625,-89.4144238629985,-59.15918418639062
40267.08984375,-75.38525016206229,-58.91607565752612
40288.623046875,-99.40009756123862,-58.77252539493327
40310.15625,-81.67927740815992,-58.73358667047345
40331.689453125,-91.15549876695198,-58.7996379634885
40353.22265625,-86.61372447439973,-58.96565847260212
40374.755859375,-88.9286887432979,-59.220957110627886
40396.2890625,-92.8344683710784,-59.54941685521539
40417.822265625,-87.07123929150919,-59.930264152621014
40439.35546875,-99.9953988304298,-60.339318089349796
40460.888671875,-85.84191730912983,-60.750622091323336
40482.421875,-90.0163587847924,-61.1383176014302
40503.955078125,-82.60962708815927,-61.47858932197711
40525.48828125,-79.8725951349432,-61.75149864240805
40547.021484375,-76.43305775783512,-61.942527527407975
40568.5546875,-67.98541994178656,-62.04367920102345
40590.087890625,-64.67934821401784,-62.05402227240383
40611.62109375,-68.25351969134472,-61.97961761313966
40633.154296875,-94.2797071795754,-61.83282706976124
40654.6875,-75.42426383135744,-61.631063917779585
40676.220703125,-104.0948210479143,-61.395100587616945
40697.75390625,-78.33486606166963,-61.14709383434943
40719.287109375,-95.36292520410406,-60.908516473314464
40740.8203125,-79.77682431489086,-60.698194930318785
40762.353515625,-91.5780614308605,-60.530641944981774
40783.88671875,-80.3011926421702,-60.4148446670083
40805.419921875,-89.9846688675471,-60.353622936617
40826.953125,-79.94833001241608,-60.34361529087725
40848.486328125,-89.24706722991323,-60.37588698569956
40870.01953125,-77.95677381200295,-60.43709152223271
40891.552734375,-83.95777755167764,-60.511061258940686
40913.0859375,-75.16342373292682,-60.58065943920943
40934.619140625,-76.74376791513812,-60.62969985005077
40956.15234375,-67.74043318730885,-60.644734079019415
40977.685546875,-61.01230912644219,-60.61652063970696
40999.21875,-62.032507087534086,-60.541023655299696
41020.751953125,-73.5025568481756,-60.41983790900288
41042.28515625,-72.81612510704632,-60.259996842609176
41063.818359375,-77.15057264845585,-60.073184351198606
41085.3515625,-78.48969923278604,-59.87443334877529
41106.884765625,-79.75487771361209,-59.68044764498298
41128.41796875,-81.42258765576452,-59.50772313489681
41149.951171875,-80.64275978999393,-59.37066557652568
41171.484375,-84.0113690621867,-59.27990311041097
41193.017578125,-81.43182641672897,-59.24097207123331
41214.55078125,-86.58121932303975,-59.253516583897756
41236.083984375,-81.71598202652481,-59.311089869023604
41257.6171875,-86.99699422160292,-59.401583549112054
41279.150390625,-82.52795182413816,-59.50824692489437
41300.68359375,-82.65100694104495,-59.611197828879774
41322.216796875,-78.30760946330992,-59.68927648429392
41343.75,-68.79581021875107,-59.722058955915045
41365.283203125,-62.135744812683505,-59.69183082207081
41386.81640625,-61.69148402543148,-59.585326198652275
41408.349609375,-71.21658563699819,-59.39506164827277
41429.8828125,-70.58423832881019,-59.120136183967844
41451.416015625,-73.36193597641574,-58.766423112765835
41472.94921875,-74.01977347492522,-58.34614112610491
41494.482421875,-74.79917869443841,-57.876854383631056
41516.015625,-74.69052766590816,-57.38000787233852
41537.548828125,-74.67082495362244,-56.87914921975839
41559.08203125,-74.76355331629911,-56.398016822799434
41580.615234375,-74.05529048513125,-55.958683784657026
41602.1484375,-74.19129084507219,-55.57993692236357
41623.681640625,-72.97052476329267,-55.276041315324974
41645.21484375,-72.99851305307213,-55.055996769221025
41666.748046875,-71.12388966148572,-54.923338034534446
41688.28125,-70.6476301347002,-54.87647159062387
41709.814453125,-67.64945712971628,-54.90948467280242
41731.34765625,-65.23443351486438,-55.01331312623388
41752.880859375,-56.503820400650945,-55.177118859433484
41774.4140625,-57.62251759952653,-55.38970892055795
41795.947265625,-68.79347075343192,-55.64082844133175
41817.48046875,-74.14396562594986,-55.922178722805526
41839.013671875,-81.6324489160438,-56.228047355452375
41860.546875,-80.7942226631811,-56.555485438982245
41882.080078125,-86.29841740902188,-56.904022280330324
41903.61328125,-85.56101517458272,-57.27496419298671
41925.146484375,-83.12065250832595,-57.6703748680686
41946.6796875,-86.31992199536907,-58.09187447720363
41968.212890625,-80.54743077407397,-58.53941863999659
41989.74609375,-84.05359665366821,-59.010223791477294
42011.279296875,-78.4026623647619,-59.497991495262106
42032.8125,-81.31591431888839,-59.9925521824808
42054.345703125,-76.4193548105712,-60.48000198715358
42075.87890625,-76.89707854585448,-60.943349802908564
42097.412109375,-72.48352142802437,-61.363631560913305
42118.9453125,-69.76199715063544,-61.72139167749063
42140.478515625,-61.04974576597894,-61.99838407574824
42162.01171875,-62.69545743827632,-62.179312663508966
42183.544921875,-76.54208596311608,-62.25341763623749
42205.078125,-78.50555770066622,-62.215721472508996
42226.611328125,-81.19344923974442,-62.06777677426972
42248.14453125,-88.44973439640002,-61.817804703614115
42269.677734375,-79.17039169999325,-61.48017319087127
42291.2109375,-98.54536020219525,-61.07423226593029
42312.744140625,-77.2377950996884,-60.62259276304377
42334.27734375,-91.19483032611149,-60.14899699795138
42355.810546875,-75.52722990500155,-59.67597906716614
42377.34375,-86.32032267982692,-59.222542664769776
42398.876953125,-73.78327879368828,-58.80209208185483
42420.41015625,-83.15746394825985,-58.4208359297095
42441.943359375,-71.98748298270607,-58.07684412996373
42463.4765625,-78.8905556361971,-57.7598802369674
42485.009765625,-69.03709742059193,-57.452058656467116
42506.54296875,-73.05409256376278,-57.12929679247519
42528.076171875,-60.117035620629174,-56.763453426695456
42549.609375,-59.597373461742116,-56.324974603916154
42571.142578125,-67.40164319533547,-55.78581410883649
42592.67578125,-73.30081709172146,-55.12236294142488
42614.208984375,-69.65684925472672,-54.318114624675914
42635.7421875,-76.4530509948732,-53.36581184890443
42657.275390625,-68.58543025809682,-52.26886341140917
42678.80859375,-75.99210623133361,-51.041884714656064
42700.341796875,-66.87460721487997,-49.71029420260308
42721.875,-73.98303651392217,-48.30898449118533
42743.408203125,-64.62829117521966,-46.880172262533804
42764.94140625,-71.74298496967113,-45.470606975687176
42786.474609375,-62.0298388531238,-44.128377711069334
42808.0078125,-68.56721979030712,-42.89959424152792
42829.541015625,-58.518279776036046,-41.82522913546077
42851.07421875,-64.39763104726792,-40.93839132969013
42872.607421875,-53.33794377276373,-40.262259803141816
42894.140625,-57.23569661697491,-39.80884287572654
42915.673828125,-41.70587003840128,-39.57865047248812
42937.20703125,-39.42462755648017,-39.561281115463125
42958.740234375,-45.19621208789974,-39.736840813734936
42980.2734375,-59.01460643038204,-40.078035653713194
43001.806640625,-53.238420967208086,-40.55272102398503
43023.33984375,-63.65514142364422,-41.12665363809366
43044.873046875,-56.67906171595089,-41.76618120925912
43066.40625,-66.62412123074716,-42.440619593709954
43087.939453125,-58.78368508484715,-43.12410664379865
43109.47265625,-68.23914310665253,-43.7967816652077
43131.005859375,-59.93184421471397,-44.44521303764945
43152.5390625,-69.34424173366946,-45.062076671609134
43174.072265625,-60.46133350248934,-45.64516639127212
43195.60546875,-69.60348279986019,-46.19588615321409
43217.138671875,-60.12559816054329,-46.717426360821094
43238.671875,-68.88268310493105,-47.212857257728515
43260.205078125,-58.32229780023116,-47.68337853841702
43281.73828125,-65.52001961883578,-48.126945452566936
43303.271484375,-50.79389205643352,-48.537449871425636
43324.8046875,-50.55827064858099,-48.904574387262954
43346.337890625,-58.90988734716262,-49.21436472068219
43367.87109375,-75.00070854649572,-49.45048790058621
43389.404296875,-73.59436704370542,-49.596068689975326
43410.9375,-85.20673429832101,-49.6359320503462
43432.470703125,-77.30919430878924,-49.55903147954949
43454.00390625,-84.57471501622831,-49.360816527335245
43475.537109375,-73.12860611883002,-49.04529024190747
43497.0703125,-82.38117874471224,-48.62652890537056
43518.603515625,-70.28990519026273,-48.12947999160558
43540.13671875,-81.32217500306939,-47.58991553439756
43561.669921875,-67.8991751367178,-47.05349108415802
43583.203125,-79.9450592151641,-46.57393818044202
43604.736328125,-65.04661947601411,-46.21049346682561
43626.26953125,-77.83311272639989,-46.02473331043242
43647.802734375,-60.74160229229885,-46.07703320777994
43669.3359375,-73.82690779813744,-46.42290211580149
43690.869140625,-51.12895836555424,-47.10945087310045
43712.40234375,-47.94926821780753,-48.17224094146461
43733.935546875,-52.36970618234255,-49.632726751138456
43755.46875,-83.44135130262163,-51.49645573814535
43777.001953125,-62.082535234703364,-53.75212985203244
43798.53515625,-97.22859659141812,-56.37156682648545
43820.068359375,-66.8858384818189,-59.3105349585514
43841.6015625,-100.88367880927049,-62.51037720391955
43863.134765625,-70.02338603961904,-65.90029373748524
43884.66796875,-96.4021892768261,-69.40011999994509
43906.201171875,-72.21220569800553,-72.92342122401288
43927.734375,-92.91918326438307,-76.38072433560312
43949.267578125,-73.93071857540977,-79.68272216492514
43970.80078125,-91.52603140498888,-82.74330996664325
43992.333984375,-75.21807342335299,-85.48234633126127
44013.8671875,-90.99248960049104,-87.8280652838292
44035.400390625,-76.04821123942861,-89.7190994728453
44056.93359375,-90.7790284674119,-91.10610225556563
44078.466796875,-76.42311090326032,-91.95297662853935


==> ISMIR-manuscript (3)/data/08_M_Ga2_Sm_So_R.csv <==
f,ogR,taeR
0.0,-12.581251,-23.943447126576665
86.1328125,-23.66158,-23.908514014042336
172.265625,-32.353233,-23.806706181569925
258.3984375,-16.463757,-23.646803574401652
344.53125,-19.509579,-23.442802894601584
430.6640625,-27.895428,-23.21300419614132
516.796875,-27.08083,-22.978812477733584
602.9296875,-29.429688,-22.763329036865272
689.0625,-26.921701,-22.589821024034716
775.1953125,-12.314524,-22.480166079564174
861.328125,-27.506351,-22.453371555509097
947.4609375,-19.646093,-22.524264345460693
1033.59375,-22.749166,-22.702437832227794
1119.7265625,-20.380804,-22.99152734101483
1205.859375,-20.140461,-23.38886552897865
1291.9921875,-20.321682,-23.885545452144182
1378.125,-25.2433,-24.466893007539
1464.2578125,-19.734259,-25.11332364224821
1550.390625,-19.229246,-25.80153236439278
1636.5234375,-34.438156,-26.505942915183237
1722.65625,-39.87191,-27.20032310297835
1808.7890625,-34.45739,-27.859460185477296
1894.921875,-36.500725,-28.46078391853506
1981.0546875,-24.741762,-28.98582615448728
2067.1875,-28.29508,-29.421414861325857
2153.3203125,-31.227644,-29.760516802514438
2239.453125,-16.128456,-30.00266597892573
2325.5859375,-26.095865,-30.153942893665953
2411.71875,-32.270313,-30.22650092745956
2497.8515625,-37.55808,-30.237668455326705
2583.984375,-27.60183,-30.20868646617991
2670.1171875,-20.645325,-30.163169027903702
2756.25,-26.923246,-30.125395802190656
2842.3828125,-31.816383,-30.118560130162095
2928.515625,-38.79536,-30.163101657028246
3014.6484375,-35.041405,-30.27524834463894
3100.78125,-34.916977,-30.46587904798232
3186.9140625,-24.832972,-30.73979535928526
3273.046875,-26.189116,-31.095461617849107
3359.1796875,-38.730682,-31.52523693769519
3445.3125,-38.286415,-32.01608539597448
3531.4453125,-29.209587,-32.55071302844116
3617.578125,-27.119816,-33.10904594858797
3703.7109375,-34.19551,-33.66993554304689
3789.84375,-42.386623,-34.21295670914609
3875.9765625,-29.202452,-34.72015530667571
3962.109375,-34.915615,-35.177602446750086
4048.2421875,-36.308903,-35.576626113030876
4134.375,-31.799908,-35.91461416342219
4220.5078125,-39.631886,-36.19531536602332
4306.640625,-39.48229,-36.42860437319051
4392.7734375,-36.24112,-36.629719416800725
4478.90625,-32.759705,-36.81802462422365
4565.0390625,-35.644848,-37.01538870779264
4651.171875,-36.08564,-37.244305047812844
4737.3046875,-36.98747,-37.525902004200404
4823.4375,-48.022186,-37.87800449459323
4909.5703125,-36.835255,-38.31340721038789
4995.703125,-40.628807,-38.8385060802386
5081.8359375,-41.136303,-39.452408581270056
5167.96875,-35.006363,-40.146607119602294
5254.1015625,-43.504898,-40.90525572929177
5340.234375,-51.646,-41.70604223458447
5426.3671875,-42.596897,-42.521599659535035
5512.5,-42.92009,-43.32135602483959
5598.6328125,-37.75044,-44.07368448553342
5684.765625,-40.706505,-44.74818922669317
5770.8984375,-44.184742,-45.317949011301025
5857.03125,-57.251488,-45.76154108696522
5943.1640625,-48.0901,-46.06468345617742
6029.296875,-40.189175,-46.22136224250014
6115.4296875,-49.233418,-46.23435084902199
6201.5625,-40.97256,-46.11507563999222
6287.6953125,-42.732544,-45.88283509512094
6373.828125,-42.392048,-45.56343149779207
6459.9609375,-43.77694,-45.18732188494114
6546.09375,-45.02304,-44.78743418815655
6632.2265625,-52.52899,-44.39682187757101
6718.359375,-46.657543,-44.04634358574283
6804.4921875,-42.890213,-43.76255191674169
6890.625,-42.347755,-43.56595800976379
6976.7578125,-47.77642,-43.46980680592744
7062.890625,-45.2924,-43.47945494470466
7149.0234375,-45.021378,-43.59239237401429
7235.15625,-46.06842,-43.798894379851575
7321.2890625,-35.5331,-44.08323745581469
7407.421875,-46.71689,-44.42536481819781
7493.5546875,-34.458973,-44.802849561472755
7579.6875,-40.279274,-45.19297876787793
7665.8203125,-41.850327,-45.574772555224705
7751.953125,-59.090843,-45.930758981031836
7838.0859375,-46.315083,-46.24834842640801
7924.21875,-51.30847,-46.52068768870615
8010.3515625,-53.776,-46.74692141386195
8096.484375,-41.140785,-46.931842615266575
8182.6171875,-45.360245,-47.08497013882801
8268.75,-48.215313,-47.219144094617114
8354.8828125,-53.96926,-47.34877573247583
8441.015625,-48.706623,-47.487921855497575
8527.1484375,-48.14175,-47.64837248985358
8613.28125,-47.49755,-47.83794228528721
8699.4140625,-48.92921,-48.05914058852633
8785.546875,-42.14557,-48.30836340866864
8871.6796875,-45.404278,-48.57570511936575
8957.8125,-55.07198,-48.845432501291945
9043.9453125,-41.316154,-49.097103336977256
9130.078125,-48.048737,-49.30725148216646
9216.2109375,-42.58926,-49.45150549419979
9302.34375,-69.89865,-49.50696346267884
9388.4765625,-46.458138,-49.454616810203824
9474.609375,-46.996445,-49.28160347130131
9560.7421875,-41.992374,-48.98307750937488
9646.875,-50.05773,-48.563507767051526
9733.0078125,-51.293655,-48.03726079902266
9819.140625,-47.309727,-47.4283798288009
9905.2734375,-43.806694,-46.76953726468199
9991.40625,-45.71034,-46.10020797971289
10077.5390625,-41.49849,-45.46417824134466
10163.671875,-40.340294,-44.90656506082243
10249.8046875,-43.073547,-44.47056756590763
10335.9375,-50.357475,-44.19420153933412
10422.0703125,-45.797775,-44.10727765297758
10508.203125,-45.81101,-44.22887195877537
10594.3359375,-44.307423,-44.565504444599156
10680.46875,-48.392143,-45.11019025425034
10766.6015625,-47.113754,-45.84246241616086
10852.734375,-47.59088,-46.72938981040179
10938.8671875,-48.213306,-47.727535668012244
11025.0,-44.587753,-48.78572653807558
11111.1328125,-50.81358,-49.84843559954407
11197.265625,-59.558502,-50.8595329624213
11283.3984375,-57.931053,-51.76612355607978
11369.53125,-52.20406,-52.522183159427755
11455.6640625,-46.496834,-53.09171611676326
11541.796875,-52.508015,-53.45119344314509
11627.9296875,-67.040985,-53.5910846609497
11714.0625,-54.912834,-53.516366512383414
11800.1953125,-41.990784,-53.245971078147754
11886.328125,-49.696926,-52.81121840448199
11972.4609375,-49.0075,-52.25335781866732
12058.59375,-63.141647,-51.62041128472137
12144.7265625,-47.34545,-50.96356580619995
12230.859375,-45.626045,-50.33339568068274
12316.9921875,-40.85103,-49.77620664080856
12403.125,-51.162296,-49.330781726951244
12489.2578125,-48.688118,-49.025774201743346
12575.390625,-46.867805,-48.87793884821852
12661.5234375,-46.815506,-48.89132409447861
12747.65625,-51.558266,-49.0574692948375
12833.7890625,-52.090935,-49.35657062027114
12919.921875,-59.44467,-49.759502012897805
13006.0546875,-55.431885,-50.23051082139606
13092.1875,-40.451336,-50.73035645304404
13178.3203125,-58.96084,-51.219628718099756
13264.453125,-50.932068,-51.661972903942385
13350.5859375,-51.04094,-52.02696154517952
13436.71875,-54.846985,-52.29238700913893
13522.8515625,-48.85116,-52.445801289798986
13608.984375,-53.436718,-52.48519520701453
13695.1171875,-50.41091,-52.41878286472756
13781.25,-55.312263,-52.2639324566688
13867.3828125,-49.023712,-52.04535498428691
13953.515625,-50.249283,-51.792722308893325
14039.6484375,-57.10834,-51.53793030709514
14125.78125,-45.586372,-51.31224821990386
14211.9140625,-46.717625,-51.14359972693335
14298.046875,-50.06582,-51.0542047852308
14384.1796875,-50.773884,-51.05877558197274
14470.3125,-56.586956,-51.163408414797956
14556.4453125,-53.958633,-51.365250599129
14642.578125,-48.07777,-51.652953171353104
14728.7109375,-60.853912,-52.00785218012357
14814.84375,-60.698524,-52.405759592111366
14900.9765625,-45.58281,-52.819194521671676
14987.109375,-48.18757,-53.219850799298214
15073.2421875,-59.93718,-53.58108057969349
15159.375,-56.21855,-53.88017687692436
15245.5078125,-52.04563,-54.10026000531228
15331.640625,-52.616806,-54.231611660456814
15417.7734375,-53.8064,-54.27235212685004
15503.90625,-55.36959,-54.228416088830535
15590.0390625,-52.377426,-54.11284533307008
15676.171875,-56.766396,-53.944476671696364
15762.3046875,-47.55144,-53.74615541438591
15848.4375,-53.75195,-53.542644186662244
15934.5703125,-53.756065,-53.358420512584324
16020.703125,-51.087036,-53.2155624875979
16106.8359375,-58.91789,-53.13190979827253
16192.96875,-50.422153,-53.11965864518932
16279.1015625,-51.225582,-53.184506610419334
16365.234375,-53.034035,-53.32541120420005
16451.3671875,-58.093906,-53.534968582506195
16537.5,-53.447197,-53.80036199463173
16623.6328125,-55.89115,-54.1047780600302
16709.765625,-56.343117,-54.42914760145831
16795.8984375,-65.16046,-54.75404013358248
16882.03125,-57.11577,-55.061529598913346
16968.1640625,-48.166622,-55.33685444729798
17054.296875,-52.45573,-55.56971700709899
17140.4296875,-59.712395,-55.75510314679589
17226.5625,-55.35294,-55.89355004540981
17312.6953125,-52.52323,-55.9908430867841
17398.828125,-57.160736,-56.05717751555245
17484.9609375,-57.173912,-56.10587148450584
17571.09375,-57.83472,-56.15175978089147
17657.2265625,-54.246696,-56.20942792030522
17743.359375,-50.49133,-56.29146165370493
17829.4921875,-54.553093,-56.40688584399513
17915.625,-57.45399,-56.559949242547454
18001.7578125,-69.06741,-56.74937954013717
18087.890625,-60.86595,-56.96818913853655
18174.0234375,-59.762436,-57.20406042594596
18260.15625,-59.07867,-57.440284691414476
18346.2890625,-57.44289,-57.657176210536754
18432.421875,-58.019405,-57.833837330032345
18518.5546875,-55.30725,-57.95011580689124
18604.6875,-50.46524,-57.98857544910385
18690.8203125,-60.790527,-57.93629719099208
18776.953125,-55.195126,-57.78634057126979
18863.0859375,-54.577488,-57.538724099079374
18949.21875,-51.378906,-57.20082469647987
19035.3515625,-50.167282,-56.78714759241864
19121.484375,-54.28853,-56.31847413463427
19207.6171875,-63.263264,-55.82045093883725
19293.75,-53.9357,-55.321734554232336
19379.8828125,-53.08516,-54.85184678062759
19466.015625,-61.339844,-54.438923175744165
19552.1484375,-53.89598,-54.10754859406482
19638.28125,-49.20658,-53.876867687529135
19724.4140625,-54.16047,-53.7591356003047
19810.546875,-53.7743,-53.758836538448406
19896.6796875,-57.049637,-53.87244876322876
19982.8125,-57.708073,-54.08887816745181
20068.9453125,-49.2789,-54.39052393780419
20155.078125,-53.190094,-54.75488409663194
20241.2109375,-53.711548,-55.15656092532909
20327.34375,-72.902054,-55.5694906833487
20413.4765625,-58.375046,-55.96920186502878
20499.609375,-52.084866,-56.33490333275212
20585.7421875,-57.3053,-56.65121835058766
20671.875,-48.16721,-56.90941157487672
20758.0078125,-61.56437,-57.10800073707206
20844.140625,-56.554596,-57.25269915811821
20930.2734375,-54.49581,-57.35569456580297
21016.40625,-59.545094,-57.43432869858991
21102.5390625,-62.67598,-57.50929563741191
21188.671875,-60.192886,-57.60251995598452
21274.8046875,-56.675835,-57.734904768290676
21360.9375,-62.995453,-57.924151973560676
21447.0703125,-63.405266,-58.182851329357575
21533.203125,-60.456497,-58.51701188049933
21619.3359375,-64.26036,-58.92517073919649
21705.46875,-54.963272,-59.398163624127164
21791.6015625,-56.8977,-59.91958337100331
21877.734375,-60.391655,-60.46689195337607
21963.8671875,-59.067177,-61.013093756483
22050.0,-81.916725,-61.528828038840516
22136.1328125,-59.067177,-61.984701106674756
22222.265625,-60.391655,-62.35365703523777
22308.3984375,-56.8977,-62.61318173317151
22394.53125,-54.963272,-62.74714913810719
22480.6640625,-64.26036,-62.74714913810719
22566.796875,-60.456497,-62.61318173317151
22652.9296875,-63.405266,-62.35365703523777
22739.0625,-62.995453,-61.984701106674756
22825.1953125,-56.675835,-61.528828038840516
22911.328125,-60.192886,-61.013093756483
22997.4609375,-62.67598,-60.46689195337607
23083.59375,-59.545094,-59.91958337100331
23169.7265625,-54.49581,-59.398163624127164
23255.859375,-56.554596,-58.92517073919649
23341.9921875,-61.56437,-58.51701188049933
23428.125,-48.16721,-58.182851329357575
23514.2578125,-57.3053,-57.924151973560676
23600.390625,-52.084866,-57.734904768290676
23686.5234375,-58.375046,-57.60251995598452
23772.65625,-72.902054,-57.50929563741191
23858.7890625,-53.711548,-57.43432869858991
23944.921875,-53.190094,-57.35569456580297
24031.0546875,-49.2789,-57.25269915811821
24117.1875,-57.708073,-57.10800073707206
24203.3203125,-57.049637,-56.90941157487672
24289.453125,-53.7743,-56.65121835058766
24375.5859375,-54.16047,-56.33490333275212
24461.71875,-49.20658,-55.96920186502878
24547.8515625,-53.89598,-55.5694906833487
24633.984375,-61.339844,-55.15656092532909
24720.1171875,-53.08516,-54.75488409663194
24806.25,-53.9357,-54.39052393780419
24892.3828125,-63.263264,-54.08887816745181
24978.515625,-54.28853,-53.87244876322876
25064.6484375,-50.167282,-53.758836538448406
25150.78125,-51.378906,-53.7591356003047
25236.9140625,-54.577488,-53.876867687529135
25323.046875,-55.195126,-54.10754859406482
25409.1796875,-60.790527,-54.438923175744165
25495.3125,-50.46524,-54.85184678062759
25581.4453125,-55.30725,-55.321734554232336
25667.578125,-58.019405,-55.82045093883725
25753.7109375,-57.44289,-56.31847413463427
25839.84375,-59.07867,-56.78714759241864
25925.9765625,-59.762436,-57.20082469647987
26012.109375,-60.86595,-57.538724099079374
26098.2421875,-69.06741,-57.78634057126979
26184.375,-57.45399,-57.93629719099208
26270.5078125,-54.553093,-57.98857544910385
26356.640625,-50.49133,-57.95011580689124
26442.7734375,-54.246696,-57.833837330032345
26528.90625,-57.83472,-57.657176210536754
26615.0390625,-57.173912,-57.440284691414476
26701.171875,-57.160736,-57.20406042594596
26787.3046875,-52.52323,-56.96818913853655
26873.4375,-55.35294,-56.74937954013717
26959.5703125,-59.712395,-56.559949242547454
27045.703125,-52.45573,-56.40688584399513
27131.8359375,-48.166622,-56.29146165370493
27217.96875,-57.11577,-56.20942792030522
27304.1015625,-65.16046,-56.15175978089147
27390.234375,-56.343117,-56.10587148450584
27476.3671875,-55.89115,-56.05717751555245
27562.5,-53.447197,-55.9908430867841
27648.6328125,-58.093906,-55.89355004540981
27734.765625,-53.034035,-55.75510314679589
27820.8984375,-51.225582,-55.56971700709899
27907.03125,-50.422153,-55.33685444729798
27993.1640625,-58.91789,-55.061529598913346
28079.296875,-51.087036,-54.75404013358248
28165.4296875,-53.756065,-54.42914760145831
28251.5625,-53.75195,-54.1047780600302
28337.6953125,-47.55144,-53.80036199463173
28423.828125,-56.766396,-53.534968582506195
28509.9609375,-52.377426,-53.32541120420005
28596.09375,-55.36959,-53.184506610419334
28682.2265625,-53.8064,-53.11965864518932
28768.359375,-52.616806,-53.13190979827253
28854.4921875,-52.04563,-53.2155624875979
28940.625,-56.21855,-53.358420512584324
29026.7578125,-59.93718,-53.542644186662244
29112.890625,-48.18757,-53.74615541438591
29199.0234375,-45.58281,-53.944476671696364
29285.15625,-60.698524,-54.11284533307008
29371.2890625,-60.853912,-54.228416088830535
29457.421875,-48.07777,-54.27235212685004
29543.5546875,-53.958633,-54.231611660456814
29629.6875,-56.586956,-54.10026000531228
29715.8203125,-50.773884,-53.88017687692436
29801.953125,-50.06582,-53.58108057969349
29888.0859375,-46.717625,-53.219850799298214
29974.21875,-45.586372,-52.819194521671676
30060.3515625,-57.10834,-52.405759592111366
30146.484375,-50.249283,-52.00785218012357
30232.6171875,-49.023712,-51.652953171353104
30318.75,-55.312263,-51.365250599129
30404.8828125,-50.41091,-51.163408414797956
30491.015625,-53.436718,-51.05877558197274
30577.1484375,-48.85116,-51.0542047852308
30663.28125,-54.846985,-51.14359972693335
30749.4140625,-51.04094,-51.31224821990386
30835.546875,-50.932068,-51.53793030709514
30921.6796875,-58.96084,-51.792722308893325
31007.8125,-40.451336,-52.04535498428691
31093.9453125,-55.431885,-52.2639324566688
31180.078125,-59.44467,-52.41878286472756
31266.2109375,-52.090935,-52.48519520701453
31352.34375,-51.558266,-52.445801289798986
31438.4765625,-46.815506,-52.29238700913893
31524.609375,-46.867805,-52.02696154517952
31610.7421875,-48.688118,-51.661972903942385
31696.875,-51.162296,-51.219628718099756
31783.0078125,-40.85103,-50.73035645304404
31869.140625,-45.626045,-50.23051082139606
31955.2734375,-47.34545,-49.759502012897805
32041.40625,-63.141647,-49.35657062027114
32127.5390625,-49.0075,-49.0574692948375
32213.671875,-49.696926,-48.89132409447861
32299.8046875,-41.990784,-48.87793884821852
32385.9375,-54.912834,-49.025774201743346
32472.0703125,-67.040985,-49.330781726951244
32558.203125,-52.508015,-49.77620664080856
32644.3359375,-46.496834,-50.33339568068274
32730.46875,-52.20406,-50.96356580619995
32816.6015625,-57.931053,-51.62041128472137
32902.734375,-59.558502,-52.25335781866732
32988.8671875,-50.81358,-52.81121840448199
33075.0,-44.587753,-53.245971078147754
33161.1328125,-48.213306,-53.516366512383414
33247.265625,-47.59088,-53.5910846609497
33333.3984375,-47.113754,-53.45119344314509
33419.53125,-48.392143,-53.09171611676326
33505.6640625,-44.307423,-52.522183159427755
33591.796875,-45.81101,-51.76612355607978
33677.9296875,-45.797775,-50.8595329624213
33764.0625,-50.357475,-49.84843559954407
33850.1953125,-43.073547,-48.78572653807558
33936.328125,-40.340294,-47.727535668012244
34022.4609375,-41.49849,-46.72938981040179
34108.59375,-45.71034,-45.84246241616086
34194.7265625,-43.806694,-45.11019025425034
34280.859375,-47.309727,-44.565504444599156
34366.9921875,-51.293655,-44.22887195877537
34453.125,-50.05773,-44.10727765297758
34539.2578125,-41.992374,-44.19420153933412
34625.390625,-46.996445,-44.47056756590763
34711.5234375,-46.458138,-44.90656506082243
34797.65625,-69.89865,-45.46417824134466
34883.7890625,-42.58926,-46.10020797971289
34969.921875,-48.048737,-46.76953726468199
35056.0546875,-41.316154,-47.4283798288009
35142.1875,-55.07198,-48.03726079902266
35228.3203125,-45.404278,-48.563507767051526
35314.453125,-42.14557,-48.98307750937488
35400.5859375,-48.92921,-49.28160347130131
35486.71875,-47.49755,-49.454616810203824
35572.8515625,-48.14175,-49.50696346267884
35658.984375,-48.706623,-49.45150549419979
35745.1171875,-53.96926,-49.30725148216646
35831.25,-48.215313,-49.097103336977256
35917.3828125,-45.360245,-48.845432501291945
36003.515625,-41.140785,-48.57570511936575
36089.6484375,-53.776,-48.30836340866864
36175.78125,-51.30847,-48.05914058852633
36261.9140625,-46.315083,-47.83794228528721
36348.046875,-59.090843,-47.64837248985358
36434.1796875,-41.850327,-47.487921855497575
36520.3125,-40.279274,-47.34877573247583
36606.4453125,-34.458973,-47.219144094617114
36692.578125,-46.71689,-47.08497013882801
36778.7109375,-35.5331,-46.931842615266575
36864.84375,-46.06842,-46.74692141386195
36950.9765625,-45.021378,-46.52068768870615
37037.109375,-45.2924,-46.24834842640801
37123.2421875,-47.77642,-45.930758981031836
37209.375,-42.347755,-45.574772555224705
37295.5078125,-42.890213,-45.19297876787793
37381.640625,-46.657543,-44.802849561472755
37467.7734375,-52.52899,-44.42536481819781
37553.90625,-45.02304,-44.08323745581469
37640.0390625,-43.77694,-43.798894379851575
37726.171875,-42.392048,-43.59239237401429
37812.3046875,-42.732544,-43.47945494470466
37898.4375,-40.97256,-43.46980680592744
37984.5703125,-49.233418,-43.56595800976379
38070.703125,-40.189175,-43.76255191674169
38156.8359375,-48.0901,-44.04634358574283
38242.96875,-57.251488,-44.39682187757101
38329.1015625,-44.184742,-44.78743418815655
38415.234375,-40.706505,-45.18732188494114
38501.3671875,-37.75044,-45.56343149779207
38587.5,-42.92009,-45.88283509512094
38673.6328125,-42.596897,-46.11507563999222
38759.765625,-51.646,-46.23435084902199
38845.8984375,-43.504898,-46.22136224250014
38932.03125,-35.006363,-46.06468345617742
39018.1640625,-41.136303,-45.76154108696522
39104.296875,-40.628807,-45.317949011301025
39190.4296875,-36.835255,-44.74818922669317
39276.5625,-48.022186,-44.07368448553342
39362.6953125,-36.98747,-43.32135602483959
39448.828125,-36.08564,-42.521599659535035
39534.9609375,-35.644848,-41.70604223458447
39621.09375,-32.759705,-40.90525572929177
39707.2265625,-36.24112,-40.146607119602294
39793.359375,-39.48229,-39.452408581270056
39879.4921875,-39.631886,-38.8385060802386
39965.625,-31.799908,-38.31340721038789
40051.7578125,-36.308903,-37.87800449459323
40137.890625,-34.915615,-37.525902004200404
40224.0234375,-29.202452,-37.244305047812844
40310.15625,-42.386623,-37.01538870779264
40396.2890625,-34.19551,-36.81802462422365
40482.421875,-27.119816,-36.629719416800725
40568.5546875,-29.209587,-36.42860437319051
40654.6875,-38.286415,-36.19531536602332
40740.8203125,-38.730682,-35.91461416342219
40826.953125,-26.189116,-35.576626113030876
40913.0859375,-24.832972,-35.177602446750086
40999.21875,-34.916977,-34.72015530667571
41085.3515625,-35.041405,-34.21295670914609
41171.484375,-38.79536,-33.66993554304689
41257.6171875,-31.816383,-33.10904594858797
41343.75,-26.923246,-32.55071302844116
41429.8828125,-20.645325,-32.01608539597448
41516.015625,-27.60183,-31.52523693769519
41602.1484375,-37.55808,-31.095461617849107
41688.28125,-32.270313,-30.73979535928526
41774.4140625,-26.095865,-30.46587904798232
41860.546875,-16.128456,-30.27524834463894
41946.6796875,-31.227644,-30.163101657028246
42032.8125,-28.29508,-30.118560130162095
42118.9453125,-24.741762,-30.125395802190656
42205.078125,-36.500725,-30.163169027903702
42291.2109375,-34.45739,-30.20868646617991
42377.34375,-39.87191,-30.237668455326705
42463.4765625,-34.438156,-30.22650092745956
42549.609375,-19.229246,-30.153942893665953
42635.7421875,-19.734259,-30.00266597892573
42721.875,-25.2433,-29.760516802514438
42808.0078125,-20.321682,-29.421414861325857
42894.140625,-20.140461,-28.98582615448728
42980.2734375,-20.380804,-28.46078391853506
43066.40625,-22.749166,-27.859460185477296
43152.5390625,-19.646093,-27.20032310297835
43238.671875,-27.506351,-26.505942915183237
43324.8046875,-12.314524,-25.80153236439278
43410.9375,-26.921701,-25.11332364224821
43497.0703125,-29.429688,-24.466893007539
43583.203125,-27.08083,-23.885545452144182
43669.3359375,-27.895428,-23.38886552897865
43755.46875,-19.509579,-22.99152734101483
43841.6015625,-16.463757,-22.702437832227794
43927.734375,-32.353233,-22.524264345460693
44013.8671875,-23.66158,-22.453371555509097


==> ISMIR-manuscript (3)/data/17_M_Ma2_Sm_So_H.csv <==
f,ogH,taeH
0.0,-66.44176671059392,-92.33855226682147
21.533203125,-72.11650706860257,-92.05214708688068
43.06640625,-66.34149941310012,-91.20056855777278
64.599609375,-71.78459507424546,-89.80643122878206
86.1328125,-66.0278964505153,-87.90645252295413
107.666015625,-71.0917181566289,-85.55004337546912
129.19921875,-65.54221789403239,-82.79743381910816
150.732421875,-70.09809495591858,-79.71742526457868
172.265625,-64.82354674311219,-76.38487802096661
193.798828125,-68.87094787160167,-72.8780531813019
215.33203125,-63.82856554846993,-69.27593184463744
236.865234375,-67.30092043429197,-65.65563166862194
258.3984375,-62.49648472706507,-62.09003128016227
279.931640625,-65.30702209901116,-58.64569784865112
301.46484375,-60.75282860312091,-55.38119322163435
322.998046875,-62.7548339981572,-52.34581077838841
344.53125,-58.39568384045389,-49.57877008742541
366.064453125,-59.47440296885214,-47.10887114382121
387.59765625,-54.65854380193347,-44.954585959233206
409.130859375,-53.93323820623083,-43.12454399102272
430.6640625,-47.692084246061576,-41.61835050820392
452.197265625,-39.24945930705,-40.42766438148114
473.73046875,-39.80445709122516,-39.537454482276985
495.263671875,-50.272922438082546,-38.92735203620722
516.796875,-53.37566243569695,-38.57301968202463
538.330078125,-57.481374044213524,-38.44746607537217
559.86328125,-58.72895110405676,-38.52224679296264
581.396484375,-61.21659685506339,-38.768506960818684
602.9296875,-62.577798913250774,-39.157837237119494
624.462890625,-63.976708675145176,-39.66293126868656
645.99609375,-65.66956373390792,-40.25804830095548
667.529296875,-65.96596193094082,-40.91929817952705
689.0625,-68.76494372268176,-41.62477667028867
710.595703125,-67.563351141031,-42.3545862421266
732.12890625,-72.31687101013759,-43.09078089788816
753.662109375,-68.85202877876286,-43.817273312254265
775.1953125,-76.04561519880927,-44.51973874403187
796.728515625,-69.72874064177093,-45.18554350244247
818.26171875,-72.67978749459608,-45.80371693847702
839.794921875,-69.94843189919168,-46.36497591963199
861.328125,-64.42962264784522,-46.861800507940565
882.861328125,-67.17197168722292,-47.28855005725512
904.39453125,-51.21575657892773,-47.641601040336035
925.927734375,-47.8613286072786,-47.91948230941743
947.4609375,-52.13069205643748,-48.12298066760546
968.994140625,-70.45889788831153,-48.25518981151183
990.52734375,-59.04629771221994,-48.321478859010476
1012.060546875,-76.94754718486723,-48.32936250058444
1033.59375,-62.51103079927754,-48.28826277685509
1055.126953125,-78.77182284126505,-48.20916187146183
1076.66015625,-64.34852909651893,-48.10415527610977
1098.193359375,-81.67531361276562,-47.9859243385122
1119.7265625,-65.73012729393757,-47.867155670658136
1141.259765625,-81.73673080859412,-47.75994139495454
1162.79296875,-66.64538415098865,-47.67519811894697
1184.326171875,-79.00216359999928,-47.62214344613575
1205.859375,-67.2677598730638,-47.607866587428745
1227.392578125,-74.90252847457545,-47.6370243326701
1248.92578125,-67.34344588530934,-47.71168562737586
1270.458984375,-70.78121300220326,-47.831337858125096
1291.9921875,-67.14277465769437,-47.99305644687104
1313.525390625,-64.35465537197967,-48.1918273798376
1335.05859375,-63.27218733668088,-48.42100079481044
1356.591796875,-56.19012631706368,-48.672843644765855
1378.125,-48.38472115230043,-48.93915157435333
1399.658203125,-49.83591166532944,-49.21187515533723
1421.19140625,-63.93863423138891,-49.48371397754617
1442.724609375,-61.13617157214241,-49.748633977903474
1464.2578125,-69.99388561941099,-50.0022687326116
1485.791015625,-64.97360931509883,-50.242173886106684
1507.32421875,-71.43511120832446,-50.467914846927464
1528.857421875,-68.00754884981768,-50.680980542684544
1550.390625,-72.53423994865774,-50.88452944654031
1571.923828125,-70.15109430117879,-51.08298724521088
1593.45703125,-72.97781630902657,-51.281527397066014
1614.990234375,-72.1832421567779,-51.48547549475304
1636.5234375,-73.16601635241543,-51.69968502182783
1658.056640625,-74.49067373334253,-51.92793521636781
1679.58984375,-73.10124754942915,-52.17240102875309
1701.123046875,-77.5718294174561,-52.43324057722362
1722.65625,-72.60147745450006,-52.70833734853287
1744.189453125,-81.22095242218452,-52.993223222782184
1765.72265625,-71.263927031438,-53.28119501872714
1787.255859375,-73.84629555838495,-53.56362263513805
1808.7890625,-67.57386919906062,-53.83043208948321
1830.322265625,-57.5689693797626,-54.07073293883087
1851.85546875,-55.15657120139956,-54.27354776488521
1873.388671875,-59.423531229832065,-54.42859253487057
1894.921875,-76.60379827314095,-54.527051425356774
1916.455078125,-65.57942080706182,-54.56228856751767
1937.98828125,-81.54125549836083,-54.53044229119158
1959.521484375,-68.11854260669087,-54.43085464926125
1981.0546875,-81.36331447817943,-54.26629982604957
2002.587890625,-69.79888923828281,-54.04298873275144
2024.12109375,-80.05265804008772,-53.77034270691038
2045.654296875,-71.01818902058632,-53.46054564644028
2067.1875,-78.57279377624914,-53.12789993468496
2088.720703125,-72.11427579689146,-52.788025979436185
2110.25390625,-76.7774751331053,-52.45695702492149
2131.787109375,-73.13819703306453,-52.15018921156448
2153.3203125,-74.35958657838094,-51.8817510114109
2174.853515625,-74.35817484273934,-51.663355811637516
2196.38671875,-71.25328171419592,-51.50369653266832
2217.919921875,-76.09138447744884,-51.407932057155314
2239.453125,-65.91410440071425,-51.37740252517752
2260.986328125,-83.59943005162361,-51.40959509811498
2282.51953125,-57.89536667733264,-51.49836468988046
2304.052734375,-52.574705758649074,-51.634396615652435
2325.5859375,-54.26989114331883,-51.805881359120605
2347.119140625,-67.70166272022674,-51.999356901763
2368.65234375,-64.34441189926814,-52.200662345602936
2390.185546875,-70.04989409183645,-52.39593873297507
2411.71875,-68.1987927384687,-52.572609585591636
2433.251953125,-70.67456539928511,-52.72027499589848
2454.78515625,-70.82394028623796,-52.83145901625062
2476.318359375,-71.3154770364448,-52.90216018674694
2497.8515625,-72.77124387126442,-52.93216860286609
2519.384765625,-71.5211729441083,-52.92512898492034
2540.91796875,-74.249030672757,-52.88834663165982
2562.451171875,-71.40775482445562,-52.83235068503632
2583.984375,-75.39266679752521,-52.77024556260891
2605.517578125,-70.97077952240039,-52.71689557390569
2627.05078125,-75.89174176174657,-52.6879986411512
2648.583984375,-70.18308601320632,-52.69911194606667
2670.1171875,-74.46562573276708,-52.76469476795785
2691.650390625,-68.1890557638397,-52.89723163262097
2713.18359375,-68.98635675513675,-53.106492356648474
2734.716796875,-64.14964104565779,-53.398975162240305
2756.25,-55.85112234171264,-53.77756554366493
2777.783203125,-55.428839386696126,-54.24142799392456
2799.31640625,-61.88489368336849,-54.786131195620186
2820.849609375,-75.29181049546105,-55.403991045981385
2842.3828125,-68.6819698061295,-56.08460109229553
2863.916015625,-84.68963360835465,-56.81550765193147
2885.44921875,-71.02457658232179,-57.58297793746041
2906.982421875,-89.85511961292868,-58.37280450242592
2928.515625,-72.54426010218512,-59.171088569133175
2950.048828125,-88.94514597564348,-59.96494828032259
2971.58203125,-73.59115883966055,-60.74310530159791
2993.115234375,-87.2378701043007,-61.49631387412536
3014.6484375,-74.42536769152483,-62.21760952241125
3036.181640625,-86.42674332970262,-62.902369132804466
3057.71484375,-75.02144736012734,-63.54818891406119
3079.248046875,-86.18935635531983,-64.15460070254518
3100.78125,-75.50488598186088,-64.72265912864002
3122.314453125,-86.3542311175331,-65.2544414203391
3143.84765625,-76.17108876210459,-65.75250740947973
3165.380859375,-88.27355234033558,-66.21936922214245
3186.9140625,-75.56331912458566,-66.65701807432927
3208.447265625,-79.9265753999929,-67.06654976064296
3229.98046875,-67.55829444724881,-67.44792131003034
3251.513671875,-70.64490234349856,-67.79985963153835
3273.046875,-74.90588077786232,-68.11992971944638
3294.580078125,-77.17508510183083,-68.40475618588201
3316.11328125,-76.68929359634225,-68.65037863350453
3337.646484375,-78.27450978454544,-68.85270971911065
3359.1796875,-77.20002844813324,-69.00805561350428
3380.712890625,-79.38656713703568,-69.11365265986687
3402.24609375,-77.1388166429597,-69.16817184658788
3423.779296875,-79.8046670134066,-69.17214442740928
3445.3125,-77.16767777608442,-69.12826752570305
3466.845703125,-80.13419756754394,-69.04155744089951
3488.37890625,-77.16373625903738,-68.91932996095933
3509.912109375,-80.31387476487981,-68.77100039112231
3531.4453125,-77.02358978553053,-68.60771020727236
3552.978515625,-80.45914237267078,-68.4418011371782
3574.51171875,-76.68794966287436,-68.28616998675922
3596.044921875,-80.44156925434385,-68.15354768284016
3617.578125,-75.12866364101973,-68.05575299414488
3639.111328125,-78.52488872732444,-68.00297464994907
3660.64453125,-72.85647017505192,-68.00313481215197
3682.177734375,-68.6868462495706,-68.06138208568215
3703.7109375,-71.86138407583985,-68.17975379125839
3725.244140625,-76.79401730088026,-68.3570356710146
3746.77734375,-87.04145633841198,-68.58883338519138
3768.310546875,-81.27326046038488,-68.86785509546363
3789.84375,-84.02146357505185,-69.18438922556676
3811.376953125,-81.38281663732687,-69.52694726767969
3832.91015625,-82.1780379969826,-69.88302932131363
3854.443359375,-81.56337993497263,-70.23996082162752
3875.9765625,-81.69215921197777,-70.58574333273042
3897.509765625,-81.74513620646991,-70.9098607780137
3919.04296875,-81.4009207532447,-71.2039851835294
3940.576171875,-81.94609636237789,-71.46253274166479
3962.109375,-81.05124173059603,-71.68303128371795
3983.642578125,-82.3338183153768,-71.86627334252557
4005.17578125,-80.63038015118818,-72.01624394396482
4026.708984375,-82.53667887748311,-72.13982800581073
4048.2421875,-79.66226403306872,-72.2463176041393
4069.775390625,-82.23250000305667,-72.34675327889303
4091.30859375,-80.00714619518006,-72.45314498893
4112.841796875,-82.49689934133731,-72.57762647426703
4134.375,-74.88738939431215,-72.73160106469356
4155.908203125,-73.30589933315186,-72.92493710068227
4177.44140625,-81.76950635869144,-73.16526712197502
4198.974609375,-87.62758538224361,-73.45743715254
4220.5078125,-87.89294967595856,-73.80314136751315
4242.041015625,-83.39002455461963,-74.20076400069563
4263.57421875,-84.11463493018175,-74.64543554220286
4285.107421875,-83.10651760418013,-75.12929518100347
4306.640625,-84.3079789062579,-75.64193717413251
4328.173828125,-83.41858326593677,-76.17100641000573
4349.70703125,-84.00170828353409,-76.70289876601399
4371.240234375,-83.27927904805054,-77.22351561515822
4392.7734375,-83.86762941792719,-77.71901942468253
4414.306640625,-83.43464214160005,-78.17653893122421
4435.83984375,-83.63786733039359,-78.58477769280293
4457.373046875,-83.51188279934159,-78.93448844583429
4478.90625,-83.6928078402787,-79.21878692724981
4500.439453125,-83.20926473498784,-79.43329175961325
4521.97265625,-83.33767287700047,-79.5760906225456
4543.505859375,-82.03454711863117,-79.64754618715634
4565.0390625,-85.44996243111623,-79.64996715209942
4586.572265625,-81.22497006121776,-79.5871792893305
4608.10546875,-75.7126395989061,-79.46403797082388
4629.638671875,-81.35839172383186,-79.28592673193059
4651.171875,-84.68631492269009,-79.05828583691776
4672.705078125,-84.22640994435574,-78.78621064228068
4694.23828125,-85.12417484157811,-78.47415218036488
4715.771484375,-84.51419547925576,-78.12574243786511
4737.3046875,-84.9853159250153,-77.74375511061774
4758.837890625,-85.00287257065781,-77.33020014350112
4780.37109375,-85.1140910698814,-76.88653813777748
4801.904296875,-85.35456829869588,-76.41398973242245
4823.4375,-85.35824867427615,-75.91390624517356
4844.970703125,-85.84353957445208,-75.38816192554629
4866.50390625,-85.57482827268568,-74.83952562799016
4888.037109375,-86.60355398388361,-74.27197078991114
4909.5703125,-85.93854846344382,-73.69088723730952
4931.103515625,-87.91236990289639,-73.10316619377475
4952.63671875,-86.46362363416094,-72.51714032828112
4974.169921875,-89.85383716190316,-71.94237291976152
4995.703125,-88.34567591732338,-71.38930326563623
5017.236328125,-93.46592051894687,-70.86876826455816
5038.76953125,-91.07819739376814,-70.39143161346027
5060.302734375,-74.31618855067693,-69.9671613165624
5081.8359375,-69.24968542968142,-69.60440241486648
5103.369140625,-73.73208411367715,-69.3095944432917
5124.90234375,-81.53427416863987,-69.08668181950047
5146.435546875,-79.09386092432291,-68.93676017656877
5167.96875,-82.02449394619333,-68.85789288941103
5189.501953125,-80.08292833580104,-68.84512031585344
5211.03515625,-83.23766426638647,-68.89067042345698
5232.568359375,-81.18498549621395,-68.98436452917993
5254.1015625,-83.69461299586884,-69.11419697133303
5275.634765625,-81.69748174950666,-69.26705381117442
5297.16796875,-84.09229728417473,-69.4295242046619
5318.701171875,-82.00301452529573,-69.58874981985105
5340.234375,-84.41972494728057,-69.73325330230341
5361.767578125,-82.07941777888193,-69.85368672642485
5383.30078125,-84.75277987854562,-69.94344531222173
5404.833984375,-82.03866196226538,-69.99910020007962
5426.3671875,-84.85257060318908,-70.0206162072077
5447.900390625,-81.87745638884113,-70.01133540247564
5469.43359375,-83.66369872944344,-69.97772397208993
5490.966796875,-79.9651801405078,-69.928897000283
5512.5,-77.41653984442952,-69.87595219146137
5534.033203125,-68.43491477748778,-69.83115798271908
5555.56640625,-69.99400545229203,-69.80705283553134
5577.099609375,-84.65896085153298,-69.81551986180725
5598.6328125,-79.15988452582556,-69.86690372242907
5620.166015625,-84.51717597031342,-69.96923465644171
5641.69921875,-80.91267070145305,-70.12761763231778
5663.232421875,-84.69966476878444,-70.3438333901007
5684.765625,-82.08500285504329,-70.61618332312032
5706.298828125,-84.67291549881288,-70.93959276446631
5727.83203125,-82.42832553831138,-71.30596853340907
5749.365234375,-84.80630470207151,-71.7047879115749
5770.8984375,-82.61564788428555,-72.1238789251172
5792.431640625,-84.80994994146366,-72.5503371903815
5813.96484375,-82.6892320935251,-72.97151374025488
5835.498046875,-84.84867199189028,-73.37600202779026
5857.03125,-82.55811640452883,-73.75455121718316
5878.564453125,-84.60188434666854,-74.10083706607142
5900.09765625,-82.17726389896896,-74.41203094107021
5921.630859375,-84.55655193405872,-74.68912118469034
5943.1640625,-80.54536250758977,-74.9369582315734
5964.697265625,-84.72176563355663,-75.16401435635821
5986.23046875,-74.94126298668111,-75.38186934594611
6007.763671875,-75.6137831673075,-75.60445326574805
6029.296875,-90.8644721505328,-75.84709539690569
6050.830078125,-84.16489215036607,-76.1254430518021
6072.36328125,-89.1310362936051,-76.45432424446645
6093.896484375,-84.90008913702893,-76.84663332057389
6115.4296875,-87.42424323551589,-77.31231822086015
6136.962890625,-84.98934679472148,-77.8575420392072
6158.49609375,-86.83995353810472,-78.48408031909997
6180.029296875,-85.13057597899835,-79.18899986116422
6201.5625,-86.5721861872641,-79.96464576476106
6223.095703125,-85.14073395186529,-80.79894232065516
6244.62890625,-86.48844556143295,-81.675991686418
6266.162109375,-85.20526220771714,-82.57693353761466
6287.6953125,-86.43371226668866,-83.48101056242783
6309.228515625,-85.15439613913048,-84.36677005701613
6330.76171875,-86.43355513985327,-85.21332202726174
6352.294921875,-84.91876738776838,-86.00156982001033
6373.828125,-86.62381558418306,-86.71533071917084
6395.361328125,-84.78455710185206,-87.34227106633188
6416.89453125,-86.58860050728879,-87.87459281602723
6438.427734375,-82.42787097796793,-88.30942515786919
6459.9609375,-88.21304704443325,-88.64889476893845
6481.494140625,-90.40944460060928,-88.89987001238894
6503.02734375,-86.68071816306639,-89.07339645819656
6524.560546875,-87.89625852353444,-89.18386193679066
6546.09375,-86.12351319806857,-89.24794750365993
6567.626953125,-86.7935218728897,-89.2834349430056
6589.16015625,-86.35969460225746,-89.30795080155801
6610.693359375,-86.79714872321634,-89.33773079815862
6632.2265625,-86.32507134337084,-89.38648656928348
6653.759765625,-86.68158103909812,-89.46444925844668
6675.29296875,-86.3934743245785,-89.5776520009491
6696.826171875,-86.64625582261091,-89.72749680400624
6718.359375,-86.35694543384972,-89.91063186439702
6739.892578125,-86.61341044153127,-90.11914438211689
6761.42578125,-86.50585606914625,-90.34105289174285
6782.958984375,-87.03814821283544,-90.5610635019031
6804.4921875,-85.91217050549255,-90.76153754780373
6826.025390625,-86.45522299676279,-90.92360514984442
6847.55859375,-86.96583527818063,-91.02835086958196
6869.091796875,-87.2802914013175,-91.05799455189455
6890.625,-83.992261751395,-90.99699265048726
6912.158203125,-84.54529243289677,-90.83299258360341
6933.69140625,-86.0423750814026,-90.55758433328504
6955.224609375,-87.15446203372737,-90.16680865547022
6976.7578125,-87.5728063541301,-89.66139874827687
6998.291015625,-87.31716818900034,-89.04675072725558
7019.82421875,-87.56759956267399,-88.33263642915291
7041.357421875,-87.05617983320565,-87.53268861458692
7062.890625,-87.34959765095397,-86.6637024193256
7084.423828125,-87.17874580339638,-85.74480699971889
7105.95703125,-87.51171055955251,-84.79656711209019
7127.490234375,-87.39902544783824,-83.84007557683412
7149.0234375,-87.49654595920805,-82.89609427529282
7170.556640625,-87.5178214484202,-81.9842939205013
7192.08984375,-87.54997998264125,-81.12263204314239
7213.623046875,-87.65346629269189,-80.32689539543424
7235.15625,-87.46904195686457,-79.61041841684965
7256.689453125,-87.72519289258378,-78.98397472068353
7278.22265625,-88.24146073905399,-78.45582492517042
7299.755859375,-89.16895358577733,-78.03189263271064
7321.2890625,-88.12757278257168,-77.71603182934642
7342.822265625,-91.63232729296276,-77.51034404921535
7364.35546875,-79.14265856081019,-77.4155026367714
7385.888671875,-75.01474558230399,-77.43104432945265
7407.421875,-80.50882769457615,-77.55559484074483
7428.955078125,-85.09269472823436,-77.78700452256282
7450.48828125,-84.99907403106064,-78.12238166205873
7472.021484375,-85.46156493111258,-78.55802348913916
7493.5546875,-85.81253362258337,-79.08925742137835
7515.087890625,-86.14460816957414,-79.71021634406169
7536.62109375,-86.4051162561201,-80.41358080349883
7558.154296875,-86.35298607679191,-81.19032705001283
7579.6875,-86.61469488723357,-82.02952231983824
7601.220703125,-86.49057989256664,-82.91820730635904
7622.75390625,-86.87136775645732,-83.84140047714318
7644.287109375,-86.56950835750578,-84.78225010328686
7665.8203125,-86.95065826369671,-85.72234823807896
7687.353515625,-86.60692951207807,-86.64220731731896
7708.88671875,-87.08002297270104,-87.52188563678692
7730.419921875,-86.64552680774807,-88.34173387094668
7751.953125,-86.99606004672819,-89.0832222105894
7773.486328125,-86.31531697823297,-89.72979770378664
7795.01953125,-86.39148797161032,-90.26771489283595
7816.552734375,-84.61939361137861,-90.6867805042474
7838.0859375,-84.18198470796162,-90.980955113309
7859.619140625,-89.88009202252846,-91.14876137031669
7881.15234375,-88.0063261601494,-91.19345919316389
7902.685546875,-87.79431009794732,-91.12296262183106
7924.21875,-87.32781525498586,-90.94948983138678
7945.751953125,-87.84342916900682,-90.68895593234268
7967.28515625,-87.56978669095943,-90.36013634099719
7988.818359375,-87.548691105962,-89.98364533438914
8010.3515625,-87.6038288262684,-89.58078863820765
8031.884765625,-87.5498860119192,-89.17235941901757
8053.41796875,-87.63607560831403,-88.77745300215102
8074.951171875,-87.49784396568,-88.41237646995441
8096.484375,-87.65442534621377,-88.08972483245648
8118.017578125,-87.41514197724428,-87.81768590802187
8139.55078125,-87.66322522591618,-87.59962198342436
8161.083984375,-87.275933043754,-87.43395865634939
8182.6171875,-87.8182439146266,-87.31439118854858
8204.150390625,-87.30708089063118,-87.23039759579011
8225.68359375,-87.27895587771346,-87.16802704513756
8247.216796875,-85.84467496675813,-87.11091338113071
8268.75,-86.05209676310237,-87.04144810047126
8290.283203125,-84.1738048717022,-86.94203596184946
8311.81640625,-85.39357385521295,-86.79635047402031
8333.349609375,-91.30626798611091,-86.59050620808168
8354.8828125,-88.00450090208412,-86.31407028681215
8376.416015625,-88.03783159090261,-85.96084616644225
8397.94921875,-88.088171082972,-85.52937821248801
8419.482421875,-88.72484863986767,-85.02314451677577
8441.015625,-88.20418694061436,-84.4504265856552
8462.548828125,-88.25983985800653,-83.82386646475607
8484.08203125,-88.14724729407294,-83.15974301216963
8505.615234375,-88.27587936502539,-82.47701790290918
8527.1484375,-88.11799677990018,-81.7962172182109
8548.681640625,-88.18998766606246,-81.13822507676034
8570.21484375,-88.01761666273838,-80.52307096942718
8591.748046875,-88.10237159477113,-79.96879192067229
8613.28125,-87.95957713641761,-79.4904443872339
8634.814453125,-87.90152293085029,-79.09932939402813
8656.34765625,-88.0645506231078,-78.80247864657552
8677.880859375,-87.89876149017213,-78.60243040666975
8699.4140625,-87.38773745756922,-78.4973031563546
8720.947265625,-86.24366272645653,-78.48115401112862
8742.48046875,-83.0002782491788,-78.54458899665852
8764.013671875,-77.62563153705626,-78.67557509660014
8785.546875,-80.70518489929051,-78.86039063364606
8807.080078125,-90.97960924539346,-79.08464199305385
8828.61328125,-87.45927416541286,-79.3342715121374
8850.146484375,-89.26384279800554,-79.5964837174209
8871.6796875,-88.2318921941588,-79.86052476147977
8893.212890625,-89.62739238585941,-80.1182622722624
8914.74609375,-88.64465563690007,-80.36452891526388
8936.279296875,-89.53812630364801,-80.59721155064521
8957.8125,-88.73782098950109,-80.81708753426628
8979.345703125,-89.5184197463416,-81.0274289838172
9000.87890625,-88.7865948074928,-81.23341326857785
9022.412109375,-89.538092136979,-81.4413922903814
9043.9453125,-88.7394919747495,-81.65808325331693
9065.478515625,-89.64334590752091,-81.88974883996539
9087.01171875,-88.69152309860831,-82.14143466540548
9108.544921875,-89.94039493139815,-82.41632660851211
9130.078125,-88.68962809451018,-82.71528055895914
9151.611328125,-90.03356921848275,-83.03656306347192
9173.14453125,-89.1381523363643,-83.37582440065397
9194.677734375,-91.63027974189359,-83.72630706982406
9216.2109375,-83.5536527774413,-84.0792739712704
9237.744140625,-81.28433962508427,-84.42462311651168
9259.27734375,-87.940438388003,-84.75164087033419
9280.810546875,-86.90325958812635,-85.04983462310484
9302.34375,-88.77189029170864,-85.30977926714313
9323.876953125,-88.14002842100916,-85.52391039960084
9345.41015625,-88.93077223783119,-85.6872009039464
9366.943359375,-88.29477904262156,-85.79766618535939
9388.4765625,-89.00723664888142,-85.85665619179017
9410.009765625,-88.39364108366475,-85.8689084592555
9431.54296875,-89.01092306742356,-85.84235454643554
9453.076171875,-88.50664901118795,-85.78769098488746
9474.609375,-88.99878450393967,-85.71774383327762
9496.142578125,-88.49346825485782,-85.64667171311285
9517.67578125,-89.00518511642841,-85.58906461030729
9539.208984375,-88.60274771346982,-85.5590037991563
9560.7421875,-89.1496517721562,-85.56915136012267
9582.275390625,-87.93088033590774,-85.62993567496011
9603.80859375,-89.238357058221,-85.74889214357653
9625.341796875,-89.04149272253993,-85.93020671406353
9646.875,-87.47530528204192,-86.1744945336615
9668.408203125,-83.4001341488563,-86.47882827648972
9689.94140625,-84.39896016672819,-86.8370118373582
9711.474609375,-93.11127401269755,-87.2400765422116
9733.0078125,-89.84667895128578,-87.6769602359228
9754.541015625,-91.07340749296651,-88.1353158588518
9776.07421875,-90.368001115124,-88.60238647780997
9797.607421875,-90.19458241757468,-89.06587894729364
9819.140625,-89.90107519666516,-89.51476882632852
9840.673828125,-90.16422309672939,-89.93997484823336
9862.20703125,-89.71833369241774,-90.33485171772
9883.740234375,-90.08568226234595,-90.69546450397121
9905.2734375,-89.60659823715392,-91.02062530917718
9926.806640625,-89.91124303837836,-91.3116918887446
9948.33984375,-89.53711950024544,-91.57214702122315
9969.873046875,-89.85251410220891,-91.80699519265934
9991.40625,-89.45941098674126,-92.02202818454535
10012.939453125,-89.90662879923366,-92.22302224926398
10034.47265625,-89.45470886253466,-92.41493582579156
10056.005859375,-90.00049189868167,-92.60117765696063
10077.5390625,-88.92163532650997,-92.7830105885038
10099.072265625,-89.36781900460129,-92.95914654830035
10120.60546875,-87.21896920651798,-93.12557391040994
10142.138671875,-86.27441089259185,-93.27564068228135
10163.671875,-93.45960017001215,-93.40039703006879
10185.205078125,-90.19323266289449,-93.48918006985465
10206.73828125,-90.18450852970167,-93.53040416280002
10228.271484375,-90.20033733304402,-93.51250267127699
10249.8046875,-90.189802614007,-93.42495360865578
10271.337890625,-90.17768564776438,-93.25931292894056
10292.87109375,-90.00961680733919,-93.01017608519899
10314.404296875,-90.07574908148413,-92.67599126100612
10335.9375,-89.94308798648777,-92.25965623425735
10357.470703125,-90.09102076614126,-91.76884462340445
10379.00390625,-89.8096134178974,-91.21602535310055
10400.537109375,-90.10714570243043,-90.6181602912462
10422.0703125,-89.62532632224405,-89.996087646679
10443.603515625,-90.088006287297,-89.37362124214344
10465.13671875,-89.36912600455031,-88.77641654801317
10486.669921875,-90.04002527785484,-88.23067184825726
10508.203125,-89.2225145778126,-87.76174580702745
10529.736328125,-89.86683445181433,-87.39278003108473
10551.26953125,-88.24843946573311,-87.1434163966907
10572.802734375,-88.33565829300156,-87.02869378892242
10594.3359375,-85.89014450036852,-87.05819780150811
10615.869140625,-83.03543260470569,-87.23552061597931
10637.40234375,-91.71081569137726,-87.55806785202029
10658.935546875,-91.83923581141667,-88.01722608924078
10680.46875,-91.3826604543493,-88.59888063462903
10702.001953125,-90.5288203456742,-89.28424965936323
10723.53515625,-91.43928066319674,-90.05097971801986
10745.068359375,-90.47874238852623,-90.87443039052161
10766.6015625,-91.15940756604193,-91.72906357451693
10788.134765625,-90.30132662598294,-92.58984666018988
10809.66796875,-91.13775417365896,-93.43357886997894
10831.201171875,-90.36412341459744,-94.24005641270426
10852.734375,-91.10453314229022,-94.99300429927558
10874.267578125,-90.37833073664606,-95.68071978948282
10895.80078125,-91.10487097214335,-96.296393227302
10917.333984375,-90.33472117067619,-96.83809495658045
10938.8671875,-91.10860582843816,-97.3084404228182
10960.400390625,-90.38994475658808,-97.71396776782669
10981.93359375,-91.40577749259296,-98.06428161945635
11003.466796875,-90.45637176333646,-98.37103199173427
11025.0,-90.97255669928873,-98.64680718190591
11046.533203125,-89.60524200622538,-98.90402361407101
11068.06640625,-90.16053138399076,-99.15389350960659
11089.599609375,-89.1992790129966,-99.40554329337212
11111.1328125,-90.4788714621632,-99.66534243903267
11132.666015625,-91.8374937759952,-99.93648506821563
11154.19921875,-89.3885705806484,-100.21884640183146
11175.732421875,-90.907041107518,-100.50911467355787
11197.265625,-90.78158724202775,-100.8011779938087
11218.798828125,-90.76569317444788,-101.08672649510623
11240.33203125,-90.69387123106469,-101.35601433295066
11261.865234375,-90.67233709707304,-101.59871492708123
11283.3984375,-90.71728197362798,-101.80479701691418
11304.931640625,-90.80834134972713,-101.9653490655625
11326.46484375,-90.76224236702544,-102.07328522747866
11347.998046875,-90.8896388259703,-102.1238770036064
11369.53125,-90.80194029742366,-102.11506995180594
11391.064453125,-90.95224769640507,-102.0475631738708
11412.59765625,-90.82070448195782,-101.92464930067507
11434.130859375,-90.96062027813628,-101.75183275582165
11455.6640625,-90.73123678038726,-101.5362626047903
11477.197265625,-91.12497381695579,-101.28603182000079
11498.73046875,-90.36973783995202,-101.0094060748642
11520.263671875,-92.19758299339,-100.714051313679
11541.796875,-89.24311865569099,-100.40632982150396
11563.330078125,-89.34092825340903,-100.09072927228756
11584.86328125,-91.31343403524875,-99.76947864592454
11606.396484375,-90.57720541200752,-99.4423897775088
11627.9296875,-91.17302378618967,-99.10694479776956
11649.462890625,-90.77779156847778,-98.75862927871346
11670.99609375,-91.15299892046296,-98.39149011335465
11692.529296875,-90.8677158491252,-97.9988776756639
11714.0625,-91.16376792132618,-97.57431518494565
11735.595703125,-90.90137245229646,-97.1124257914547
11757.12890625,-91.26802607613956,-96.60984075030302
11778.662109375,-90.93697279388977,-96.0660108081953
11800.1953125,-91.36883362729768,-95.48384779477489
11821.728515625,-91.09826247774896,-94.87013412276715
11843.26171875,-91.52469296448302,-94.23565374229861
11864.794921875,-91.32278324906795,-93.59501794632325
11886.328125,-91.59125518427652,-92.96618184612953
11907.861328125,-91.62733072842276,-92.36967067277112
11929.39453125,-92.03540797566198,-91.8275575633312
11950.927734375,-92.83089314756343,-91.36225444957306
11972.4609375,-93.3695002700452,-90.99519353735681
11993.994140625,-94.56292676436789,-90.74548738984467
12015.52734375,-86.86566729910511,-90.62865993006183
12037.060546875,-89.47772891295456,-90.6555383349332
12058.59375,-90.94193217036418,-90.83138686795864
12080.126953125,-90.17334995530568,-91.15534874418154
12101.66015625,-90.54810236873546,-91.62024214415631
12123.193359375,-90.54070572514294,-92.21273288011741
12144.7265625,-90.64251860075407,-92.91388063683115
12166.259765625,-90.88654748444247,-93.70002999236266
12187.79296875,-90.74596742023104,-94.54399342826578
12209.326171875,-90.93395078873289,-95.41645301300031
12230.859375,-90.82801572219391,-96.28749189587246
12252.392578125,-90.99285412178311,-97.1281573385199
12273.92578125,-90.9012661150084,-97.91195445435925
12295.458984375,-91.03705000935786,-98.61617434591474
12316.9921875,-90.97935700611453,-99.2229716338702
12338.525390625,-91.16167478205945,-99.72012367306213
12360.05859375,-91.12432192481216,-100.10142582272707
12381.591796875,-90.85892644504035,-100.36670240291747
12403.125,-91.36546952438431,-100.521439611056
12424.658203125,-91.5147653547232,-100.5760727728001
12446.19140625,-91.06819574688717,-100.54498397696466
12467.724609375,-88.02825628531687,-100.44528568750809
12489.2578125,-91.45501277037266,-100.29547992995667
12510.791015625,-90.80727360692251,-100.11409011379752
12532.32421875,-90.85918744216671,-99.91836295463327
12553.857421875,-91.32968057677837,-99.723131297294
12575.390625,-90.9004502593789,-99.53991543012751
12596.923828125,-91.1821835583064,-99.37632171946497
12618.45703125,-91.0293033352212,-99.23577448800711
12639.990234375,-91.16482823925,-99.11759172187688
12661.5234375,-91.01422578685225,-99.01738930593521
12683.056640625,-91.2955395327204,-98.9277739804149
12704.58984375,-90.98703706526969,-98.83926390280182
12726.123046875,-91.41338155786164,-98.74135916461034
12747.65625,-90.99108381334037,-98.62367407167892
12769.189453125,-91.46325285856543,-98.47703921725679
12790.72265625,-91.00681084300292,-98.29448462029296
12812.255859375,-90.97247203514826,-98.0720252005556
12833.7890625,-91.01621971313381,-97.80918584350387
12855.322265625,-90.9366019455013,-97.50922404736465
12876.85546875,-92.75410708985773,-97.17903206043248
12898.388671875,-92.9322692148188,-96.82872568617844
12919.921875,-96.10562427709002,-96.4709516321955
12941.455078125,-89.93866002886246,-96.11996752281388
12962.98828125,-90.77106672781834,-95.79056678447516
12984.521484375,-91.65420009061111,-95.49693315975377
13006.0546875,-91.37948238966788,-95.25151563973941
13027.587890625,-91.29816285840083,-95.06401364640493
13049.12109375,-91.3020631150935,-94.94055439671031
13070.654296875,-91.45053543085784,-94.88313011547322
13092.1875,-91.39346283907388,-94.88934319635254
13113.720703125,-91.4599378478732,-94.95248400793687
13135.25390625,-91.32563096997715,-95.06194057022263
13156.787109375,-91.56937540347423,-95.2039137158956
13178.3203125,-91.21684105155211,-95.36238755081988
13199.853515625,-91.80345164560231,-95.52028486169321
13221.38671875,-91.13509436150024,-95.66072214322857
13242.919921875,-92.10687885358377,-95.76827030556524
13264.453125,-90.60811989507143,-95.83012557346363
13285.986328125,-91.59710211221434,-95.83710077120422
13307.51953125,-89.98623286926167,-95.7843597249531
13329.052734375,-92.12810794151822,-95.67183601206548
13350.5859375,-91.13752445599746,-95.50430039382037
13372.119140625,-96.6885893506475,-95.29106727805684
13393.65234375,-91.56329138951423,-95.04535753531853
13415.185546875,-88.77579078315097,-94.78336091539502
13436.71875,-94.63433797920473,-94.52306422567064
13458.251953125,-90.77207845967352,-94.28292959682585
13479.78515625,-92.3752591342832,-94.08051917868711
13501.318359375,-91.15409840110075,-93.93116753473377
13522.8515625,-92.01845602067559,-93.84680041844369
13544.384765625,-91.19658951735231,-93.83498865833778
13565.91796875,-92.17198549489174,-93.89830924345358
13587.451171875,-91.19080892488338,-94.03406358261661
13608.984375,-92.16859065841368,-94.23437692155245
13630.517578125,-91.18799781658747,-94.48667495223326
13652.05078125,-92.22140633550244,-94.77450580668048
13673.583984375,-91.23346862808368,-95.07864996403745
13695.1171875,-92.22612249870264,-95.37843903518288
13716.650390625,-91.25161155151551,-95.65318854828914
13738.18359375,-92.31527358197135,-95.88364094832099
13759.716796875,-90.89069527893926,-96.053313740236
13781.25,-92.78525891148395,-96.14965418184676
13802.783203125,-91.55454350403829,-96.16491572328913
13824.31640625,-93.6709929199874,-96.09669150484363
13845.849609375,-96.17467506361308,-95.94806519767937
13867.3828125,-90.26349105274164,-95.72736746960622
13888.916015625,-91.29339415347752,-95.44755531442037
13910.44921875,-91.67115717306703,-95.12525925391378
13931.982421875,-92.06508740542311,-94.77956794142139
13953.515625,-91.35740922923272,-94.4306391348151
13975.048828125,-91.64439780935172,-94.09823890696899
13996.58203125,-91.60415247578185,-93.80031634677869
14018.115234375,-91.70080411408611,-93.55171845421081
14039.6484375,-91.6047123982747,-93.36313961870803
14061.181640625,-91.73060776539447,-93.24038274070281
14082.71484375,-91.59021946495167,-93.18398598508594
14104.248046875,-91.77712626317393,-93.18924204882686
14125.78125,-91.55902411313778,-93.24660769360099
14147.314453125,-91.78155958092512,-93.3424723054459
14168.84765625,-91.58334673842019,-93.46022755898359
14190.380859375,-91.54319431595185,-93.58155787846037
14211.9140625,-91.58336853752458,-93.68785497993761
14233.447265625,-91.69485202042014,-93.76165058344036
14254.98046875,-90.35679327845074,-93.78796009890907
14276.513671875,-91.32532240809341,-93.75543682292178
14298.046875,-94.77665808369974,-93.65725044152525
14319.580078125,-99.29310714063672,-93.49162436017798
14341.11328125,-90.95685908397334,-93.26199202944926
14362.646484375,-91.56780516743157,-92.97676108660556
14384.1796875,-93.19311537186718,-92.64870364051984
14405.712890625,-90.78278492748943,-92.29401917317561
14427.24609375,-93.07145818737757,-91.93114119526548
14448.779296875,-91.35228213845491,-91.57937811265288
14470.3125,-92.35208395653234,-91.25749126915457
14491.845703125,-91.4877442544454,-90.98231787281783
14513.37890625,-92.35972443998233,-90.76754311407569
14534.912109375,-91.44145086326984,-90.62271448422689
14556.4453125,-92.17283645548594,-90.55257293789687
14577.978515625,-91.48041378934022,-90.55675148573374
14599.51171875,-92.08135058587621,-90.62986386022133
14621.044921875,-91.46964988503848,-90.76197617449127
14642.578125,-91.80380264481867,-90.9394252396025
14664.111328125,-91.1947557879297,-91.14592064085718
14685.64453125,-92.23062127368554,-91.36384582412313
14707.177734375,-90.90406336626555,-91.57565798562773
14728.7109375,-90.43916395928666,-91.7652786928513
14750.244140625,-90.35859497052564,-91.91936751951735
14771.77734375,-94.91277962938878,-92.02837956351755
14793.310546875,-95.82024553911378,-92.08732391824121
14814.84375,-93.1622737405837,-92.09616278999016
14836.376953125,-94.46646018503458,-92.05981830863911
14857.91015625,-91.98997088088795,-91.98778410919962
14879.443359375,-92.30569308593708,-91.89336919781853
14900.9765625,-93.51326092591508,-91.79263014257702
14922.509765625,-91.59355576387745,-91.70307206391678
14944.04296875,-92.92111564978836,-91.64221735528606
14965.576171875,-92.38867360714536,-91.62615209687243
14987.109375,-92.2866400214399,-91.66816284277661
15008.642578125,-92.36476641837199,-91.77757059780275
15030.17578125,-92.29722871362499,-91.95885473590789
15051.708984375,-92.35077074629073,-92.21113835396142
15073.2421875,-92.33178626325994,-92.52807965963154
15094.775390625,-91.95167304873007,-92.89818345688276
15116.30859375,-92.21559972307843,-93.30551490303327
15137.841796875,-91.82754272692802,-93.73076687354234
15159.375,-91.66085145874547,-94.15260482949734
15180.908203125,-93.78759091677966,-94.54919114433298
15202.44140625,-86.93425816715798,-94.89977611756272
15223.974609375,-89.15663468817638,-95.18623656014438
15245.5078125,-103.78168883009204,-95.39444543086469
15267.041015625,-94.24211234571438,-95.5153674182457
15288.57421875,-94.35350884534995,-95.54579481433798
15310.107421875,-92.3060907263681,-95.48866411971974
15331.640625,-93.37672754962159,-95.35292464585072
15353.173828125,-92.12157432086622,-95.15296366253266
15374.70703125,-93.2629829322009,-94.90762589230955
15396.240234375,-92.35968757946729,-94.63889587989841
15417.7734375,-93.19940246499739,-94.37033763276114
15439.306640625,-92.27677387178922,-94.12540495470331
15460.83984375,-93.06575652448541,-93.92574659204699
15482.373046875,-92.31551482927011,-93.78963180923436
15503.90625,-92.9152909142295,-93.73061411921819
15525.439453125,-92.3917714008777,-93.75653412841494
15546.97265625,-93.08524009573514,-93.8689380009218
15568.505859375,-92.23453257963715,-94.0629576727647
15590.0390625,-93.06689848026195,-94.32766488238522
15611.572265625,-92.05403206904194,-94.64687585051274
15633.10546875,-92.44394108513542,-95.00034967004277
15654.638671875,-94.42436182364104,-95.36529369413431
15676.171875,-89.90826443308751,-95.71806569749884
15697.705078125,-90.78805777062426,-96.03594713882345
15719.23828125,-96.78855165009892,-96.29885568770297
15740.771484375,-96.37459841758526,-96.49086882726911
15762.3046875,-94.73027081764654,-96.60144360272764
15783.837890625,-92.72447152845908,-96.62623953370635
15805.37109375,-92.68801067649032,-96.56748076461362
15826.904296875,-91.86991920492684,-96.43382756814111
15848.4375,-92.63379763332627,-96.23976382992333
15869.970703125,-92.27279614317854,-96.00454341123165
15891.50390625,-92.86162711632933,-95.75077159421448
15913.037109375,-92.13441145373523,-95.502725645709
15934.5703125,-92.79899960299102,-95.284538768348
15956.103515625,-92.04382236432072,-95.11838277294052
15977.63671875,-92.6822252548908,-95.02278581085179
15999.169921875,-92.06013179957066,-95.01121230362494
16020.703125,-92.89404778091533,-95.09101341725395
16042.236328125,-91.99056340187641,-95.26282939101134
16063.76953125,-92.51493733541533,-95.52049171373538
16085.302734375,-90.26081799892737,-95.85143599668817
16106.8359375,-95.18415219969711,-96.23759817838223
16128.369140625,-91.28269181750504,-96.65673026976414
16149.90234375,-89.10486301428531,-97.0840399508026
16171.435546875,-92.60432030170287,-97.4940333847575
16192.96875,-92.90956531777854,-97.8624245430835
16214.501953125,-94.98982569539265,-98.16796839942447
16236.03515625,-94.46949962368183,-98.39408007160044
16257.568359375,-93.75645618630848,-98.53011708659977
16279.1015625,-92.61384787702471,-98.5722263558294
16300.634765625,-92.52130765937468,-98.52368941023094
16322.16796875,-92.56832808882469,-98.39473661212409
16343.701171875,-92.85851914775733,-98.20184068004562
16365.234375,-92.79948532450179,-97.9665389776493
16386.767578125,-92.8506319773136,-97.71386968747962
16408.30078125,-92.80597049351715,-97.47053651180885
16429.833984375,-92.82927982850926,-97.26293765419719
16451.3671875,-92.95735750222448,-97.11520589035537
16472.900390625,-92.7489203957589,-97.0474066318148
16494.43359375,-92.84186876483673,-97.074029934121
16515.966796875,-92.03933068672526,-97.20289114560353
16537.5,-91.85359494927779,-97.43452485631586
16559.033203125,-90.93513869481299,-97.76212018452306
16580.56640625,-93.26101853603653,-98.17200493760086
16602.099609375,-91.2496091649439,-98.64464482594911
16623.6328125,-95.50110414365936,-99.15608480175808
16645.166015625,-92.0025566600359,-99.6797257041925
16666.69921875,-91.94788559757501,-100.1883033155201
16688.232421875,-93.85006568580656,-100.65592069914167
16709.765625,-93.37026747815457,-101.0599796067186
16731.298828125,-92.69877324071844,-101.38286328568276
16752.83203125,-92.8369103002551,-101.61324079698218
16774.365234375,-93.03693193249457,-101.74689072308777
16795.8984375,-93.161106619008,-101.78697790154939
16817.431640625,-92.89240081583895,-101.7437579335153
16838.96484375,-92.94691134082089,-101.63372763540677
16860.498046875,-92.98232883569685,-101.4782820687259
16882.03125,-92.89525020191472,-101.30197708150425
16903.564453125,-93.06370275193733,-101.13052749128194
16925.09765625,-92.98274115576861,-100.98869270529475
16946.630859375,-93.24417029394682,-100.8982119729773
16968.1640625,-92.93288894652059,-100.87594969297766
16989.697265625,-92.7681910709052,-100.932397251576
17011.23046875,-92.11376155400893,-101.07065266664479
17032.763671875,-92.27583079816874,-101.28596462154306
17054.296875,-92.40788546068794,-101.5658857985086
17075.830078125,-92.5454282515092,-101.89103481447464
17097.36328125,-95.37405520255265,-102.23641990532377
17118.896484375,-90.58441360058333,-102.57323425733686
17140.4296875,-92.79575829257034,-102.87099582712393
17161.962890625,-94.12931456043748,-103.09987647665226
17183.49609375,-92.85901775846446,-103.23304848617967
17205.029296875,-92.64353324322607,-103.24887238625648
17226.5625,-93.10206754737294,-103.13275903251431
17248.095703125,-93.00816408223122,-102.87856042226215
17269.62890625,-93.30367656573628,-102.48937646300791
17291.162109375,-92.88974543966533,-101.97770644634416
17312.6953125,-93.25803905532021,-101.36492136895464
17334.228515625,-92.88601879299804,-100.6800830205641
17355.76171875,-93.16604047554358,-99.95818425582813
17377.294921875,-92.91280212281495,-99.2379284686178
17398.828125,-93.53953295835215,-98.55920170359661
17420.361328125,-93.14871319904135,-97.9604153557814
17441.89453125,-92.68598591044466,-97.47590908975153
17463.427734375,-92.6376298281131,-97.13360145531666
17484.9609375,-91.24994961270122,-96.95305970156579
17506.494140625,-91.57202472226851,-96.9441315377205
17528.02734375,-93.21731564218086,-97.10624205668728
17549.560546875,-92.10086765628421,-97.42841154402564
17571.09375,-94.15177186807492,-97.88999787675601
17592.626953125,-92.35291888288816,-98.46211447627597
17614.16015625,-93.55584894493089,-99.10962520945293
17635.693359375,-92.86165874442514,-99.79357492374507
17657.2265625,-93.63228572609543,-100.47388167203724
17678.759765625,-92.74334746821171,-101.1120966275355
17700.29296875,-93.5983022833017,-101.67403179393733
17721.826171875,-92.83516513614146,-102.13206442917553
17743.359375,-93.59684370981121,-102.46695008288339
17764.892578125,-92.88914673460422,-102.66901170194802
17786.42578125,-93.51471297481852,-102.73861784111133
17807.958984375,-92.88783028112672,-102.68591531589496
17829.4921875,-93.63711209929157,-102.52983681548693
17851.025390625,-93.06261371237309,-102.29645796999542
17872.55859375,-93.8818455621155,-102.01682711202335
17894.091796875,-92.55458036146486,-101.72443081574364
17915.625,-93.77233585508377,-101.4524861997489
17937.158203125,-92.23308243004789,-101.23126477045618
17958.69140625,-92.21047552595383,-101.08565112341225
17980.224609375,-93.88498991580815,-101.03312310234227
18001.7578125,-92.3013112404093,-101.08230917212751
18023.291015625,-93.53155173129268,-101.23223598991564
18044.82421875,-92.76207372742942,-101.47232756765165
18066.357421875,-93.02552475228836,-101.78316080660225
18087.890625,-93.37815608283421,-102.13792475747702
18109.423828125,-93.1183405799791,-102.50447702585008
18130.95703125,-93.12489921153511,-102.84784438773903
18152.490234375,-93.13311997817758,-103.13297946125574
18174.0234375,-93.370415449928,-103.32756395362706
18195.556640625,-93.153424220365,-103.40464331029246
18217.08984375,-93.38700560100096,-103.34488812055413
18238.623046875,-93.13104310456549,-103.13830375757043
18260.15625,-93.36885559093646,-102.78524964750027
18281.689453125,-93.3195324032007,-102.2966804168903
18303.22265625,-93.28465968864569,-101.69357925044018
18324.755859375,-93.08419922433157,-101.00561481090374
18346.2890625,-93.81407734765843,-100.26911246811923
18367.822265625,-92.80737097856087,-99.52448386374526
18389.35546875,-93.73304472581482,-98.81330191763627
18410.888671875,-93.70382312568069,-98.17523789347548
18432.421875,-93.8979020211817,-97.6450906953397
18453.955078125,-94.62453907165283,-97.25013494118683
18475.48828125,-93.56591083615066,-97.0079936048977
18497.021484375,-93.14732184969844,-96.92520447121382
18518.5546875,-93.5292673442566,-96.99659984383183
18540.087890625,-93.3453048327219,-97.20555944770268
18561.62109375,-93.38076564452444,-97.52513160589017
18583.154296875,-92.99421070011915,-97.91995234062603
18604.6875,-93.38165122076377,-98.34883094453392
18626.220703125,-93.01977766745775,-98.7678184296835
18647.75390625,-93.38989640914986,-99.13353611908852
18669.287109375,-92.98904080390554,-99.40651861034475
18690.8203125,-93.4827413694122,-99.55432036596224
18712.353515625,-93.03067735926467,-99.55414889922687
18733.88671875,-93.56932022077832,-99.39481917140965
18755.419921875,-93.03852147857431,-99.07787129077883
18776.953125,-93.55095457079145,-98.61775359163745
18798.486328125,-93.23055118847563,-98.04104137919593
18820.01953125,-93.77850851059921,-97.38473308784594
18841.552734375,-92.95982651370998,-96.69373503882662
18863.0859375,-95.04906854229455,-96.01770819739329
18884.619140625,-91.83733133503546,-95.40750058279454
18906.15234375,-95.97254612267223,-94.91142336281742
18927.685546875,-95.88921264585555,-94.57164437949325
18949.21875,-92.5054750663691,-94.42096846241671
18970.751953125,-93.15199778143314,-94.48024942281182
18992.28515625,-92.57276818396583,-94.7566356078579
19013.818359375,-93.2618807821594,-95.24279225245178
19035.3515625,-92.92373659745043,-95.91717371744184
19056.884765625,-93.35426023167695,-96.74534208458618
19078.41796875,-93.12592338655861,-97.6822510758288
19099.951171875,-93.28874944515324,-98.67534160994445
19121.484375,-93.17366641241532,-99.668232957657
19143.017578125,-93.27402409420228,-100.60474617605736
19164.55078125,-93.24632160029563,-101.43296801537628
19186.083984375,-93.24728156412729,-102.10905617834577
19207.6171875,-93.28159127853769,-102.6005015233953
19229.150390625,-93.2621659764972,-102.88859876869412
19250.68359375,-93.26727943700213,-102.96993212163842
19272.216796875,-93.19921525520071,-102.85675224266546
19293.75,-93.3224465853573,-102.57620109564431
19315.283203125,-93.36014466642243,-102.16842575935294
19336.81640625,-93.67477702498195,-101.68370498861344
19358.349609375,-92.0355178153734,-101.17878707700177
19379.8828125,-95.18028103348435,-100.71269874234844
19401.416015625,-93.82761635331633,-100.34232761145176
19422.94921875,-94.05803627944356,-100.11810198672751
19444.482421875,-93.43452137860125,-100.08008905754207
19466.015625,-93.49399719386155,-100.25480641388216
19487.548828125,-93.32087621824617,-100.65299322609374
19509.08203125,-93.41890893118602,-101.26852003068622
19530.615234375,-93.454323614065,-102.07853441397913
19552.1484375,-93.3832304449446,-103.04484983809755
19573.681640625,-93.43658413982021,-104.11649293948031
19595.21484375,-93.38644023877983,-105.23323761547238
19616.748046875,-93.45453234358281,-106.32987860550895
19638.28125,-93.41321079377991,-107.34093883063183
19659.814453125,-93.44147053584155,-108.20546805819014
19681.34765625,-93.46273950916896,-108.87157855036476
19702.880859375,-93.7091947759713,-109.30037749394913
19724.4140625,-93.42001381370727,-109.46899554859317
19745.947265625,-93.39799367097135,-109.37247325965717
19767.48046875,-93.5416631632265,-109.02434810008037
19789.013671875,-95.16359296521847,-108.4558788327902
19810.546875,-92.61801260678973,-107.71394397801836
19832.080078125,-91.1849861936172,-106.85775012344254
19853.61328125,-93.72557386832389,-105.95457629213699
19875.146484375,-93.20224277698213,-105.07485575484185
19896.6796875,-93.56480740169533,-104.28695072960016
19918.212890625,-93.33317853435531,-103.65200400811254
19939.74609375,-93.4877175198892,-103.21925214714983
19961.279296875,-93.30918300239209,-103.02215695272409
19982.8125,-93.46889578083089,-103.0756571480855
20004.345703125,-93.32042262648302,-103.37476395190215
20025.87890625,-93.47317539668332,-103.89462818128922
20047.412109375,-93.40966781702213,-104.59209923405183
20068.9453125,-93.48035589048175,-105.40868563501888
20090.478515625,-93.44447782431347,-106.2747208798306
20112.01171875,-93.47206024911594,-107.11444499961154
20133.544921875,-93.49158398973603,-107.85163873518277
20155.078125,-93.49077023666592,-108.41539925462865
20176.611328125,-93.54184590359444,-108.74562799843429
20198.14453125,-93.431478826313,-108.79781440962529
20219.677734375,-93.66705725157098,-108.5467436326171
20241.2109375,-92.99687972509767,-107.98882907145955
20262.744140625,-94.98689245590998,-107.14286716393585
20284.27734375,-92.15214096373073,-106.04912519430258
20305.810546875,-92.09280659411846,-104.76679539312204
20327.34375,-93.41511098314257,-103.36997109643066
20348.876953125,-93.0803548078674,-101.9424143107264
20370.41015625,-93.75138258485904,-100.57148008004751
20391.943359375,-93.29556671809401,-99.3416341120301
20413.4765625,-93.68807624392008,-98.32804040553108
20435.009765625,-93.26171774942142,-97.59070148395546
20456.54296875,-93.59708501287382,-97.16960407403096
20478.076171875,-93.2978628529888,-97.08125906400764
20499.609375,-93.58846643543086,-97.31693025264616
20521.142578125,-93.36119072248329,-97.84272799335226
20542.67578125,-93.62471045117513,-98.60160948238689
20564.208984375,-93.44081929446446,-99.51718662478999
20585.7421875,-93.68585901124445,-100.49910531713601
20607.275390625,-93.53590105641058,-101.4496367606483
20628.80859375,-93.6766884866033,-102.27102143964979
20650.341796875,-93.5939730000829,-102.87303757915993
20671.875,-93.62679933244988,-103.18023406751045
20693.408203125,-93.87088625213943,-103.13827628616184
20714.94140625,-93.85419303802831,-102.71890247843737
20736.474609375,-94.02004555238925,-101.92307571928076
20758.0078125,-93.13991520583205,-100.78203689560853
20779.541015625,-93.52374430059378,-99.35610953175109
20801.07421875,-91.56349439022041,-97.73126794443348
20822.607421875,-93.23987460841454,-96.01364487992753
20844.140625,-93.83964158323558,-94.32231168141055
20865.673828125,-92.63089278137807,-92.78080161141419
20887.20703125,-93.52654950815153,-91.50795474292495
20908.740234375,-93.07683142261334,-90.60873221321323
20930.2734375,-93.74470468839132,-90.1656724963409
20951.806640625,-93.1281210207811,-90.23163958978776
20973.33984375,-93.58446783273749,-90.82444282658636
20994.873046875,-93.17985230615744,-91.92379398759394
21016.40625,-93.60438663295345,-93.47091627497102
21037.939453125,-93.16980893520655,-95.37094110221909
21059.47265625,-93.56198371947096,-97.49803434860921
21081.005859375,-93.41431936239027,-99.7029969409407
21102.5390625,-94.30560298006912,-101.82289913185444
21124.072265625,-93.90290349532017,-103.69214700554298
21145.60546875,-94.11472730536633,-105.1542555762069
21167.138671875,-93.34186109053104,-106.07352515278257
21188.671875,-92.70250096934528,-106.34579327315457
21210.205078125,-93.6484602263188,-105.90746680880052
21231.73828125,-92.80677316567964,-104.74212733310554
21253.271484375,-92.63910048007197,-102.88414317750524
21274.8046875,-93.98184537393257,-100.41890573424176
21296.337890625,-93.24253426637675,-97.47952424946554
21317.87109375,-93.40892806781737,-94.24004880502568
21339.404296875,-92.95408185406036,-90.90552998253153
21360.9375,-93.61495003812506,-87.69944977191535
21382.470703125,-93.15406349290278,-84.84925599833537
21404.00390625,-93.58341172117832,-82.57088776990395
21425.537109375,-93.1148447170221,-81.05328056075486
21447.0703125,-93.69988488996177,-80.44387823728994
21468.603515625,-93.08200647289253,-80.83615127082004
21490.13671875,-93.74338047142001,-82.2600255577878
21511.669921875,-93.1059165925642,-84.67596912248172
21533.203125,-93.7768500709413,-87.97327316995833
21554.736328125,-93.22691365257819,-91.97281189345601
21576.26953125,-93.75106932108687,-96.43428751976549
21597.802734375,-93.36066437817414,-101.06768073142939
21619.3359375,-93.76405202362841,-105.54835019380143
21640.869140625,-93.45804712372623,-109.53497652899009
21662.40234375,-94.00441164778522,-112.6893423504498
21683.935546875,-93.49452816194827,-114.69679496229915
21705.46875,-92.25459969941562,-115.28616256404517
21727.001953125,-93.04703572850084,-114.24789453627353
21748.53515625,-93.61442815449766,-111.44927312009702
21770.068359375,-93.14488349970537,-106.84569413141702
21791.6015625,-93.41085490126554,-100.48723009543849
21813.134765625,-93.18586600832644,-92.51995787346505
21834.66796875,-93.44869041295189,-83.18183845982566
21856.201171875,-93.22801838565886,-72.79326056879265
21877.734375,-93.41518273535047,-61.74268193162484
21899.267578125,-93.22528360009133,-50.46810277633867
21920.80078125,-93.4354711636069,-39.435365819420895
21942.333984375,-93.21695589028303,-29.1144796910698
21963.8671875,-93.44615453119772,-19.95529493203394
21985.400390625,-93.21944162015711,-12.363914747010893
22006.93359375,-93.44458605046353,-6.68119268926656
22028.466796875,-93.23023096513027,-3.164557677510844
22050.0,-93.43497182026472,-1.9742196277971757
22071.533203125,-93.2302309651303,-3.164557677510844
22093.06640625,-93.4445860504635,-6.68119268926656
22114.599609375,-93.21944162015713,-12.363914747010893
22136.1328125,-93.44615453119769,-19.95529493203394
22157.666015625,-93.21695589028309,-29.1144796910698
22179.19921875,-93.4354711636069,-39.435365819420895
22200.732421875,-93.2252836000913,-50.46810277633867
22222.265625,-93.41518273535047,-61.74268193162484
22243.798828125,-93.22801838565884,-72.79326056879265
22265.33203125,-93.44869041295192,-83.18183845982566
22286.865234375,-93.18586600832647,-92.51995787346505
22308.3984375,-93.41085490126551,-100.48723009543849
22329.931640625,-93.1448834997054,-106.84569413141702
22351.46484375,-93.61442815449763,-111.44927312009702
22372.998046875,-93.04703572850082,-114.24789453627353
22394.53125,-92.25459969941565,-115.28616256404517
22416.064453125,-93.49452816194828,-114.69679496229915
22437.59765625,-94.00441164778522,-112.6893423504498
22459.130859375,-93.45804712372623,-109.53497652899009
22480.6640625,-93.76405202362841,-105.54835019380143
22502.197265625,-93.36066437817453,-101.06768073142939
22523.73046875,-93.75106932108645,-96.43428751976549
22545.263671875,-93.22691365257813,-91.97281189345601
22566.796875,-93.7768500709413,-87.97327316995833
22588.330078125,-93.10591659256428,-84.67596912248172
22609.86328125,-93.74338047142001,-82.2600255577878
22631.396484375,-93.08200647289257,-80.83615127082004
22652.9296875,-93.69988488996177,-80.44387823728994
22674.462890625,-93.1148447170221,-81.05328056075486
22695.99609375,-93.58341172117832,-82.57088776990395
22717.529296875,-93.15406349290282,-84.84925599833537
22739.0625,-93.61495003812506,-87.69944977191535
22760.595703125,-92.95408185406036,-90.90552998253153
22782.12890625,-93.40892806781736,-94.24004880502568
22803.662109375,-93.24253426637677,-97.47952424946554
22825.1953125,-93.98184537393259,-100.41890573424176
22846.728515625,-92.63910048007193,-102.88414317750524
22868.26171875,-92.80677316567969,-104.74212733310554
22889.794921875,-93.64846022631879,-105.90746680880052
22911.328125,-92.70250096934527,-106.34579327315457
22932.861328125,-93.34186109053104,-106.07352515278257
22954.39453125,-94.1147273053663,-105.1542555762069
22975.927734375,-93.90290349531996,-103.69214700554298
22997.4609375,-94.30560298006907,-101.82289913185444
23018.994140625,-93.41431936239033,-99.7029969409407
23040.52734375,-93.56198371947096,-97.49803434860921
23062.060546875,-93.16980893520656,-95.37094110221909
23083.59375,-93.60438663295344,-93.47091627497102
23105.126953125,-93.17985230615743,-91.92379398759394
23126.66015625,-93.58446783273749,-90.82444282658636
23148.193359375,-93.1281210207811,-90.23163958978776
23169.7265625,-93.7447046883913,-90.1656724963409
23191.259765625,-93.07683142261337,-90.60873221321323
23212.79296875,-93.5265495081515,-91.50795474292495
23234.326171875,-92.63089278137808,-92.78080161141419
23255.859375,-93.83964158323558,-94.32231168141055
23277.392578125,-93.23987460841452,-96.01364487992753
23298.92578125,-91.56349439022043,-97.73126794443348
23320.458984375,-93.52374430059382,-99.35610953175109
23341.9921875,-93.13991520583207,-100.78203689560853
23363.525390625,-94.02004555238923,-101.92307571928076
23385.05859375,-93.8541930380283,-102.71890247843737
23406.591796875,-93.87088625213946,-103.13827628616184
23428.125,-93.62679933244988,-103.18023406751045
23449.658203125,-93.59397300008284,-102.87303757915993
23471.19140625,-93.67668848660334,-102.27102143964979
23492.724609375,-93.53590105641055,-101.4496367606483
23514.2578125,-93.68585901124445,-100.49910531713601
23535.791015625,-93.4408192944645,-99.51718662478999
23557.32421875,-93.62471045117513,-98.60160948238689
23578.857421875,-93.36119072248329,-97.84272799335226
23600.390625,-93.58846643543086,-97.31693025264616
23621.923828125,-93.2978628529888,-97.08125906400764
23643.45703125,-93.5970850128738,-97.16960407403096
23664.990234375,-93.26171774942145,-97.59070148395546
23686.5234375,-93.68807624392008,-98.32804040553108
23708.056640625,-93.29556671809404,-99.3416341120301
23729.58984375,-93.75138258485907,-100.57148008004751
23751.123046875,-93.08035480786738,-101.9424143107264
23772.65625,-93.41511098314257,-103.36997109643066
23794.189453125,-92.09280659411847,-104.76679539312204
23815.72265625,-92.1521409637307,-106.04912519430258
23837.255859375,-94.98689245590998,-107.14286716393585
23858.7890625,-92.99687972509767,-107.98882907145955
23880.322265625,-93.66705725157098,-108.5467436326171
23901.85546875,-93.43147882631303,-108.79781440962529
23923.388671875,-93.54184590359444,-108.74562799843429
23944.921875,-93.49077023666592,-108.41539925462865
23966.455078125,-93.49158398973603,-107.85163873518277
23987.98828125,-93.47206024911597,-107.11444499961154
24009.521484375,-93.44447782431345,-106.2747208798306
24031.0546875,-93.48035589048175,-105.40868563501888
24052.587890625,-93.40966781702211,-104.59209923405183
24074.12109375,-93.47317539668333,-103.89462818128922
24095.654296875,-93.32042262648304,-103.37476395190215
24117.1875,-93.46889578083089,-103.0756571480855
24138.720703125,-93.30918300239209,-103.02215695272409
24160.25390625,-93.4877175198892,-103.21925214714983
24181.787109375,-93.33317853435528,-103.65200400811254
24203.3203125,-93.56480740169533,-104.28695072960016
24224.853515625,-93.20224277698213,-105.07485575484185
24246.38671875,-93.72557386832386,-105.95457629213699
24267.919921875,-91.18498619361719,-106.85775012344254
24289.453125,-92.61801260678972,-107.71394397801836
24310.986328125,-95.1635929652184,-108.4558788327902
24332.51953125,-93.54166316322645,-109.02434810008037
24354.052734375,-93.39799367097118,-109.37247325965717
24375.5859375,-93.42001381370727,-109.46899554859317
24397.119140625,-93.7091947759713,-109.30037749394913
24418.65234375,-93.46273950916894,-108.87157855036476
24440.185546875,-93.44147053584153,-108.20546805819014
24461.71875,-93.41321079377991,-107.34093883063183
24483.251953125,-93.45453234358281,-106.32987860550895
24504.78515625,-93.38644023877981,-105.23323761547238
24526.318359375,-93.43658413982021,-104.11649293948031
24547.8515625,-93.3832304449446,-103.04484983809755
24569.384765625,-93.45432361406495,-102.07853441397913
24590.91796875,-93.41890893118607,-101.26852003068622
24612.451171875,-93.32087621824617,-100.65299322609374
24633.984375,-93.49399719386153,-100.25480641388216
24655.517578125,-93.43452137860123,-100.08008905754207
24677.05078125,-94.05803627944357,-100.11810198672751
24698.583984375,-93.82761635331642,-100.34232761145176
24720.1171875,-95.18028103348435,-100.71269874234844
24741.650390625,-92.03551781537337,-101.17878707700177
24763.18359375,-93.67477702498194,-101.68370498861344
24784.716796875,-93.36014466642243,-102.16842575935294
24806.25,-93.3224465853573,-102.57620109564431
24827.783203125,-93.19921525520071,-102.85675224266546
24849.31640625,-93.26727943700214,-102.96993212163842
24870.849609375,-93.26216597649716,-102.88859876869412
24892.3828125,-93.28159127853769,-102.6005015233953
24913.916015625,-93.24728156412735,-102.10905617834577
24935.44921875,-93.24632160029563,-101.43296801537628
24956.982421875,-93.27402409420228,-100.60474617605736
24978.515625,-93.17366641241529,-99.668232957657
25000.048828125,-93.28874944515321,-98.67534160994445
25021.58203125,-93.12592338655865,-97.6822510758288
25043.115234375,-93.35426023167693,-96.74534208458618
25064.6484375,-92.92373659745041,-95.91717371744184
25086.181640625,-93.26188078215941,-95.24279225245178
25107.71484375,-92.57276818396582,-94.7566356078579
25129.248046875,-93.1519977814331,-94.48024942281182
25150.78125,-92.5054750663691,-94.42096846241671
25172.314453125,-95.88921264585554,-94.57164437949325
25193.84765625,-95.97254612267218,-94.91142336281742
25215.380859375,-91.83733133503546,-95.40750058279454
25236.9140625,-95.04906854229452,-96.01770819739329
25258.447265625,-92.95982651370988,-96.69373503882662
25279.98046875,-93.7785085105993,-97.38473308784594
25301.513671875,-93.2305511884756,-98.04104137919593
25323.046875,-93.55095457079145,-98.61775359163745
25344.580078125,-93.0385214785743,-99.07787129077883
25366.11328125,-93.56932022077837,-99.39481917140965
25387.646484375,-93.03067735926464,-99.55414889922687
25409.1796875,-93.48274136941221,-99.55432036596224
25430.712890625,-92.98904080390551,-99.40651861034475
25452.24609375,-93.38989640914986,-99.13353611908852
25473.779296875,-93.01977766745777,-98.7678184296835
25495.3125,-93.38165122076377,-98.34883094453392
25516.845703125,-92.99421070011917,-97.91995234062603
25538.37890625,-93.38076564452444,-97.52513160589017
25559.912109375,-93.34530483272187,-97.20555944770268
25581.4453125,-93.5292673442566,-96.99659984383183
25602.978515625,-93.14732184969844,-96.92520447121382
25624.51171875,-93.56591083615069,-97.0079936048977
25646.044921875,-94.62453907165286,-97.25013494118683
25667.578125,-93.8979020211817,-97.6450906953397
25689.111328125,-93.7038231256807,-98.17523789347548
25710.64453125,-93.73304472581482,-98.81330191763627
25732.177734375,-92.8073709785608,-99.52448386374526
25753.7109375,-93.81407734765841,-100.26911246811923
25775.244140625,-93.08419922433157,-101.00561481090374
25796.77734375,-93.28465968864566,-101.69357925044018
25818.310546875,-93.31953240320067,-102.2966804168903
25839.84375,-93.36885559093646,-102.78524964750027
25861.376953125,-93.13104310456552,-103.13830375757043
25882.91015625,-93.38700560100096,-103.34488812055413
25904.443359375,-93.15342422036501,-103.40464331029246
25925.9765625,-93.37041544992803,-103.32756395362706
25947.509765625,-93.13311997817755,-103.13297946125574
25969.04296875,-93.12489921153511,-102.84784438773903
25990.576171875,-93.11834057997913,-102.50447702585008
26012.109375,-93.37815608283421,-102.13792475747702
26033.642578125,-93.02552475228836,-101.78316080660225
26055.17578125,-92.76207372742945,-101.47232756765165
26076.708984375,-93.53155173129264,-101.23223598991564
26098.2421875,-92.3013112404093,-101.08230917212751
26119.775390625,-93.88498991580815,-101.03312310234227
26141.30859375,-92.21047552595383,-101.08565112341225
26162.841796875,-92.23308243004783,-101.23126477045618
26184.375,-93.77233585508377,-101.4524861997489
26205.908203125,-92.5545803614649,-101.72443081574364
26227.44140625,-93.8818455621155,-102.01682711202335
26248.974609375,-93.0626137123731,-102.29645796999542
26270.5078125,-93.63711209929156,-102.52983681548693
26292.041015625,-92.8878302811267,-102.68591531589496
26313.57421875,-93.51471297481851,-102.73861784111133
26335.107421875,-92.88914673460424,-102.66901170194802
26356.640625,-93.59684370981122,-102.46695008288339
26378.173828125,-92.83516513614143,-102.13206442917553
26399.70703125,-93.5983022833017,-101.67403179393733
26421.240234375,-92.74334746821177,-101.1120966275355
26442.7734375,-93.63228572609546,-100.47388167203724
26464.306640625,-92.86165874442514,-99.79357492374507
26485.83984375,-93.5558489449309,-99.10962520945293
26507.373046875,-92.35291888288816,-98.46211447627597
26528.90625,-94.15177186807492,-97.88999787675601
26550.439453125,-92.10086765628421,-97.42841154402564
26571.97265625,-93.21731564218086,-97.10624205668728
26593.505859375,-91.57202472226851,-96.9441315377205
26615.0390625,-91.24994961270122,-96.95305970156579
26636.572265625,-92.63762982811303,-97.13360145531666
26658.10546875,-92.68598591044461,-97.47590908975153
26679.638671875,-93.14871319904134,-97.9604153557814
26701.171875,-93.53953295835215,-98.55920170359661
26722.705078125,-92.91280212281494,-99.2379284686178
26744.23828125,-93.16604047554357,-99.95818425582813
26765.771484375,-92.88601879299803,-100.6800830205641
26787.3046875,-93.25803905532021,-101.36492136895464
26808.837890625,-92.88974543966529,-101.97770644634416
26830.37109375,-93.30367656573625,-102.48937646300791
26851.904296875,-93.00816408223122,-102.87856042226215
26873.4375,-93.10206754737294,-103.13275903251431
26894.970703125,-92.64353324322607,-103.24887238625648
26916.50390625,-92.85901775846443,-103.23304848617967
26938.037109375,-94.12931456043748,-103.09987647665226
26959.5703125,-92.79575829257033,-102.87099582712393
26981.103515625,-90.58441360058337,-102.57323425733686
27002.63671875,-95.37405520255264,-102.23641990532377
27024.169921875,-92.54542825150921,-101.89103481447464
27045.703125,-92.40788546068794,-101.5658857985086
27067.236328125,-92.27583079816876,-101.28596462154306
27088.76953125,-92.1137615540089,-101.07065266664479
27110.302734375,-92.76819107090536,-100.932397251576
27131.8359375,-92.93288894652055,-100.87594969297766
27153.369140625,-93.24417029394682,-100.8982119729773
27174.90234375,-92.98274115576857,-100.98869270529475
27196.435546875,-93.06370275193731,-101.13052749128194
27217.96875,-92.89525020191472,-101.30197708150425
27239.501953125,-92.98232883569688,-101.4782820687259
27261.03515625,-92.94691134082086,-101.63372763540677
27282.568359375,-92.89240081583895,-101.7437579335153
27304.1015625,-93.161106619008,-101.78697790154939
27325.634765625,-93.03693193249453,-101.74689072308777
27347.16796875,-92.8369103002551,-101.61324079698218
27368.701171875,-92.69877324071847,-101.38286328568276
27390.234375,-93.37026747815457,-101.0599796067186
27411.767578125,-93.85006568580654,-100.65592069914167
27433.30078125,-91.947885597575,-100.1883033155201
27454.833984375,-92.00255666003588,-99.6797257041925
27476.3671875,-95.50110414365935,-99.15608480175808
27497.900390625,-91.2496091649439,-98.64464482594911
27519.43359375,-93.26101853603652,-98.17200493760086
27540.966796875,-90.93513869481298,-97.76212018452306
27562.5,-91.85359494927779,-97.43452485631586
27584.033203125,-92.03933068672526,-97.20289114560353
27605.56640625,-92.84186876483676,-97.074029934121
27627.099609375,-92.7489203957589,-97.0474066318148
27648.6328125,-92.95735750222448,-97.11520589035537
27670.166015625,-92.82927982850927,-97.26293765419719
27691.69921875,-92.80597049351712,-97.47053651180885
27713.232421875,-92.85063197731358,-97.71386968747962
27734.765625,-92.7994853245018,-97.9665389776493
27756.298828125,-92.85851914775729,-98.20184068004562
27777.83203125,-92.56832808882466,-98.39473661212409
27799.365234375,-92.52130765937466,-98.52368941023094
27820.8984375,-92.61384787702472,-98.5722263558294
27842.431640625,-93.75645618630847,-98.53011708659977
27863.96484375,-94.46949962368184,-98.39408007160044
27885.498046875,-94.98982569539262,-98.16796839942447
27907.03125,-92.90956531777854,-97.8624245430835
27928.564453125,-92.60432030170284,-97.4940333847575
27950.09765625,-89.1048630142853,-97.0840399508026
27971.630859375,-91.28269181750504,-96.65673026976414
27993.1640625,-95.1841521996971,-96.23759817838223
28014.697265625,-90.2608179989274,-95.85143599668817
28036.23046875,-92.5149373354154,-95.52049171373538
28057.763671875,-91.99056340187639,-95.26282939101134
28079.296875,-92.8940477809153,-95.09101341725395
28100.830078125,-92.06013179957066,-95.01121230362494
28122.36328125,-92.68222525489082,-95.02278581085179
28143.896484375,-92.04382236432072,-95.11838277294052
28165.4296875,-92.79899960299103,-95.284538768348
28186.962890625,-92.1344114537352,-95.502725645709
28208.49609375,-92.86162711632934,-95.75077159421448
28230.029296875,-92.27279614317855,-96.00454341123165
28251.5625,-92.63379763332627,-96.23976382992333
28273.095703125,-91.86991920492683,-96.43382756814111
28294.62890625,-92.6880106764903,-96.56748076461362
28316.162109375,-92.72447152845908,-96.62623953370635
28337.6953125,-94.73027081764654,-96.60144360272764
28359.228515625,-96.37459841758533,-96.49086882726911
28380.76171875,-96.78855165009897,-96.29885568770297
28402.294921875,-90.78805777062425,-96.03594713882345
28423.828125,-89.90826443308751,-95.71806569749884
28445.361328125,-94.42436182364105,-95.36529369413431
28466.89453125,-92.44394108513535,-95.00034967004277
28488.427734375,-92.05403206904195,-94.64687585051274
28509.9609375,-93.06689848026193,-94.32766488238522
28531.494140625,-92.2345325796372,-94.0629576727647
28553.02734375,-93.08524009573514,-93.8689380009218
28574.560546875,-92.39177140087773,-93.75653412841494
28596.09375,-92.9152909142295,-93.73061411921819
28617.626953125,-92.31551482927014,-93.78963180923436
28639.16015625,-93.06575652448538,-93.92574659204699
28660.693359375,-92.27677387178925,-94.12540495470331
28682.2265625,-93.19940246499736,-94.37033763276114
28703.759765625,-92.35968757946719,-94.63889587989841
28725.29296875,-93.26298293220094,-94.90762589230955
28746.826171875,-92.12157432086619,-95.15296366253266
28768.359375,-93.37672754962159,-95.35292464585072
28789.892578125,-92.3060907263681,-95.48866411971974
28811.42578125,-94.35350884534998,-95.54579481433798
28832.958984375,-94.24211234571436,-95.5153674182457
28854.4921875,-103.78168883009205,-95.39444543086469
28876.025390625,-89.15663468817641,-95.18623656014438
28897.55859375,-86.93425816715798,-94.89977611756272
28919.091796875,-93.78759091677966,-94.54919114433298
28940.625,-91.66085145874547,-94.15260482949734
28962.158203125,-91.82754272692802,-93.73076687354234
28983.69140625,-92.21559972307844,-93.30551490303327
29005.224609375,-91.95167304873007,-92.89818345688276
29026.7578125,-92.33178626325994,-92.52807965963154
29048.291015625,-92.35077074629073,-92.21113835396142
29069.82421875,-92.29722871362497,-91.95885473590789
29091.357421875,-92.364766418372,-91.77757059780275
29112.890625,-92.2866400214399,-91.66816284277661
29134.423828125,-92.38867360714535,-91.62615209687243
29155.95703125,-92.92111564978839,-91.64221735528606
29177.490234375,-91.59355576387748,-91.70307206391678
29199.0234375,-93.51326092591509,-91.79263014257702
29220.556640625,-92.3056930859371,-91.89336919781853
29242.08984375,-91.98997088088795,-91.98778410919962
29263.623046875,-94.46646018503458,-92.05981830863911
29285.15625,-93.1622737405837,-92.09616278999016
29306.689453125,-95.82024553911377,-92.08732391824121
29328.22265625,-94.91277962938875,-92.02837956351755
29349.755859375,-90.35859497052564,-91.91936751951735
29371.2890625,-90.43916395928667,-91.7652786928513
29392.822265625,-90.90406336626556,-91.57565798562773
29414.35546875,-92.23062127368553,-91.36384582412313
29435.888671875,-91.1947557879297,-91.14592064085718
29457.421875,-91.80380264481869,-90.9394252396025
29478.955078125,-91.46964988503845,-90.76197617449127
29500.48828125,-92.08135058587621,-90.62986386022133
29522.021484375,-91.48041378934022,-90.55675148573374
29543.5546875,-92.17283645548594,-90.55257293789687
29565.087890625,-91.44145086326985,-90.62271448422689
29586.62109375,-92.35972443998233,-90.76754311407569
29608.154296875,-91.4877442544454,-90.98231787281783
29629.6875,-92.35208395653234,-91.25749126915457
29651.220703125,-91.35228213845494,-91.57937811265288
29672.75390625,-93.07145818737759,-91.93114119526548
29694.287109375,-90.78278492748942,-92.29401917317561
29715.8203125,-93.19311537186718,-92.64870364051984
29737.353515625,-91.5678051674316,-92.97676108660556
29758.88671875,-90.95685908397334,-93.26199202944926
29780.419921875,-99.29310714063666,-93.49162436017798
29801.953125,-94.77665808369972,-93.65725044152525
29823.486328125,-91.3253224080934,-93.75543682292178
29845.01953125,-90.35679327845077,-93.78796009890907
29866.552734375,-91.69485202042,-93.76165058344036
29888.0859375,-91.58336853752459,-93.68785497993761
29909.619140625,-91.54319431595187,-93.58155787846037
29931.15234375,-91.5833467384202,-93.46022755898359
29952.685546875,-91.78155958092512,-93.3424723054459
29974.21875,-91.55902411313777,-93.24660769360099
29995.751953125,-91.77712626317393,-93.18924204882686
30017.28515625,-91.59021946495167,-93.18398598508594
30038.818359375,-91.7306077653945,-93.24038274070281
30060.3515625,-91.6047123982747,-93.36313961870803
30081.884765625,-91.70080411408605,-93.55171845421081
30103.41796875,-91.60415247578189,-93.80031634677869
30124.951171875,-91.64439780935172,-94.09823890696899
30146.484375,-91.35740922923273,-94.4306391348151
30168.017578125,-92.06508740542313,-94.77956794142139
30189.55078125,-91.67115717306709,-95.12525925391378
30211.083984375,-91.29339415347751,-95.44755531442037
30232.6171875,-90.26349105274164,-95.72736746960622
30254.150390625,-96.17467506361308,-95.94806519767937
30275.68359375,-93.6709929199874,-96.09669150484363
30297.216796875,-91.55454350403829,-96.16491572328913
30318.75,-92.78525891148395,-96.14965418184676
30340.283203125,-90.89069527893928,-96.053313740236
30361.81640625,-92.31527358197138,-95.88364094832099
30383.349609375,-91.25161155151554,-95.65318854828914
30404.8828125,-92.22612249870264,-95.37843903518288
30426.416015625,-91.23346862808367,-95.07864996403745
30447.94921875,-92.22140633550244,-94.77450580668048
30469.482421875,-91.18799781658745,-94.48667495223326
30491.015625,-92.16859065841368,-94.23437692155245
30512.548828125,-91.19080892488334,-94.03406358261661
30534.08203125,-92.17198549489171,-93.89830924345358
30555.615234375,-91.19658951735235,-93.83498865833778
30577.1484375,-92.01845602067557,-93.84680041844369
30598.681640625,-91.15409840110073,-93.93116753473377
30620.21484375,-92.3752591342832,-94.08051917868711
30641.748046875,-90.77207845967351,-94.28292959682585
30663.28125,-94.63433797920473,-94.52306422567064
30684.814453125,-88.77579078315097,-94.78336091539502
30706.34765625,-91.56329138951423,-95.04535753531853
30727.880859375,-96.6885893506475,-95.29106727805684
30749.4140625,-91.13752445599746,-95.50430039382037
30770.947265625,-92.1281079415183,-95.67183601206548
30792.48046875,-89.98623286926166,-95.7843597249531
30814.013671875,-91.59710211221432,-95.83710077120422
30835.546875,-90.60811989507141,-95.83012557346363
30857.080078125,-92.10687885358377,-95.76827030556524
30878.61328125,-91.13509436150022,-95.66072214322857
30900.146484375,-91.8034516456023,-95.52028486169321
30921.6796875,-91.21684105155211,-95.36238755081988
30943.212890625,-91.56937540347423,-95.2039137158956
30964.74609375,-91.32563096997715,-95.06194057022263
30986.279296875,-91.45993784787322,-94.95248400793687
31007.8125,-91.39346283907388,-94.88934319635254
31029.345703125,-91.45053543085783,-94.88313011547322
31050.87890625,-91.30206311509352,-94.94055439671031
31072.412109375,-91.29816285840084,-95.06401364640493
31093.9453125,-91.37948238966788,-95.25151563973941
31115.478515625,-91.6542000906111,-95.49693315975377
31137.01171875,-90.77106672781836,-95.79056678447516
31158.544921875,-89.93866002886246,-96.11996752281388
31180.078125,-96.10562427709003,-96.4709516321955
31201.611328125,-92.93226921481883,-96.82872568617844
31223.14453125,-92.7541070898578,-97.17903206043248
31244.677734375,-90.93660194550127,-97.50922404736465
31266.2109375,-91.01621971313384,-97.80918584350387
31287.744140625,-90.97247203514829,-98.0720252005556
31309.27734375,-91.00681084300292,-98.29448462029296
31330.810546875,-91.4632528585654,-98.47703921725679
31352.34375,-90.99108381334037,-98.62367407167892
31373.876953125,-91.41338155786164,-98.74135916461034
31395.41015625,-90.98703706526969,-98.83926390280182
31416.943359375,-91.2955395327204,-98.9277739804149
31438.4765625,-91.01422578685225,-99.01738930593521
31460.009765625,-91.16482823925003,-99.11759172187688
31481.54296875,-91.02930333522126,-99.23577448800711
31503.076171875,-91.1821835583064,-99.37632171946497
31524.609375,-90.90045025937889,-99.53991543012751
31546.142578125,-91.3296805767784,-99.723131297294
31567.67578125,-90.85918744216671,-99.91836295463327
31589.208984375,-90.80727360692255,-100.11409011379752
31610.7421875,-91.45501277037266,-100.29547992995667
31632.275390625,-88.02825628531687,-100.44528568750809
31653.80859375,-91.06819574688717,-100.54498397696466
31675.341796875,-91.51476535472317,-100.5760727728001
31696.875,-91.36546952438431,-100.521439611056
31718.408203125,-90.85892644504034,-100.36670240291747
31739.94140625,-91.12432192481218,-100.10142582272707
31761.474609375,-91.16167478205945,-99.72012367306213
31783.0078125,-90.97935700611453,-99.2229716338702
31804.541015625,-91.03705000935784,-98.61617434591474
31826.07421875,-90.90126611500841,-97.91195445435925
31847.607421875,-90.99285412178313,-97.1281573385199
31869.140625,-90.82801572219391,-96.28749189587246
31890.673828125,-90.93395078873287,-95.41645301300031
31912.20703125,-90.74596742023107,-94.54399342826578
31933.740234375,-90.88654748444252,-93.70002999236266
31955.2734375,-90.64251860075409,-92.91388063683115
31976.806640625,-90.54070572514294,-92.21273288011741
31998.33984375,-90.54810236873544,-91.62024214415631
32019.873046875,-90.17334995530567,-91.15534874418154
32041.40625,-90.94193217036418,-90.83138686795864
32062.939453125,-89.47772891295456,-90.6555383349332
32084.47265625,-86.86566729910513,-90.62865993006183
32106.005859375,-94.56292676436786,-90.74548738984467
32127.5390625,-93.36950027004518,-90.99519353735681
32149.072265625,-92.83089314756342,-91.36225444957306
32170.60546875,-92.03540797566203,-91.8275575633312
32192.138671875,-91.62733072842276,-92.36967067277112
32213.671875,-91.59125518427653,-92.96618184612953
32235.205078125,-91.32278324906798,-93.59501794632325
32256.73828125,-91.52469296448305,-94.23565374229861
32278.271484375,-91.09826247774893,-94.87013412276715
32299.8046875,-91.36883362729768,-95.48384779477489
32321.337890625,-90.93697279388978,-96.0660108081953
32342.87109375,-91.26802607613955,-96.60984075030302
32364.404296875,-90.90137245229646,-97.1124257914547
32385.9375,-91.16376792132618,-97.57431518494565
32407.470703125,-90.8677158491252,-97.9988776756639
32429.00390625,-91.15299892046296,-98.39149011335465
32450.537109375,-90.77779156847778,-98.75862927871346
32472.0703125,-91.17302378618967,-99.10694479776956
32493.603515625,-90.57720541200752,-99.4423897775088
32515.13671875,-91.31343403524875,-99.76947864592454
32536.669921875,-89.34092825340906,-100.09072927228756
32558.203125,-89.24311865569103,-100.40632982150396
32579.736328125,-92.19758299338994,-100.714051313679
32601.26953125,-90.36973783995207,-101.0094060748642
32622.802734375,-91.12497381695606,-101.28603182000079
32644.3359375,-90.73123678038726,-101.5362626047903
32665.869140625,-90.96062027813629,-101.75183275582165
32687.40234375,-90.82070448195782,-101.92464930067507
32708.935546875,-90.95224769640505,-102.0475631738708
32730.46875,-90.80194029742364,-102.11506995180594
32752.001953125,-90.88963882597031,-102.1238770036064
32773.53515625,-90.76224236702544,-102.07328522747866
32795.068359375,-90.80834134972713,-101.9653490655625
32816.6015625,-90.71728197362793,-101.80479701691418
32838.134765625,-90.67233709707307,-101.59871492708123
32859.66796875,-90.69387123106469,-101.35601433295066
32881.201171875,-90.76569317444786,-101.08672649510623
32902.734375,-90.78158724202774,-100.8011779938087
32924.267578125,-90.90704110751803,-100.50911467355787
32945.80078125,-89.3885705806484,-100.21884640183146
32967.333984375,-91.83749377599523,-99.93648506821563
32988.8671875,-90.47887146216318,-99.66534243903267
33010.400390625,-89.1992790129966,-99.40554329337212
33031.93359375,-90.16053138399076,-99.15389350960659
33053.466796875,-89.6052420062254,-98.90402361407101
33075.0,-90.97255669928873,-98.64680718190591
33096.533203125,-90.45637176333645,-98.37103199173427
33118.06640625,-91.40577749259296,-98.06428161945635
33139.599609375,-90.38994475658805,-97.71396776782669
33161.1328125,-91.10860582843816,-97.3084404228182
33182.666015625,-90.33472117067618,-96.83809495658045
33204.19921875,-91.10487097214335,-96.296393227302
33225.732421875,-90.37833073664606,-95.68071978948282
33247.265625,-91.10453314229022,-94.99300429927558
33268.798828125,-90.36412341459743,-94.24005641270426
33290.33203125,-91.13775417365898,-93.43357886997894
33311.865234375,-90.30132662598298,-92.58984666018988
33333.3984375,-91.15940756604192,-91.72906357451693
33354.931640625,-90.47874238852623,-90.87443039052161
33376.46484375,-91.43928066319674,-90.05097971801986
33397.998046875,-90.5288203456742,-89.28424965936323
33419.53125,-91.38266045434932,-88.59888063462903
33441.064453125,-91.8392358114167,-88.01722608924078
33462.59765625,-91.71081569137726,-87.55806785202029
33484.130859375,-83.03543260470569,-87.23552061597931
33505.6640625,-85.89014450036849,-87.05819780150811
33527.197265625,-88.33565829300152,-87.02869378892242
33548.73046875,-88.24843946573313,-87.1434163966907
33570.263671875,-89.86683445181424,-87.39278003108473
33591.796875,-89.22251457781257,-87.76174580702745
33613.330078125,-90.04002527785485,-88.23067184825726
33634.86328125,-89.36912600455034,-88.77641654801317
33656.396484375,-90.08800628729706,-89.37362124214344
33677.9296875,-89.62532632224406,-89.996087646679
33699.462890625,-90.10714570243042,-90.6181602912462
33720.99609375,-89.80961341789738,-91.21602535310055
33742.529296875,-90.09102076614124,-91.76884462340445
33764.0625,-89.94308798648777,-92.25965623425735
33785.595703125,-90.07574908148413,-92.67599126100612
33807.12890625,-90.00961680733919,-93.01017608519899
33828.662109375,-90.17768564776435,-93.25931292894056
33850.1953125,-90.189802614007,-93.42495360865578
33871.728515625,-90.20033733304402,-93.51250267127699
33893.26171875,-90.18450852970165,-93.53040416280002
33914.794921875,-90.1932326628945,-93.48918006985465
33936.328125,-93.45960017001215,-93.40039703006879
33957.861328125,-86.27441089259185,-93.27564068228135
33979.39453125,-87.218969206518,-93.12557391040994
34000.927734375,-89.36781900460124,-92.95914654830035
34022.4609375,-88.92163532650994,-92.7830105885038
34043.994140625,-90.00049189868167,-92.60117765696063
34065.52734375,-89.45470886253464,-92.41493582579156
34087.060546875,-89.90662879923366,-92.22302224926398
34108.59375,-89.45941098674126,-92.02202818454535
34130.126953125,-89.85251410220893,-91.80699519265934
34151.66015625,-89.53711950024541,-91.57214702122315
34173.193359375,-89.91124303837834,-91.3116918887446
34194.7265625,-89.60659823715393,-91.02062530917718
34216.259765625,-90.08568226234598,-90.69546450397121
34237.79296875,-89.71833369241772,-90.33485171772
34259.326171875,-90.16422309672939,-89.93997484823336
34280.859375,-89.90107519666516,-89.51476882632852
34302.392578125,-90.19458241757465,-89.06587894729364
34323.92578125,-90.36800111512403,-88.60238647780997
34345.458984375,-91.0734074929665,-88.1353158588518
34366.9921875,-89.8466789512858,-87.6769602359228
34388.525390625,-93.11127401269755,-87.2400765422116
34410.05859375,-84.39896016672817,-86.8370118373582
34431.591796875,-83.40013414885631,-86.47882827648972
34453.125,-87.47530528204192,-86.1744945336615
34474.658203125,-89.04149272253991,-85.93020671406353
34496.19140625,-89.23835705822101,-85.74889214357653
34517.724609375,-87.93088033590774,-85.62993567496011
34539.2578125,-89.1496517721562,-85.56915136012267
34560.791015625,-88.60274771346985,-85.5590037991563
34582.32421875,-89.00518511642841,-85.58906461030729
34603.857421875,-88.49346825485783,-85.64667171311285
34625.390625,-88.99878450393966,-85.71774383327762
34646.923828125,-88.50664901118793,-85.78769098488746
34668.45703125,-89.01092306742356,-85.84235454643554
34689.990234375,-88.3936410836647,-85.8689084592555
34711.5234375,-89.0072366488814,-85.85665619179017
34733.056640625,-88.29477904262157,-85.79766618535939
34754.58984375,-88.9307722378312,-85.6872009039464
34776.123046875,-88.14002842100915,-85.52391039960084
34797.65625,-88.77189029170864,-85.30977926714313
34819.189453125,-86.90325958812636,-85.04983462310484
34840.72265625,-87.940438388003,-84.75164087033419
34862.255859375,-81.28433962508427,-84.42462311651168
34883.7890625,-83.5536527774413,-84.0792739712704
34905.322265625,-91.63027974189355,-83.72630706982406
34926.85546875,-89.1381523363643,-83.37582440065397
34948.388671875,-90.03356921848278,-83.03656306347192
34969.921875,-88.68962809451017,-82.71528055895914
34991.455078125,-89.94039493139815,-82.41632660851211
35012.98828125,-88.69152309860833,-82.14143466540548
35034.521484375,-89.64334590752088,-81.88974883996539
35056.0546875,-88.7394919747495,-81.65808325331693
35077.587890625,-89.538092136979,-81.4413922903814
35099.12109375,-88.7865948074928,-81.23341326857785
35120.654296875,-89.51841974634162,-81.0274289838172
35142.1875,-88.73782098950109,-80.81708753426628
35163.720703125,-89.53812630364799,-80.59721155064521
35185.25390625,-88.64465563690007,-80.36452891526388
35206.787109375,-89.6273923858594,-80.1182622722624
35228.3203125,-88.2318921941588,-79.86052476147977
35249.853515625,-89.26384279800556,-79.5964837174209
35271.38671875,-87.45927416541288,-79.3342715121374
35292.919921875,-90.97960924539346,-79.08464199305385
35314.453125,-80.70518489929051,-78.86039063364606
35335.986328125,-77.62563153705626,-78.67557509660014
35357.51953125,-83.00027824917882,-78.54458899665852
35379.052734375,-86.24366272645662,-78.48115401112862
35400.5859375,-87.38773745756922,-78.4973031563546
35422.119140625,-87.89876149017215,-78.60243040666975
35443.65234375,-88.06455062310778,-78.80247864657552
35465.185546875,-87.90152293085029,-79.09932939402813
35486.71875,-87.95957713641761,-79.4904443872339
35508.251953125,-88.10237159477114,-79.96879192067229
35529.78515625,-88.01761666273839,-80.52307096942718
35551.318359375,-88.18998766606248,-81.13822507676034
35572.8515625,-88.1179967799002,-81.7962172182109
35594.384765625,-88.27587936502542,-82.47701790290918
35615.91796875,-88.14724729407294,-83.15974301216963
35637.451171875,-88.25983985800653,-83.82386646475607
35658.984375,-88.20418694061435,-84.4504265856552
35680.517578125,-88.72484863986766,-85.02314451677577
35702.05078125,-88.08817108297201,-85.52937821248801
35723.583984375,-88.03783159090264,-85.96084616644225
35745.1171875,-88.00450090208412,-86.31407028681215
35766.650390625,-91.3062679861109,-86.59050620808168
35788.18359375,-85.39357385521295,-86.79635047402031
35809.716796875,-84.1738048717022,-86.94203596184946
35831.25,-86.05209676310236,-87.04144810047126
35852.783203125,-85.84467496675813,-87.11091338113071
35874.31640625,-87.27895587771346,-87.16802704513756
35895.849609375,-87.30708089063117,-87.23039759579011
35917.3828125,-87.8182439146266,-87.31439118854858
35938.916015625,-87.27593304375401,-87.43395865634939
35960.44921875,-87.6632252259162,-87.59962198342436
35981.982421875,-87.41514197724428,-87.81768590802187
36003.515625,-87.65442534621377,-88.08972483245648
36025.048828125,-87.49784396567999,-88.41237646995441
36046.58203125,-87.63607560831403,-88.77745300215102
36068.115234375,-87.54988601191917,-89.17235941901757
36089.6484375,-87.60382882626838,-89.58078863820765
36111.181640625,-87.548691105962,-89.98364533438914
36132.71484375,-87.56978669095945,-90.36013634099719
36154.248046875,-87.84342916900684,-90.68895593234268
36175.78125,-87.32781525498586,-90.94948983138678
36197.314453125,-87.79431009794732,-91.12296262183106
36218.84765625,-88.00632616014937,-91.19345919316389
36240.380859375,-89.88009202252849,-91.14876137031669
36261.9140625,-84.18198470796162,-90.980955113309
36283.447265625,-84.61939361137861,-90.6867805042474
36304.98046875,-86.3914879716103,-90.26771489283595
36326.513671875,-86.31531697823297,-89.72979770378664
36348.046875,-86.99606004672816,-89.0832222105894
36369.580078125,-86.64552680774804,-88.34173387094668
36391.11328125,-87.08002297270103,-87.52188563678692
36412.646484375,-86.60692951207804,-86.64220731731896
36434.1796875,-86.95065826369671,-85.72234823807896
36455.712890625,-86.56950835750578,-84.78225010328686
36477.24609375,-86.87136775645732,-83.84140047714318
36498.779296875,-86.49057989256661,-82.91820730635904
36520.3125,-86.61469488723357,-82.02952231983824
36541.845703125,-86.35298607679191,-81.19032705001283
36563.37890625,-86.4051162561201,-80.41358080349883
36584.912109375,-86.14460816957414,-79.71021634406169
36606.4453125,-85.81253362258337,-79.08925742137835
36627.978515625,-85.46156493111258,-78.55802348913916
36649.51171875,-84.99907403106066,-78.12238166205873
36671.044921875,-85.09269472823436,-77.78700452256282
36692.578125,-80.50882769457615,-77.55559484074483
36714.111328125,-75.01474558230399,-77.43104432945265
36735.64453125,-79.14265856081018,-77.4155026367714
36757.177734375,-91.63232729296286,-77.51034404921535
36778.7109375,-88.12757278257169,-77.71603182934642
36800.244140625,-89.16895358577734,-78.03189263271064
36821.77734375,-88.24146073905399,-78.45582492517042
36843.310546875,-87.72519289258378,-78.98397472068353
36864.84375,-87.46904195686457,-79.61041841684965
36886.376953125,-87.65346629269189,-80.32689539543424
36907.91015625,-87.54997998264125,-81.12263204314239
36929.443359375,-87.51782144842021,-81.9842939205013
36950.9765625,-87.49654595920805,-82.89609427529282
36972.509765625,-87.39902544783827,-83.84007557683412
36994.04296875,-87.5117105595525,-84.79656711209019
37015.576171875,-87.17874580339638,-85.74480699971889
37037.109375,-87.34959765095398,-86.6637024193256
37058.642578125,-87.05617983320563,-87.53268861458692
37080.17578125,-87.56759956267399,-88.33263642915291
37101.708984375,-87.31716818900036,-89.04675072725558
37123.2421875,-87.57280635413008,-89.66139874827687
37144.775390625,-87.15446203372737,-90.16680865547022
37166.30859375,-86.04237508140258,-90.55758433328504
37187.841796875,-84.54529243289676,-90.83299258360341
37209.375,-83.992261751395,-90.99699265048726
37230.908203125,-87.28029140131753,-91.05799455189455
37252.44140625,-86.96583527818063,-91.02835086958196
37273.974609375,-86.45522299676279,-90.92360514984442
37295.5078125,-85.91217050549255,-90.76153754780373
37317.041015625,-87.03814821283544,-90.5610635019031
37338.57421875,-86.50585606914626,-90.34105289174285
37360.107421875,-86.61341044153124,-90.11914438211689
37381.640625,-86.35694543384972,-89.91063186439702
37403.173828125,-86.64625582261094,-89.72749680400624
37424.70703125,-86.39347432457849,-89.5776520009491
37446.240234375,-86.68158103909808,-89.46444925844668
37467.7734375,-86.32507134337084,-89.38648656928348
37489.306640625,-86.79714872321634,-89.33773079815862
37510.83984375,-86.35969460225746,-89.30795080155801
37532.373046875,-86.7935218728897,-89.2834349430056
37553.90625,-86.12351319806857,-89.24794750365993
37575.439453125,-87.89625852353444,-89.18386193679066
37596.97265625,-86.68071816306639,-89.07339645819656
37618.505859375,-90.40944460060928,-88.89987001238894
37640.0390625,-88.21304704443327,-88.64889476893845
37661.572265625,-82.4278709779679,-88.30942515786919
37683.10546875,-86.58860050728879,-87.87459281602723
37704.638671875,-84.78455710185206,-87.34227106633188
37726.171875,-86.62381558418306,-86.71533071917084
37747.705078125,-84.91876738776837,-86.00156982001033
37769.23828125,-86.43355513985327,-85.21332202726174
37790.771484375,-85.15439613913048,-84.36677005701613
37812.3046875,-86.43371226668866,-83.48101056242783
37833.837890625,-85.20526220771714,-82.57693353761466
37855.37109375,-86.48844556143294,-81.675991686418
37876.904296875,-85.14073395186527,-80.79894232065516
37898.4375,-86.5721861872641,-79.96464576476106
37919.970703125,-85.13057597899834,-79.18899986116422
37941.50390625,-86.83995353810472,-78.48408031909997
37963.037109375,-84.98934679472148,-77.8575420392072
37984.5703125,-87.42424323551589,-77.31231822086015
38006.103515625,-84.90008913702894,-76.84663332057389
38027.63671875,-89.13103629360509,-76.45432424446645
38049.169921875,-84.16489215036609,-76.1254430518021
38070.703125,-90.86447215053279,-75.84709539690569
38092.236328125,-75.6137831673075,-75.60445326574805
38113.76953125,-74.9412629866811,-75.38186934594611
38135.302734375,-84.7217656335566,-75.16401435635821
38156.8359375,-80.54536250758977,-74.9369582315734
38178.369140625,-84.55655193405872,-74.68912118469034
38199.90234375,-82.17726389896895,-74.41203094107021
38221.435546875,-84.60188434666854,-74.10083706607142
38242.96875,-82.55811640452883,-73.75455121718316
38264.501953125,-84.84867199189028,-73.37600202779026
38286.03515625,-82.6892320935251,-72.97151374025488
38307.568359375,-84.80994994146366,-72.5503371903815
38329.1015625,-82.61564788428555,-72.1238789251172
38350.634765625,-84.80630470207151,-71.7047879115749
38372.16796875,-82.42832553831137,-71.30596853340907
38393.701171875,-84.67291549881287,-70.93959276446631
38415.234375,-82.08500285504329,-70.61618332312032
38436.767578125,-84.69966476878444,-70.3438333901007
38458.30078125,-80.91267070145304,-70.12761763231778
38479.833984375,-84.51717597031342,-69.96923465644171
38501.3671875,-79.15988452582556,-69.86690372242907
38522.900390625,-84.65896085153298,-69.81551986180725
38544.43359375,-69.99400545229203,-69.80705283553134
38565.966796875,-68.43491477748778,-69.83115798271908
38587.5,-77.41653984442952,-69.87595219146137
38609.033203125,-79.96518014050778,-69.928897000283
38630.56640625,-83.66369872944344,-69.97772397208993
38652.099609375,-81.87745638884113,-70.01133540247564
38673.6328125,-84.85257060318908,-70.0206162072077
38695.166015625,-82.03866196226538,-69.99910020007962
38716.69921875,-84.75277987854562,-69.94344531222173
38738.232421875,-82.07941777888195,-69.85368672642485
38759.765625,-84.41972494728057,-69.73325330230341
38781.298828125,-82.00301452529573,-69.58874981985105
38802.83203125,-84.09229728417472,-69.4295242046619
38824.365234375,-81.69748174950665,-69.26705381117442
38845.8984375,-83.69461299586884,-69.11419697133303
38867.431640625,-81.18498549621395,-68.98436452917993
38888.96484375,-83.23766426638647,-68.89067042345698
38910.498046875,-80.08292833580104,-68.84512031585344
38932.03125,-82.02449394619333,-68.85789288941103
38953.564453125,-79.09386092432291,-68.93676017656877
38975.09765625,-81.53427416863987,-69.08668181950047
38996.630859375,-73.73208411367715,-69.3095944432917
39018.1640625,-69.24968542968142,-69.60440241486648
39039.697265625,-74.31618855067693,-69.9671613165624
39061.23046875,-91.07819739376828,-70.39143161346027
39082.763671875,-93.46592051894683,-70.86876826455816
39104.296875,-88.34567591732339,-71.38930326563623
39125.830078125,-89.85383716190316,-71.94237291976152
39147.36328125,-86.46362363416095,-72.51714032828112
39168.896484375,-87.91236990289639,-73.10316619377475
39190.4296875,-85.93854846344382,-73.69088723730952
39211.962890625,-86.60355398388361,-74.27197078991114
39233.49609375,-85.57482827268568,-74.83952562799016
39255.029296875,-85.84353957445208,-75.38816192554629
39276.5625,-85.35824867427615,-75.91390624517356
39298.095703125,-85.35456829869588,-76.41398973242245
39319.62890625,-85.11409106988141,-76.88653813777748
39341.162109375,-85.00287257065781,-77.33020014350112
39362.6953125,-84.9853159250153,-77.74375511061774
39384.228515625,-84.51419547925576,-78.12574243786511
39405.76171875,-85.12417484157812,-78.47415218036488
39427.294921875,-84.22640994435574,-78.78621064228068
39448.828125,-84.68631492269009,-79.05828583691776
39470.361328125,-81.35839172383187,-79.28592673193059
39491.89453125,-75.7126395989061,-79.46403797082388
39513.427734375,-81.22497006121775,-79.5871792893305
39534.9609375,-85.44996243111623,-79.64996715209942
39556.494140625,-82.03454711863117,-79.64754618715634
39578.02734375,-83.33767287700047,-79.5760906225456
39599.560546875,-83.20926473498784,-79.43329175961325
39621.09375,-83.6928078402787,-79.21878692724981
39642.626953125,-83.51188279934158,-78.93448844583429
39664.16015625,-83.6378673303936,-78.58477769280293
39685.693359375,-83.43464214160005,-78.17653893122421
39707.2265625,-83.86762941792719,-77.71901942468253
39728.759765625,-83.27927904805051,-77.22351561515822
39750.29296875,-84.00170828353407,-76.70289876601399
39771.826171875,-83.41858326593677,-76.17100641000573
39793.359375,-84.3079789062579,-75.64193717413251
39814.892578125,-83.10651760418011,-75.12929518100347
39836.42578125,-84.11463493018177,-74.64543554220286
39857.958984375,-83.3900245546196,-74.20076400069563
39879.4921875,-87.89294967595856,-73.80314136751315
39901.025390625,-87.62758538224361,-73.45743715254
39922.55859375,-81.76950635869143,-73.16526712197502
39944.091796875,-73.30589933315186,-72.92493710068227
39965.625,-74.88738939431215,-72.73160106469356
39987.158203125,-82.4968993413373,-72.57762647426703
40008.69140625,-80.00714619518006,-72.45314498893
40030.224609375,-82.23250000305667,-72.34675327889303
40051.7578125,-79.66226403306871,-72.2463176041393
40073.291015625,-82.5366788774831,-72.13982800581073
40094.82421875,-80.63038015118818,-72.01624394396482
40116.357421875,-82.33381831537682,-71.86627334252557
40137.890625,-81.05124173059605,-71.68303128371795
40159.423828125,-81.94609636237789,-71.46253274166479
40180.95703125,-81.4009207532447,-71.2039851835294
40202.490234375,-81.74513620646994,-70.9098607780137
40224.0234375,-81.69215921197775,-70.58574333273042
40245.556640625,-81.56337993497263,-70.23996082162752
40267.08984375,-82.1780379969826,-69.88302932131363
40288.623046875,-81.38281663732685,-69.52694726767969
40310.15625,-84.02146357505185,-69.18438922556676
40331.689453125,-81.27326046038488,-68.86785509546363
40353.22265625,-87.04145633841199,-68.58883338519138
40374.755859375,-76.79401730088026,-68.3570356710146
40396.2890625,-71.86138407583985,-68.17975379125839
40417.822265625,-68.6868462495706,-68.06138208568215
40439.35546875,-72.85647017505192,-68.00313481215197
40460.888671875,-78.52488872732444,-68.00297464994907
40482.421875,-75.12866364101973,-68.05575299414488
40503.955078125,-80.44156925434385,-68.15354768284016
40525.48828125,-76.68794966287436,-68.28616998675922
40547.021484375,-80.45914237267078,-68.4418011371782
40568.5546875,-77.02358978553053,-68.60771020727236
40590.087890625,-80.31387476487981,-68.77100039112231
40611.62109375,-77.16373625903738,-68.91932996095933
40633.154296875,-80.13419756754394,-69.04155744089951
40654.6875,-77.16767777608442,-69.12826752570305
40676.220703125,-79.8046670134066,-69.17214442740928
40697.75390625,-77.1388166429597,-69.16817184658788
40719.287109375,-79.38656713703568,-69.11365265986687
40740.8203125,-77.20002844813324,-69.00805561350428
40762.353515625,-78.27450978454546,-68.85270971911065
40783.88671875,-76.68929359634225,-68.65037863350453
40805.419921875,-77.17508510183083,-68.40475618588201
40826.953125,-74.90588077786232,-68.11992971944638
40848.486328125,-70.64490234349856,-67.79985963153835
40870.01953125,-67.55829444724881,-67.44792131003034
40891.552734375,-79.92657539999291,-67.06654976064296
40913.0859375,-75.56331912458566,-66.65701807432927
40934.619140625,-88.27355234033558,-66.21936922214245
40956.15234375,-76.17108876210459,-65.75250740947973
40977.685546875,-86.3542311175331,-65.2544414203391
40999.21875,-75.50488598186087,-64.72265912864002
41020.751953125,-86.18935635531983,-64.15460070254518
41042.28515625,-75.02144736012733,-63.54818891406119
41063.818359375,-86.42674332970262,-62.902369132804466
41085.3515625,-74.42536769152483,-62.21760952241125
41106.884765625,-87.23787010430064,-61.49631387412536
41128.41796875,-73.59115883966055,-60.74310530159791
41149.951171875,-88.94514597564347,-59.96494828032259
41171.484375,-72.54426010218512,-59.171088569133175
41193.017578125,-89.85511961292866,-58.37280450242592
41214.55078125,-71.0245765823218,-57.58297793746041
41236.083984375,-84.68963360835465,-56.81550765193147
41257.6171875,-68.6819698061295,-56.08460109229553
41279.150390625,-75.29181049546104,-55.403991045981385
41300.68359375,-61.88489368336849,-54.786131195620186
41322.216796875,-55.428839386696126,-54.24142799392456
41343.75,-55.85112234171264,-53.77756554366493
41365.283203125,-64.14964104565779,-53.398975162240305
41386.81640625,-68.98635675513675,-53.106492356648474
41408.349609375,-68.1890557638397,-52.89723163262097
41429.8828125,-74.46562573276708,-52.76469476795785
41451.416015625,-70.1830860132063,-52.69911194606667
41472.94921875,-75.89174176174657,-52.6879986411512
41494.482421875,-70.97077952240039,-52.71689557390569
41516.015625,-75.39266679752521,-52.77024556260891
41537.548828125,-71.40775482445562,-52.83235068503632
41559.08203125,-74.249030672757,-52.88834663165982
41580.615234375,-71.5211729441083,-52.92512898492034
41602.1484375,-72.77124387126442,-52.93216860286609
41623.681640625,-71.3154770364448,-52.90216018674694
41645.21484375,-70.82394028623796,-52.83145901625062
41666.748046875,-70.67456539928511,-52.72027499589848
41688.28125,-68.1987927384687,-52.572609585591636
41709.814453125,-70.04989409183645,-52.39593873297507
41731.34765625,-64.34441189926814,-52.200662345602936
41752.880859375,-67.70166272022674,-51.999356901763
41774.4140625,-54.26989114331883,-51.805881359120605
41795.947265625,-52.574705758649074,-51.634396615652435
41817.48046875,-57.89536667733264,-51.49836468988046
41839.013671875,-83.59943005162363,-51.40959509811498
41860.546875,-65.91410440071425,-51.37740252517752
41882.080078125,-76.09138447744884,-51.407932057155314
41903.61328125,-71.25328171419592,-51.50369653266832
41925.146484375,-74.35817484273934,-51.663355811637516
41946.6796875,-74.35958657838094,-51.8817510114109
41968.212890625,-73.13819703306453,-52.15018921156448
41989.74609375,-76.7774751331053,-52.45695702492149
42011.279296875,-72.11427579689146,-52.788025979436185
42032.8125,-78.57279377624914,-53.12789993468496
42054.345703125,-71.01818902058632,-53.46054564644028
42075.87890625,-80.05265804008772,-53.77034270691038
42097.412109375,-69.79888923828281,-54.04298873275144
42118.9453125,-81.36331447817943,-54.26629982604957
42140.478515625,-68.11854260669087,-54.43085464926125
42162.01171875,-81.54125549836083,-54.53044229119158
42183.544921875,-65.57942080706182,-54.56228856751767
42205.078125,-76.60379827314097,-54.527051425356774
42226.611328125,-59.423531229832065,-54.42859253487057
42248.14453125,-55.15657120139956,-54.27354776488521
42269.677734375,-57.5689693797626,-54.07073293883087
42291.2109375,-67.57386919906062,-53.83043208948321
42312.744140625,-73.84629555838495,-53.56362263513805
42334.27734375,-71.263927031438,-53.28119501872714
42355.810546875,-81.22095242218452,-52.993223222782184
42377.34375,-72.60147745450006,-52.70833734853287
42398.876953125,-77.5718294174561,-52.43324057722362
42420.41015625,-73.10124754942915,-52.17240102875309
42441.943359375,-74.49067373334253,-51.92793521636781
42463.4765625,-73.16601635241543,-51.69968502182783
42485.009765625,-72.18324215677788,-51.48547549475304
42506.54296875,-72.97781630902657,-51.281527397066014
42528.076171875,-70.15109430117879,-51.08298724521088
42549.609375,-72.53423994865774,-50.88452944654031
42571.142578125,-68.00754884981767,-50.680980542684544
42592.67578125,-71.43511120832446,-50.467914846927464
42614.208984375,-64.97360931509883,-50.242173886106684
42635.7421875,-69.99388561941099,-50.0022687326116
42657.275390625,-61.13617157214241,-49.748633977903474
42678.80859375,-63.93863423138892,-49.48371397754617
42700.341796875,-49.83591166532944,-49.21187515533723
42721.875,-48.38472115230043,-48.93915157435333
42743.408203125,-56.19012631706368,-48.672843644765855
42764.94140625,-63.27218733668088,-48.42100079481044
42786.474609375,-64.35465537197967,-48.1918273798376
42808.0078125,-67.14277465769437,-47.99305644687104
42829.541015625,-70.78121300220326,-47.831337858125096
42851.07421875,-67.34344588530934,-47.71168562737586
42872.607421875,-74.90252847457545,-47.6370243326701
42894.140625,-67.2677598730638,-47.607866587428745
42915.673828125,-79.00216359999929,-47.62214344613575
42937.20703125,-66.64538415098865,-47.67519811894697
42958.740234375,-81.7367308085941,-47.75994139495454
42980.2734375,-65.73012729393757,-47.867155670658136
43001.806640625,-81.67531361276562,-47.9859243385122
43023.33984375,-64.34852909651893,-48.10415527610977
43044.873046875,-78.77182284126505,-48.20916187146183
43066.40625,-62.51103079927754,-48.28826277685509
43087.939453125,-76.94754718486723,-48.32936250058444
43109.47265625,-59.04629771221994,-48.321478859010476
43131.005859375,-70.45889788831153,-48.25518981151183
43152.5390625,-52.13069205643748,-48.12298066760546
43174.072265625,-47.8613286072786,-47.91948230941743
43195.60546875,-51.21575657892773,-47.641601040336035
43217.138671875,-67.17197168722292,-47.28855005725512
43238.671875,-64.42962264784522,-46.861800507940565
43260.205078125,-69.94843189919169,-46.36497591963199
43281.73828125,-72.67978749459607,-45.80371693847702
43303.271484375,-69.72874064177091,-45.18554350244247
43324.8046875,-76.04561519880927,-44.51973874403187
43346.337890625,-68.85202877876286,-43.817273312254265
43367.87109375,-72.31687101013759,-43.09078089788816
43389.404296875,-67.563351141031,-42.3545862421266
43410.9375,-68.76494372268176,-41.62477667028867
43432.470703125,-65.96596193094082,-40.91929817952705
43454.00390625,-65.66956373390792,-40.25804830095548
43475.537109375,-63.976708675145176,-39.66293126868656
43497.0703125,-62.577798913250774,-39.157837237119494
43518.603515625,-61.21659685506339,-38.768506960818684
43540.13671875,-58.72895110405676,-38.52224679296264
43561.669921875,-57.481374044213524,-38.44746607537217
43583.203125,-53.37566243569695,-38.57301968202463
43604.736328125,-50.272922438082546,-38.92735203620722
43626.26953125,-39.80445709122516,-39.537454482276985
43647.802734375,-39.24945930705,-40.42766438148114
43669.3359375,-47.692084246061576,-41.61835050820392
43690.869140625,-53.93323820623083,-43.12454399102272
43712.40234375,-54.65854380193347,-44.954585959233206
43733.935546875,-59.47440296885214,-47.10887114382121
43755.46875,-58.39568384045389,-49.57877008742541
43777.001953125,-62.754833998157196,-52.34581077838841
43798.53515625,-60.75282860312091,-55.38119322163435
43820.068359375,-65.30702209901116,-58.64569784865112
43841.6015625,-62.49648472706507,-62.09003128016227
43863.134765625,-67.30092043429197,-65.65563166862194
43884.66796875,-63.82856554846993,-69.27593184463744
43906.201171875,-68.87094787160167,-72.8780531813019
43927.734375,-64.82354674311219,-76.38487802096661
43949.267578125,-70.0980949559186,-79.71742526457868
43970.80078125,-65.54221789403239,-82.79743381910816
43992.333984375,-71.09171815662889,-85.55004337546912
44013.8671875,-66.0278964505153,-87.90645252295413
44035.400390625,-71.78459507424546,-89.80643122878206
44056.93359375,-66.34149941310012,-91.20056855777278
44078.466796875,-72.11650706860257,-92.05214708688068


==> ISMIR-manuscript (3)/data/17_M_Ma2_Sm_So_R.csv <==
f,ogR,taeR
0.0,-12.390304,-15.320077859373399
86.1328125,-18.919796,-15.495128901391087
172.265625,-23.3284,-16.012052839184715
258.3984375,-14.305201,-16.846621369592665
344.53125,-18.9484,-17.959958008750057
430.6640625,-8.960553,-19.300701707088223
516.796875,-13.185535,-20.807856607119348
602.9296875,-30.835949,-22.414161236502373
689.0625,-27.172523,-24.04978000983437
775.1953125,-30.777903,-25.646101073816116
861.328125,-26.742481,-27.139418448730858
947.4609375,-21.96117,-28.474283542103432
1033.59375,-25.705723,-29.60633111782056
1119.7265625,-37.148853,-30.504416611010004
1205.859375,-24.016535,-31.151943482128974
1291.9921875,-43.109623,-31.54730866978129
1378.125,-24.440672,-31.703448196603944
1464.2578125,-35.06404,-31.646520334442535
1550.390625,-34.127777,-31.413817025060343
1636.5234375,-33.164867,-31.051042121814476
1722.65625,-27.357006,-30.60913437910264
1808.7890625,-21.064846,-30.140841358834688
1894.921875,-28.334578,-29.69726559349439
1981.0546875,-36.405922,-29.324605295151116
2067.1875,-37.450188,-29.061298385658407
2153.3203125,-24.95082,-28.93575135074618
2239.453125,-23.33181,-28.964795025898965
2325.5859375,-23.262909,-29.152960388994124
2411.71875,-27.550415,-29.492611951551662
2497.8515625,-39.194214,-29.96491809980479
2583.984375,-41.442947,-30.54158069411063
2670.1171875,-32.59882,-31.187194339196637
2756.25,-28.548624,-31.862062651559008
2842.3828125,-25.345,-32.525267683718
2928.515625,-30.87241,-33.137771737430626
3014.6484375,-36.564827,-33.665329451675234
3100.78125,-28.560152,-34.081002530556624
3186.9140625,-33.927547,-34.36709888418366
3273.046875,-34.107445,-34.516400294028074
3359.1796875,-33.063015,-34.53259500820599
3445.3125,-38.874504,-34.42989017031836
3531.4453125,-41.20244,-34.23183942546033
3617.578125,-35.832375,-33.96947896555454
3703.7109375,-35.90897,-33.678916342751386
3789.84375,-29.875732,-33.39855672750903
3875.9765625,-36.942978,-33.166177816899214
3962.109375,-28.186533,-33.016075225012194
4048.2421875,-25.878769,-32.976494020140514
4134.375,-35.906273,-33.06753950116953
4220.5078125,-35.715378,-33.29972298423781
4306.640625,-32.16009,-33.673249111933735
4392.7734375,-32.759964,-34.17809376357161
4478.90625,-30.057045,-34.794860466194166
4565.0390625,-39.014946,-35.49634303769785
4651.171875,-43.763245,-36.24966774534492
4737.3046875,-33.96904,-37.01884382382571
4823.4375,-39.83417,-37.76752028952618
4909.5703125,-46.282078,-38.46173207908694
4995.703125,-31.321623,-39.07242083535926
5081.8359375,-45.80601,-39.577534996484246
5167.96875,-32.793995,-39.963548679353536
5254.1015625,-38.931183,-40.22628639708786
5340.234375,-51.3051,-40.370997082851844
5426.3671875,-39.975124,-40.411681646410614
5512.5,-38.90916,-40.36973843548405
5598.6328125,-37.018616,-40.272045615471185
5684.765625,-35.55971,-40.1486441590386
5770.8984375,-37.97391,-40.03021619782491
5857.03125,-39.28633,-39.945568390591845
5943.1640625,-44.664455,-39.919327492617406
6029.296875,-42.28473,-39.97003569337653
6115.4296875,-48.400314,-40.10879817228684
6201.5625,-38.707706,-40.33858764934653
6287.6953125,-35.54506,-40.65425447827566
6373.828125,-39.211105,-41.043230769528094
6459.9609375,-40.624733,-41.48685819712166
6546.09375,-46.187187,-41.96221650320207
6632.2265625,-37.203377,-42.44428772364711
6718.359375,-41.504803,-42.90826338338864
6804.4921875,-46.73118,-43.33179072224261
6890.625,-42.77694,-43.69696037883918
6976.7578125,-48.64991,-43.99186135750377
7062.890625,-44.08329,-44.21156755113729
7149.0234375,-47.61072,-44.35847031849411
7235.15625,-48.30193,-44.44192932113267
7321.2890625,-47.83568,-44.47727405774211
7407.421875,-43.044643,-44.48424609557813
7493.5546875,-46.09859,-44.485021898243424
7579.6875,-41.277317,-44.50199402714179
7665.8203125,-37.68414,-44.555511003151
7751.953125,-43.161053,-44.66178121344414
7838.0859375,-45.11167,-44.831133383675244
7924.21875,-42.55905,-45.06679630290062
8010.3515625,-44.736343,-45.3643161549164
8096.484375,-40.54505,-45.71167471268413
8182.6171875,-52.673435,-46.09011048722649
8268.75,-49.5086,-46.475582943912855
8354.8828125,-51.35945,-46.84076247403897
8441.015625,-51.60013,-47.15738095467287
8527.1484375,-59.878113,-47.39874367669675
8613.28125,-39.76842,-47.54218624629044
8699.4140625,-50.2805,-47.57126141600502
8785.546875,-44.923332,-47.47746074317785
8871.6796875,-38.020123,-47.26131297080624
8957.8125,-36.763462,-46.93275206380057
9043.9453125,-39.593777,-46.5107086639236
9130.078125,-47.07979,-46.02194422498103
9216.2109375,-60.2211,-45.49921168805496
9302.34375,-54.393257,-44.97888471847345
9388.4765625,-40.943115,-44.498244222552174
9474.609375,-40.634903,-44.09264200589077
9560.7421875,-39.284893,-43.79277423846865
9646.875,-36.568745,-43.6222906145554
9733.0078125,-42.82181,-43.59593916113475
9819.140625,-38.961414,-43.71840361936918
9905.2734375,-42.649227,-43.98393373438425
9991.40625,-55.019707,-44.37680335322595
10077.5390625,-46.948257,-44.87256244606484
10163.671875,-48.884827,-45.43998284577355
10249.8046875,-62.208385,-46.04353928218826
10335.9375,-46.2201,-46.646222145497944
10422.0703125,-42.24109,-47.21245023521163
10508.203125,-43.65931,-47.7108429978927
10594.3359375,-49.74359,-48.116623246503835
10680.46875,-42.61612,-48.41345218542657
10766.6015625,-51.374573,-48.59454618714088
10852.734375,-46.13241,-48.66298519030615
10938.8671875,-45.7622,-48.63119072310571
11025.0,-46.472633,-48.519621637041936
11111.1328125,-54.64855,-48.3548017199051
11197.265625,-46.30246,-48.16684982244078
11283.3984375,-51.15723,-47.9867251669739
11369.53125,-44.76276,-47.84342451207249
11455.6640625,-47.680645,-47.76137175756291
11541.796875,-50.08397,-47.75822402892875
11627.9296875,-49.918037,-47.84328266108864
11714.0625,-47.02189,-48.01664581712613
11800.1953125,-49.90403,-48.269176108417554
11886.328125,-49.94155,-48.5832869096412
11972.4609375,-48.236694,-48.93448100838941
12058.59375,-45.057446,-49.29351075485927
12144.7265625,-54.47742,-49.62897547151803
12230.859375,-54.713917,-49.910134095283745
12316.9921875,-43.966644,-50.10969207732568
12403.125,-51.012985,-50.20632307713385
12489.2578125,-60.25422,-50.18670783668986
12575.390625,-44.043003,-50.046912956685134
12661.5234375,-43.45444,-49.79298769853046
12747.65625,-42.90719,-49.440722704459745
12833.7890625,-50.75373,-49.01458508847709
12919.921875,-48.12828,-48.54591372838793
13006.0546875,-49.01445,-48.07052091823753
13092.1875,-43.470913,-47.62589656414608
13178.3203125,-55.60612,-47.2482446221442
13264.453125,-44.48403,-46.96959569073759
13350.5859375,-41.55137,-46.8152334327594
13436.71875,-42.50597,-46.80164639487419
13522.8515625,-57.06993,-46.935173082201736
13608.984375,-47.381268,-47.211450573091874
13695.1171875,-49.609177,-47.61571042334677
13781.25,-57.27295,-48.123895741517856
13867.3828125,-51.191498,-48.704505999254295
13953.515625,-45.18141,-49.32101700414059
14039.6484375,-42.45195,-49.93467741005141
14125.78125,-46.634754,-50.507453934555045
14211.9140625,-62.190166,-51.004887404777705
14298.046875,-59.82514,-51.39863153477512
14384.1796875,-50.430496,-51.668474938804884
14470.3125,-46.332817,-51.803691713543294
14556.4453125,-50.766403,-51.803623038213544
14642.578125,-42.55974,-51.677456705473155
14728.7109375,-58.366783,-51.443237800147166
14814.84375,-51.014065,-51.12620628749631
14900.9765625,-43.174294,-50.756610844678264
14987.109375,-49.062675,-50.36718848380261
15073.2421875,-53.926582,-49.99052318202889
15159.375,-52.77542,-49.65650211619672
15245.5078125,-48.437454,-49.39007504328132
15331.640625,-50.035645,-49.20949229720739
15417.7734375,-49.336815,-49.125152644350145
15503.90625,-48.24246,-49.13913787927843
15590.0390625,-41.897507,-49.24545137790821
15676.171875,-56.86749,-49.43091806134551
15762.3046875,-52.26501,-49.676648483576706
15848.4375,-49.18775,-49.95992463912454
15934.5703125,-48.943985,-50.25633327668507
16020.703125,-63.455082,-50.54195646364059
16106.8359375,-46.49446,-50.7954299191854
16192.96875,-41.43917,-50.99969678011004
16279.1015625,-54.707523,-51.143316120070146
16365.234375,-49.319683,-51.22122861210761
16451.3671875,-51.100025,-51.23493216505708
16537.5,-54.23382,-51.19207356744717
16623.6328125,-50.919243,-51.10551337557496
16709.765625,-44.07373,-50.99196599624301
16795.8984375,-51.583664,-50.87035131695387
16882.03125,-53.908386,-50.76001550143729
16968.1640625,-49.869087,-50.678985102711536
17054.296875,-59.63504,-50.64241021023976
17140.4296875,-48.988457,-50.66133005620283
17226.5625,-42.542603,-50.741860703159915
17312.6953125,-53.29041,-50.88486246492701
17398.828125,-53.399994,-51.0860985978789
17484.9609375,-65.39097,-51.33685086839064
17571.09375,-51.199944,-51.62491608605216
17657.2265625,-49.047783,-51.93587434357612
17743.359375,-48.364655,-52.2544974577861
17829.4921875,-49.718536,-52.566156821031825
17915.625,-53.673378,-52.85809417554067
18001.7578125,-56.30285,-53.120436066196326
18087.890625,-46.878372,-53.34686106156294
18174.0234375,-55.50296,-53.534865394712845
18260.15625,-58.73795,-53.685613861727994
18346.2890625,-45.23391,-53.803404627292515
18432.421875,-61.259556,-53.89481500417732
18518.5546875,-65.29173,-53.96762663288789
18604.6875,-50.09984,-54.02964982157123
18690.8203125,-57.741867,-54.08757611676709
18776.953125,-49.049072,-54.14598461773089
18863.0859375,-49.213585,-54.206611503410535
18949.21875,-60.073093,-54.26796528239676
19035.3515625,-61.54078,-54.32533501129975
19121.484375,-46.687584,-54.37119855729306
19207.6171875,-47.835358,-54.395996780050965
19293.75,-52.067856,-54.389201260449255
19379.8828125,-50.452133,-54.34057162742746
19466.015625,-62.75344,-54.24147673578429
19552.1484375,-59.29541,-54.08614412493864
19638.28125,-51.81562,-53.87270542374991
19724.4140625,-46.342854,-53.60392151779572
19810.546875,-48.334167,-53.287499004085205
19896.6796875,-49.59068,-52.935946266350896
19982.8125,-55.98275,-52.56596007609795
20068.9453125,-47.386536,-52.19737804953613
20155.078125,-54.138382,-51.85177443959307
20241.2109375,-53.29479,-51.5508126482726
20327.34375,-54.48431,-51.31449406915
20413.4765625,-44.85807,-51.159456823711345
20499.609375,-56.72911,-51.097478144136886
20585.7421875,-54.665436,-51.13432032620706
20671.875,-52.3817,-51.269033352836246
20758.0078125,-52.413483,-51.49378969013285
20844.140625,-49.71647,-51.79428160767997
20930.2734375,-50.65837,-52.15066261911243
21016.40625,-50.550705,-52.538966596578774
21102.5390625,-57.006077,-52.932895088162724
21188.671875,-54.263603,-53.30582926450419
21274.8046875,-65.14733,-53.63290088833277
21360.9375,-54.588783,-53.892948843566735
21447.0703125,-48.776115,-54.07019494410179
21533.203125,-46.27414,-54.155494504631385
21619.3359375,-52.730644,-54.14705173955512
21705.46875,-53.13514,-54.050534555760805
21791.6015625,-53.876987,-53.878573917506614
21877.734375,-49.640003,-53.64968531726603
21963.8671875,-61.64763,-53.38669943301716
22050.0,-46.584095,-53.11483145657501
22136.1328125,-61.64763,-52.85955010802442
22222.265625,-49.640003,-52.64442521087148
22308.3984375,-53.876987,-52.48913527785194
22394.53125,-53.13514,-52.407803564834225
22480.6640625,-52.730644,-52.407803564834225
22566.796875,-46.27414,-52.48913527785194
22652.9296875,-48.776115,-52.64442521087148
22739.0625,-54.588783,-52.85955010802442
22825.1953125,-65.14733,-53.11483145657501
22911.328125,-54.263603,-53.38669943301716
22997.4609375,-57.006077,-53.64968531726603
23083.59375,-50.550705,-53.878573917506614
23169.7265625,-50.65837,-54.050534555760805
23255.859375,-49.71647,-54.14705173955512
23341.9921875,-52.413483,-54.155494504631385
23428.125,-52.3817,-54.07019494410179
23514.2578125,-54.665436,-53.892948843566735
23600.390625,-56.72911,-53.63290088833277
23686.5234375,-44.85807,-53.30582926450419
23772.65625,-54.48431,-52.932895088162724
23858.7890625,-53.29479,-52.538966596578774
23944.921875,-54.138382,-52.15066261911243
24031.0546875,-47.386536,-51.79428160767997
24117.1875,-55.98275,-51.49378969013285
24203.3203125,-49.59068,-51.269033352836246
24289.453125,-48.334167,-51.13432032620706
24375.5859375,-46.342854,-51.097478144136886
24461.71875,-51.81562,-51.159456823711345
24547.8515625,-59.29541,-51.31449406915
24633.984375,-62.75344,-51.5508126482726
24720.1171875,-50.452133,-51.85177443959307
24806.25,-52.067856,-52.19737804953613
24892.3828125,-47.835358,-52.56596007609795
24978.515625,-46.687584,-52.935946266350896
25064.6484375,-61.54078,-53.287499004085205
25150.78125,-60.073093,-53.60392151779572
25236.9140625,-49.213585,-53.87270542374991
25323.046875,-49.049072,-54.08614412493864
25409.1796875,-57.741867,-54.24147673578429
25495.3125,-50.09984,-54.34057162742746
25581.4453125,-65.29173,-54.389201260449255
25667.578125,-61.259556,-54.395996780050965
25753.7109375,-45.23391,-54.37119855729306
25839.84375,-58.73795,-54.32533501129975
25925.9765625,-55.50296,-54.26796528239676
26012.109375,-46.878372,-54.206611503410535
26098.2421875,-56.30285,-54.14598461773089
26184.375,-53.673378,-54.08757611676709
26270.5078125,-49.718536,-54.02964982157123
26356.640625,-48.364655,-53.96762663288789
26442.7734375,-49.047783,-53.89481500417732
26528.90625,-51.199944,-53.803404627292515
26615.0390625,-65.39097,-53.685613861727994
26701.171875,-53.399994,-53.534865394712845
26787.3046875,-53.29041,-53.34686106156294
26873.4375,-42.542603,-53.120436066196326
26959.5703125,-48.988457,-52.85809417554067
27045.703125,-59.63504,-52.566156821031825
27131.8359375,-49.869087,-52.2544974577861
27217.96875,-53.908386,-51.93587434357612
27304.1015625,-51.583664,-51.62491608605216
27390.234375,-44.07373,-51.33685086839064
27476.3671875,-50.919243,-51.0860985978789
27562.5,-54.23382,-50.88486246492701
27648.6328125,-51.100025,-50.741860703159915
27734.765625,-49.319683,-50.66133005620283
27820.8984375,-54.707523,-50.64241021023976
27907.03125,-41.43917,-50.678985102711536
27993.1640625,-46.49446,-50.76001550143729
28079.296875,-63.455082,-50.87035131695387
28165.4296875,-48.943985,-50.99196599624301
28251.5625,-49.18775,-51.10551337557496
28337.6953125,-52.26501,-51.19207356744717
28423.828125,-56.86749,-51.23493216505708
28509.9609375,-41.897507,-51.22122861210761
28596.09375,-48.24246,-51.143316120070146
28682.2265625,-49.336815,-50.99969678011004
28768.359375,-50.035645,-50.7954299191854
28854.4921875,-48.437454,-50.54195646364059
28940.625,-52.77542,-50.25633327668507
29026.7578125,-53.926582,-49.95992463912454
29112.890625,-49.062675,-49.676648483576706
29199.0234375,-43.174294,-49.43091806134551
29285.15625,-51.014065,-49.24545137790821
29371.2890625,-58.366783,-49.13913787927843
29457.421875,-42.55974,-49.125152644350145
29543.5546875,-50.766403,-49.20949229720739
29629.6875,-46.332817,-49.39007504328132
29715.8203125,-50.430496,-49.65650211619672
29801.953125,-59.82514,-49.99052318202889
29888.0859375,-62.190166,-50.36718848380261
29974.21875,-46.634754,-50.756610844678264
30060.3515625,-42.45195,-51.12620628749631
30146.484375,-45.18141,-51.443237800147166
30232.6171875,-51.191498,-51.677456705473155
30318.75,-57.27295,-51.803623038213544
30404.8828125,-49.609177,-51.803691713543294
30491.015625,-47.381268,-51.668474938804884
30577.1484375,-57.06993,-51.39863153477512
30663.28125,-42.50597,-51.004887404777705
30749.4140625,-41.55137,-50.507453934555045
30835.546875,-44.48403,-49.93467741005141
30921.6796875,-55.60612,-49.32101700414059
31007.8125,-43.470913,-48.704505999254295
31093.9453125,-49.01445,-48.123895741517856
31180.078125,-48.12828,-47.61571042334677
31266.2109375,-50.75373,-47.211450573091874
31352.34375,-42.90719,-46.935173082201736
31438.4765625,-43.45444,-46.80164639487419
31524.609375,-44.043003,-46.8152334327594
31610.7421875,-60.25422,-46.96959569073759
31696.875,-51.012985,-47.2482446221442
31783.0078125,-43.966644,-47.62589656414608
31869.140625,-54.713917,-48.07052091823753
31955.2734375,-54.47742,-48.54591372838793
32041.40625,-45.057446,-49.01458508847709
32127.5390625,-48.236694,-49.440722704459745
32213.671875,-49.94155,-49.79298769853046
32299.8046875,-49.90403,-50.046912956685134
32385.9375,-47.02189,-50.18670783668986
32472.0703125,-49.918037,-50.20632307713385
32558.203125,-50.08397,-50.10969207732568
32644.3359375,-47.680645,-49.910134095283745
32730.46875,-44.76276,-49.62897547151803
32816.6015625,-51.15723,-49.29351075485927
32902.734375,-46.30246,-48.93448100838941
32988.8671875,-54.64855,-48.5832869096412
33075.0,-46.472633,-48.269176108417554
33161.1328125,-45.7622,-48.01664581712613
33247.265625,-46.13241,-47.84328266108864
33333.3984375,-51.374573,-47.75822402892875
33419.53125,-42.61612,-47.76137175756291
33505.6640625,-49.74359,-47.84342451207249
33591.796875,-43.65931,-47.9867251669739
33677.9296875,-42.24109,-48.16684982244078
33764.0625,-46.2201,-48.3548017199051
33850.1953125,-62.208385,-48.519621637041936
33936.328125,-48.884827,-48.63119072310571
34022.4609375,-46.948257,-48.66298519030615
34108.59375,-55.019707,-48.59454618714088
34194.7265625,-42.649227,-48.41345218542657
34280.859375,-38.961414,-48.116623246503835
34366.9921875,-42.82181,-47.7108429978927
34453.125,-36.568745,-47.21245023521163
34539.2578125,-39.284893,-46.646222145497944
34625.390625,-40.634903,-46.04353928218826
34711.5234375,-40.943115,-45.43998284577355
34797.65625,-54.393257,-44.87256244606484
34883.7890625,-60.2211,-44.37680335322595
34969.921875,-47.07979,-43.98393373438425
35056.0546875,-39.593777,-43.71840361936918
35142.1875,-36.763462,-43.59593916113475
35228.3203125,-38.020123,-43.6222906145554
35314.453125,-44.923332,-43.79277423846865
35400.5859375,-50.2805,-44.09264200589077
35486.71875,-39.76842,-44.498244222552174
35572.8515625,-59.878113,-44.97888471847345
35658.984375,-51.60013,-45.49921168805496
35745.1171875,-51.35945,-46.02194422498103
35831.25,-49.5086,-46.5107086639236
35917.3828125,-52.673435,-46.93275206380057
36003.515625,-40.54505,-47.26131297080624
36089.6484375,-44.736343,-47.47746074317785
36175.78125,-42.55905,-47.57126141600502
36261.9140625,-45.11167,-47.54218624629044
36348.046875,-43.161053,-47.39874367669675
36434.1796875,-37.68414,-47.15738095467287
36520.3125,-41.277317,-46.84076247403897
36606.4453125,-46.09859,-46.475582943912855
36692.578125,-43.044643,-46.09011048722649
36778.7109375,-47.83568,-45.71167471268413
36864.84375,-48.30193,-45.3643161549164
36950.9765625,-47.61072,-45.06679630290062
37037.109375,-44.08329,-44.831133383675244
37123.2421875,-48.64991,-44.66178121344414
37209.375,-42.77694,-44.555511003151
37295.5078125,-46.73118,-44.50199402714179
37381.640625,-41.504803,-44.485021898243424
37467.7734375,-37.203377,-44.48424609557813
37553.90625,-46.187187,-44.47727405774211
37640.0390625,-40.624733,-44.44192932113267
37726.171875,-39.211105,-44.35847031849411
37812.3046875,-35.54506,-44.21156755113729
37898.4375,-38.707706,-43.99186135750377
37984.5703125,-48.400314,-43.69696037883918
38070.703125,-42.28473,-43.33179072224261
38156.8359375,-44.664455,-42.90826338338864
38242.96875,-39.28633,-42.44428772364711
38329.1015625,-37.97391,-41.96221650320207
38415.234375,-35.55971,-41.48685819712166
38501.3671875,-37.018616,-41.043230769528094
38587.5,-38.90916,-40.65425447827566
38673.6328125,-39.975124,-40.33858764934653
38759.765625,-51.3051,-40.10879817228684
38845.8984375,-38.931183,-39.97003569337653
38932.03125,-32.793995,-39.919327492617406
39018.1640625,-45.80601,-39.945568390591845
39104.296875,-31.321623,-40.03021619782491
39190.4296875,-46.282078,-40.1486441590386
39276.5625,-39.83417,-40.272045615471185
39362.6953125,-33.96904,-40.36973843548405
39448.828125,-43.763245,-40.411681646410614
39534.9609375,-39.014946,-40.370997082851844
39621.09375,-30.057045,-40.22628639708786
39707.2265625,-32.759964,-39.963548679353536
39793.359375,-32.16009,-39.577534996484246
39879.4921875,-35.715378,-39.07242083535926
39965.625,-35.906273,-38.46173207908694
40051.7578125,-25.878769,-37.76752028952618
40137.890625,-28.186533,-37.01884382382571
40224.0234375,-36.942978,-36.24966774534492
40310.15625,-29.875732,-35.49634303769785
40396.2890625,-35.90897,-34.794860466194166
40482.421875,-35.832375,-34.17809376357161
40568.5546875,-41.20244,-33.673249111933735
40654.6875,-38.874504,-33.29972298423781
40740.8203125,-33.063015,-33.06753950116953
40826.953125,-34.107445,-32.976494020140514
40913.0859375,-33.927547,-33.016075225012194
40999.21875,-28.560152,-33.166177816899214
41085.3515625,-36.564827,-33.39855672750903
41171.484375,-30.87241,-33.678916342751386
41257.6171875,-25.345,-33.96947896555454
41343.75,-28.548624,-34.23183942546033
41429.8828125,-32.59882,-34.42989017031836
41516.015625,-41.442947,-34.53259500820599
41602.1484375,-39.194214,-34.516400294028074
41688.28125,-27.550415,-34.36709888418366
41774.4140625,-23.262909,-34.081002530556624
41860.546875,-23.33181,-33.665329451675234
41946.6796875,-24.95082,-33.137771737430626
42032.8125,-37.450188,-32.525267683718
42118.9453125,-36.405922,-31.862062651559008
42205.078125,-28.334578,-31.187194339196637
42291.2109375,-21.064846,-30.54158069411063
42377.34375,-27.357006,-29.96491809980479
42463.4765625,-33.164867,-29.492611951551662
42549.609375,-34.127777,-29.152960388994124
42635.7421875,-35.06404,-28.964795025898965
42721.875,-24.440672,-28.93575135074618
42808.0078125,-43.109623,-29.061298385658407
42894.140625,-24.016535,-29.324605295151116
42980.2734375,-37.148853,-29.69726559349439
43066.40625,-25.705723,-30.140841358834688
43152.5390625,-21.96117,-30.60913437910264
43238.671875,-26.742481,-31.051042121814476
43324.8046875,-30.777903,-31.413817025060343
43410.9375,-27.172523,-31.646520334442535
43497.0703125,-30.835949,-31.703448196603944
43583.203125,-13.185535,-31.54730866978129
43669.3359375,-8.960553,-31.151943482128974
43755.46875,-18.9484,-30.504416611010004
43841.6015625,-14.305201,-29.60633111782056
43927.734375,-23.3284,-28.474283542103432
44013.8671875,-18.919796,-27.139418448730858


==> ISMIR-manuscript (3)/data/187_L_SaLp_At_So_H.csv <==
f,ogH,taeH
0.0,-71.5481791035711,-93.65178853771276
21.533203125,-87.68175305170037,-92.22514970983536
43.06640625,-71.50186972300202,-88.19436715899883
64.599609375,-82.29943134588717,-82.24576134889206
86.1328125,-71.74033568191929,-75.33571745547145
107.666015625,-74.2064395643066,-68.46209012114879
129.19921875,-76.0508426519409,-62.436172154370865
150.732421875,-58.36149526079613,-57.71821949737113
172.265625,-52.97956810949857,-54.36192835347175
193.798828125,-59.78797665589047,-52.08045606948541
215.33203125,-59.635502444927084,-50.407792351949404
236.865234375,-62.17582333732773,-48.8975845854823
258.3984375,-57.181859800123334,-47.28922689834417
279.931640625,-58.81058811437301,-45.58427193290511
301.46484375,-50.075180837051214,-44.011280011315854
322.998046875,-42.971287812777014,-42.900862423626656
344.53125,-44.302451250686616,-42.52716754700689
366.064453125,-56.02837595649152,-42.982826490352394
387.59765625,-57.73403835001161,-44.1368529606066
409.130859375,-62.39348142417025,-45.68714180029125
430.6640625,-64.29988362308659,-47.27815606207759
452.197265625,-65.80886406971918,-48.62852780506888
473.73046875,-57.84123635877756,-49.61362131873494
495.263671875,-52.22635847103878,-50.27308054306906
516.796875,-53.42926570917981,-50.7499330282524
538.330078125,-67.33809937465617,-51.19801458984094
559.86328125,-61.4067897286285,-51.70445611125024
581.396484375,-67.67990506068197,-52.26061848555026
602.9296875,-64.54757917359865,-52.78680942559539
624.462890625,-65.26756697005331,-53.188750131472815
645.99609375,-57.054900851484945,-53.41094835713676
667.529296875,-54.65586626027601,-53.45912820433712
689.0625,-58.259523397702665,-53.38505636596295
710.595703125,-68.3701311978484,-53.24964756907058
732.12890625,-62.89322836255064,-53.09139840226823
753.662109375,-67.06517835449407,-52.92133578051054
775.1953125,-63.89740712592342,-52.74701564905173
796.728515625,-60.82870601132048,-52.60806992028651
818.26171875,-53.29806827369076,-52.59631996568207
839.794921875,-53.861689148140556,-52.84030506508782
861.328125,-61.956615637163594,-53.45363971231834
882.861328125,-65.487100115802,-54.46812784957206
904.39453125,-65.03549972560269,-55.78408976836648
925.927734375,-68.87757898446547,-57.165384230165515
947.4609375,-65.39998004012813,-58.28748562182685
968.994140625,-72.38649768967574,-58.823442990685436
990.52734375,-57.295140668847296,-58.53630987519555
1012.060546875,-57.62374490734935,-57.34511818773038
1033.59375,-66.41990508955665,-55.34421338419057
1055.126953125,-58.8857579260395,-52.77528157912067
1076.66015625,-64.30758011446548,-49.96775808613491
1098.193359375,-55.14802682154745,-47.269676034786066
1119.7265625,-59.123841325460525,-44.986920849439954
1141.259765625,-44.196628531473316,-43.33950702168863
1162.79296875,-42.16341697362174,-42.43582457059267
1184.326171875,-48.45745108341833,-42.263876962800715
1205.859375,-58.700024192005614,-42.701171841893526
1227.392578125,-55.36152389195546,-43.547005832354486
1248.92578125,-60.38173486633118,-44.577385043366924
1270.458984375,-56.8927948708484,-45.61295983223027
1291.9921875,-54.743306057552886,-46.57898794746576
1313.525390625,-46.57645201996961,-47.53150610204244
1335.05859375,-48.502882544621414,-48.63170177521444
1356.591796875,-61.74864763880572,-50.070492054056245
1378.125,-62.01492890681033,-51.969383517267005
1399.658203125,-73.50980122532887,-54.299449251209055
1421.19140625,-66.53685332656842,-56.85773381593127
1442.724609375,-80.03613537462786,-59.318061391504045
1464.2578125,-63.08999602680211,-61.33998785289137
1485.791015625,-65.73399207824654,-62.69117610165755
1507.32421875,-72.791526118586,-63.3294622674933
1528.857421875,-81.47321819455685,-63.40714532946169
1550.390625,-73.85499532940338,-63.19489738612017
1571.923828125,-83.92726333083152,-62.9597523888064
1593.45703125,-70.73294140105963,-62.85279378881059
1614.990234375,-81.3309919259832,-62.856866922472534
1636.5234375,-63.354638321771496,-62.8154226249426
1658.056640625,-63.52841995154677,-62.524943543920116
1679.58984375,-74.86229881535934,-61.84441415100469
1701.123046875,-83.6712250240208,-60.76992217115897
1722.65625,-76.75540418463936,-59.442470494281416
1744.189453125,-88.69568733105204,-58.09132184942883
1765.72265625,-69.74223187604392,-56.945768080147104
1787.255859375,-70.89683019901231,-56.15986022025091
1808.7890625,-56.14442649560367,-55.78263844807597
1830.322265625,-54.78068773500036,-55.77867772707508
1851.85546875,-64.83454969205984,-56.07619330523501
1873.388671875,-65.20586830788402,-56.6075754700465
1894.921875,-75.12500293319236,-57.316147190899365
1916.455078125,-64.65505666332999,-58.12724987962683
1937.98828125,-79.25188479309054,-58.907061065234444
1959.521484375,-59.60560201009417,-59.44402758580496
1981.0546875,-59.873662379270414,-59.47842397110265
2002.587890625,-69.12106755162102,-58.77988893745919
2024.12109375,-74.27707972576496,-57.244520099005165
2045.654296875,-65.06037349834217,-54.967583955142146
2067.1875,-71.82059954953911,-52.25396460078662
2088.720703125,-59.155695035926975,-49.55379989850115
2110.25390625,-64.34869477073424,-47.34315642137741
2131.787109375,-47.400119200398834,-45.99346053849855
2153.3203125,-44.7720032889318,-45.677667673101084
2174.853515625,-50.00565228331432,-46.344620244202844
2196.38671875,-65.5451986089019,-47.76442848010169
2217.919921875,-58.481957426731626,-49.62066870368851
2239.453125,-68.53110326723736,-51.61129252024413
2260.986328125,-62.07757650241135,-53.52349435096886
2282.51953125,-64.14382502594638,-55.2640309167201
2304.052734375,-56.411836130171444,-56.84615203532786
2325.5859375,-59.2503098020981,-58.348309419217216
2347.119140625,-66.0632415290609,-59.8639155763568
2368.65234375,-80.41059812975266,-61.4573250873938
2390.185546875,-69.44248116661606,-63.13416647933209
2411.71875,-91.12371712365378,-64.82900597754674
2433.251953125,-71.9920304456586,-66.41152833787586
2454.78515625,-76.06344671691313,-67.71183559597921
2476.318359375,-67.65601639862994,-68.5627765281227
2497.8515625,-71.18575409944947,-68.85113575862174
2519.384765625,-71.29732333410232,-68.56243993020757
2540.91796875,-85.88793939202888,-67.80106807094508
2562.451171875,-71.40169755083113,-66.77253181186688
2583.984375,-79.69271078557978,-65.72832204035899
2605.517578125,-69.51493799084298,-64.89041220423172
2627.05078125,-65.58469030479685,-64.38403898679509
2648.583984375,-66.77686381589822,-64.20677305867552
2670.1171875,-69.33182036927045,-64.24780712922586
2691.650390625,-75.58225079276878,-64.34958415679237
2713.18359375,-79.59904398391149,-64.38472958848837
2734.716796875,-72.4247554196488,-64.31440134631748
2756.25,-79.95232652337458,-64.20333118564395
2777.783203125,-69.91722355135434,-64.18751557645047
2799.31640625,-65.50892483832078,-64.41225298197762
2820.849609375,-66.71124853686773,-64.97010741838915
2842.3828125,-72.11434354563637,-65.86492569667226
2863.916015625,-72.58018903899502,-67.01210673702244
2885.44921875,-91.65591679064192,-68.26638436149825
2906.982421875,-73.17236636607149,-69.45708210481159
2928.515625,-76.65499697120251,-70.41286550987866
2950.048828125,-73.54722027586942,-70.9710418695491
2971.58203125,-76.4340854097676,-70.98138410866386
2993.115234375,-86.62910321701185,-70.32103617211763
3014.6484375,-82.09904391918181,-68.93013518966495
3036.181640625,-73.14908077629558,-66.86073341779361
3057.71484375,-86.35268301977739,-64.31477577342427
3079.248046875,-69.47091920236605,-61.64178469417272
3100.78125,-82.27669415859992,-59.27924716222728
3122.314453125,-59.745197663761175,-57.64442711910167
3143.84765625,-56.61647348556027,-57.012977890936526
3165.380859375,-61.39248118548089,-57.43274997089763
3186.9140625,-83.66152997103268,-58.711881102816534
3208.447265625,-70.90524053347927,-60.49100664954303
3229.98046875,-83.99229758350083,-62.373207238865966
3251.513671875,-73.81180051898276,-64.05944416491378
3273.046875,-79.82527942036103,-65.4346138045952
3294.580078125,-68.02890718537712,-66.57169909294011
3316.11328125,-67.84936219274208,-67.65827756867846
3337.646484375,-74.93578225743794,-68.88330787066153
3359.1796875,-85.16936412384564,-70.3369108473113
3380.712890625,-81.69634216313563,-71.96566320543658
3402.24609375,-90.0352867971033,-73.59699858429649
3423.779296875,-82.91570470368262,-75.0137061578366
3445.3125,-90.12763847347001,-76.03909789223833
3466.845703125,-84.63865447142432,-76.59386477337621
3488.37890625,-78.6244585354278,-76.70455694176106
3509.912109375,-81.96677963986511,-76.46956643356998
3531.4453125,-88.21778130208011,-76.0076055598988
3552.978515625,-82.45066525307422,-75.41709292972457
3574.51171875,-104.90919708340546,-74.7629289911375
3596.044921875,-82.76158105407015,-74.08838245911461
3617.578125,-77.9687539079251,-73.43551832663218
3639.111328125,-74.55184128527462,-72.8553590203682
3660.64453125,-74.40304087652677,-72.39871113919392
3682.177734375,-84.20703261066902,-72.09325788931692
3703.7109375,-82.19271989381164,-71.92269408237988
3725.244140625,-86.09971068585958,-71.8232796708101
3746.77734375,-83.98581765600548,-71.70287971685512
3768.310546875,-84.30924090860671,-71.47403809097555
3789.84375,-71.05948567976992,-71.08433090876636
3811.376953125,-69.78492183045178,-70.52915778967868
3832.91015625,-79.60986756299562,-69.84285751802244
3854.443359375,-78.49687255422884,-69.07677600409767
3875.9765625,-83.3370109762479,-68.27971720071508
3897.509765625,-76.54376022029794,-67.49289375204086
3919.04296875,-79.95823392567016,-66.76025424243798
3940.576171875,-71.59722661684033,-66.1431472484306
3962.109375,-67.1146381149401,-65.72355245310939
3983.642578125,-69.35884342018697,-65.58613323834064
4005.17578125,-78.4181781697822,-65.78302234884288
4026.708984375,-93.75671007169862,-66.29837502560892
4048.2421875,-84.90426869413578,-67.03389441286096
4069.775390625,-91.16398240121622,-67.82823462133452
4091.30859375,-77.1862004628837,-68.50621820682517
4112.841796875,-75.22798088493553,-68.93741901570044
4134.375,-74.3813109918233,-69.07735937535827
4155.908203125,-74.70621799074064,-68.97252002969401
4177.44140625,-80.89560949514954,-68.72871208827445
4198.974609375,-96.0868662377635,-68.46114374720386
4220.5078125,-86.24734873637301,-68.25318023063
4242.041015625,-95.72516505971024,-68.14428749900996
4263.57421875,-78.34664323816412,-68.14950836302329
4285.107421875,-70.80809884242755,-68.29340460826407
4306.640625,-68.9615640029603,-68.63210882272692
4328.173828125,-72.6505083575853,-69.24381854706192
4349.70703125,-95.38088186266256,-70.1874375288776
4371.240234375,-81.44260468016623,-71.45023244023824
4392.7734375,-93.39413356589148,-72.91583669944784
4414.306640625,-83.4557233206431,-74.37675648812052
4435.83984375,-81.34607404247062,-75.593581704987
4457.373046875,-79.48066216227349,-76.37786178623593
4478.90625,-76.64813513866477,-76.66104200408589
4500.439453125,-79.38907505728574,-76.51663640810699
4521.97265625,-87.6563451906196,-76.12521325359056
4543.505859375,-82.53772607494088,-75.7002356985734
4565.0390625,-85.68468341603881,-75.41204526082862
4586.572265625,-77.80986199605604,-75.34664691408987
4608.10546875,-74.70576319927825,-75.51549585349571
4629.638671875,-77.43140035638692,-75.90322750817747
4651.171875,-82.49366271486767,-76.51843336123049
4672.705078125,-85.39571483916815,-77.41072222199045
4694.23828125,-93.82327042832091,-78.63721877980156
4715.771484375,-88.90644165054985,-80.19299998625394
4737.3046875,-89.38400018304215,-81.94553120724598
4758.837890625,-83.42299499930337,-83.61802335106803
4780.37109375,-83.26324465364338,-84.84642357436823
4801.904296875,-85.29403883144417,-85.29846498572384
4823.4375,-88.51291396854464,-84.80891712038643
4844.970703125,-81.2866511359937,-83.47086973501885
4866.50390625,-93.44196830008099,-81.63704568519782
4888.037109375,-85.26688902127296,-79.82219068013475
4909.5703125,-89.29396764061349,-78.54044247857395
4931.103515625,-81.6816755625913,-78.14009852182701
4952.63671875,-83.13263611164355,-78.6991405110609
4974.169921875,-102.55973924103134,-80.01828190390542
4995.703125,-93.94900284497146,-81.70715502329807
5017.236328125,-91.20311660792815,-83.32273193443407
5038.76953125,-86.31473454149689,-84.5030778452716
5060.302734375,-87.61030619281263,-85.04929399653852
5081.8359375,-97.15186472374586,-84.93686227368104
5103.369140625,-96.74297013642294,-84.26949758611448
5124.90234375,-96.14647784669683,-83.20908915931894
5146.435546875,-94.22370827064674,-81.91674993932631
5167.96875,-88.74988518110679,-80.52499719395485
5189.501953125,-84.93724807360044,-79.13993135846121
5211.03515625,-107.43012998102375,-77.8567452911863
5232.568359375,-84.78691171945351,-76.76903221802692
5254.1015625,-86.99137007116761,-75.96143808689303
5275.634765625,-93.43846265037779,-75.4891326326486
5297.16796875,-88.39282278318791,-75.35756427516495
5318.701171875,-112.55878120967573,-75.51658008474439
5340.234375,-88.29166107909298,-75.8747927191919
5361.767578125,-94.4852622059704,-76.32864181298854
5383.30078125,-86.3943674071835,-76.79283612536436
5404.833984375,-81.19085872858865,-77.21893508010035
5426.3671875,-81.97817994936207,-77.5960281049715
5447.900390625,-82.46245168098113,-77.93709131132319
5469.43359375,-83.8090544725165,-78.26102423350486
5490.966796875,-90.14406271190167,-78.58039408309041
5512.5,-92.82236933633233,-78.89938119864749
5534.033203125,-94.99474201526715,-79.21931474184748
5555.56640625,-90.89309309675647,-79.54497338924051
5577.099609375,-86.87590661733304,-79.88571132557692
5598.6328125,-88.82167838364435,-80.25027361018408
5620.166015625,-84.61930030515494,-80.63933397526836
5641.69921875,-91.33129123706256,-81.04180851329075
5663.232421875,-90.66690304446983,-81.43862692039278
5684.765625,-95.45194889243963,-81.81258278149299
5706.298828125,-95.39742157416728,-82.1585637680011
5727.83203125,-91.43604551676219,-82.48776053852427
5749.365234375,-81.52827567262406,-82.82285182616492
5770.8984375,-81.62403374527591,-83.18648661331662
5792.431640625,-84.16192335465394,-83.58925060138723
5813.96484375,-88.0765457960269,-84.02332911530443
5835.498046875,-104.8505014003045,-84.46440155545105
5857.03125,-100.1761860227308,-84.87945412362485
5878.564453125,-93.30261897081026,-85.23539847357824
5900.09765625,-96.08766839474424,-85.50438220208545
5921.630859375,-91.09792687579379,-85.66554607093848
5943.1640625,-91.8363132481013,-85.70670437388782
5964.697265625,-88.63786039171653,-85.62993417872855
5986.23046875,-90.46184948865309,-85.46145002630013
6007.763671875,-92.60185343584315,-85.26055333248279
6029.296875,-85.90664914391073,-85.11893470681929
6050.830078125,-91.88370128570543,-85.14356116172485
6072.36328125,-93.16938784577293,-85.42405827299118
6093.896484375,-92.60207816224883,-85.99531273032738
6115.4296875,-92.41277603053732,-86.81222879809127
6136.962890625,-106.84828427416289,-87.75156675675233
6158.49609375,-93.94326110564432,-88.64512594301553
6180.029296875,-92.48195511196475,-89.33377999667229
6201.5625,-88.46946350853983,-89.72056392858792
6223.095703125,-91.83181752653043,-89.79963798125368
6244.62890625,-98.25780876560222,-89.64815700545336
6266.162109375,-90.4925490912299,-89.38532204509715
6287.6953125,-95.49297964577214,-89.11853969039605
6309.228515625,-93.36015267031793,-88.90243322375278
6330.76171875,-97.8831406604548,-88.7291652457163
6352.294921875,-95.9700014700087,-88.55183121707148
6373.828125,-90.21710597231085,-88.32542005759578
6395.361328125,-91.38065519203491,-88.04129698296958
6416.89453125,-97.33236359633345,-87.73594463524583
6438.427734375,-93.71658467207756,-87.47007782942407
6459.9609375,-88.97597380235165,-87.29157960451758
6481.494140625,-91.08368673741742,-87.20518229062273
6503.02734375,-105.37097146068689,-87.1679758720071
6524.560546875,-95.61893218645385,-87.1147217048494
6546.09375,-91.96850411821562,-86.99912536711197
6567.626953125,-88.007270255092,-86.8269703651991
6589.16015625,-92.36350061153175,-86.66053123042371
6610.693359375,-91.43550680278098,-86.58941674481505
6632.2265625,-86.52309106362756,-86.68230857362911
6653.759765625,-92.24819154395642,-86.94596979617779
6675.29296875,-101.60264974445047,-87.315258800106
6696.826171875,-97.42211224858144,-87.68159040988458
6718.359375,-90.27253570165124,-87.94602156747783
6739.892578125,-92.71341175301595,-88.06871290136115
6761.42578125,-92.98477216770257,-88.08730236714914
6782.958984375,-93.89608193938786,-88.09284533678706
6804.4921875,-94.88923279294684,-88.17498727758087
6826.025390625,-94.68474843091946,-88.36540870382797
6847.55859375,-94.73265088973122,-88.6105552392786
6869.091796875,-92.28951018751445,-88.7897229482897
6890.625,-94.01663501024353,-88.7704614356129
6912.158203125,-92.45433746671557,-88.47292008818289
6933.69140625,-93.52511549352818,-87.90931209626707
6955.224609375,-91.21446124239377,-87.17730103394285
6976.7578125,-96.65666966925578,-86.41026682161996
6998.291015625,-91.02578354079141,-85.71024740125266
7019.82421875,-93.31293987259832,-85.0986818558203
7041.357421875,-86.39740308977684,-84.51091778861138
7062.890625,-90.6552146543128,-83.83768209129441
7084.423828125,-104.10329218175043,-82.99242313542285
7105.95703125,-95.41149046959569,-81.97033126007489
7127.490234375,-90.94136912825633,-80.86950383920268
7149.0234375,-98.34750721845381,-79.86420920651348
7170.556640625,-94.0265055376421,-79.14391830324631
7192.08984375,-86.92606596309287,-78.84734709061993
7213.623046875,-82.24886487514328,-79.02071034413089
7235.15625,-86.64043938971378,-79.61489935035875
7256.689453125,-93.22735841836396,-80.51608386973766
7278.22265625,-88.3445515711781,-81.5894117111443
7299.755859375,-92.55910954849716,-82.71332106368882
7321.2890625,-88.97612059722046,-83.79218640470089
7342.822265625,-91.94113599777891,-84.75038549956054
7364.35546875,-95.61302601371264,-85.52186456240509
7385.888671875,-90.18946656401735,-86.04968658749655
7407.421875,-95.05590754136537,-86.30046825111495
7428.955078125,-95.15124010495066,-86.28575822506697
7450.48828125,-90.80534029344783,-86.07482274017427
7472.021484375,-95.56255568465161,-85.78606417374519
7493.5546875,-90.5930647435082,-85.55593331161874
7515.087890625,-94.17474676822428,-85.49760212479757
7536.62109375,-94.19250329599765,-85.66846978856674
7558.154296875,-91.770583434305,-86.06130983039377
7579.6875,-109.62721772382946,-86.62080553067126
7601.220703125,-95.76004013483009,-87.27314305853693
7622.75390625,-98.33393902547496,-87.94987200772636
7644.287109375,-95.7160487713113,-88.59258161172392
7665.8203125,-95.70742591297793,-89.13904472792483
7687.353515625,-95.35956501949039,-89.5056588873973
7708.88671875,-92.5303792740066,-89.58600838684221
7730.419921875,-93.98711015424703,-89.27706576194473
7751.953125,-98.22863831488468,-88.5268620341217
7773.486328125,-90.20503120656818,-87.38054010519409
7795.01953125,-92.56417652643282,-85.99629334089423
7816.552734375,-91.08249613811519,-84.61368607975115
7838.0859375,-103.37948848388766,-83.47993818431861
7859.619140625,-89.53812756328395,-82.7631540201973
7881.15234375,-93.39578997346126,-82.49213160784194
7902.685546875,-92.73916666022483,-82.55326109135092
7924.21875,-94.68085696893209,-82.7494033918915
7945.751953125,-99.10234627797522,-82.8959134715399
7967.28515625,-101.25524751092863,-82.9102990097944
7988.818359375,-96.43998913686382,-82.85426088813946
8010.3515625,-94.8656079464608,-82.90923158596799
8031.884765625,-87.60918216296372,-83.29778163207655
8053.41796875,-91.62733991065969,-84.18765469040665
8074.951171875,-91.78544093422829,-85.62079726140213
8096.484375,-97.81723603423707,-87.49471502078444
8118.017578125,-94.74399463645554,-89.5967530822972
8139.55078125,-98.27696445750325,-91.66804422517421
8161.083984375,-97.6646102029703,-93.46500326067998
8182.6171875,-95.21525178796466,-94.79545660887744
8204.150390625,-88.9542116010372,-95.52653898451985
8225.68359375,-96.58849950240884,-95.57936695329424
8247.216796875,-91.4842151181688,-94.93026657922286
8268.75,-91.6322336157029,-93.6275978921108
8290.283203125,-88.37788625075818,-91.81455490520531
8311.81640625,-90.44342413017723,-89.73470580488966
8333.349609375,-96.56607470532163,-87.69892213462114
8354.8828125,-93.22924085977144,-86.01094310570929
8376.416015625,-97.63412749424232,-84.8746680273976
8397.94921875,-95.67348382191358,-84.32412554147504
8419.482421875,-93.85258562575473,-84.2145985038446
8441.015625,-92.51267757135818,-84.28876240176498
8462.548828125,-94.60298835550779,-84.29566738432369
8484.08203125,-88.14296321677914,-84.1112913365601
8505.615234375,-92.89385701706789,-83.80352692538563
8527.1484375,-99.82958955509939,-83.60702524850204
8548.681640625,-93.33331513848178,-83.8148168733365
8570.21484375,-94.63435845960734,-84.63412230172392
8591.748046875,-89.3035388895374,-86.07284046770684
8613.28125,-85.71260599311532,-87.91060508067682
8634.814453125,-100.05746248270141,-89.76949705036975
8656.34765625,-92.01604528474863,-91.2532046526397
8677.880859375,-99.61144239751593,-92.09218913460558
8699.4140625,-94.48704387090463,-92.23123297737031
8720.947265625,-101.4426411557692,-91.82454147052503
8742.48046875,-92.45837785303672,-91.14746839843518
8764.013671875,-89.66255965830055,-90.47111740619386
8785.546875,-86.50173009238081,-89.9589338586987
8807.080078125,-93.49466462313802,-89.62825636478028
8828.61328125,-95.27844717682419,-89.38461452685374
8850.146484375,-97.58371190473386,-89.10114499839212
8871.6796875,-100.19590714349148,-88.697407961462
8893.212890625,-95.42101769542774,-88.17853810443864
8914.74609375,-93.91108157107924,-87.62122852036902
8936.279296875,-89.45072172009324,-87.1224472581953
8957.8125,-88.01657999162748,-86.74430170145023
8979.345703125,-95.29002513130794,-86.48608186031062
9000.87890625,-95.1993512904971,-86.29558407501663
9022.412109375,-117.89603092336895,-86.10834203035171
9043.9453125,-96.01779086906996,-85.88879239826015
9065.478515625,-102.86582763290119,-85.64901770284267
9087.01171875,-92.51084914968425,-85.43617683071321
9108.544921875,-91.09762649772311,-85.299023631757
9130.078125,-87.06943570745406,-85.25554904095182
9151.611328125,-88.79177035400907,-85.28150286034864
9173.14453125,-94.85985816027167,-85.32561494688805
9194.677734375,-108.49202729569964,-85.34072837563953
9216.2109375,-94.63971053668536,-85.31088553748634
9237.744140625,-96.05137611142945,-85.25787844010571
9259.27734375,-91.67540020349591,-85.22428580845123
9280.810546875,-96.08363651770819,-85.24496948331497
9302.34375,-99.67051676129287,-85.3261108278923
9323.876953125,-97.15322485191876,-85.44579237834188
9345.41015625,-100.33600600193907,-85.57604318851232
9366.943359375,-101.84984044797656,-85.711901067311
9388.4765625,-96.39928510950246,-85.88740897718193
9410.009765625,-89.37621147216772,-86.16537701095208
9431.54296875,-90.35134155313759,-86.6034476038699
9453.076171875,-98.50064775777389,-87.21427529758148
9474.609375,-107.00599696843986,-87.94318131618064
9496.142578125,-103.30327870257699,-88.67863869885934
9517.67578125,-96.5295895708606,-89.2934291628466
9539.208984375,-104.52563949927773,-89.69703746707063
9560.7421875,-94.5192537338036,-89.87273000794929
9582.275390625,-91.71400175397144,-89.88015374067612
9603.80859375,-95.33391239265447,-89.82236703905778
9625.341796875,-99.77729367694954,-89.79503666221346
9646.875,-101.40350120224372,-89.84463626649104
9668.408203125,-98.15900142437283,-89.9568060375802
9689.94140625,-96.61663641646334,-90.07883183077944
9711.474609375,-95.67222353164718,-90.16121111559565
9733.0078125,-90.63836571074707,-90.19318970030638
9754.541015625,-97.00316369758671,-90.21156004805432
9776.07421875,-104.806192702756,-90.27821097712362
9797.607421875,-102.4799694213161,-90.44049086233237
9819.140625,-102.98483086272543,-90.6986521716734
9840.673828125,-97.58623753543725,-91.00058123044622
9862.20703125,-94.95180192571077,-91.26801247761796
9883.740234375,-93.83089901506781,-91.43972533122381
9905.2734375,-93.25463863717704,-91.50669524720664
9926.806640625,-112.03380230746723,-91.51807040808266
9948.33984375,-96.01795860784215,-91.55317018327085
9969.873046875,-108.05790415791367,-91.67426555585472
9991.40625,-95.00666041133687,-91.88652236017562
10012.939453125,-96.78640684941647,-92.12835337902231
10034.47265625,-93.52455569765783,-92.29902220632292
10056.005859375,-94.01676503077302,-92.30969842982975
10077.5390625,-101.14778302611512,-92.13081166175218
10099.072265625,-101.12763447687837,-91.81004400005257
10120.60546875,-97.32676666731123,-91.45094292252602
10142.138671875,-99.20515833799371,-91.16334761178338
10163.671875,-93.60982855938994,-91.01191656455529
10185.205078125,-95.0631190700727,-90.98975279370698
10206.73828125,-93.56170076595427,-91.03017565728506
10228.271484375,-96.57622793145958,-91.04890975405432
10249.8046875,-98.43222049945948,-90.99284552481026
10271.337890625,-100.67714430201895,-90.86881081324181
10292.87109375,-103.95270270120892,-90.7376488271922
10314.404296875,-95.26019006114524,-90.67841186167269
10335.9375,-91.7815377288064,-90.74365953284781
10357.470703125,-97.439388142453,-90.9308417857332
10379.00390625,-97.83297746223455,-91.18473608714015
10400.537109375,-100.70760856785118,-91.42796652937199
10422.0703125,-96.62689394089486,-91.60110583707478
10443.603515625,-97.53753033884311,-91.68942116617403
10465.13671875,-92.06454013368679,-91.72209716019239
10486.669921875,-95.59573808445208,-91.74628896109391
10508.203125,-95.3794673989091,-91.79287216663758
10529.736328125,-94.77980117502345,-91.85492397675554
10551.26953125,-101.95467223211892,-91.8916379488475
10572.802734375,-94.54685822672852,-91.85471338368131
10594.3359375,-97.48907617338473,-91.72063900478925
10615.869140625,-99.27295288852966,-91.50875810275159
10637.40234375,-91.10325717780258,-91.27358846594902
10658.935546875,-96.17915011212804,-91.07543277533378
10680.46875,-94.46497098911796,-90.94658387668525
10702.001953125,-96.0003798455096,-90.87346410904945
10723.53515625,-94.52482348479325,-90.80591214104095
10745.068359375,-90.01028846623964,-90.68880727807161
10766.6015625,-96.05275952519692,-90.49771740068174
10788.134765625,-94.9526333578064,-90.25734640821213
10809.66796875,-94.51823812649488,-90.0311988184037
10831.201171875,-103.82362049472081,-89.8876637437691
10852.734375,-94.526218847341,-89.8619101963064
10874.267578125,-100.03556514924345,-89.93613444399915
10895.80078125,-91.39660310899707,-90.05062420276388
10917.333984375,-89.77713055408684,-90.1403071047372
10938.8671875,-95.47557232951706,-90.17611213547625
10960.400390625,-94.62752736887536,-90.18666042454997
10981.93359375,-100.286360059271,-90.24618746891744
11003.466796875,-100.86633848176999,-90.43372692895278
11025.0,-96.47221791296232,-90.78576223454341
11046.533203125,-97.56957595530389,-91.26979937090746
11068.06640625,-91.55071261332864,-91.79607352749755
11089.599609375,-91.75686278055139,-92.26394633636275
11111.1328125,-97.01646242719562,-92.61959452401885
11132.666015625,-98.98003745134551,-92.89346747293722
11154.19921875,-106.24531807117731,-93.19469150258041
11175.732421875,-97.86559311697329,-93.66109200015208
11197.265625,-99.23086091752812,-94.38675742761986
11218.798828125,-99.77664914429695,-95.3618900926861
11240.33203125,-100.25577076625223,-96.45522392967416
11261.865234375,-98.58218354564889,-97.44965216314824
11283.3984375,-95.59697288106409,-98.11680425363787
11304.931640625,-104.13530608648256,-98.29856427896448
11326.46484375,-100.94761041394756,-97.96138799127252
11347.998046875,-99.28073322776268,-97.20304212458535
11369.53125,-100.99095554343506,-96.21341567853582
11391.064453125,-95.27438121626919,-95.21013556994387
11412.59765625,-90.94213448199513,-94.37707276400958
11434.130859375,-89.92344118466798,-93.82739630911536
11455.6640625,-96.48218375169711,-93.59773899050964
11477.197265625,-98.37842756051111,-93.66515323412138
11498.73046875,-94.76475967848063,-93.97135454064689
11520.263671875,-97.6261935709137,-94.4414866510829
11541.796875,-100.21696425110963,-94.99364113661015
11563.330078125,-99.32880041471108,-95.54389565294828
11584.86328125,-92.05536795561893,-96.01422766959803
11606.396484375,-90.40737381670804,-96.34632109004612
11627.9296875,-96.04745413054232,-96.51677042442651
11649.462890625,-96.41946481151467,-96.54432442108414
11670.99609375,-91.02380157880394,-96.48160146257209
11692.529296875,-94.96341177742585,-96.39168084846374
11714.0625,-99.51907921567803,-96.3193827646863
11735.595703125,-91.77744111056927,-96.27179962804696
11757.12890625,-90.15425386925402,-96.21913118204182
11778.662109375,-94.7630972878531,-96.11640551405976
11800.1953125,-93.24273821423517,-95.93490614562363
11821.728515625,-96.3492097638717,-95.68589187668734
11843.26171875,-93.1837129224654,-95.42244324596408
11864.794921875,-93.08820733734211,-95.21663931765164
11886.328125,-92.86130548910072,-95.12270726369125
11907.861328125,-89.09633723279401,-95.14490553918017
11929.39453125,-90.39227193268626,-95.22715431922552
11950.927734375,-97.30377154217726,-95.27069571870013
11972.4609375,-94.16203643137456,-95.17215024322107
11993.994140625,-95.63636419564773,-94.86465618835263
12015.52734375,-96.0051610115951,-94.34421611154143
12037.060546875,-93.7699016838732,-93.67164459165869
12058.59375,-89.06455113482413,-92.95255798127434
12080.126953125,-87.35911364155908,-92.30694977352124
12101.66015625,-93.40438991572776,-91.84160428814832
12123.193359375,-100.50847783778406,-91.63315469650146
12144.7265625,-97.72299496770302,-91.7214255498311
12166.259765625,-101.89176025161464,-92.10743072985781
12187.79296875,-101.92838789765432,-92.7511824015948
12209.326171875,-98.98104733438737,-93.57002521137686
12230.859375,-90.81682851361087,-94.44375351190153
12252.392578125,-89.44751900408026,-95.23327054337574
12273.92578125,-94.28344366109886,-95.81329801530202
12295.458984375,-105.51112786305957,-96.10978503773624
12316.9921875,-97.31943665885055,-96.12558202575273
12338.525390625,-96.1727718137785,-95.93933357571396
12360.05859375,-106.1389073935657,-95.67350317729874
12381.591796875,-97.7337448103581,-95.4430924929184
12403.125,-93.4760658168596,-95.3083562134538
12424.658203125,-96.67394309941173,-95.25514999549715
12446.19140625,-97.98558926758992,-95.2137933333729
12467.724609375,-99.97581031546522,-95.10726802894702
12489.2578125,-111.50037640121866,-94.90285560753216
12510.791015625,-105.31286188497913,-94.63772796531859
12532.32421875,-91.87197817958565,-94.40173150632683
12553.857421875,-87.94657293105215,-94.28383926007544
12575.390625,-89.87537630501825,-94.31026479983183
12596.923828125,-96.3670353166577,-94.40982175238611
12618.45703125,-100.30368745057449,-94.43043636993218
12639.990234375,-116.94616281668553,-94.20476863050658
12661.5234375,-99.80368362708381,-93.63587473671194
12683.056640625,-101.2226707731954,-92.76037107357018
12704.58984375,-89.79246020622935,-91.75473440714816
12726.123046875,-85.80253151811777,-90.87703807098855
12747.65625,-88.54996016729308,-90.36838479585604
12769.189453125,-95.25515845402555,-90.35904778372866
12790.72265625,-101.66449492747523,-90.82279471967395
12812.255859375,-102.05581732716439,-91.59944458922455
12833.7890625,-101.56086996317036,-92.4722793042942
12855.322265625,-96.87297102319789,-93.26071048106485
12876.85546875,-91.01462192618727,-93.8830281950498
12898.388671875,-90.40336935250376,-94.36166570513396
12919.921875,-95.3868826530253,-94.77450745892524
12941.455078125,-99.20718611930383,-95.18367030375197
12962.98828125,-100.27967877489883,-95.58322007963662
12984.521484375,-102.38061923472446,-95.89461302985603
13006.0546875,-98.13047387450854,-96.01074999468436
13027.587890625,-98.50878681688172,-95.86196434978865
13049.12109375,-93.80510202617154,-95.46511572376714
13070.654296875,-101.02420436720497,-94.92663181567374
13092.1875,-105.69510608993969,-94.396183625729
13113.720703125,-103.31385346559418,-93.99526134699349
13135.25390625,-103.23349438288858,-93.75904260279913
13156.787109375,-101.62369809921859,-93.62298477433501
13178.3203125,-100.62953109701749,-93.4615370952912
13199.853515625,-100.27673855951645,-93.15852716527127
13221.38671875,-109.71909448683714,-92.67225547846408
13242.919921875,-97.68765324388633,-92.06181685438784
13264.453125,-95.22506056056508,-91.46230561416793
13285.986328125,-107.52765178640327,-91.02350642581476
13307.51953125,-101.77237109766682,-90.84480272064826
13329.052734375,-102.76807645123807,-90.93901311877103
13350.5859375,-101.92280286723746,-91.24056906087495
13372.119140625,-107.63430003205394,-91.64910919520095
13393.65234375,-98.23707774085679,-92.08178629582957
13415.185546875,-90.61871202701298,-92.50566665859766
13436.71875,-89.66988129559738,-92.93557466116526
13458.251953125,-97.16311130155674,-93.40373229440917
13479.78515625,-98.88643383208866,-93.92320032198276
13501.318359375,-99.92097486778134,-94.4687617691725
13522.8515625,-126.61157405366114,-94.98633520109136
13544.384765625,-108.03123852895277,-95.42340341022035
13565.91796875,-93.1305176627038,-95.75971820904543
13587.451171875,-88.90040837972771,-96.0175961690173
13608.984375,-91.34519638477428,-96.24422024841752
13630.517578125,-109.52930903267386,-96.47638587835951
13652.05078125,-97.13207223398729,-96.70997233851298
13673.583984375,-100.34576667159016,-96.89464753374914
13695.1171875,-102.41891488546531,-96.95964451825341
13716.650390625,-100.00628934102821,-96.85741686597564
13738.18359375,-90.41589696520879,-96.59996813150556
13759.716796875,-90.05708847776287,-96.26516637187827
13781.25,-97.50571334671827,-95.96650107919237
13802.783203125,-100.68086032379739,-95.80055172577495
13824.31640625,-101.34860761613308,-95.79995249416014
13845.849609375,-100.39113679798088,-95.91780812746079
13867.3828125,-107.79046760692933,-96.05295768614681
13888.916015625,-97.33647890887187,-96.10328243331942
13910.44921875,-95.32271636915739,-96.01887298431498
13931.982421875,-101.979332825141,-95.8270397174448
13953.515625,-101.13000903546225,-95.61682781533574
13975.048828125,-107.91354706310196,-95.49302574735755
13996.58203125,-96.75663037836296,-95.52598261688797
14018.115234375,-101.46277700743184,-95.72467565475732
14039.6484375,-99.64817832934784,-96.04594859634594
14061.181640625,-93.98335245145364,-96.4312670501013
14082.71484375,-98.58925110863319,-96.84639163783517
14104.248046875,-108.59150838352656,-97.29846161838226
14125.78125,-104.75059935285664,-97.81970192791115
14147.314453125,-101.20844004462701,-98.42861693656424
14168.84765625,-98.46406927435832,-99.09508019247326
14190.380859375,-114.78840902027716,-99.73539677674398
14211.9140625,-99.37841221254894,-100.246567492902
14233.447265625,-97.59628148986815,-100.56482734343211
14254.98046875,-101.77820915350065,-100.71609960698189
14276.513671875,-116.67378164600426,-100.82617904917953
14298.046875,-104.55851679051275,-101.07750612320324
14319.580078125,-100.02701165070467,-101.62781816507001
14341.11328125,-104.39846052193482,-102.5284193082775
14362.646484375,-101.0847825810346,-103.68350904421138
14384.1796875,-97.58419056849975,-104.8739393012435
14405.712890625,-106.35626189285105,-105.83767068746812
14427.24609375,-108.48451112589956,-106.37107583944083
14448.779296875,-102.06141123685043,-106.40480877079256
14470.3125,-98.22095788515594,-106.02069991813279
14491.845703125,-101.02716682735874,-105.40531162310378
14513.37890625,-108.8821013004138,-104.7661053728018
14534.912109375,-100.28518197203982,-104.25204949188111
14556.4453125,-102.40709979915405,-103.91439801308809
14577.978515625,-110.15315300800643,-103.71964361785231
14599.51171875,-107.22839947498281,-103.5988186300831
14621.044921875,-100.4258177389795,-103.50045978653586
14642.578125,-96.93578232198601,-103.41700283543534
14664.111328125,-109.66170803264353,-103.37341463850414
14685.64453125,-100.51679120427545,-103.39067708250552
14707.177734375,-100.84226354429899,-103.45135733781972
14728.7109375,-111.2705467178155,-103.49184283045363
14750.244140625,-119.58854664806978,-103.42811460071793
14771.77734375,-102.17618658271125,-103.20018545358107
14793.310546875,-96.76878709798676,-102.80775953674548
14814.84375,-99.25046548645645,-102.31394788535385
14836.376953125,-109.16628455272433,-101.81263266387388
14857.91015625,-102.7057562460578,-101.37726824043908
14879.443359375,-119.12249143796373,-101.02124202642182
14900.9765625,-102.32033228116819,-100.69462521839694
14922.509765625,-101.35738751287607,-100.32165073973712
14944.04296875,-99.491155046308,-99.85900915116305
14965.576171875,-99.62411405253704,-99.34111005814052
14987.109375,-98.87363696682257,-98.8834436642131
15008.642578125,-98.29669945711753,-98.63718245676233
15030.17578125,-104.59734950997156,-98.71550410108463
15051.708984375,-99.55317671416279,-99.12964494039502
15073.2421875,-101.11198476867995,-99.7701764516957
15094.775390625,-94.02596108428857,-100.44692825095657
15116.30859375,-91.6888816062515,-100.97056800763802
15137.841796875,-96.43695621235932,-101.23612953267228
15159.375,-98.15321731934014,-101.26605425758625
15180.908203125,-107.49489300206625,-101.1895235292616
15202.44140625,-100.28570385830986,-101.16650293752733
15223.974609375,-99.01315433788182,-101.29300114020019
15245.5078125,-100.92590712973849,-101.53439607585557
15267.041015625,-101.74940779080606,-101.72117784846944
15288.57421875,-96.83116128788161,-101.61240453938748
15310.107421875,-96.0639462352845,-101.0007784948375
15331.640625,-96.68262306780602,-99.81430238320223
15353.173828125,-96.35781968493764,-98.1710942930941
15374.70703125,-92.40869751078155,-96.36418631134086
15396.240234375,-95.19172707457977,-94.78178308375223
15417.7734375,-94.52431980029198,-93.79265003713894
15439.306640625,-98.61704453747063,-93.63674857698771
15460.83984375,-93.7304964953511,-94.35586645241366
15482.373046875,-92.15162780624193,-95.7825522790286
15503.90625,-99.18002531839235,-97.58616665684784
15525.439453125,-95.58611163470442,-99.35930547101984
15546.97265625,-94.52471868337572,-100.7196031026772
15568.505859375,-93.0733187166797,-101.40078016682635
15590.0390625,-94.84236790992271,-101.31091414040247
15611.572265625,-98.8810618169132,-100.54377518372206
15633.10546875,-91.86297907896757,-99.34004722601225
15654.638671875,-93.16326541617934,-98.00847843602384
15676.171875,-99.6189823374661,-96.82985859359846
15697.705078125,-93.25966404720157,-95.97456965478015
15719.23828125,-94.88197025647594,-95.46246691893656
15740.771484375,-92.77685532938352,-95.18013761612997
15762.3046875,-95.70884151025322,-94.94867322296328
15783.837890625,-95.23641162920592,-94.61365354172345
15805.37109375,-91.67665779826156,-94.11834046488528
15826.904296875,-101.45507418938973,-93.52761641009266
15848.4375,-93.51265307297648,-92.99248794163786
15869.970703125,-93.30418677464756,-92.6731837308553
15891.50390625,-94.27802741710494,-92.65915593238368
15913.037109375,-91.9046520293891,-92.92584862708932
15934.5703125,-102.42394096715063,-93.34929778795151
15956.103515625,-91.76429924741562,-93.76958751138844
15977.63671875,-93.01376907399296,-94.06850435799562
15999.169921875,-103.45572873165995,-94.2193365248126
16020.703125,-92.06249722479288,-94.28218398383196
16042.236328125,-92.51941140321628,-94.34854883228672
16063.76953125,-93.59620220328284,-94.46794561169463
16085.302734375,-92.97887016268965,-94.6005575784217
16106.8359375,-101.32493169789637,-94.62655269195105
16128.369140625,-91.03511190475123,-94.41110429611615
16149.90234375,-96.78117795182726,-93.89145356521786
16171.435546875,-95.08053310992892,-93.13691718017849
16192.96875,-93.71629165256991,-92.34415019478064
16214.501953125,-94.65789763883346,-91.76322196648188
16236.03515625,-92.12513072831531,-91.58777518576852
16257.568359375,-97.32828100701033,-91.8641230177976
16279.1015625,-92.20235518727839,-92.46707249440796
16300.634765625,-92.30470555012033,-93.15727633970371
16322.16796875,-107.21686134520868,-93.69297969697823
16343.701171875,-95.124076302431,-93.94044619087053
16365.234375,-96.56423869583087,-93.92769353136475
16386.767578125,-95.63037787343433,-93.81565411643537
16408.30078125,-96.14936909397616,-93.80398236501236
16429.833984375,-95.82089981407623,-94.02245833740382
16451.3671875,-90.74875862764165,-94.46525818898793
16472.900390625,-98.45630564522298,-95.0010668027928
16494.43359375,-100.02003393603061,-95.45049590351958
16515.966796875,-95.92923810404727,-95.68622930715519
16537.5,-96.13567809272121,-95.7002750290552
16559.033203125,-95.64941533623258,-95.60231911163056
16580.56640625,-97.51115237069732,-95.55218765493996
16602.099609375,-90.78552181694545,-95.66597748282666
16623.6328125,-90.30461105798372,-95.9492516783854
16645.166015625,-103.50974414576291,-96.29441072246443
16666.69921875,-94.57435643395749,-96.54245093642257
16688.232421875,-99.57589530898488,-96.57280690945791
16709.765625,-94.18443323245754,-96.36947691966631
16731.298828125,-101.58991465169706,-96.02579190412212
16752.83203125,-91.70812392831965,-95.68580470702858
16774.365234375,-90.29475284325065,-95.45695925970679
16795.8984375,-96.91928620307164,-95.34544291943077
16817.431640625,-97.60211514392691,-95.25274814109018
16838.96484375,-95.99916867839548,-95.03667326478173
16860.498046875,-96.44231089697104,-94.60235305316812
16882.03125,-94.94785845108548,-93.97052917775802
16903.564453125,-95.3005447140319,-93.28197797657332
16925.09765625,-86.55827730225133,-92.73259184500574
16946.630859375,-87.52885561147033,-92.47315867075777
16968.1640625,-97.06311850860723,-92.52896767031159
16989.697265625,-103.37184629207383,-92.78472149923073
17011.23046875,-99.9649361687616,-93.04480503534106
17032.763671875,-96.25851006017572,-93.13730092202113
17054.296875,-99.94704108602775,-93.00551300039274
17075.830078125,-90.36798175063407,-92.73707577261575
17097.36328125,-86.24455353920192,-92.51468171671922
17118.896484375,-89.59349936480416,-92.5152897969034
17140.4296875,-103.6043766165933,-92.81264452273932
17161.962890625,-110.38568718947278,-93.33559497162939
17183.49609375,-97.32359890851234,-93.90355233504152
17205.029296875,-99.3490202067052,-94.31800532279027
17226.5625,-96.74240451585473,-94.45900958163946
17248.095703125,-89.26555001792117,-94.3344794112594
17269.62890625,-89.55861586197926,-94.05803230393147
17291.162109375,-95.46466126069222,-93.77184776659725
17312.6953125,-103.6976624098983,-93.56128102765872
17334.228515625,-104.37312751355037,-93.41083206357814
17355.76171875,-97.55759767521474,-93.22537072228405
17377.294921875,-109.06308459102956,-92.90149694327432
17398.828125,-92.46375815699818,-92.40434736215151
17420.361328125,-88.8650627628009,-91.8022195260712
17441.89453125,-91.88235165480849,-91.23673309172263
17463.427734375,-100.16333579534277,-90.845050513487
17484.9609375,-106.91299767350145,-90.68015376960135
17506.494140625,-102.71912675964711,-90.67777568341113
17528.02734375,-99.76762590142494,-90.69227662974706
17549.560546875,-104.0340212045578,-90.58339515908244
17571.09375,-91.10585746231399,-90.30475305124742
17592.626953125,-89.1894293281263,-89.94171789979421
17614.16015625,-92.7668107401121,-89.67346770721092
17635.693359375,-100.550388697578,-89.67699159346473
17657.2265625,-107.24474213367253,-90.02501447207139
17678.759765625,-106.08093336389541,-90.63551703130787
17700.29296875,-104.58476854126607,-91.30356847992849
17721.826171875,-97.84922627076142,-91.80104578510233
17743.359375,-95.03858997129078,-91.9915727235152
17764.892578125,-93.9928152175481,-91.89835950913204
17786.42578125,-94.78190088077307,-91.68750298587074
17807.958984375,-99.0307272009702,-91.57533474463334
17829.4921875,-107.99641247937498,-91.71016225828937
17851.025390625,-105.02732800677606,-92.09294633426688
17872.55859375,-103.28363634474198,-92.58002772646196
17894.091796875,-97.81149871486602,-92.9657353319981
17915.625,-94.35056166776931,-93.09870267329018
17937.158203125,-93.35548154528507,-92.9674339883185
17958.69140625,-96.31338210838396,-92.70818256646115
17980.224609375,-103.71768049209086,-92.5316225020988
18001.7578125,-103.14413367803508,-92.60979204022071
18023.291015625,-103.77093036913294,-92.98629732374283
18044.82421875,-103.01378115705364,-93.5590178220649
18066.357421875,-102.4006913740644,-94.14358175933185
18087.890625,-98.12053551590725,-94.58086451152218
18109.423828125,-95.29844139352332,-94.82789632419995
18130.95703125,-99.14157584515836,-94.98187907323262
18152.490234375,-102.9979573392206,-95.22518785808612
18174.0234375,-100.47407597244154,-95.7234046664075
18195.556640625,-103.50252035408775,-96.53372176715679
18217.08984375,-107.16930529710274,-97.57366990548961
18238.623046875,-117.58156818703762,-98.66499272114578
18260.15625,-103.51386712762505,-99.62513417481617
18281.689453125,-100.32760266390528,-100.35341580358848
18303.22265625,-106.7874622825019,-100.86452622083843
18324.755859375,-103.33554682965129,-101.25436261582902
18346.2890625,-101.21595399870165,-101.62311176494207
18367.822265625,-114.43202140618072,-102.00441043088426
18389.35546875,-109.6615311357146,-102.34386996569383
18410.888671875,-102.0581024877493,-102.53908682812572
18432.421875,-102.55356070436065,-102.51540245774316
18453.955078125,-105.72438239036691,-102.28977449181578
18475.48828125,-102.84695176994038,-101.98215782071445
18497.021484375,-101.996097456315,-101.76541986547662
18518.5546875,-103.98020832849002,-101.78196140055871
18540.087890625,-109.55193358336419,-102.07545853803225
18561.62109375,-107.57001051856938,-102.57713092705589
18583.154296875,-101.79904860461087,-103.1529169137091
18604.6875,-100.8306566798365,-103.68079719887403
18626.220703125,-105.55609580125213,-104.1090166645539
18647.75390625,-101.74721993275651,-104.45797920088174
18669.287109375,-103.2093551949661,-104.76459372539631
18690.8203125,-105.45687413792922,-105.00627468239868
18712.353515625,-105.68963582078857,-105.05865192861145
18733.88671875,-115.86410941255772,-104.72440848741
18755.419921875,-100.62340223384064,-103.82853512910725
18776.953125,-102.69135855512125,-102.33176966855332
18798.486328125,-105.91483494450841,-100.39564097743948
18820.01953125,-102.63323538739934,-98.35259881657024
18841.552734375,-103.90361363564178,-96.58441166639626
18863.0859375,-103.28045378798689,-95.36446694280308
18884.619140625,-114.68887083770764,-94.74453966298199
18906.15234375,-103.48118415199116,-94.54781153309264
18927.685546875,-96.82418742204882,-94.47543727851232
18949.21875,-101.60706952333186,-94.27260567411881
18970.751953125,-102.66944520991953,-93.86596701729202
18992.28515625,-100.45267188350832,-93.39772053405983
19013.818359375,-103.9964379923791,-93.13684636129494
19035.3515625,-100.18628836785321,-93.31552333068072
19056.884765625,-104.74084695866202,-93.98139665350246
19078.41796875,-101.74484775089311,-94.94960449952642
19099.951171875,-96.10957331361956,-95.8848532808257
19121.484375,-94.33594686918124,-96.47211248132697
19143.017578125,-103.67123973702817,-96.58419790328861
19164.55078125,-103.57356767869862,-96.3540042391665
19186.083984375,-99.33932131533763,-96.10958535968211
19207.6171875,-102.85198856433553,-96.20448367978167
19229.150390625,-108.12351440409167,-96.83293128886659
19250.68359375,-106.30685644266453,-97.92805319541426
19272.216796875,-101.16147565673722,-99.19608763598363
19293.75,-99.62999782085096,-100.2657642357016
19315.283203125,-108.36831528842407,-100.87025282912614
19336.81640625,-97.39825639926372,-100.96361724186772
19358.349609375,-103.0498536259939,-100.71263728494267
19379.8828125,-105.7986449778085,-100.37580988078514
19401.416015625,-97.58629865517658,-100.1440155252458
19422.94921875,-98.47500067850139,-100.0363748221624
19444.482421875,-100.40853146198785,-99.9098848297308
19466.015625,-100.87446609806723,-99.57310986357473
19487.548828125,-106.86332087806568,-98.93226654356849
19509.08203125,-98.76773822101839,-98.07858958227845
19530.615234375,-105.4264487568787,-97.26045575899116
19552.1484375,-97.38359611782903,-96.75250255573616
19573.681640625,-98.66545093610702,-96.69680601177889
19595.21484375,-101.08977620264636,-97.01084351856082
19616.748046875,-104.11440726967612,-97.4208598285914
19638.28125,-111.4821007112586,-97.60723347714242
19659.814453125,-102.77231935216979,-97.381905429758
19681.34765625,-102.0502462071272,-96.79614411139607
19702.880859375,-101.02932292457271,-96.11403122986553
19724.4140625,-96.37409010965169,-95.66318326602013
19745.947265625,-102.62877225047767,-95.64611903352022
19767.48046875,-104.3770952346106,-96.02123610826581
19789.013671875,-114.93057564941367,-96.52514298987037
19810.546875,-104.38913264910872,-96.82769636930729
19832.080078125,-103.40679164549644,-96.73286108397313
19853.61328125,-106.59512156793188,-96.30806900337747
19875.146484375,-96.9147708785888,-95.86157990317497
19896.6796875,-97.6540119001946,-95.77263678415312
19918.212890625,-118.41623605731579,-96.26544761907238
19939.74609375,-103.70403197092922,-97.25541996429355
19961.279296875,-104.44776461784366,-98.36112584673103
19982.8125,-98.12106319879794,-99.08536384889618
20004.345703125,-106.11011347840923,-99.07278871196124
20025.87890625,-96.77348633880574,-98.30428969864143
20047.412109375,-96.13012802133419,-97.1181609743415
20068.9453125,-99.86662931986513,-96.04077346527363
20090.478515625,-112.79432665270015,-95.51458240761755
20112.01171875,-111.0171953698826,-95.67009334101917
20133.544921875,-104.11390002827252,-96.266695900358
20155.078125,-100.79571687856586,-96.83546861241369
20176.611328125,-100.34896690442925,-96.94530405573815
20198.14453125,-94.82379281805012,-96.44441654336282
20219.677734375,-98.39728632123732,-95.54213023770487
20241.2109375,-104.48770235056963,-94.68482057777395
20262.744140625,-110.44318884319144,-94.29588187844473
20284.27734375,-111.46672042394886,-94.52738648922589
20305.810546875,-113.91208054590997,-95.16602163680832
20327.34375,-106.79997811546112,-95.74956446507498
20348.876953125,-98.8946190822816,-95.83041909123222
20370.41015625,-98.34440965109124,-95.23728272993607
20391.943359375,-110.80893531094354,-94.18421435601174
20413.4765625,-109.33915702937206,-93.1608365900339
20435.009765625,-102.1949445726681,-92.6615111097714
20456.54296875,-100.33227553942686,-92.90491134734373
20478.076171875,-105.36117341378005,-93.70430029795438
20499.609375,-95.92112174964231,-94.56611760811768
20521.142578125,-95.62273598154678,-94.96553018362252
20542.67578125,-100.63048143351872,-94.6451897783161
20564.208984375,-102.70750144714765,-93.76678152352822
20585.7421875,-104.55307339384883,-92.82550026404978
20607.275390625,-101.10531140588756,-92.37141940249239
20628.80859375,-97.10989746076189,-92.69335393255943
20650.341796875,-125.72964029889008,-93.64574998589097
20671.875,-98.32340236869908,-94.72102107995406
20693.408203125,-103.3427602234319,-95.33098062676144
20714.94140625,-101.79393970678615,-95.13984971085807
20736.474609375,-113.02235788353659,-94.25788403252591
20758.0078125,-101.50758121927285,-93.18048918224679
20779.541015625,-97.03559897225742,-92.50201779090041
20801.07421875,-95.14888103688499,-92.56492512799085
20822.607421875,-91.47479766899482,-93.2473073095639
20844.140625,-91.17956346691261,-94.01786125645997
20865.673828125,-101.5869200091145,-94.23603791424495
20887.20703125,-101.22159417671791,-93.53150508519839
20908.740234375,-107.72756210470317,-92.04433332718412
20930.2734375,-101.42574850059981,-90.37931091175574
20951.806640625,-99.34389585307991,-89.28750200729243
20973.33984375,-98.75309659816844,-89.24668782191404
20994.873046875,-93.16635345257447,-90.17815015427536
21016.40625,-93.97895901098539,-91.4687744416239
21037.939453125,-116.14339265439048,-92.29877706337388
21059.47265625,-98.61859357524179,-92.09958666010726
21081.005859375,-115.21673851393754,-90.88438697302936
21102.5390625,-98.8766056418819,-89.25656549828717
21124.072265625,-98.95557398576443,-88.07870143117279
21145.60546875,-94.25641531927316,-87.97955256968908
21167.138671875,-93.03724331349018,-88.97746356553098
21188.671875,-97.35383679602961,-90.44358411432754
21210.205078125,-108.28659300941536,-91.44200666999507
21231.73828125,-99.56129115147056,-91.26761452726683
21253.271484375,-107.61132414168111,-89.87910487024975
21274.8046875,-95.83455050810755,-87.96967614091066
21296.337890625,-100.15102554735222,-86.61358956112282
21317.87109375,-93.50266029368254,-86.6683141203285
21339.404296875,-94.54620105805998,-88.26291659042855
21360.9375,-107.16333457144913,-90.67243490852954
21382.470703125,-102.30927283397395,-92.67325148594522
21404.00390625,-103.43249111670283,-93.20385606218373
21425.537109375,-101.1356362253593,-91.97015455046808
21447.0703125,-96.02543673084861,-89.64537833206234
21468.603515625,-102.05876882075498,-87.52661034558962
21490.13671875,-95.96102583205422,-86.81351403480957
21511.669921875,-99.77724445022501,-87.9020415738394
21533.203125,-104.33594367586713,-90.10228001864994
21554.736328125,-101.55680048803059,-91.97253912067225
21576.26953125,-106.97328087108212,-92.11997047737754
21597.802734375,-96.29793180740924,-90.03794890010349
21619.3359375,-97.09384439466258,-86.49598010691167
21640.869140625,-105.44706158570965,-83.21630807807865
21662.40234375,-100.88057125002993,-81.95910610459941
21683.935546875,-110.43059098053827,-83.48866418184883
21705.46875,-99.67383245510413,-87.00539641633122
21727.001953125,-109.3127794378039,-90.41985627608409
21748.53515625,-96.84782393303303,-91.40486169402486
21770.068359375,-97.2110160982266,-88.71539885671966
21791.6015625,-105.46298788605137,-83.05989300028259
21813.134765625,-103.62887103526695,-76.97565786467047
21834.66796875,-104.55943920134504,-73.6475243626087
21856.201171875,-102.21012288018393,-75.17761713759961
21877.734375,-112.60324685622905,-81.16886173426325
21899.267578125,-102.02346675527036,-88.41854291884333
21920.80078125,-96.7597436168722,-92.03015836752598
21942.333984375,-98.07258213818224,-87.56027016730415
21963.8671875,-97.09475803853567,-73.25983597942121
21985.400390625,-100.99154658901247,-51.33705338120474
22006.93359375,-101.86129078073563,-27.553842117867667
22028.466796875,-98.47996122750058,-9.20981515683959
22050.0,-114.12518831515484,-2.3216941574296257
22071.533203125,-98.4799612275005,-9.20981515683959
22093.06640625,-101.86129078073566,-27.553842117867667
22114.599609375,-100.99154658901242,-51.33705338120474
22136.1328125,-97.09475803853567,-73.25983597942121
22157.666015625,-98.07258213818224,-87.56027016730415
22179.19921875,-96.75974361687219,-92.03015836752598
22200.732421875,-102.0234667552703,-88.41854291884333
22222.265625,-112.60324685622925,-81.16886173426325
22243.798828125,-102.2101228801839,-75.17761713759961
22265.33203125,-104.5594392013449,-73.6475243626087
22286.865234375,-103.62887103526698,-76.97565786467047
22308.3984375,-105.46298788605137,-83.05989300028259
22329.931640625,-97.2110160982266,-88.71539885671966
22351.46484375,-96.847823933033,-91.40486169402486
22372.998046875,-109.31277943780464,-90.41985627608409
22394.53125,-99.6738324551043,-87.00539641633122
22416.064453125,-110.43059098053857,-83.48866418184883
22437.59765625,-100.8805712500299,-81.95910610459941
22459.130859375,-105.44706158570966,-83.21630807807865
22480.6640625,-97.09384439466254,-86.49598010691167
22502.197265625,-96.29793180740924,-90.03794890010349
22523.73046875,-106.97328087108222,-92.11997047737754
22545.263671875,-101.55680048803077,-91.97253912067225
22566.796875,-104.33594367586738,-90.10228001864994
22588.330078125,-99.77724445022503,-87.9020415738394
22609.86328125,-95.96102583205425,-86.81351403480957
22631.396484375,-102.05876882075512,-87.52661034558962
22652.9296875,-96.0254367308487,-89.64537833206234
22674.462890625,-101.13563622535926,-91.97015455046808
22695.99609375,-103.43249111670282,-93.20385606218373
22717.529296875,-102.30927283397396,-92.67325148594522
22739.0625,-107.16333457144896,-90.67243490852954
22760.595703125,-94.54620105806,-88.26291659042855
22782.12890625,-93.50266029368254,-86.6683141203285
22803.662109375,-100.15102554735216,-86.61358956112282
22825.1953125,-95.83455050810755,-87.96967614091066
22846.728515625,-107.61132414168145,-89.87910487024975
22868.26171875,-99.56129115147056,-91.26761452726683
22889.794921875,-108.28659300941489,-91.44200666999507
22911.328125,-97.35383679602958,-90.44358411432754
22932.861328125,-93.03724331349021,-88.97746356553098
22954.39453125,-94.25641531927324,-87.97955256968908
22975.927734375,-98.95557398576454,-88.07870143117279
22997.4609375,-98.8766056418819,-89.25656549828717
23018.994140625,-115.21673851393697,-90.88438697302936
23040.52734375,-98.61859357524193,-92.09958666010726
23062.060546875,-116.14339265439108,-92.29877706337388
23083.59375,-93.97895901098539,-91.4687744416239
23105.126953125,-93.16635345257446,-90.17815015427536
23126.66015625,-98.75309659816851,-89.24668782191404
23148.193359375,-99.34389585307991,-89.28750200729243
23169.7265625,-101.42574850059981,-90.37931091175574
23191.259765625,-107.72756210470175,-92.04433332718412
23212.79296875,-101.22159417671725,-93.53150508519839
23234.326171875,-101.58692000911455,-94.23603791424495
23255.859375,-91.17956346691264,-94.01786125645997
23277.392578125,-91.47479766899477,-93.2473073095639
23298.92578125,-95.14888103688506,-92.56492512799085
23320.458984375,-97.03559897225733,-92.50201779090041
23341.9921875,-101.50758121927275,-93.18048918224679
23363.525390625,-113.02235788353347,-94.25788403252591
23385.05859375,-101.79393970678629,-95.13984971085807
23406.591796875,-103.34276022343187,-95.33098062676144
23428.125,-98.32340236869908,-94.72102107995406
23449.658203125,-125.72964029889025,-93.64574998589097
23471.19140625,-97.10989746076187,-92.69335393255943
23492.724609375,-101.10531140588759,-92.37141940249239
23514.2578125,-104.55307339384898,-92.82550026404978
23535.791015625,-102.70750144714776,-93.76678152352822
23557.32421875,-100.63048143351875,-94.6451897783161
23578.857421875,-95.62273598154681,-94.96553018362252
23600.390625,-95.92112174964231,-94.56611760811768
23621.923828125,-105.36117341377981,-93.70430029795438
23643.45703125,-100.33227553942675,-92.90491134734373
23664.990234375,-102.19494457266809,-92.6615111097714
23686.5234375,-109.3391570293721,-93.1608365900339
23708.056640625,-110.80893531094382,-94.18421435601174
23729.58984375,-98.34440965109125,-95.23728272993607
23751.123046875,-98.89461908228137,-95.83041909123222
23772.65625,-106.79997811546113,-95.74956446507498
23794.189453125,-113.9120805459103,-95.16602163680832
23815.72265625,-111.46672042394931,-94.52738648922589
23837.255859375,-110.44318884319132,-94.29588187844473
23858.7890625,-104.48770235056958,-94.68482057777395
23880.322265625,-98.39728632123737,-95.54213023770487
23901.85546875,-94.82379281805015,-96.44441654336282
23923.388671875,-100.34896690442915,-96.94530405573815
23944.921875,-100.79571687856586,-96.83546861241369
23966.455078125,-104.11390002827255,-96.266695900358
23987.98828125,-111.01719536988267,-95.67009334101917
24009.521484375,-112.79432665269897,-95.51458240761755
24031.0546875,-99.8666293198651,-96.04077346527363
24052.587890625,-96.13012802133419,-97.1181609743415
24074.12109375,-96.77348633880572,-98.30428969864143
24095.654296875,-106.11011347840903,-99.07278871196124
24117.1875,-98.12106319879794,-99.08536384889618
24138.720703125,-104.44776461784386,-98.36112584673103
24160.25390625,-103.70403197092907,-97.25541996429355
24181.787109375,-118.41623605731473,-96.26544761907238
24203.3203125,-97.65401190019435,-95.77263678415312
24224.853515625,-96.91477087858866,-95.86157990317497
24246.38671875,-106.59512156793167,-96.30806900337747
24267.919921875,-103.40679164549633,-96.73286108397313
24289.453125,-104.38913264910872,-96.82769636930729
24310.986328125,-114.93057564941314,-96.52514298987037
24332.51953125,-104.37709523461058,-96.02123610826581
24354.052734375,-102.62877225047771,-95.64611903352022
24375.5859375,-96.37409010965169,-95.66318326602013
24397.119140625,-101.02932292457277,-96.11403122986553
24418.65234375,-102.05024620712723,-96.79614411139607
24440.185546875,-102.77231935216977,-97.381905429758
24461.71875,-111.48210071125891,-97.60723347714242
24483.251953125,-104.11440726967601,-97.4208598285914
24504.78515625,-101.08977620264633,-97.01084351856082
24526.318359375,-98.66545093610705,-96.69680601177889
24547.8515625,-97.38359611782906,-96.75250255573616
24569.384765625,-105.4264487568787,-97.26045575899116
24590.91796875,-98.76773822101829,-98.07858958227845
24612.451171875,-106.86332087806542,-98.93226654356849
24633.984375,-100.87446609806719,-99.57310986357473
24655.517578125,-100.40853146198788,-99.9098848297308
24677.05078125,-98.47500067850143,-100.0363748221624
24698.583984375,-97.58629865517662,-100.1440155252458
24720.1171875,-105.79864497780844,-100.37580988078514
24741.650390625,-103.04985362599388,-100.71263728494267
24763.18359375,-97.39825639926372,-100.96361724186772
24784.716796875,-108.36831528842406,-100.87025282912614
24806.25,-99.62999782085096,-100.2657642357016
24827.783203125,-101.16147565673728,-99.19608763598363
24849.31640625,-106.30685644266453,-97.92805319541426
24870.849609375,-108.12351440409188,-96.83293128886659
24892.3828125,-102.85198856433547,-96.20448367978167
24913.916015625,-99.33932131533764,-96.10958535968211
24935.44921875,-103.5735676786985,-96.3540042391665
24956.982421875,-103.67123973702815,-96.58419790328861
24978.515625,-94.33594686918121,-96.47211248132697
25000.048828125,-96.10957331361956,-95.8848532808257
25021.58203125,-101.74484775089314,-94.94960449952642
25043.115234375,-104.74084695866233,-93.98139665350246
25064.6484375,-100.1862883678532,-93.31552333068072
25086.181640625,-103.99643799237913,-93.13684636129494
25107.71484375,-100.4526718835084,-93.39772053405983
25129.248046875,-102.66944520991956,-93.86596701729202
25150.78125,-101.60706952333192,-94.27260567411881
25172.314453125,-96.82418742204885,-94.47543727851232
25193.84765625,-103.48118415199124,-94.54781153309264
25215.380859375,-114.68887083770721,-94.74453966298199
25236.9140625,-103.28045378798694,-95.36446694280308
25258.447265625,-103.90361363564176,-96.58441166639626
25279.98046875,-102.63323538739954,-98.35259881657024
25301.513671875,-105.9148349445083,-100.39564097743948
25323.046875,-102.69135855512127,-102.33176966855332
25344.580078125,-100.62340223384072,-103.82853512910725
25366.11328125,-115.86410941255778,-104.72440848741
25387.646484375,-105.68963582078862,-105.05865192861145
25409.1796875,-105.45687413792928,-105.00627468239868
25430.712890625,-103.20935519496624,-104.76459372539631
25452.24609375,-101.74721993275642,-104.45797920088174
25473.779296875,-105.55609580125204,-104.1090166645539
25495.3125,-100.8306566798365,-103.68079719887403
25516.845703125,-101.79904860461086,-103.1529169137091
25538.37890625,-107.57001051856918,-102.57713092705589
25559.912109375,-109.55193358336419,-102.07545853803225
25581.4453125,-103.98020832849,-101.78196140055871
25602.978515625,-101.99609745631489,-101.76541986547662
25624.51171875,-102.8469517699404,-101.98215782071445
25646.044921875,-105.72438239036714,-102.28977449181578
25667.578125,-102.55356070436065,-102.51540245774316
25689.111328125,-102.05810248774932,-102.53908682812572
25710.64453125,-109.6615311357144,-102.34386996569383
25732.177734375,-114.43202140618018,-102.00441043088426
25753.7109375,-101.21595399870164,-101.62311176494207
25775.244140625,-103.33554682965136,-101.25436261582902
25796.77734375,-106.78746228250219,-100.86452622083843
25818.310546875,-100.3276026639052,-100.35341580358848
25839.84375,-103.51386712762505,-99.62513417481617
25861.376953125,-117.58156818703799,-98.66499272114578
25882.91015625,-107.16930529710297,-97.57366990548961
25904.443359375,-103.50252035408786,-96.53372176715679
25925.9765625,-100.47407597244155,-95.7234046664075
25947.509765625,-102.99795733922079,-95.22518785808612
25969.04296875,-99.14157584515831,-94.98187907323262
25990.576171875,-95.29844139352332,-94.82789632419995
26012.109375,-98.12053551590725,-94.58086451152218
26033.642578125,-102.40069137406431,-94.14358175933185
26055.17578125,-103.01378115705371,-93.5590178220649
26076.708984375,-103.77093036913283,-92.98629732374283
26098.2421875,-103.14413367803513,-92.60979204022071
26119.775390625,-103.71768049209064,-92.5316225020988
26141.30859375,-96.31338210838402,-92.70818256646115
26162.841796875,-93.35548154528512,-92.9674339883185
26184.375,-94.35056166776931,-93.09870267329018
26205.908203125,-97.81149871486605,-92.9657353319981
26227.44140625,-103.28363634474209,-92.58002772646196
26248.974609375,-105.0273280067761,-92.09294633426688
26270.5078125,-107.99641247937504,-91.71016225828937
26292.041015625,-99.0307272009702,-91.57533474463334
26313.57421875,-94.7819008807731,-91.68750298587074
26335.107421875,-93.99281521754813,-91.89835950913204
26356.640625,-95.03858997129078,-91.9915727235152
26378.173828125,-97.84922627076152,-91.80104578510233
26399.70703125,-104.58476854126553,-91.30356847992849
26421.240234375,-106.08093336389527,-90.63551703130787
26442.7734375,-107.24474213367259,-90.02501447207139
26464.306640625,-100.55038869757806,-89.67699159346473
26485.83984375,-92.76681074011208,-89.67346770721092
26507.373046875,-89.1894293281263,-89.94171789979421
26528.90625,-91.10585746231399,-90.30475305124742
26550.439453125,-104.03402120455766,-90.58339515908244
26571.97265625,-99.76762590142498,-90.69227662974706
26593.505859375,-102.71912675964714,-90.67777568341113
26615.0390625,-106.91299767350145,-90.68015376960135
26636.572265625,-100.16333579534277,-90.845050513487
26658.10546875,-91.88235165480855,-91.23673309172263
26679.638671875,-88.8650627628009,-91.8022195260712
26701.171875,-92.46375815699817,-92.40434736215151
26722.705078125,-109.06308459102978,-92.90149694327432
26744.23828125,-97.55759767521474,-93.22537072228405
26765.771484375,-104.37312751355041,-93.41083206357814
26787.3046875,-103.69766240989836,-93.56128102765872
26808.837890625,-95.46466126069222,-93.77184776659725
26830.37109375,-89.55861586197925,-94.05803230393147
26851.904296875,-89.2655500179212,-94.3344794112594
26873.4375,-96.74240451585476,-94.45900958163946
26894.970703125,-99.34902020670503,-94.31800532279027
26916.50390625,-97.32359890851234,-93.90355233504152
26938.037109375,-110.38568718947303,-93.33559497162939
26959.5703125,-103.60437661659337,-92.81264452273932
26981.103515625,-89.59349936480415,-92.5152897969034
27002.63671875,-86.24455353920192,-92.51468171671922
27024.169921875,-90.36798175063406,-92.73707577261575
27045.703125,-99.94704108602775,-93.00551300039274
27067.236328125,-96.25851006017561,-93.13730092202113
27088.76953125,-99.96493616876155,-93.04480503534106
27110.302734375,-103.37184629207385,-92.78472149923073
27131.8359375,-97.06311850860726,-92.52896767031159
27153.369140625,-87.52885561147032,-92.47315867075777
27174.90234375,-86.55827730225133,-92.73259184500574
27196.435546875,-95.30054471403199,-93.28197797657332
27217.96875,-94.94785845108552,-93.97052917775802
27239.501953125,-96.44231089697111,-94.60235305316812
27261.03515625,-95.99916867839549,-95.03667326478173
27282.568359375,-97.60211514392691,-95.25274814109018
27304.1015625,-96.91928620307164,-95.34544291943077
27325.634765625,-90.29475284325059,-95.45695925970679
27347.16796875,-91.70812392831965,-95.68580470702858
27368.701171875,-101.58991465169703,-96.02579190412212
27390.234375,-94.18443323245754,-96.36947691966631
27411.767578125,-99.5758953089849,-96.57280690945791
27433.30078125,-94.57435643395748,-96.54245093642257
27454.833984375,-103.50974414576297,-96.29441072246443
27476.3671875,-90.30461105798372,-95.9492516783854
27497.900390625,-90.78552181694545,-95.66597748282666
27519.43359375,-97.51115237069735,-95.55218765493996
27540.966796875,-95.64941533623264,-95.60231911163056
27562.5,-96.13567809272121,-95.7002750290552
27584.033203125,-95.92923810404724,-95.68622930715519
27605.56640625,-100.02003393603067,-95.45049590351958
27627.099609375,-98.45630564522291,-95.0010668027928
27648.6328125,-90.74875862764165,-94.46525818898793
27670.166015625,-95.82089981407627,-94.02245833740382
27691.69921875,-96.14936909397619,-93.80398236501236
27713.232421875,-95.63037787343428,-93.81565411643537
27734.765625,-96.56423869583085,-93.92769353136475
27756.298828125,-95.12407630243104,-93.94044619087053
27777.83203125,-107.21686134520863,-93.69297969697823
27799.365234375,-92.30470555012036,-93.15727633970371
27820.8984375,-92.20235518727836,-92.46707249440796
27842.431640625,-97.32828100701036,-91.8641230177976
27863.96484375,-92.12513072831531,-91.58777518576852
27885.498046875,-94.65789763883342,-91.76322196648188
27907.03125,-93.71629165256991,-92.34415019478064
27928.564453125,-95.08053310992887,-93.13691718017849
27950.09765625,-96.78117795182725,-93.89145356521786
27971.630859375,-91.03511190475125,-94.41110429611615
27993.1640625,-101.3249316978964,-94.62655269195105
28014.697265625,-92.97887016268962,-94.6005575784217
28036.23046875,-93.5962022032829,-94.46794561169463
28057.763671875,-92.5194114032163,-94.34854883228672
28079.296875,-92.06249722479285,-94.28218398383196
28100.830078125,-103.45572873165997,-94.2193365248126
28122.36328125,-93.01376907399296,-94.06850435799562
28143.896484375,-91.76429924741562,-93.76958751138844
28165.4296875,-102.42394096715053,-93.34929778795151
28186.962890625,-91.90465202938915,-92.92584862708932
28208.49609375,-94.27802741710497,-92.65915593238368
28230.029296875,-93.30418677464749,-92.6731837308553
28251.5625,-93.51265307297649,-92.99248794163786
28273.095703125,-101.4550741893897,-93.52761641009266
28294.62890625,-91.67665779826157,-94.11834046488528
28316.162109375,-95.23641162920595,-94.61365354172345
28337.6953125,-95.70884151025322,-94.94867322296328
28359.228515625,-92.77685532938344,-95.18013761612997
28380.76171875,-94.881970256476,-95.46246691893656
28402.294921875,-93.25966404720151,-95.97456965478015
28423.828125,-99.61898233746612,-96.82985859359846
28445.361328125,-93.1632654161794,-98.00847843602384
28466.89453125,-91.86297907896756,-99.34004722601225
28488.427734375,-98.88106181691327,-100.54377518372206
28509.9609375,-94.8423679099227,-101.31091414040247
28531.494140625,-93.0733187166797,-101.40078016682635
28553.02734375,-94.52471868337574,-100.7196031026772
28574.560546875,-95.58611163470442,-99.35930547101984
28596.09375,-99.18002531839235,-97.58616665684784
28617.626953125,-92.15162780624195,-95.7825522790286
28639.16015625,-93.73049649535113,-94.35586645241366
28660.693359375,-98.6170445374706,-93.63674857698771
28682.2265625,-94.52431980029196,-93.79265003713894
28703.759765625,-95.1917270745798,-94.78178308375223
28725.29296875,-92.40869751078148,-96.36418631134086
28746.826171875,-96.35781968493762,-98.1710942930941
28768.359375,-96.682623067806,-99.81430238320223
28789.892578125,-96.06394623528448,-101.0007784948375
28811.42578125,-96.83116128788157,-101.61240453938748
28832.958984375,-101.74940779080607,-101.72117784846944
28854.4921875,-100.9259071297385,-101.53439607585557
28876.025390625,-99.01315433788167,-101.29300114020019
28897.55859375,-100.28570385830989,-101.16650293752733
28919.091796875,-107.49489300206636,-101.1895235292616
28940.625,-98.15321731934014,-101.26605425758625
28962.158203125,-96.43695621235935,-101.23612953267228
28983.69140625,-91.68888160625154,-100.97056800763802
29005.224609375,-94.02596108428855,-100.44692825095657
29026.7578125,-101.11198476867995,-99.7701764516957
29048.291015625,-99.55317671416282,-99.12964494039502
29069.82421875,-104.59734950997156,-98.71550410108463
29091.357421875,-98.29669945711754,-98.63718245676233
29112.890625,-98.87363696682254,-98.8834436642131
29134.423828125,-99.62411405253715,-99.34111005814052
29155.95703125,-99.49115504630774,-99.85900915116305
29177.490234375,-101.35738751287614,-100.32165073973712
29199.0234375,-102.32033228116816,-100.69462521839694
29220.556640625,-119.12249143796335,-101.02124202642182
29242.08984375,-102.7057562460578,-101.37726824043908
29263.623046875,-109.1662845527243,-101.81263266387388
29285.15625,-99.25046548645648,-102.31394788535385
29306.689453125,-96.76878709798672,-102.80775953674548
29328.22265625,-102.17618658271128,-103.20018545358107
29349.755859375,-119.58854664807004,-103.42811460071793
29371.2890625,-111.27054671781553,-103.49184283045363
29392.822265625,-100.84226354429909,-103.45135733781972
29414.35546875,-100.51679120427539,-103.39067708250552
29435.888671875,-109.66170803264347,-103.37341463850414
29457.421875,-96.93578232198601,-103.41700283543534
29478.955078125,-100.4258177389795,-103.50045978653586
29500.48828125,-107.22839947498275,-103.5988186300831
29522.021484375,-110.15315300800609,-103.71964361785231
29543.5546875,-102.40709979915405,-103.91439801308809
29565.087890625,-100.28518197203977,-104.25204949188111
29586.62109375,-108.882101300414,-104.7661053728018
29608.154296875,-101.02716682735871,-105.40531162310378
29629.6875,-98.22095788515594,-106.02069991813279
29651.220703125,-102.06141123685029,-106.40480877079256
29672.75390625,-108.48451112589962,-106.37107583944083
29694.287109375,-106.35626189285136,-105.83767068746812
29715.8203125,-97.58419056849962,-104.8739393012435
29737.353515625,-101.08478258103464,-103.68350904421138
29758.88671875,-104.39846052193481,-102.5284193082775
29780.419921875,-100.02701165070478,-101.62781816507001
29801.953125,-104.55851679051267,-101.07750612320324
29823.486328125,-116.67378164600379,-100.82617904917953
29845.01953125,-101.77820915350068,-100.71609960698189
29866.552734375,-97.5962814898681,-100.56482734343211
29888.0859375,-99.378412212549,-100.246567492902
29909.619140625,-114.78840902027767,-99.73539677674398
29931.15234375,-98.4640692743582,-99.09508019247326
29952.685546875,-101.20844004462694,-98.42861693656424
29974.21875,-104.75059935285643,-97.81970192791115
29995.751953125,-108.59150838352619,-97.29846161838226
30017.28515625,-98.58925110863325,-96.84639163783517
30038.818359375,-93.98335245145358,-96.4312670501013
30060.3515625,-99.64817832934783,-96.04594859634594
30081.884765625,-101.46277700743191,-95.72467565475732
30103.41796875,-96.75663037836301,-95.52598261688797
30124.951171875,-107.91354706310183,-95.49302574735755
30146.484375,-101.1300090354622,-95.61682781533574
30168.017578125,-101.97933282514104,-95.8270397174448
30189.55078125,-95.32271636915738,-96.01887298431498
30211.083984375,-97.3364789088719,-96.10328243331942
30232.6171875,-107.79046760692933,-96.05295768614681
30254.150390625,-100.39113679798092,-95.91780812746079
30275.68359375,-101.34860761613305,-95.79995249416014
30297.216796875,-100.68086032379736,-95.80055172577495
30318.75,-97.50571334671827,-95.96650107919237
30340.283203125,-90.05708847776285,-96.26516637187827
30361.81640625,-90.41589696520879,-96.59996813150556
30383.349609375,-100.00628934102826,-96.85741686597564
30404.8828125,-102.41891488546533,-96.95964451825341
30426.416015625,-100.34576667159013,-96.89464753374914
30447.94921875,-97.13207223398726,-96.70997233851298
30469.482421875,-109.5293090326739,-96.47638587835951
30491.015625,-91.3451963847743,-96.24422024841752
30512.548828125,-88.90040837972774,-96.0175961690173
30534.08203125,-93.13051766270388,-95.75971820904543
30555.615234375,-108.03123852895274,-95.42340341022035
30577.1484375,-126.61157405366123,-94.98633520109136
30598.681640625,-99.92097486778124,-94.4687617691725
30620.21484375,-98.88643383208873,-93.92320032198276
30641.748046875,-97.16311130155674,-93.40373229440917
30663.28125,-89.66988129559738,-92.93557466116526
30684.814453125,-90.61871202701298,-92.50566665859766
30706.34765625,-98.23707774085679,-92.08178629582957
30727.880859375,-107.63430003205406,-91.64910919520095
30749.4140625,-101.92280286723741,-91.24056906087495
30770.947265625,-102.76807645123816,-90.93901311877103
30792.48046875,-101.77237109766672,-90.84480272064826
30814.013671875,-107.5276517864032,-91.02350642581476
30835.546875,-95.22506056056508,-91.46230561416793
30857.080078125,-97.68765324388625,-92.06181685438784
30878.61328125,-109.71909448683712,-92.67225547846408
30900.146484375,-100.27673855951636,-93.15852716527127
30921.6796875,-100.62953109701732,-93.4615370952912
30943.212890625,-101.62369809921864,-93.62298477433501
30964.74609375,-103.23349438288855,-93.75904260279913
30986.279296875,-103.31385346559424,-93.99526134699349
31007.8125,-105.69510608993971,-94.396183625729
31029.345703125,-101.02420436720503,-94.92663181567374
31050.87890625,-93.80510202617154,-95.46511572376714
31072.412109375,-98.50878681688162,-95.86196434978865
31093.9453125,-98.13047387450851,-96.01074999468436
31115.478515625,-102.38061923472466,-95.89461302985603
31137.01171875,-100.2796787748989,-95.58322007963662
31158.544921875,-99.2071861193038,-95.18367030375197
31180.078125,-95.3868826530253,-94.77450745892524
31201.611328125,-90.40336935250379,-94.36166570513396
31223.14453125,-91.01462192618722,-93.8830281950498
31244.677734375,-96.87297102319786,-93.26071048106485
31266.2109375,-101.56086996317032,-92.4722793042942
31287.744140625,-102.05581732716448,-91.59944458922455
31309.27734375,-101.66449492747515,-90.82279471967395
31330.810546875,-95.2551584540256,-90.35904778372866
31352.34375,-88.54996016729308,-90.36838479585604
31373.876953125,-85.8025315181178,-90.87703807098855
31395.41015625,-89.79246020622932,-91.75473440714816
31416.943359375,-101.22267077319545,-92.76037107357018
31438.4765625,-99.80368362708379,-93.63587473671194
31460.009765625,-116.94616281668661,-94.20476863050658
31481.54296875,-100.30368745057447,-94.43043636993218
31503.076171875,-96.36703531665779,-94.40982175238611
31524.609375,-89.87537630501825,-94.31026479983183
31546.142578125,-87.94657293105215,-94.28383926007544
31567.67578125,-91.87197817958562,-94.40173150632683
31589.208984375,-105.3128618849791,-94.63772796531859
31610.7421875,-111.50037640121857,-94.90285560753216
31632.275390625,-99.97581031546511,-95.10726802894702
31653.80859375,-97.98558926758992,-95.2137933333729
31675.341796875,-96.6739430994117,-95.25514999549715
31696.875,-93.47606581685962,-95.3083562134538
31718.408203125,-97.73374481035816,-95.4430924929184
31739.94140625,-106.1389073935657,-95.67350317729874
31761.474609375,-96.17277181377835,-95.93933357571396
31783.0078125,-97.31943665885055,-96.12558202575273
31804.541015625,-105.51112786305957,-96.10978503773624
31826.07421875,-94.28344366109883,-95.81329801530202
31847.607421875,-89.44751900408023,-95.23327054337574
31869.140625,-90.81682851361086,-94.44375351190153
31890.673828125,-98.98104733438731,-93.57002521137686
31912.20703125,-101.92838789765412,-92.7511824015948
31933.740234375,-101.89176025161467,-92.10743072985781
31955.2734375,-97.72299496770299,-91.7214255498311
31976.806640625,-100.50847783778394,-91.63315469650146
31998.33984375,-93.40438991572776,-91.84160428814832
32019.873046875,-87.35911364155903,-92.30694977352124
32041.40625,-89.06455113482413,-92.95255798127434
32062.939453125,-93.7699016838732,-93.67164459165869
32084.47265625,-96.0051610115951,-94.34421611154143
32106.005859375,-95.63636419564773,-94.86465618835263
32127.5390625,-94.16203643137456,-95.17215024322107
32149.072265625,-97.30377154217723,-95.27069571870013
32170.60546875,-90.39227193268624,-95.22715431922552
32192.138671875,-89.096337232794,-95.14490553918017
32213.671875,-92.86130548910072,-95.12270726369125
32235.205078125,-93.08820733734206,-95.21663931765164
32256.73828125,-93.18371292246543,-95.42244324596408
32278.271484375,-96.34920976387173,-95.68589187668734
32299.8046875,-93.24273821423516,-95.93490614562363
32321.337890625,-94.76309728785307,-96.11640551405976
32342.87109375,-90.15425386925402,-96.21913118204182
32364.404296875,-91.77744111056928,-96.27179962804696
32385.9375,-99.51907921567806,-96.3193827646863
32407.470703125,-94.96341177742579,-96.39168084846374
32429.00390625,-91.02380157880394,-96.48160146257209
32450.537109375,-96.41946481151462,-96.54432442108414
32472.0703125,-96.04745413054229,-96.51677042442651
32493.603515625,-90.40737381670806,-96.34632109004612
32515.13671875,-92.05536795561889,-96.01422766959803
32536.669921875,-99.328800414711,-95.54389565294828
32558.203125,-100.21696425110963,-94.99364113661015
32579.736328125,-97.62619357091371,-94.4414866510829
32601.26953125,-94.76475967848069,-93.97135454064689
32622.802734375,-98.37842756051116,-93.66515323412138
32644.3359375,-96.48218375169708,-93.59773899050964
32665.869140625,-89.92344118466795,-93.82739630911536
32687.40234375,-90.9421344819951,-94.37707276400958
32708.935546875,-95.2743812162692,-95.21013556994387
32730.46875,-100.9909555434352,-96.21341567853582
32752.001953125,-99.28073322776282,-97.20304212458535
32773.53515625,-100.9476104139475,-97.96138799127252
32795.068359375,-104.13530608648252,-98.29856427896448
32816.6015625,-95.59697288106409,-98.11680425363787
32838.134765625,-98.58218354564896,-97.44965216314824
32859.66796875,-100.25577076625223,-96.45522392967416
32881.201171875,-99.77664914429687,-95.3618900926861
32902.734375,-99.2308609175281,-94.38675742761986
32924.267578125,-97.86559311697329,-93.66109200015208
32945.80078125,-106.24531807117745,-93.19469150258041
32967.333984375,-98.98003745134548,-92.89346747293722
32988.8671875,-97.0164624271956,-92.61959452401885
33010.400390625,-91.75686278055134,-92.26394633636275
33031.93359375,-91.55071261332861,-91.79607352749755
33053.466796875,-97.56957595530389,-91.26979937090746
33075.0,-96.47221791296232,-90.78576223454341
33096.533203125,-100.86633848176997,-90.43372692895278
33118.06640625,-100.28636005927105,-90.24618746891744
33139.599609375,-94.62752736887538,-90.18666042454997
33161.1328125,-95.47557232951704,-90.17611213547625
33182.666015625,-89.77713055408685,-90.1403071047372
33204.19921875,-91.39660310899707,-90.05062420276388
33225.732421875,-100.03556514924351,-89.93613444399915
33247.265625,-94.52621884734097,-89.8619101963064
33268.798828125,-103.82362049472088,-89.8876637437691
33290.33203125,-94.51823812649496,-90.0311988184037
33311.865234375,-94.95263335780633,-90.25734640821213
33333.3984375,-96.05275952519693,-90.49771740068174
33354.931640625,-90.01028846623959,-90.68880727807161
33376.46484375,-94.52482348479327,-90.80591214104095
33397.998046875,-96.00037984550963,-90.87346410904945
33419.53125,-94.46497098911789,-90.94658387668525
33441.064453125,-96.17915011212801,-91.07543277533378
33462.59765625,-91.10325717780258,-91.27358846594902
33484.130859375,-99.2729528885297,-91.50875810275159
33505.6640625,-97.48907617338469,-91.72063900478925
33527.197265625,-94.54685822672855,-91.85471338368131
33548.73046875,-101.95467223211892,-91.8916379488475
33570.263671875,-94.77980117502347,-91.85492397675554
33591.796875,-95.37946739890906,-91.79287216663758
33613.330078125,-95.5957380844521,-91.74628896109391
33634.86328125,-92.06454013368682,-91.72209716019239
33656.396484375,-97.53753033884311,-91.68942116617403
33677.9296875,-96.62689394089489,-91.60110583707478
33699.462890625,-100.70760856785103,-91.42796652937199
33720.99609375,-97.83297746223462,-91.18473608714015
33742.529296875,-97.43938814245305,-90.9308417857332
33764.0625,-91.7815377288064,-90.74365953284781
33785.595703125,-95.26019006114521,-90.67841186167269
33807.12890625,-103.95270270120886,-90.7376488271922
33828.662109375,-100.67714430201903,-90.86881081324181
33850.1953125,-98.43222049945942,-90.99284552481026
33871.728515625,-96.57622793145956,-91.04890975405432
33893.26171875,-93.56170076595427,-91.03017565728506
33914.794921875,-95.06311907007276,-90.98975279370698
33936.328125,-93.60982855938997,-91.01191656455529
33957.861328125,-99.20515833799365,-91.16334761178338
33979.39453125,-97.32676666731123,-91.45094292252602
34000.927734375,-101.12763447687854,-91.81004400005257
34022.4609375,-101.14778302611516,-92.13081166175218
34043.994140625,-94.01676503077306,-92.30969842982975
34065.52734375,-93.52455569765783,-92.29902220632292
34087.060546875,-96.78640684941642,-92.12835337902231
34108.59375,-95.00666041133687,-91.88652236017562
34130.126953125,-108.0579041579141,-91.67426555585472
34151.66015625,-96.01795860784216,-91.55317018327085
34173.193359375,-112.033802307467,-91.51807040808266
34194.7265625,-93.25463863717704,-91.50669524720664
34216.259765625,-93.83089901506759,-91.43972533122381
34237.79296875,-94.95180192571083,-91.26801247761796
34259.326171875,-97.58623753543719,-91.00058123044622
34280.859375,-102.98483086272549,-90.6986521716734
34302.392578125,-102.4799694213161,-90.44049086233237
34323.92578125,-104.80619270275614,-90.27821097712362
34345.458984375,-97.00316369758671,-90.21156004805432
34366.9921875,-90.63836571074708,-90.19318970030638
34388.525390625,-95.67222353164732,-90.16121111559565
34410.05859375,-96.61663641646325,-90.07883183077944
34431.591796875,-98.15900142437289,-89.9568060375802
34453.125,-101.40350120224369,-89.84463626649104
34474.658203125,-99.77729367694967,-89.79503666221346
34496.19140625,-95.33391239265441,-89.82236703905778
34517.724609375,-91.7140017539715,-89.88015374067612
34539.2578125,-94.51925373380362,-89.87273000794929
34560.791015625,-104.52563949927764,-89.69703746707063
34582.32421875,-96.5295895708606,-89.2934291628466
34603.857421875,-103.30327870257688,-88.67863869885934
34625.390625,-107.00599696843986,-87.94318131618064
34646.923828125,-98.50064775777386,-87.21427529758148
34668.45703125,-90.35134155313762,-86.6034476038699
34689.990234375,-89.37621147216768,-86.16537701095208
34711.5234375,-96.39928510950249,-85.88740897718193
34733.056640625,-101.8498404479765,-85.711901067311
34754.58984375,-100.3360060019391,-85.57604318851232
34776.123046875,-97.1532248519188,-85.44579237834188
34797.65625,-99.67051676129287,-85.3261108278923
34819.189453125,-96.08363651770819,-85.24496948331497
34840.72265625,-91.67540020349588,-85.22428580845123
34862.255859375,-96.05137611142945,-85.25787844010571
34883.7890625,-94.63971053668536,-85.31088553748634
34905.322265625,-108.4920272956999,-85.34072837563953
34926.85546875,-94.85985816027176,-85.32561494688805
34948.388671875,-88.79177035400906,-85.28150286034864
34969.921875,-87.06943570745406,-85.25554904095182
34991.455078125,-91.09762649772313,-85.299023631757
35012.98828125,-92.51084914968426,-85.43617683071321
35034.521484375,-102.86582763290127,-85.64901770284267
35056.0546875,-96.01779086906996,-85.88879239826015
35077.587890625,-117.89603092336827,-86.10834203035171
35099.12109375,-95.19935129049716,-86.29558407501663
35120.654296875,-95.29002513130796,-86.48608186031062
35142.1875,-88.01657999162748,-86.74430170145023
35163.720703125,-89.45072172009326,-87.1224472581953
35185.25390625,-93.91108157107925,-87.62122852036902
35206.787109375,-95.42101769542774,-88.17853810443864
35228.3203125,-100.1959071434912,-88.697407961462
35249.853515625,-97.58371190473386,-89.10114499839212
35271.38671875,-95.27844717682422,-89.38461452685374
35292.919921875,-93.49466462313804,-89.62825636478028
35314.453125,-86.50173009238081,-89.9589338586987
35335.986328125,-89.66255965830055,-90.47111740619386
35357.51953125,-92.45837785303675,-91.14746839843518
35379.052734375,-101.4426411557692,-91.82454147052503
35400.5859375,-94.48704387090461,-92.23123297737031
35422.119140625,-99.61144239751586,-92.09218913460558
35443.65234375,-92.01604528474866,-91.2532046526397
35465.185546875,-100.05746248270147,-89.76949705036975
35486.71875,-85.71260599311532,-87.91060508067682
35508.251953125,-89.30353888953739,-86.07284046770684
35529.78515625,-94.63435845960731,-84.63412230172392
35551.318359375,-93.3333151384818,-83.8148168733365
35572.8515625,-99.82958955509937,-83.60702524850204
35594.384765625,-92.89385701706789,-83.80352692538563
35615.91796875,-88.14296321677912,-84.1112913365601
35637.451171875,-94.60298835550779,-84.29566738432369
35658.984375,-92.51267757135815,-84.28876240176498
35680.517578125,-93.85258562575476,-84.2145985038446
35702.05078125,-95.67348382191355,-84.32412554147504
35723.583984375,-97.63412749424239,-84.8746680273976
35745.1171875,-93.22924085977144,-86.01094310570929
35766.650390625,-96.5660747053217,-87.69892213462114
35788.18359375,-90.44342413017719,-89.73470580488966
35809.716796875,-88.37788625075818,-91.81455490520531
35831.25,-91.6322336157029,-93.6275978921108
35852.783203125,-91.4842151181688,-94.93026657922286
35874.31640625,-96.58849950240878,-95.57936695329424
35895.849609375,-88.95421160103719,-95.52653898451985
35917.3828125,-95.21525178796468,-94.79545660887744
35938.916015625,-97.66461020297035,-93.46500326067998
35960.44921875,-98.27696445750328,-91.66804422517421
35981.982421875,-94.74399463645557,-89.5967530822972
36003.515625,-97.81723603423708,-87.49471502078444
36025.048828125,-91.78544093422835,-85.62079726140213
36046.58203125,-91.6273399106597,-84.18765469040665
36068.115234375,-87.60918216296369,-83.29778163207655
36089.6484375,-94.86560794646078,-82.90923158596799
36111.181640625,-96.43998913686377,-82.85426088813946
36132.71484375,-101.25524751092864,-82.9102990097944
36154.248046875,-99.10234627797531,-82.8959134715399
36175.78125,-94.68085696893215,-82.7494033918915
36197.314453125,-92.73916666022481,-82.55326109135092
36218.84765625,-93.39578997346126,-82.49213160784194
36240.380859375,-89.53812756328395,-82.7631540201973
36261.9140625,-103.37948848388766,-83.47993818431861
36283.447265625,-91.08249613811518,-84.61368607975115
36304.98046875,-92.56417652643282,-85.99629334089423
36326.513671875,-90.2050312065682,-87.38054010519409
36348.046875,-98.22863831488468,-88.5268620341217
36369.580078125,-93.98711015424703,-89.27706576194473
36391.11328125,-92.53037927400663,-89.58600838684221
36412.646484375,-95.35956501949028,-89.5056588873973
36434.1796875,-95.70742591297787,-89.13904472792483
36455.712890625,-95.71604877131125,-88.59258161172392
36477.24609375,-98.33393902547493,-87.94987200772636
36498.779296875,-95.76004013483009,-87.27314305853693
36520.3125,-109.6272177238294,-86.62080553067126
36541.845703125,-91.77058343430498,-86.06130983039377
36563.37890625,-94.19250329599765,-85.66846978856674
36584.912109375,-94.17474676822432,-85.49760212479757
36606.4453125,-90.59306474350821,-85.55593331161874
36627.978515625,-95.56255568465158,-85.78606417374519
36649.51171875,-90.80534029344786,-86.07482274017427
36671.044921875,-95.15124010495066,-86.28575822506697
36692.578125,-95.05590754136537,-86.30046825111495
36714.111328125,-90.18946656401737,-86.04968658749655
36735.64453125,-95.61302601371268,-85.52186456240509
36757.177734375,-91.94113599777893,-84.75038549956054
36778.7109375,-88.97612059722044,-83.79218640470089
36800.244140625,-92.55910954849719,-82.71332106368882
36821.77734375,-88.3445515711781,-81.5894117111443
36843.310546875,-93.22735841836393,-80.51608386973766
36864.84375,-86.64043938971378,-79.61489935035875
36886.376953125,-82.24886487514328,-79.02071034413089
36907.91015625,-86.92606596309287,-78.84734709061993
36929.443359375,-94.02650553764214,-79.14391830324631
36950.9765625,-98.34750721845384,-79.86420920651348
36972.509765625,-90.94136912825635,-80.86950383920268
36994.04296875,-95.41149046959558,-81.97033126007489
37015.576171875,-104.1032921817505,-82.99242313542285
37037.109375,-90.6552146543128,-83.83768209129441
37058.642578125,-86.39740308977683,-84.51091778861138
37080.17578125,-93.31293987259829,-85.0986818558203
37101.708984375,-91.02578354079141,-85.71024740125266
37123.2421875,-96.65666966925582,-86.41026682161996
37144.775390625,-91.21446124239377,-87.17730103394285
37166.30859375,-93.52511549352815,-87.90931209626707
37187.841796875,-92.45433746671557,-88.47292008818289
37209.375,-94.01663501024353,-88.7704614356129
37230.908203125,-92.28951018751444,-88.7897229482897
37252.44140625,-94.73265088973125,-88.6105552392786
37273.974609375,-94.68474843091948,-88.36540870382797
37295.5078125,-94.88923279294684,-88.17498727758087
37317.041015625,-93.89608193938793,-88.09284533678706
37338.57421875,-92.98477216770257,-88.08730236714914
37360.107421875,-92.71341175301598,-88.06871290136115
37381.640625,-90.27253570165124,-87.94602156747783
37403.173828125,-97.42211224858144,-87.68159040988458
37424.70703125,-101.60264974445016,-87.315258800106
37446.240234375,-92.24819154395638,-86.94596979617779
37467.7734375,-86.52309106362755,-86.68230857362911
37489.306640625,-91.43550680278099,-86.58941674481505
37510.83984375,-92.36350061153175,-86.66053123042371
37532.373046875,-88.00727025509204,-86.8269703651991
37553.90625,-91.96850411821562,-86.99912536711197
37575.439453125,-95.61893218645386,-87.1147217048494
37596.97265625,-105.37097146068675,-87.1679758720071
37618.505859375,-91.08368673741744,-87.20518229062273
37640.0390625,-88.97597380235165,-87.29157960451758
37661.572265625,-93.71658467207754,-87.47007782942407
37683.10546875,-97.3323635963334,-87.73594463524583
37704.638671875,-91.38065519203488,-88.04129698296958
37726.171875,-90.21710597231085,-88.32542005759578
37747.705078125,-95.97000147000867,-88.55183121707148
37769.23828125,-97.88314066045484,-88.7291652457163
37790.771484375,-93.36015267031794,-88.90243322375278
37812.3046875,-95.49297964577215,-89.11853969039605
37833.837890625,-90.4925490912299,-89.38532204509715
37855.37109375,-98.25780876560214,-89.64815700545336
37876.904296875,-91.83181752653044,-89.79963798125368
37898.4375,-88.46946350853983,-89.72056392858792
37919.970703125,-92.48195511196477,-89.33377999667229
37941.50390625,-93.9432611056443,-88.64512594301553
37963.037109375,-106.8482842741627,-87.75156675675233
37984.5703125,-92.41277603053727,-86.81222879809127
38006.103515625,-92.60207816224886,-85.99531273032738
38027.63671875,-93.16938784577289,-85.42405827299118
38049.169921875,-91.88370128570543,-85.14356116172485
38070.703125,-85.90664914391076,-85.11893470681929
38092.236328125,-92.60185343584314,-85.26055333248279
38113.76953125,-90.46184948865309,-85.46145002630013
38135.302734375,-88.63786039171652,-85.62993417872855
38156.8359375,-91.83631324810133,-85.70670437388782
38178.369140625,-91.09792687579379,-85.66554607093848
38199.90234375,-96.08766839474421,-85.50438220208545
38221.435546875,-93.30261897081024,-85.23539847357824
38242.96875,-100.1761860227309,-84.87945412362485
38264.501953125,-104.8505014003041,-84.46440155545105
38286.03515625,-88.07654579602689,-84.02332911530443
38307.568359375,-84.16192335465394,-83.58925060138723
38329.1015625,-81.62403374527591,-83.18648661331662
38350.634765625,-81.52827567262406,-82.82285182616492
38372.16796875,-91.43604551676216,-82.48776053852427
38393.701171875,-95.39742157416723,-82.1585637680011
38415.234375,-95.45194889243965,-81.81258278149299
38436.767578125,-90.66690304446983,-81.43862692039278
38458.30078125,-91.33129123706254,-81.04180851329075
38479.833984375,-84.61930030515494,-80.63933397526836
38501.3671875,-88.82167838364437,-80.25027361018408
38522.900390625,-86.87590661733304,-79.88571132557692
38544.43359375,-90.8930930967565,-79.54497338924051
38565.966796875,-94.99474201526712,-79.21931474184748
38587.5,-92.82236933633233,-78.89938119864749
38609.033203125,-90.14406271190167,-78.58039408309041
38630.56640625,-83.80905447251648,-78.26102423350486
38652.099609375,-82.46245168098113,-77.93709131132319
38673.6328125,-81.97817994936207,-77.5960281049715
38695.166015625,-81.19085872858865,-77.21893508010035
38716.69921875,-86.3943674071835,-76.79283612536436
38738.232421875,-94.48526220597044,-76.32864181298854
38759.765625,-88.29166107909296,-75.8747927191919
38781.298828125,-112.5587812096754,-75.51658008474439
38802.83203125,-88.39282278318791,-75.35756427516495
38824.365234375,-93.43846265037777,-75.4891326326486
38845.8984375,-86.99137007116761,-75.96143808689303
38867.431640625,-84.78691171945351,-76.76903221802692
38888.96484375,-107.43012998102398,-77.8567452911863
38910.498046875,-84.93724807360046,-79.13993135846121
38932.03125,-88.74988518110682,-80.52499719395485
38953.564453125,-94.22370827064674,-81.91674993932631
38975.09765625,-96.14647784669688,-83.20908915931894
38996.630859375,-96.7429701364229,-84.26949758611448
39018.1640625,-97.15186472374582,-84.93686227368104
39039.697265625,-87.61030619281264,-85.04929399653852
39061.23046875,-86.31473454149688,-84.5030778452716
39082.763671875,-91.20311660792814,-83.32273193443407
39104.296875,-93.94900284497147,-81.70715502329807
39125.830078125,-102.55973924103134,-80.01828190390542
39147.36328125,-83.13263611164355,-78.6991405110609
39168.896484375,-81.6816755625913,-78.14009852182701
39190.4296875,-89.29396764061347,-78.54044247857395
39211.962890625,-85.26688902127296,-79.82219068013475
39233.49609375,-93.44196830008099,-81.63704568519782
39255.029296875,-81.2866511359937,-83.47086973501885
39276.5625,-88.51291396854464,-84.80891712038643
39298.095703125,-85.29403883144415,-85.29846498572384
39319.62890625,-83.2632446536434,-84.84642357436823
39341.162109375,-83.42299499930337,-83.61802335106803
39362.6953125,-89.38400018304215,-81.94553120724598
39384.228515625,-88.90644165054985,-80.19299998625394
39405.76171875,-93.82327042832091,-78.63721877980156
39427.294921875,-85.39571483916814,-77.41072222199045
39448.828125,-82.49366271486767,-76.51843336123049
39470.361328125,-77.43140035638692,-75.90322750817747
39491.89453125,-74.70576319927824,-75.51549585349571
39513.427734375,-77.80986199605604,-75.34664691408987
39534.9609375,-85.68468341603882,-75.41204526082862
39556.494140625,-82.53772607494089,-75.7002356985734
39578.02734375,-87.6563451906196,-76.12521325359056
39599.560546875,-79.38907505728575,-76.51663640810699
39621.09375,-76.64813513866477,-76.66104200408589
39642.626953125,-79.48066216227349,-76.37786178623593
39664.16015625,-81.34607404247062,-75.593581704987
39685.693359375,-83.45572332064309,-74.37675648812052
39707.2265625,-93.39413356589145,-72.91583669944784
39728.759765625,-81.44260468016626,-71.45023244023824
39750.29296875,-95.38088186266242,-70.1874375288776
39771.826171875,-72.65050835758531,-69.24381854706192
39793.359375,-68.9615640029603,-68.63210882272692
39814.892578125,-70.80809884242755,-68.29340460826407
39836.42578125,-78.34664323816412,-68.14950836302329
39857.958984375,-95.72516505971032,-68.14428749900996
39879.4921875,-86.24734873637303,-68.25318023063
39901.025390625,-96.08686623776362,-68.46114374720386
39922.55859375,-80.89560949514954,-68.72871208827445
39944.091796875,-74.70621799074065,-68.97252002969401
39965.625,-74.3813109918233,-69.07735937535827
39987.158203125,-75.22798088493553,-68.93741901570044
40008.69140625,-77.1862004628837,-68.50621820682517
40030.224609375,-91.16398240121622,-67.82823462133452
40051.7578125,-84.90426869413578,-67.03389441286096
40073.291015625,-93.75671007169856,-66.29837502560892
40094.82421875,-78.4181781697822,-65.78302234884288
40116.357421875,-69.35884342018697,-65.58613323834064
40137.890625,-67.1146381149401,-65.72355245310939
40159.423828125,-71.59722661684033,-66.1431472484306
40180.95703125,-79.95823392567016,-66.76025424243798
40202.490234375,-76.54376022029794,-67.49289375204086
40224.0234375,-83.3370109762479,-68.27971720071508
40245.556640625,-78.49687255422884,-69.07677600409767
40267.08984375,-79.60986756299562,-69.84285751802244
40288.623046875,-69.7849218304518,-70.52915778967868
40310.15625,-71.05948567976992,-71.08433090876636
40331.689453125,-84.30924090860668,-71.47403809097555
40353.22265625,-83.98581765600548,-71.70287971685512
40374.755859375,-86.09971068585958,-71.8232796708101
40396.2890625,-82.19271989381164,-71.92269408237988
40417.822265625,-84.20703261066903,-72.09325788931692
40439.35546875,-74.40304087652677,-72.39871113919392
40460.888671875,-74.55184128527462,-72.8553590203682
40482.421875,-77.9687539079251,-73.43551832663218
40503.955078125,-82.76158105407012,-74.08838245911461
40525.48828125,-104.90919708340537,-74.7629289911375
40547.021484375,-82.45066525307422,-75.41709292972457
40568.5546875,-88.21778130208013,-76.0076055598988
40590.087890625,-81.96677963986511,-76.46956643356998
40611.62109375,-78.6244585354278,-76.70455694176106
40633.154296875,-84.63865447142429,-76.59386477337621
40654.6875,-90.12763847347003,-76.03909789223833
40676.220703125,-82.91570470368262,-75.0137061578366
40697.75390625,-90.0352867971033,-73.59699858429649
40719.287109375,-81.69634216313561,-71.96566320543658
40740.8203125,-85.16936412384563,-70.3369108473113
40762.353515625,-74.93578225743795,-68.88330787066153
40783.88671875,-67.84936219274208,-67.65827756867846
40805.419921875,-68.02890718537712,-66.57169909294011
40826.953125,-79.82527942036103,-65.4346138045952
40848.486328125,-73.81180051898276,-64.05944416491378
40870.01953125,-83.99229758350083,-62.373207238865966
40891.552734375,-70.90524053347929,-60.49100664954303
40913.0859375,-83.66152997103268,-58.711881102816534
40934.619140625,-61.39248118548089,-57.43274997089763
40956.15234375,-56.61647348556027,-57.012977890936526
40977.685546875,-59.745197663761175,-57.64442711910167
40999.21875,-82.27669415859994,-59.27924716222728
41020.751953125,-69.47091920236605,-61.64178469417272
41042.28515625,-86.3526830197774,-64.31477577342427
41063.818359375,-73.14908077629558,-66.86073341779361
41085.3515625,-82.09904391918181,-68.93013518966495
41106.884765625,-86.62910321701183,-70.32103617211763
41128.41796875,-76.4340854097676,-70.98138410866386
41149.951171875,-73.54722027586942,-70.9710418695491
41171.484375,-76.65499697120251,-70.41286550987866
41193.017578125,-73.17236636607147,-69.45708210481159
41214.55078125,-91.65591679064191,-68.26638436149825
41236.083984375,-72.58018903899502,-67.01210673702244
41257.6171875,-72.11434354563639,-65.86492569667226
41279.150390625,-66.71124853686773,-64.97010741838915
41300.68359375,-65.50892483832078,-64.41225298197762
41322.216796875,-69.91722355135434,-64.18751557645047
41343.75,-79.95232652337458,-64.20333118564395
41365.283203125,-72.4247554196488,-64.31440134631748
41386.81640625,-79.59904398391149,-64.38472958848837
41408.349609375,-75.58225079276878,-64.34958415679237
41429.8828125,-69.33182036927045,-64.24780712922586
41451.416015625,-66.77686381589822,-64.20677305867552
41472.94921875,-65.58469030479685,-64.38403898679509
41494.482421875,-69.51493799084298,-64.89041220423172
41516.015625,-79.69271078557978,-65.72832204035899
41537.548828125,-71.40169755083113,-66.77253181186688
41559.08203125,-85.88793939202887,-67.80106807094508
41580.615234375,-71.29732333410232,-68.56243993020757
41602.1484375,-71.18575409944947,-68.85113575862174
41623.681640625,-67.65601639862994,-68.5627765281227
41645.21484375,-76.06344671691312,-67.71183559597921
41666.748046875,-71.9920304456586,-66.41152833787586
41688.28125,-91.12371712365376,-64.82900597754674
41709.814453125,-69.44248116661606,-63.13416647933209
41731.34765625,-80.41059812975266,-61.4573250873938
41752.880859375,-66.0632415290609,-59.8639155763568
41774.4140625,-59.2503098020981,-58.348309419217216
41795.947265625,-56.411836130171444,-56.84615203532786
41817.48046875,-64.14382502594638,-55.2640309167201
41839.013671875,-62.07757650241135,-53.52349435096886
41860.546875,-68.53110326723736,-51.61129252024413
41882.080078125,-58.481957426731626,-49.62066870368851
41903.61328125,-65.5451986089019,-47.76442848010169
41925.146484375,-50.00565228331432,-46.344620244202844
41946.6796875,-44.7720032889318,-45.677667673101084
41968.212890625,-47.400119200398834,-45.99346053849855
41989.74609375,-64.34869477073424,-47.34315642137741
42011.279296875,-59.155695035926975,-49.55379989850115
42032.8125,-71.82059954953911,-52.25396460078662
42054.345703125,-65.06037349834217,-54.967583955142146
42075.87890625,-74.27707972576498,-57.244520099005165
42097.412109375,-69.12106755162101,-58.77988893745919
42118.9453125,-59.87366237927041,-59.47842397110265
42140.478515625,-59.60560201009417,-59.44402758580496
42162.01171875,-79.25188479309054,-58.907061065234444
42183.544921875,-64.65505666332999,-58.12724987962683
42205.078125,-75.12500293319236,-57.316147190899365
42226.611328125,-65.20586830788402,-56.6075754700465
42248.14453125,-64.83454969205984,-56.07619330523501
42269.677734375,-54.78068773500036,-55.77867772707508
42291.2109375,-56.14442649560367,-55.78263844807597
42312.744140625,-70.89683019901231,-56.15986022025091
42334.27734375,-69.74223187604392,-56.945768080147104
42355.810546875,-88.69568733105203,-58.09132184942883
42377.34375,-76.75540418463937,-59.442470494281416
42398.876953125,-83.6712250240208,-60.76992217115897
42420.41015625,-74.86229881535934,-61.84441415100469
42441.943359375,-63.52841995154677,-62.524943543920116
42463.4765625,-63.354638321771496,-62.8154226249426
42485.009765625,-81.33099192598321,-62.856866922472534
42506.54296875,-70.73294140105963,-62.85279378881059
42528.076171875,-83.92726333083152,-62.9597523888064
42549.609375,-73.85499532940338,-63.19489738612017
42571.142578125,-81.47321819455684,-63.40714532946169
42592.67578125,-72.791526118586,-63.3294622674933
42614.208984375,-65.73399207824654,-62.69117610165755
42635.7421875,-63.08999602680211,-61.33998785289137
42657.275390625,-80.03613537462788,-59.318061391504045
42678.80859375,-66.53685332656842,-56.85773381593127
42700.341796875,-73.50980122532886,-54.299449251209055
42721.875,-62.01492890681033,-51.969383517267005
42743.408203125,-61.74864763880572,-50.070492054056245
42764.94140625,-48.502882544621414,-48.63170177521444
42786.474609375,-46.57645201996961,-47.53150610204244
42808.0078125,-54.743306057552886,-46.57898794746576
42829.541015625,-56.8927948708484,-45.61295983223027
42851.07421875,-60.38173486633118,-44.577385043366924
42872.607421875,-55.361523891955464,-43.547005832354486
42894.140625,-58.700024192005614,-42.701171841893526
42915.673828125,-48.45745108341833,-42.263876962800715
42937.20703125,-42.16341697362174,-42.43582457059267
42958.740234375,-44.196628531473316,-43.33950702168863
42980.2734375,-59.12384132546053,-44.986920849439954
43001.806640625,-55.14802682154745,-47.269676034786066
43023.33984375,-64.30758011446548,-49.96775808613491
43044.873046875,-58.8857579260395,-52.77528157912067
43066.40625,-66.41990508955665,-55.34421338419057
43087.939453125,-57.62374490734935,-57.34511818773038
43109.47265625,-57.295140668847296,-58.53630987519555
43131.005859375,-72.38649768967575,-58.823442990685436
43152.5390625,-65.39998004012813,-58.28748562182685
43174.072265625,-68.87757898446547,-57.165384230165515
43195.60546875,-65.03549972560269,-55.78408976836648
43217.138671875,-65.487100115802,-54.46812784957206
43238.671875,-61.956615637163594,-53.45363971231834
43260.205078125,-53.861689148140556,-52.84030506508782
43281.73828125,-53.29806827369076,-52.59631996568207
43303.271484375,-60.82870601132048,-52.60806992028651
43324.8046875,-63.89740712592342,-52.74701564905173
43346.337890625,-67.06517835449407,-52.92133578051054
43367.87109375,-62.89322836255064,-53.09139840226823
43389.404296875,-68.3701311978484,-53.24964756907058
43410.9375,-58.25952339770266,-53.38505636596295
43432.470703125,-54.65586626027601,-53.45912820433712
43454.00390625,-57.054900851484945,-53.41094835713676
43475.537109375,-65.26756697005331,-53.188750131472815
43497.0703125,-64.54757917359865,-52.78680942559539
43518.603515625,-67.67990506068197,-52.26061848555026
43540.13671875,-61.4067897286285,-51.70445611125024
43561.669921875,-67.33809937465617,-51.19801458984094
43583.203125,-53.42926570917981,-50.7499330282524
43604.736328125,-52.22635847103878,-50.27308054306906
43626.26953125,-57.84123635877756,-49.61362131873494
43647.802734375,-65.80886406971918,-48.62852780506888
43669.3359375,-64.29988362308659,-47.27815606207759
43690.869140625,-62.393481424170254,-45.68714180029125
43712.40234375,-57.73403835001161,-44.1368529606066
43733.935546875,-56.02837595649153,-42.982826490352394
43755.46875,-44.302451250686616,-42.52716754700689
43777.001953125,-42.971287812777014,-42.900862423626656
43798.53515625,-50.075180837051214,-44.011280011315854
43820.068359375,-58.81058811437301,-45.58427193290511
43841.6015625,-57.181859800123334,-47.28922689834417
43863.134765625,-62.17582333732773,-48.8975845854823
43884.66796875,-59.635502444927084,-50.407792351949404
43906.201171875,-59.78797665589047,-52.08045606948541
43927.734375,-52.97956810949857,-54.36192835347175
43949.267578125,-58.36149526079613,-57.71821949737113
43970.80078125,-76.05084265194091,-62.436172154370865
43992.333984375,-74.2064395643066,-68.46209012114879
44013.8671875,-71.74033568191929,-75.33571745547145
44035.400390625,-82.29943134588717,-82.24576134889206
44056.93359375,-71.50186972300202,-88.19436715899883
44078.466796875,-87.68175305170033,-92.22514970983536


==> ISMIR-manuscript (3)/data/19_M_Ma2_Sm_So_H.csv <==
f,ogH,taeH
0.0,-78.20501694544166,-91.71084856818882
21.533203125,-62.6244424875451,-91.41239867352412
43.06640625,-76.71910878531195,-90.52470863193676
64.599609375,-62.47099952727695,-89.07047558266457
86.1328125,-73.7184694963846,-87.08660201976579
107.666015625,-62.15112119725622,-84.62285222814569
129.19921875,-70.79432974369445,-81.74005978409093
150.732421875,-61.65018780270319,-78.5079687169767
172.265625,-68.12879237760512,-75.0028065189135
193.798828125,-60.97158310634073,-71.30469746084589
215.33203125,-65.52705723674886,-67.49502915298831
236.865234375,-59.989282714546434,-63.65388385004353
258.3984375,-62.902840403207804,-59.857638874993214
279.931640625,-58.64315902037221,-56.17682827867378
301.46484375,-60.04178131715877,-52.67434131539961
322.998046875,-56.71608462409771,-49.40401357771826
344.53125,-56.78050077274028,-46.40964493331141
366.064453125,-54.071219054768335,-43.72445605640388
387.59765625,-52.06270190305856,-41.370973646936434
409.130859375,-48.99943275815237,-39.36131459272399
430.6640625,-44.491061856434285,-37.6978223956976
452.197265625,-35.11311866956456,-36.373995968353306
473.73046875,-35.44579583468945,-35.37564195443356
495.263671875,-46.30369823575313,-34.68217728659743
516.796875,-48.31981006604673,-34.26800871206412
538.330078125,-54.03233232464509,-34.10392016131054
559.86328125,-52.78613644561928,-34.15840652461986
581.396484375,-58.12421757407759,-34.39890286112236
602.9296875,-55.60454877815072,-34.79287038713759
624.462890625,-61.27594868309442,-35.308713804726295
645.99609375,-57.41113325518168,-35.91651767567032
667.529296875,-63.659097601819845,-36.588601735263644
689.0625,-58.66806366245537,-37.299905524572964
710.595703125,-65.6447447425896,-38.028220931935536
732.12890625,-59.443092506403,-38.7542968209098
753.662109375,-67.40528339268573,-39.46184275703444
775.1953125,-59.56363864792435,-40.137459028037846
796.728515625,-68.99110306996681,-40.77051798348382
818.26171875,-58.60450383140171,-41.35301767014841
839.794921875,-70.06446388663113,-41.8794233995299
861.328125,-55.449352319059514,-42.346506910831856
882.861328125,-67.85731163816943,-42.75318685191686
904.39453125,-45.81426806448739,-43.10036900943436
925.927734375,-42.82051236536115,-43.39078059636031
947.4609375,-48.076529234383784,-43.62879032998708
968.994140625,-62.49813696139789,-43.82020521806525
990.52734375,-55.793118052969135,-43.97203594678808
1012.060546875,-66.62588096971118,-44.092225384663735
1033.59375,-59.273206526363744,-44.18933867289066
1055.126953125,-67.6675378149268,-44.272218226906226
1076.66015625,-61.058060875186385,-44.34961219727393
1098.193359375,-68.20444901385893,-44.429789962094866
1119.7265625,-62.21910549404663,-44.52016248939725
1141.259765625,-68.0433775962646,-44.626928419206536
1162.79296875,-62.93391422227164,-44.754768079995515
1184.326171875,-67.40821674446933,-44.90660712381407
1205.859375,-63.30541905986729,-45.08346895560989
1227.392578125,-66.17808231753908,-45.28443073838956
1248.92578125,-63.29016552096032,-45.506691741901825
1270.458984375,-64.15475036102862,-45.74575558595093
1291.9921875,-62.50108242002176,-45.99572004822398
1313.525390625,-60.97759687904541,-46.24966017651804
1335.05859375,-60.330263065849635,-46.500083110703855
1356.591796875,-53.47317814916273,-46.73942690053509
1378.125,-46.452488009003744,-46.960571245466056
1399.658203125,-48.66948411260647,-47.15732590371793
1421.19140625,-63.830086137826896,-47.3248627822248
1442.724609375,-61.0129989223517,-47.46006050447996
1464.2578125,-68.75077172079706,-47.56173544194774
1485.791015625,-66.93311591541749,-47.630740477841755
1507.32421875,-69.57473610463198,-47.669921669571664
1528.857421875,-71.02244192768772,-47.6839328699252
1550.390625,-69.60228492717363,-47.678918545850664
1571.923828125,-74.45713518077146,-47.662084746025315
1593.45703125,-69.52568278230572,-47.641186679348635
1614.990234375,-76.69030109642075,-47.62396801442628
1636.5234375,-69.38193676609922,-47.61759125848012
1658.056640625,-76.2397435224882,-47.628100054712625
1679.58984375,-69.18589899794507,-47.659952781062884
1701.123046875,-73.29291685681376,-47.715662487230446
1722.65625,-68.88732604185256,-47.795571233343715
1744.189453125,-68.98691663802647,-47.897777754904354
1765.72265625,-67.9293400222487,-48.01822670506525
1787.255859375,-63.169777309809156,-48.15095627099153
1808.7890625,-64.0401368886549,-48.2884895493596
1830.322265625,-50.90912755525176,-48.42234452929168
1851.85546875,-48.56170948369646,-48.54362864878654
1873.388671875,-54.636623004798025,-48.643677331398294
1894.921875,-64.5208075609057,-48.71469217993319
1916.455078125,-62.03784817803045,-48.75033390840474
1937.98828125,-66.89192631780986,-48.74622771154867
1959.521484375,-65.71653774514742,-48.70034444787349
1981.0546875,-67.23867247751802,-48.613229367556926
2002.587890625,-67.93284721900673,-48.48806057150124
2024.12109375,-67.05065053519823,-48.33053120536867
2045.654296875,-69.53114834056186,-48.148561730020454
2067.1875,-66.55207520245654,-47.95186058089365
2088.720703125,-70.68089510188693,-47.75136226750899
2110.25390625,-65.73502704357853,-47.55858068884757
2131.787109375,-71.38701925503949,-47.38492151127172
2153.3203125,-64.52520637952911,-47.24100042337591
2174.853515625,-71.37931524153082,-47.136013720844886
2196.38671875,-62.70610558727623,-47.0772039997367
2217.919921875,-70.63202980003155,-47.06945700561996
2239.453125,-59.51755628170558,-47.11505637916876
2260.986328125,-67.04762553783031,-47.21361182567115
2282.51953125,-52.230615081878824,-47.362163926475006
2304.052734375,-47.23150250651151,-47.55545629621149
2325.5859375,-50.30974652704372,-47.786353978490524
2347.119140625,-68.00642005671217,-48.046376722102515
2368.65234375,-62.38563177985052,-48.32630783359864
2390.185546875,-73.34340236946625,-48.616834236185575
2411.71875,-68.81009094035113,-48.909171544030166
2433.251953125,-76.16123127009648,-49.19562951225883
2454.78515625,-73.53546096824773,-49.470078025571986
2476.318359375,-78.0313662468691,-49.72828148308621
2497.8515625,-76.65846174566563,-49.96807945188587
2519.384765625,-79.23235881811786,-50.189403054544115
2540.91796875,-77.55192458172401,-50.394128868589796
2562.451171875,-80.41236713260763,-50.58578423821184
2583.984375,-76.1671234612519,-50.769128934908565
2605.517578125,-81.27387891105234,-50.94964723984852
2627.05078125,-73.68946743294731,-51.1329910831822
2648.583984375,-80.45455734059529,-51.32441838221339
2670.1171875,-70.42906147381241,-51.52827091564259
2691.650390625,-76.71377506573035,-51.747532944963524
2713.18359375,-65.79426991828825,-51.983505582624154
2734.716796875,-67.76003789317036,-52.23562307441301
2756.25,-53.80577913357607,-52.50142636937795
2777.783203125,-52.62541128681295,-52.776697398196845
2799.31640625,-61.44988074713667,-53.055745259466235
2820.849609375,-65.9908583282538,-53.331823931424765
2842.3828125,-69.15554021541311,-53.597651044725524
2863.916015625,-70.23225626407847,-53.84598941872676
2885.44921875,-74.58566469764747,-54.07024806078107
2906.982421875,-71.63692616817775,-54.26505752625684
2928.515625,-78.13089447806846,-54.426776069971
2950.048828125,-72.51742177818251,-54.55388777350949
2971.58203125,-81.43516344300252,-54.647261455206824
2993.115234375,-72.76308048405754,-54.71024909597151
3014.6484375,-84.20103717753378,-54.748614010546184
3036.181640625,-72.6320553322381,-54.77029121111097
3057.71484375,-86.88355716156639,-54.784994447733794
3079.248046875,-71.92491461465895,-54.80369538287374
3100.78125,-88.76357320246306,-54.83800946112246
3122.314453125,-70.50085982863973,-54.89952960775732
3143.84765625,-90.21643533931186,-54.999152457612425
3165.380859375,-67.39244120535405,-55.14644213112951
3186.9140625,-84.88678812872571,-55.34907363172037
3208.447265625,-59.75590531479551,-55.61239197455692
3229.98046875,-55.9360779210468,-55.93911463224087
3251.513671875,-59.71781956882706,-56.329194446779894
3273.046875,-80.96165669956216,-56.7798485985444
3294.580078125,-70.73134710909602,-57.28574740973375
3316.11328125,-83.21309842546438,-57.839345574837694
3337.646484375,-76.43564633625166,-58.43132868380657
3359.1796875,-83.78357939036022,-59.051140350570094
3380.712890625,-80.46852365872623,-59.6875504271772
3402.24609375,-83.72185870934598,-60.32922300988962
3423.779296875,-83.67407915970837,-60.96524433148373
3445.3125,-83.39984516038247,-61.58557504570357
3466.845703125,-86.38810351132219,-62.181398476697154
3488.37890625,-82.8487259333985,-62.74534555785969
3509.912109375,-88.90132131177704,-63.271587692215945
3531.4453125,-82.03854999242712,-63.755799799501546
3552.978515625,-92.5871959685245,-64.19500650408791
3574.51171875,-81.09112738557886,-64.58733392157198
3596.044921875,-97.58374486616142,-64.93169707161836
3617.578125,-79.45931129079672,-65.22745798220005
3639.111328125,-87.54182311921754,-65.47409165402766
3660.64453125,-75.50256087679404,-65.67089604998313
3682.177734375,-69.49521048094812,-65.81677823122642
3703.7109375,-69.43447446358064,-65.91014198561763
3725.244140625,-76.6475635486614,-65.94889330692706
3746.77734375,-81.26604220792173,-65.93056958322337
3768.310546875,-79.84115000633435,-65.85258716201781
3789.84375,-82.69898728176692,-65.71259096207262
3811.376953125,-82.47985258725441,-65.5088798755344
3832.91015625,-81.8623239130049,-65.24087365465297
3854.443359375,-83.39196267793685,-64.9095814752166
3875.9765625,-80.94558104140262,-64.51802989705472
3897.509765625,-84.20810593655355,-64.07160875775868
3919.04296875,-79.88352638002324,-63.57829764877927
3940.576171875,-84.67174383640803,-63.04874279208686
3962.109375,-78.57374444221338,-62.496163884230526
3983.642578125,-85.12732789889483,-61.93608212470166
4005.17578125,-76.85478302672601,-61.385873365753305
4026.708984375,-85.51008326073334,-60.86416318754538
4048.2421875,-74.53333970332518,-60.39009276742492
4069.775390625,-85.26639401254533,-59.98249477275547
4091.30859375,-70.52454302073363,-59.65902637343423
4112.841796875,-82.70934068398822,-59.4353112259384
4134.375,-61.5939019306354,-59.32414352769706
4155.908203125,-58.587284845899994,-59.33480483152992
4177.44140625,-64.03507168511774,-59.47253836081593
4198.974609375,-80.67091985597196,-59.73821644958928
4220.5078125,-73.71325446360196,-60.128225051729245
4242.041015625,-83.60974061448694,-60.634575812203806
4263.57421875,-78.63390382866817,-61.245241895321655
4285.107421875,-85.32511750786566,-61.94469961000518
4306.640625,-82.65269378023652,-62.71464484411135
4328.173828125,-85.94934630531654,-63.53484232549093
4349.70703125,-86.13420207958637,-64.38405753058834
4371.240234375,-86.14022026980982,-65.24101622749448
4392.7734375,-88.92549146898847,-66.08533549587504
4414.306640625,-86.15729985611593,-66.898372674918
4435.83984375,-90.68118445644956,-67.66394484935374
4457.373046875,-85.97440473948292,-68.36888073811528
4478.90625,-90.79329574064344,-69.00337852780211
4500.439453125,-85.61108982030197,-69.56115645287046
4521.97265625,-89.86876441647249,-70.03939681878266
4543.505859375,-83.49605418408213,-70.43849770829493
4565.0390625,-84.17424289466422,-70.76165885427527
4586.572265625,-79.93140324536449,-71.01433825817254
4608.10546875,-72.36149359555864,-71.20362339948755
4629.638671875,-73.68453675606546,-71.33756484978585
4651.171875,-86.92495114560931,-71.42452055256962
4672.705078125,-86.11805035073941,-71.47255599583453
4694.23828125,-104.25808391520671,-71.48893928098992
4715.771484375,-88.09388956066672,-71.47976120508451
4737.3046875,-112.3360323653354,-71.4496996384016
4758.837890625,-89.32870372450348,-71.40193554721928
4780.37109375,-102.37096491222718,-71.3382159030673
4801.904296875,-89.94551252051465,-71.25904735702004
4823.4375,-98.78964849299615,-71.16399479352907
4844.970703125,-90.46207459953747,-71.05205143344713
4866.50390625,-97.06271137594837,-70.92204256444313
4888.037109375,-90.9164782790901,-70.77302354775628
4909.5703125,-95.40901221686616,-70.60463454464328
4931.103515625,-90.77405522452695,-70.41737923496997
4952.63671875,-94.02928443923446,-70.21280224082788
4974.169921875,-89.10884102571985,-69.9935493958546
4995.703125,-92.26111554540914,-69.76330564060687
5017.236328125,-83.98028693103203,-69.5266163093292
5038.76953125,-88.16419390188268,-69.288608013578
5060.302734375,-71.58037004951501,-69.05463437863779
5081.8359375,-68.30628156280972,-68.82987881574817
5103.369140625,-73.12315165573999,-68.6189507511472
5124.90234375,-83.23382624127666,-68.42551292831325
5146.435546875,-78.54942565094379,-68.25197543911676
5167.96875,-87.69157965752362,-68.09928715894874
5189.501953125,-81.48401522033416,-67.96684763613956
5211.03515625,-88.21937108367638,-67.85255280454749
5232.568359375,-82.73227094777627,-67.75297690448343
5254.1015625,-87.7473209146819,-67.66368157488506
5275.634765625,-83.52438615022808,-67.57963212563006
5297.16796875,-87.02095633399618,-67.49569139293266
5318.701171875,-83.8471728716886,-67.40715410752195
5340.234375,-86.08832281226464,-67.31027999273883
5361.767578125,-83.9895849438812,-67.20278227932887
5383.30078125,-84.67631972962349,-67.08423015622617
5404.833984375,-83.75823504594057,-66.95632879559466
5426.3671875,-82.4050938261375,-66.82304866555457
5447.900390625,-82.54490409037423,-66.69058631386132
5469.43359375,-79.3430697765137,-66.5671509179014
5490.966796875,-80.79553726938332,-66.46258376260147
5512.5,-71.18289482668713,-66.38783047025937
5534.033203125,-65.03891165933588,-66.35429730889462
5555.56640625,-68.19558444026903,-66.37313236658831
5577.099609375,-99.45083457196549,-66.45447905788447
5598.6328125,-78.57373148519564,-66.60675278255387
5620.166015625,-102.91627796200116,-66.83599128589445
5641.69921875,-84.90785012029929,-67.14532533833017
5663.232421875,-94.59468928056197,-67.5346089966387
5684.765625,-87.91677101250278,-68.00023842208986
5706.298828125,-93.65943074790081,-68.53517572625273
5727.83203125,-90.93170093358623,-69.12918047794447
5749.365234375,-92.64286653355309,-69.7692373257358
5770.8984375,-93.30528106491471,-70.44015469418724
5792.431640625,-92.27656562824416,-71.12529768107312
5813.96484375,-95.88281662855651,-71.80740898463645
5835.498046875,-91.85943201247478,-72.46946561166612
5857.03125,-98.53777583456836,-73.09551671406417
5878.564453125,-92.24226066431898,-73.67144936157119
5900.09765625,-112.33276605485686,-74.18563428683362
5921.630859375,-92.17564331556672,-74.62941226429253
5943.1640625,-101.94356094197963,-74.99739318363606
5964.697265625,-88.29052456107956,-75.28755322275944
5986.23046875,-78.51125892313397,-75.50112983944047
6007.763671875,-75.11778012522521,-75.6423285360884
6029.296875,-81.24935891955667,-75.71786846186619
6050.830078125,-85.02637797700898,-75.73640493578617
6072.36328125,-85.32003481250264,-75.70787509022736
6093.896484375,-87.90573317937317,-75.64281744751563
6115.4296875,-88.10258274915746,-75.55171701259394
6136.962890625,-88.41803298933918,-75.44442433770715
6158.49609375,-89.11694352257337,-75.32969022658935
6180.029296875,-88.59642080457115,-75.21484780665524
6201.5625,-89.96114860437942,-75.10566135688039
6223.095703125,-88.6374907920799,-75.00634746853295
6244.62890625,-90.64377306455057,-74.91975988274802
6266.162109375,-88.36942039750917,-74.84771577774501
6287.6953125,-91.19265375257523,-74.79142941088818
6309.228515625,-87.77135309391835,-74.75200977748275
6330.76171875,-91.81354815444696,-74.73097305961524
6352.294921875,-87.0646060502884,-74.73071858892048
6373.828125,-92.82258537629048,-74.75491903747802
6395.361328125,-84.70119147119769,-74.80878148074638
6416.89453125,-95.163346761854,-74.89914544922155
6438.427734375,-80.19854334156872,-75.0343964359883
6459.9609375,-77.33463733075774,-75.22418766796613
6481.494140625,-80.30428011466607,-75.47897823325334
6503.02734375,-87.25517402921382,-75.80941075636348
6524.560546875,-92.6847300183778,-76.22556559737481
6546.09375,-89.86073460470277,-76.73613997218314
6567.626953125,-94.44002026281905,-77.34760856069826
6589.16015625,-90.10696657452158,-78.06342642516015
6610.693359375,-94.52522491869621,-78.88333501485471
6632.2265625,-90.43114192934735,-79.80282760578552
6653.759765625,-94.41224091430557,-80.81282194844547
6675.29296875,-90.61001391809181,-81.89957570823246
6696.826171875,-94.37138189814932,-83.04486528000066
6718.359375,-90.83515454715427,-84.2264317483108
6739.892578125,-94.5232803120565,-85.41868029389556
6761.42578125,-90.90292946819653,-86.59360241775494
6782.958984375,-94.49235582959743,-87.7218751422567
6804.4921875,-91.08206893246448,-88.7740789173092
6826.025390625,-95.5976106511671,-89.72196718562053
6847.55859375,-90.94501879248149,-90.53971607117674
6869.091796875,-94.48724172148972,-91.20508278195358
6890.625,-92.16483785009282,-91.70040607604874
6912.158203125,-103.71293982464783,-92.01339122522512
6933.69140625,-91.45953066271639,-92.13763471905928
6955.224609375,-93.12597689580758,-92.07285962935437
6976.7578125,-89.39862734237693,-91.8248500468753
6998.291015625,-89.17145693228292,-91.40509113948788
7019.82421875,-90.27856507857601,-90.830138953632
7041.357421875,-91.39014251695215,-90.12075992809416
7062.890625,-90.40540917836881,-89.30089317665106
7084.423828125,-92.38710227538084,-88.39649808994606
7105.95703125,-90.23214774661099,-87.43435512828307
7127.490234375,-92.3720066720306,-86.44088854085204
7149.0234375,-90.05976536327914,-85.44107617844648
7170.556640625,-92.57481413261382,-84.45750389582307
7192.08984375,-89.72556586506937,-83.50961087360648
7213.623046875,-92.73562423631027,-82.61315836568457
7235.15625,-89.16383565299853,-81.7799389017413
7256.689453125,-93.07849454514073,-81.01772694511298
7278.22265625,-88.2449004012255,-80.33045653678033
7299.755859375,-93.11279647048534,-79.718597594792
7321.2890625,-85.8472334384011,-79.17969119331359
7342.822265625,-94.29273413825112,-78.70899602373181
7364.35546875,-79.56379488534023,-78.30019380022493
7385.888671875,-79.1027663981429,-77.9461007959033
7407.421875,-88.21948906854715,-77.63933588125413
7428.955078125,-89.89851034880957,-77.37290201234215
7450.48828125,-104.9596229144199,-77.14064747341068
7472.021484375,-92.03703392348712,-76.9375845220283
7493.5546875,-102.01998191170534,-76.76005549619254
7515.087890625,-92.57819186217226,-76.6057489511147
7536.62109375,-99.14626948654285,-76.47358004974618
7558.154296875,-92.57216869703862,-76.36345937901174
7579.6875,-97.90322056835248,-76.27598190198339
7601.220703125,-92.57732786979659,-76.21207238870649
7622.75390625,-97.54710910330758,-76.17262513735993
7644.287109375,-92.4996824111698,-76.15817409823268
7665.8203125,-97.7147224371438,-76.1686248890435
7687.353515625,-92.32489186677876,-76.20307310892917
7708.88671875,-98.55570807474959,-76.25972447071848
7730.419921875,-91.82411680996351,-76.33592235641362
7751.953125,-100.71761329223135,-76.42827830375774
7773.486328125,-90.60384478907426,-76.5328914942969
7795.01953125,-99.90942816233577,-76.64563530786819
7816.552734375,-84.84014166936413,-76.76248307742564
7838.0859375,-78.77175883732997,-76.87984178446614
7859.619140625,-77.71842155555544,-76.99486182753174
7881.15234375,-85.43224954300739,-77.10569319082342
7902.685546875,-88.17846374965181,-77.21166312228851
7924.21875,-88.67947997341062,-77.31335737431652
7945.751953125,-90.88595501031988,-77.41259556336372
7967.28515625,-90.34468423584276,-77.51230053952172
7988.818359375,-91.578117273445,-77.61627102916391
8010.3515625,-91.00123170358202,-77.7288754278143
8031.884765625,-91.94618174183728,-77.85469174404854
8053.41796875,-91.46010053575984,-77.9981237191667
8074.951171875,-92.07565307615366,-78.16302563473403
8096.484375,-91.64657569860033,-78.35236804250728
8118.017578125,-92.086148833576,-78.56797360811069
8139.55078125,-91.90252771097758,-78.81034667927446
8161.083984375,-91.83266414111469,-79.078612511205
8182.6171875,-91.65420214134028,-79.37057292269478
8204.150390625,-90.94154036231605,-79.68287526247663
8225.68359375,-92.42753361041954,-80.01128175099575
8247.216796875,-90.83609128120321,-80.35101734724338
8268.75,-90.7139897096431,-80.69716703060786
8290.283203125,-81.97636936583118,-81.04508841715038
8311.81640625,-82.45766230548702,-81.39080340536636
8333.349609375,-87.09652947230049,-81.7313333100819
8354.8828125,-98.13179573322958,-82.06494569868853
8376.416015625,-91.04621089079261,-82.39128765383042
8397.94921875,-92.4043234689608,-82.71138898689759
8419.482421875,-93.32584777236342,-83.02752935994867
8441.015625,-92.83537819737208,-83.3429745382937
8462.548828125,-94.76534085232258,-83.66159820666121
8484.08203125,-93.15464549823349,-83.98741603809367
8505.615234375,-94.65763495171497,-84.32406716106227
8527.1484375,-93.10947585063118,-84.6742841037282
8548.681640625,-94.58340447417831,-85.03939516284777
8570.21484375,-93.06879487413457,-85.41890263329083
8591.748046875,-94.42226106808968,-85.8101763827692
8613.28125,-93.16619402511593,-86.20829507050695
8634.814453125,-94.55503120359619,-86.60605734799842
8656.34765625,-92.99934307409944,-86.99417332857504
8677.880859375,-94.58725259688563,-87.36163333029646
8699.4140625,-92.58674962192848,-87.69623735778583
8720.947265625,-93.28144519523224,-87.98525600939544
8742.48046875,-91.46046007759985,-88.21618245898597
8764.013671875,-84.94302684569114,-88.37752674047935
8785.546875,-87.97857200453858,-88.45959845569284
8807.080078125,-103.28127190306931,-88.45522269744599
8828.61328125,-95.18850444479585,-88.36033662545434
8850.146484375,-96.50718753107209,-88.17442065699632
8871.6796875,-94.63011133682501,-87.90072825482147
8893.212890625,-96.96922777584447,-87.54629116408388
8914.74609375,-94.8066070139091,-87.12169180037884
8936.279296875,-96.5330360519296,-86.64061029421981
8957.8125,-95.14160208360823,-86.11916933847525
8979.345703125,-96.70803426929629,-85.57511434277829
9000.87890625,-95.50863986983776,-85.0268784264655
9022.412109375,-96.76018635153089,-84.49259058555874
9043.9453125,-96.10586404634265,-83.9890902756268
9065.478515625,-97.00830148302511,-83.5310122580622
9087.01171875,-97.14237064843054,-83.13000176270187
9108.544921875,-97.05248619746877,-82.7941120386713
9130.078125,-99.18396359490012,-82.5274247128091
9151.611328125,-98.56278242106119,-82.3299188325065
9173.14453125,-102.42469255307086,-82.19759803102795
9194.677734375,-103.15468420209689,-82.1228680543293
9216.2109375,-85.74301947839751,-82.09514012636065
9237.744140625,-79.85827796945888,-82.10162047768523
9259.27734375,-82.80319742707538,-82.12823388390709
9280.810546875,-93.00669671844922,-82.16062013396773
9302.34375,-89.21859647526395,-82.18513760232287
9323.876953125,-94.47432288964481,-82.18980786635169
9345.41015625,-90.03137149344637,-82.16513960409115
9366.943359375,-95.59388955480182,-82.10477851916458
9388.4765625,-91.0453599367756,-82.00594216184768
9410.009765625,-95.73273103984056,-81.86961338422745
9431.54296875,-91.48498724778105,-81.70048272675123
9453.076171875,-95.94095811210258,-81.50664710973422
9474.609375,-91.92295730062395,-81.29908859131714
9496.142578125,-96.59471386633393,-81.0909715029812
9517.67578125,-92.22619584929026,-80.89680797343014
9539.208984375,-96.67998248294214,-80.73154990099914
9560.7421875,-92.47431436111589,-80.60966930168334
9582.275390625,-96.66360025911223,-80.54428841813866
9603.80859375,-92.93184864957198,-80.54641611905225
9625.341796875,-94.72202880157352,-80.62433835457453
9646.875,-92.67263629044399,-80.78319844892513
9668.408203125,-84.32844869704431,-81.02478872092692
9689.94140625,-81.30330857764253,-81.34755940161668
9711.474609375,-82.16375347464418,-81.74683521883037
9733.0078125,-90.37175734372106,-82.21521548860841
9754.541015625,-87.54966707940204,-82.74312114746655
9776.07421875,-90.97169806712586,-83.31944276350865
9797.607421875,-90.65307686520052,-83.93223782906146
9819.140625,-92.01614871784705,-84.56942393255738
9840.673828125,-92.13918613123596,-85.21941679507327
9862.20703125,-92.08631928816422,-85.87166838964853
9883.740234375,-92.67839766464277,-86.51706990240936
9905.2734375,-92.26255688969972,-87.14819635992586
9926.806640625,-93.25006453714151,-87.75938336744063
9948.33984375,-92.34535534344963,-88.34664049670621
9969.873046875,-93.57803253470252,-88.90741932094971
9991.40625,-92.3528930525591,-89.44026586537902
10012.939453125,-94.17137665288725,-89.94439640917454
10034.47265625,-92.8666960838467,-90.41924143057038
10056.005859375,-93.2417978375849,-90.86400458292842
10077.5390625,-93.42554084607266,-91.27728177428082
10099.072265625,-93.66308448230444,-91.6567798499527
10120.60546875,-91.30345901044912,-91.999165496637
10142.138671875,-98.10538825762077,-92.30006350605849
10163.671875,-90.06823758074181,-92.55421037236687
10185.205078125,-99.18105297060697,-92.75575540042715
10206.73828125,-98.4922097650543,-92.89868817765296
10228.271484375,-95.79219050516987,-92.97735948469426
10249.8046875,-91.1342887600494,-92.98705345089799
10271.337890625,-93.97243718276206,-92.92456277085176
10292.87109375,-91.91269051129979,-92.7887166106525
10314.404296875,-94.6423225542603,-92.58081267725147
10335.9375,-92.13441324233115,-92.30491072013237
10357.470703125,-95.42701456778761,-91.9679540926205
10379.00390625,-92.31882925757908,-91.57969825065942
10400.537109375,-95.27180518567127,-91.15243930856556
10422.0703125,-92.12201217301909,-90.70055093784879
10443.603515625,-95.40178364197004,-90.23985283543398
10465.13671875,-91.98835108377918,-89.78684755222345
10486.669921875,-95.26903080858179,-89.3578736019491
10508.203125,-90.97022220446837,-88.96823057441654
10529.736328125,-95.9611139980421,-88.63133580706595
10551.26953125,-91.34813977239334,-88.35797166605232
10572.802734375,-95.12290392985753,-88.1556776158108
10594.3359375,-86.06188099819545,-88.02833230456714
10615.869140625,-88.82721727459449,-87.97595846139295
10637.40234375,-104.21115443087088,-87.99476835389507
10658.935546875,-94.56149450254586,-88.0774509647486
10680.46875,-99.27419467915261,-88.2136851069094
10702.001953125,-95.65443947980067,-88.3908466468963
10723.53515625,-95.44133053466027,-88.59486402544798
10745.068359375,-96.37249673938636,-88.81116539632599
10766.6015625,-95.07696074457397,-89.02565376870481
10788.134765625,-96.3122371235389,-89.22564407608175
10809.66796875,-94.69620388354207,-89.40069832065326
10831.201171875,-96.26862931290535,-89.54330173032956
10852.734375,-94.35214168594007,-89.64933375488746
10874.267578125,-96.56567854984019,-89.7183019543674
10895.80078125,-94.21385739492908,-89.75332338487162
10917.333984375,-96.73173833297116,-89.7608557778991
10938.8671875,-94.23169934870856,-89.75019836468772
10960.400390625,-98.00183943688364,-89.73279834759177
10981.93359375,-93.64471619853657,-89.721412596065
11003.466796875,-96.66685527205739,-89.72918416048773
11025.0,-92.98196589483487,-89.76869892641696
11046.533203125,-104.87394589825766,-89.85108876093813
11068.06640625,-86.97005584918342,-89.98524376139855
11089.599609375,-87.30115214791458,-90.1771879840605
11111.1328125,-96.48271493749056,-90.42966091456623
11132.666015625,-91.883625536131,-90.74193183669813
11154.19921875,-94.27997241650309,-91.1098572728313
11175.732421875,-94.18646129296377,-91.52617405761696
11197.265625,-93.97086221476513,-91.98100365915592
11218.798828125,-94.67310894701882,-92.46252832121814
11240.33203125,-94.39487481363625,-92.95778756451571
11261.865234375,-94.99831663553789,-93.4535354283119
11283.3984375,-94.50189284991143,-93.93709513972637
11304.931640625,-95.32678317232998,-94.39714891799971
11326.46484375,-94.4832667750062,-94.82440625435544
11347.998046875,-95.47418444058266,-95.21210381098898
11369.53125,-94.43448583661203,-95.55630330103637
11391.064453125,-95.47384659690934,-95.85596933758836
11412.59765625,-94.41350379907287,-96.11282608860186
11434.130859375,-95.50582547483513,-96.3310083718658
11455.6640625,-94.41662042544426,-96.51653830294157
11477.197265625,-95.67854294390008,-96.67667160443006
11498.73046875,-94.014598292316,-96.81916722213485
11520.263671875,-94.58986791397129,-96.95153926114864
11541.796875,-93.37938580151263,-97.08035105803445
11563.330078125,-91.04760691365783,-97.21060739637804
11584.86328125,-94.1219555129997,-97.34529275484499
11606.396484375,-97.83268393680774,-97.4850916800594
11627.9296875,-92.83298310041123,-97.62831281191838
11649.462890625,-96.56576829391115,-97.7710218785763
11670.99609375,-94.06498927216697,-97.90737237094032
11692.529296875,-97.19536128641963,-98.03010688255443
11714.0625,-94.02102547387976,-98.13118847508511
11735.595703125,-96.768346684114,-98.20251095893343
11757.12890625,-94.11596200933266,-98.23663048038844
11778.662109375,-96.95038818787364,-98.22745879666948
11800.1953125,-94.19464257340229,-98.17086127124182
11821.728515625,-97.1910777860858,-98.06510975003995
11843.26171875,-94.28600362920267,-97.91115155645743
11864.794921875,-97.59164089549787,-97.71267003525674
11886.328125,-94.29797509580983,-97.47592830547973
11907.861328125,-97.90567741920057,-97.20940490989824
11929.39453125,-94.4474432903902,-96.92324656438154
11950.927734375,-100.40487184078415,-96.62857793593611
11972.4609375,-95.09860297094207,-96.3367201621351
11993.994140625,-106.25245001779513,-96.05837773258331
12015.52734375,-90.80700308369445,-95.80285673922589
12037.060546875,-91.65562936991421,-95.5773760609825
12058.59375,-93.08044557887564,-95.38652683933252
12080.126953125,-94.90551324836431,-95.23192504889983
12101.66015625,-93.54374898979256,-95.11208782908045
12123.193359375,-95.18970590736608,-95.0225475572326
12144.7265625,-93.6140875764313,-94.95619965207622
12166.259765625,-95.71751189583966,-94.90386214992415
12187.79296875,-93.6700046392075,-94.85500855812137
12209.326171875,-95.89122610456653,-94.79862162856152
12230.859375,-93.63591492175195,-94.72410558888711
12252.392578125,-95.8916280725545,-94.62218882709736
12273.92578125,-93.57070241631932,-94.48574851854474
12295.458984375,-95.8679039816235,-94.31049331077419
12316.9921875,-93.35002335226484,-94.09544965525113
12338.525390625,-95.91118462476854,-93.84321104371506
12360.05859375,-93.14662130812582,-93.55992629855885
12381.591796875,-96.09308979640858,-93.25502195915676
12403.125,-92.66632433316195,-92.9406733167246
12424.658203125,-96.09341277306271,-92.63105733771413
12446.19140625,-91.76376331829022,-92.34143718701843
12467.724609375,-92.40569838463523,-92.0871410771372
12489.2578125,-102.10862968084169,-91.88250673385438
12510.791015625,-100.54182843685001,-91.73986621076631
12532.32421875,-98.9844742024566,-91.66864380623403
12553.857421875,-96.30325615158381,-91.67463253794261
12575.390625,-96.16854865559633,-91.75950250719058
12596.923828125,-95.94884154230799,-91.92057839203555
12618.45703125,-95.79294934741276,-92.15090439877036
12639.990234375,-96.52308457168743,-92.43959464297333
12661.5234375,-95.41783265232951,-92.77244660717707
12683.056640625,-96.77552023045254,-93.13277651992516
12704.58984375,-95.32923831141036,-93.50241960354019
12726.123046875,-96.84295478908662,-93.86282632025635
12747.65625,-95.15816982946603,-94.19617888740851
12769.189453125,-96.63071151224828,-94.48645094861894
12790.72265625,-95.02242998155441,-94.7203374936422
12812.255859375,-96.56642543662589,-94.88799161669542
12833.7890625,-94.16966993937783,-94.98351880196118
12855.322265625,-96.71966280188641,-95.00519709383128
12876.85546875,-94.3290246661656,-94.95541145018541
12898.388671875,-94.55267553083934,-94.84031132047706
12919.921875,-88.22753998887795,-94.66922050527353
12941.455078125,-93.57041693788675,-94.45384616024245
12962.98828125,-94.42571244854193,-94.20734808720026
12984.521484375,-95.2704662520542,-93.94333914987925
13006.0546875,-95.9619316845819,-93.67489204457549
13027.587890625,-97.23124563205118,-93.41362642221371
13049.12109375,-94.62896826567359,-93.1689435946034
13070.654296875,-98.2032675777858,-92.94746427328494
13092.1875,-94.69891148966599,-92.7527088704901
13113.720703125,-97.98889962358919,-92.58504103578646
13135.25390625,-94.73142641195716,-92.4418747289071
13156.787109375,-98.10057005202538,-92.31812477582521
13178.3203125,-94.73791304878918,-92.20686205994424
13199.853515625,-98.28950950511658,-92.10011868836695
13221.38671875,-94.69671607453199,-91.98977684861535
13242.919921875,-98.75170025533342,-91.86846852566013
13264.453125,-94.73694560655676,-91.73041229395568
13285.986328125,-99.77381765681278,-91.57211812519432
13307.51953125,-94.92092582498036,-91.3929012214725
13329.052734375,-102.48186728057325,-91.19516055184498
13350.5859375,-93.03993362357477,-90.98439594284316
13372.119140625,-97.43704649273232,-90.76895788490752
13393.65234375,-94.97765669899044,-90.5595451322143
13415.185546875,-93.59960604049192,-90.36848510404465
13436.71875,-95.96580298065476,-90.20884951760031
13458.251953125,-94.24217274836256,-90.09347125104216
13479.78515625,-95.439188046109,-90.0339370898371
13501.318359375,-95.9465123736864,-90.0396340514684
13522.8515625,-95.67882339063807,-90.11692413404278
13544.384765625,-96.57133781477027,-90.26851375646243
13565.91796875,-95.32784910871678,-90.49307044766562
13587.451171875,-96.95321602312659,-90.78512148702279
13608.984375,-95.2195709489366,-91.13524850387017
13630.517578125,-97.28290314596404,-91.5305700416301
13652.05078125,-95.02383278681111,-91.95548242173074
13673.583984375,-97.44956315145146,-92.39260953364675
13695.1171875,-94.86202839804383,-92.8238959251132
13716.650390625,-98.04557634237383,-93.23176601962147
13738.18359375,-94.5585380667778,-93.60026635368251
13759.716796875,-98.3145620143822,-93.91610789918006
13781.25,-94.9637448868389,-94.1695318598459
13802.783203125,-101.41299599974403,-94.3549343907917
13824.31640625,-96.22217837554996,-94.47120264111179
13845.849609375,-101.40732765750917,-94.5217351465237
13867.3828125,-94.01103323481104,-94.51414240423966
13888.916015625,-97.14015283774437,-94.45964677548483
13910.44921875,-97.47778187415923,-94.37222296242052
13931.982421875,-91.0389788127789,-94.26753955378247
13953.515625,-93.65367591388451,-94.1617770858383
13975.048828125,-103.10810320358496,-94.0704075895579
13996.58203125,-94.570981910592,-94.00702395310275
14018.115234375,-96.45311250518323,-93.98230433452036
14039.6484375,-94.60372964562477,-94.00318750208213
14061.181640625,-97.41925938428338,-94.07232001233311
14082.71484375,-94.93351717747696,-94.18781663013232
14104.248046875,-97.40678279666517,-94.34335276314364
14125.78125,-94.7435020101698,-94.5285835757336
14147.314453125,-97.86336094905934,-94.72986063117173
14168.84765625,-94.75948717275728,-94.93119513992002
14190.380859375,-97.21432409870535,-95.11539877553912
14211.9140625,-94.21220985557864,-95.26531990466893
14233.447265625,-95.14044925729114,-95.36508594557165
14254.98046875,-92.975546331137,-95.40126196406001
14276.513671875,-93.79149353700178,-95.36384159881041
14298.046875,-95.28441066291606,-95.24699855547864
14319.580078125,-100.72619396786061,-95.04954433871019
14341.11328125,-96.85496807922999,-94.77505932752234
14362.646484375,-92.08673661432277,-94.43168816687255
14384.1796875,-99.0808435684082,-94.03161498658427
14405.712890625,-97.23084764512868,-93.59025735419877
14427.24609375,-93.74362359746056,-93.12523838741882
14448.779296875,-101.04148801414007,-92.65521257101247
14470.3125,-95.1708228835673,-92.19863134250282
14491.845703125,-99.35452539165927,-91.77253864482998
14513.37890625,-96.2784579521132,-91.39148408031359
14534.912109375,-98.77350418849414,-91.06663222491073
14556.4453125,-95.8568035208821,-90.80513174708871
14577.978515625,-99.10722492419623,-90.6097883309049
14599.51171875,-95.33914357922376,-90.47906249299514
14621.044921875,-99.72852477140407,-90.40738892020882
14642.578125,-95.07449684662049,-90.38578977066175
14664.111328125,-100.93017723891658,-90.40273229137362
14685.64453125,-95.77961460293824,-90.44516277317727
14707.177734375,-103.79855711023752,-90.49963567338548
14728.7109375,-94.98135886785528,-90.55344969161692
14750.244140625,-100.51424570868825,-90.59570222825286
14771.77734375,-91.25804801447056,-90.61818003100774
14793.310546875,-94.45153761189013,-90.61601647951802
14814.84375,-99.58433065685482,-90.58806393365607
14836.376953125,-94.31546120023603,-90.53695153639208
14857.91015625,-99.39231087182213,-90.46882316843028
14879.443359375,-99.65641204687682,-90.39277506803481
14900.9765625,-97.96156754100602,-90.32003607719957
14922.509765625,-97.81741638419993,-90.2629537705665
14944.04296875,-95.86003161703483,-90.23386531089284
14965.576171875,-97.10497375180378,-90.24394154573359
14987.109375,-95.14619778972173,-90.30209584492773
15008.642578125,-96.67325234201769,-90.41404520741928
15030.17578125,-94.99430053477877,-90.58160049121143
15051.708984375,-97.11439368692557,-90.80224600042791
15073.2421875,-95.05701655969048,-91.06904730927951
15094.775390625,-97.68658460761608,-91.37090168883084
15116.30859375,-94.98232631482028,-91.69311965129374
15137.841796875,-99.17093112521393,-92.01830087320062
15159.375,-94.70401048410295,-92.32744500648913
15180.908203125,-98.09462593376671,-92.60121936384877
15202.44140625,-95.32369405961788,-92.82129259502952
15223.974609375,-109.81237846275619,-92.97163726392164
15245.5078125,-92.73585604588402,-93.03970521007345
15267.041015625,-92.80756717135375,-93.01738771742187
15288.57421875,-98.18848248200473,-92.90168726632798
15310.107421875,-95.41091119805893,-92.6950479639249
15331.640625,-96.22427910516134,-92.40531616151664
15353.173828125,-96.72365601407162,-92.04532949074138
15374.70703125,-95.82874536162714,-91.63215961357457
15396.240234375,-97.07837909025268,-91.18605937877788
15417.7734375,-95.78848406986897,-90.72918691505534
15439.306640625,-97.30926998490195,-90.28419582901934
15460.83984375,-95.6770548452262,-89.87279085202229
15482.373046875,-97.65694172413481,-89.51435120591569
15503.90625,-95.58213801464436,-89.2247193810965
15525.439453125,-97.9093590602833,-89.01524124493265
15546.97265625,-95.47349442829517,-88.89212526599272
15568.505859375,-98.78451360318923,-88.8561654675376
15590.0390625,-94.71826225138254,-88.90284621146405
15611.572265625,-98.6854765280255,-89.02281901626151
15633.10546875,-95.06675081247917,-89.20271439570445
15654.638671875,-104.8514655605459,-89.42622719259361
15676.171875,-90.47564393438054,-89.67539390368071
15697.705078125,-91.20286296503555,-89.93196654636819
15719.23828125,-100.58393811646806,-90.17878075845158
15740.771484375,-94.1752317347203,-90.4010165770957
15762.3046875,-98.4428448470922,-90.58725867313689
15783.837890625,-96.06253236670858,-90.73027811558072
15805.37109375,-97.15972836782431,-90.8274788788479
15826.904296875,-96.46763503345596,-90.88097771044268
15848.4375,-96.98386996273523,-90.89731375219915
15869.970703125,-96.89648315400792,-90.88681237224898
15891.50390625,-96.71024046622784,-90.86265390613262
15913.037109375,-97.24206003040656,-90.8397204418449
15934.5703125,-96.54885947836122,-90.8333107113771
15956.103515625,-97.47383002027098,-90.85782327469595
15977.63671875,-96.37009244954916,-90.92551071257402
15999.169921875,-97.71069877112082,-91.04540226287901
16020.703125,-96.26291298760887,-91.22247960998638
16042.236328125,-98.14514663349362,-91.4571713018498
16063.76953125,-96.23948169773746,-91.74520695344165
16085.302734375,-98.37477138405869,-92.07784481982264
16106.8359375,-96.50404963052786,-92.44245756459296
16128.369140625,-101.3990427496744,-92.82343328885936
16149.90234375,-94.5957266222766,-93.20332423869885
16171.435546875,-91.62216040816199,-93.56415596956796
16192.96875,-97.06979335459854,-93.8887966415996
16214.501953125,-95.43667843473858,-94.16228059323305
16236.03515625,-96.77215678189143,-94.37298286872414
16257.568359375,-96.88793682732208,-94.5135518280697
16279.1015625,-96.65589513683922,-94.58152461521016
16300.634765625,-96.95654318997329,-94.57957382139168
16322.16796875,-96.39777739439633,-94.5153614170109
16343.701171875,-97.17058109161243,-94.40100586885342
16365.234375,-96.30718837161191,-94.2521980654614
16386.767578125,-97.33943089640113,-94.08702898770085
16408.30078125,-96.27128974986033,-93.9246148916643
16429.833984375,-97.53145221801958,-93.7836223439671
16451.3671875,-96.19558361225577,-93.68080444846373
16472.900390625,-97.64624179172374,-93.6296602706538
16494.43359375,-95.94500705078119,-93.63932166456807
16515.966796875,-97.81606243854576,-93.71375593619469
16537.5,-95.76446765160787,-93.85135014140013
16559.033203125,-98.90996317301517,-94.04491494548523
16580.56640625,-95.08392485822111,-94.28211490560683
16602.099609375,-94.67838437254099,-94.5463000754142
16623.6328125,-103.15531375911218,-94.81768336184238
16645.166015625,-96.65810533017526,-95.07478138658803
16666.69921875,-98.03199088421815,-95.29601575684993
16688.232421875,-96.84723879811867,-95.46135825197788
16709.765625,-96.51164333091607,-95.55389856335302
16731.298828125,-97.01437221341716,-95.56121733533084
16752.83203125,-96.48091559330706,-95.47646013001096
16774.365234375,-97.39094455932502,-95.29902870622989
16795.8984375,-96.33386235698316,-95.03483319495217
16817.431640625,-97.497940890269,-94.69608040832519
16838.96484375,-96.1732705232557,-94.30060732722048
16860.498046875,-97.60948266181103,-93.87080228074976
16882.03125,-95.99517612525226,-93.43218697357855
16903.564453125,-97.66206872374593,-93.01175803492085
16925.09765625,-95.77733541382284,-92.6362052213605
16946.630859375,-97.71751626423932,-92.3301333782646
16968.1640625,-95.41063082301065,-92.1144159456842
16989.697265625,-97.87079960182973,-92.00479906339822
17011.23046875,-95.0132506511489,-92.01085776450066
17032.763671875,-98.20327041228711,-92.13538058748924
17054.296875,-92.94175444338649,-92.374227997029
17075.830078125,-92.53578584466896,-92.71667554031856
17097.36328125,-113.29073522012501,-93.14621721417295
17118.896484375,-96.96111548579417,-93.64177070339932
17140.4296875,-99.93793159974265,-94.17919649535096
17161.962890625,-97.83524664976977,-94.73301960707846
17183.49609375,-98.00031651436682,-95.27822754702453
17205.029296875,-97.93043176996491,-95.79201234272657
17226.5625,-97.69916493227811,-96.2553284811157
17248.095703125,-97.95909549326448,-96.65415218119344
17269.62890625,-97.43852124309234,-96.98034958682484
17291.162109375,-97.99627358808924,-97.23209061809087
17312.6953125,-97.33620258023677,-97.41377920843928
17334.228515625,-98.45227504206287,-97.53550696125524
17355.76171875,-97.57717667547671,-97.61207317320307
17377.294921875,-98.3852825216295,-97.66164699450482
17398.828125,-96.95620269881611,-97.70417474428812
17420.361328125,-97.66901949197558,-97.75965499048587
17441.89453125,-96.59241034841881,-97.84641441804177
17463.427734375,-98.08069364191347,-97.97951790551525
17484.9609375,-96.50605073206933,-98.16943651559177
17506.494140625,-100.81684069062328,-98.42107794706203
17528.02734375,-95.77741525786746,-98.73325677839661
17549.560546875,-98.12597918024741,-99.09864855785477
17571.09375,-96.76383572060257,-99.50423493616736
17592.626953125,-98.23746363380015,-99.9322093592389
17614.16015625,-96.69940111137224,-100.36127718841803
17635.693359375,-97.84763087703871,-100.76825321369951
17657.2265625,-96.88256904600424,-101.12983575450119
17678.759765625,-97.95810390715044,-101.42442176938135
17700.29296875,-96.97422780317493,-101.63382282316866
17721.826171875,-98.02237569618589,-101.74474783065575
17743.359375,-96.90618203202827,-101.74993485316705
17764.892578125,-98.14867132018453,-101.64883972986121
17786.42578125,-96.82768788321688,-101.44782213866678
17807.958984375,-98.22532667039093,-101.15980739035325
17829.4921875,-96.78673981056023,-100.80344205649544
17851.025390625,-98.35326127473334,-100.40180042359225
17872.55859375,-96.75341492059819,-99.98073379315827
17894.091796875,-98.60894690347044,-99.56698311251152
17915.625,-96.65607097277109,-99.18619509014427
17937.158203125,-98.99988281413522,-98.86099122878548
17958.69140625,-96.80801089006529,-98.60923727039622
17980.224609375,-99.441469258416,-98.44264739921749
18001.7578125,-93.71068754665075,-98.36583404630989
18023.291015625,-95.63451985095946,-98.37588192773318
18044.82421875,-97.54691735241997,-98.46248635121192
18066.357421875,-97.11211226106482,-98.60865367532327
18087.890625,-97.35758621215399,-98.79191923643377
18109.423828125,-97.7562080178072,-98.98599827823665
18130.95703125,-97.0676024415997,-99.16275146407176
18152.490234375,-97.90338181641513,-99.29432106110107
18174.0234375,-97.01675621319075,-99.35527889322374
18195.556640625,-98.03674287602946,-99.3246239389062
18217.08984375,-96.96775899117773,-99.18747640544892
18238.623046875,-98.26300228100905,-98.93633573783833
18260.15625,-96.99631442893437,-98.57180093025343
18281.689453125,-98.38457488280508,-98.10269052293107
18303.22265625,-96.967419631073,-97.54554397017327
18324.755859375,-98.40316161964483,-96.92353240538033
18346.2890625,-96.90311774686671,-96.26485175716101
18367.822265625,-98.29632822759844,-95.60071129575442
18389.35546875,-96.64915721585086,-94.96306293239023
18410.888671875,-98.50163846430658,-94.38223842360398
18432.421875,-95.8732221248242,-93.88467125883352
18453.955078125,-105.17033829590993,-93.49087653058918
18475.48828125,-94.9640568832057,-93.21384556607212
18497.021484375,-98.52070234008943,-93.05798357592306
18518.5546875,-95.46256202968314,-93.01867999900159
18540.087890625,-97.25824243346287,-93.08255531874012
18561.62109375,-95.99678672285498,-93.22837820915672
18583.154296875,-97.6143727783253,-93.42859659645909
18604.6875,-96.1882582736112,-93.65137933423311
18626.220703125,-97.52538602655409,-93.86302522795589
18647.75390625,-96.26422489287185,-94.03056618610897
18669.287109375,-97.66100185950165,-94.12437370017935
18690.8203125,-96.1982058690493,-94.12057415925435
18712.353515625,-97.92663409425711,-94.00308917375224
18733.88671875,-96.12620178297847,-93.7651415461327
18755.419921875,-98.06405374605407,-93.41010418301059
18776.953125,-96.01309994948647,-92.95161556596409
18798.486328125,-98.32218422860134,-92.41293810910618
18820.01953125,-96.22379636540383,-91.82559103274195
18841.552734375,-98.15842955766976,-91.22734323153097
18863.0859375,-94.94035451829242,-90.65970002024052
18884.619140625,-99.11267206531363,-90.16505695427193
18906.15234375,-90.38780414113538,-89.78372111966587
18927.685546875,-96.32011306856057,-89.55101319417066
18949.21875,-95.74987691725117,-89.49466104687733
18970.751953125,-94.44750536469809,-89.63267764078768
18992.28515625,-99.35051177325414,-89.97188364143867
19013.818359375,-96.63471247367605,-90.50719059833153
19035.3515625,-98.05068082574624,-91.2217069623444
19056.884765625,-97.67594273680137,-92.0876703472755
19078.41796875,-97.7855125801158,-93.0681495884833
19099.951171875,-97.67250020059012,-94.11940367537636
19121.484375,-97.4366348464564,-95.19373572302939
19143.017578125,-97.65617277830334,-96.24264248296856
19164.55078125,-97.52780011996101,-97.22003637376264
19186.083984375,-97.75766739349999,-98.08530953265432
19207.6171875,-97.32862108481832,-98.80601868673148
19229.150390625,-97.81742355782384,-99.35999522656358
19250.68359375,-97.3907887575929,-99.73672504208204
19272.216796875,-97.8038880960562,-99.93789465992685
19293.75,-96.595239223662,-99.97706031085778
19315.283203125,-97.62359944459737,-99.87846042096902
19336.81640625,-97.7354659250129,-99.67505499760905
19358.349609375,-97.97082167156952,-99.40593281692408
19379.8828125,-101.56145933374104,-99.11327491590866
19401.416015625,-98.06412459327217,-98.8390970249431
19422.94921875,-100.619936077212,-98.62201157631074
19444.482421875,-98.7164333594252,-98.49425028069817
19466.015625,-95.70737935508257,-98.47917075513544
19487.548828125,-96.59754239865282,-98.58943641015266
19509.08203125,-101.60831389961331,-98.82601011445158
19530.615234375,-99.09950875570684,-99.1780425027285
19552.1484375,-94.11676957287825,-99.62366948294495
19573.681640625,-95.7386064846811,-100.13166538790057
19595.21484375,-99.49237784072129,-100.66383335257629
19616.748046875,-98.62270810418624,-101.17795775742714
19638.28125,-96.03529355410592,-101.6310992928203
19659.814453125,-97.46022106881975,-101.98298483672117
19681.34765625,-97.01962847722741,-102.19923422441228
19702.880859375,-97.65579428905778,-102.25417512703595
19724.4140625,-96.70216078753873,-102.1330252270927
19745.947265625,-97.37819489629906,-101.83326585679023
19767.48046875,-96.65425036511184,-101.36509012846155
19789.013671875,-97.37625340960903,-100.75087713289646
19810.546875,-96.13038322685543,-100.02371702341178
19832.080078125,-97.01807705304415,-99.22508432558803
19853.61328125,-95.5011790192307,-98.4018231678121
19875.146484375,-94.34176426033224,-97.60266324130832
19896.6796875,-99.26130096555285,-96.87452485052222
19918.212890625,-99.23580100310545,-96.25889217401023
19939.74609375,-99.55538618357139,-95.78853393699588
19961.279296875,-99.26863792110548,-95.48482972287921
19982.8125,-97.8541121139558,-95.35591930820308
20004.345703125,-98.45012787564642,-95.39583438161705
20025.87890625,-97.57459857163855,-95.58470081890067
20047.412109375,-98.5943287687004,-95.89002040472545
20068.9453125,-97.34576704097753,-96.26895928745759
20090.478515625,-98.33008869052509,-96.67149257959879
20112.01171875,-97.42456660170944,-97.0441862680005
20133.544921875,-98.28783472048642,-97.3343442710352
20155.078125,-97.31977553385474,-97.49421436931686
20176.611328125,-98.09588347611546,-97.48493479887982
20198.14453125,-97.25637077892699,-97.27991490453876
20219.677734375,-98.85879521872766,-96.86737806421823
20241.2109375,-96.96213522948705,-96.25185104500373
20262.744140625,-97.24163356499204,-95.45445736332248
20284.27734375,-101.77203663738487,-94.51195804953791
20305.810546875,-95.72781370507312,-93.47457538836079
20327.34375,-105.86325452889352,-92.40272704525701
20348.876953125,-97.06888505385754,-91.36288269483472
20370.41015625,-95.84212221966058,-90.422826410706
20391.943359375,-95.28259305016695,-89.64666007892696
20413.4765625,-95.8988484445369,-89.08991165799
20435.009765625,-100.151679154692,-88.79511454716402
20456.54296875,-97.85124091956112,-88.78819981369622
20478.076171875,-98.4507251965949,-89.07599269394174
20499.609375,-97.71038801633611,-89.64503166552421
20521.142578125,-98.71666980711383,-90.46183726618663
20542.67578125,-97.30128892538363,-91.4746549181925
20564.208984375,-98.51945495692014,-92.61658852359587
20585.7421875,-97.18706059996055,-93.80993725361654
20607.275390625,-98.34126036272619,-94.97145445381489
20628.80859375,-97.26318186785946,-96.01817201776055
20650.341796875,-98.08578709416892,-96.87338191321801
20671.875,-97.06054820863939,-97.47234316230298
20693.408203125,-97.22981993132811,-97.76728993031378
20714.94140625,-96.7020443480536,-97.7313547579559
20736.474609375,-95.98167980721342,-97.3610884379683
20758.0078125,-94.14881233171172,-96.67735050364146
20779.541015625,-91.6770018464116,-95.72445577314126
20801.07421875,-97.28191507255104,-94.56758536874929
20822.607421875,-101.11803275187471,-93.28859657257996
20844.140625,-96.99460297730161,-91.98048582304057
20865.673828125,-99.66216726741658,-90.74086432605384
20887.20703125,-96.72401500087201,-89.6648882023935
20908.740234375,-98.40292450838652,-88.83813827760986
20930.2734375,-97.19331949886242,-88.32996391331031
20951.806640625,-98.30041299767962,-88.18778833238285
20973.33984375,-97.32666338962453,-88.43281986845183
20994.873046875,-98.4228141873613,-89.05752719294094
21016.40625,-97.357539560951,-90.02512199427612
21037.939453125,-98.34307008364107,-91.27115708499217
21059.47265625,-97.271532398974,-92.70720044677009
21081.005859375,-98.0723725520907,-94.22639632863283
21102.5390625,-97.4534797019835,-95.71058363712825
21124.072265625,-97.8759962756586,-97.03851963684619
21145.60546875,-97.70916351986696,-98.09466252823438
21167.138671875,-97.80180345783029,-98.77790721680068
21188.671875,-98.00652833873411,-99.00964972145032
21210.205078125,-97.7642927689815,-98.74057972163813
21231.73828125,-97.42006440427244,-97.9556673479722
21253.271484375,-93.3839990401304,-96.67691617045509
21274.8046875,-93.06229203271452,-94.96359333643011
21296.337890625,-99.48481682459196,-92.90981142266993
21317.87109375,-97.17400749704808,-90.63951434648177
21339.404296875,-101.28448046220313,-88.29909993731778
21360.9375,-97.77443270557538,-86.04808233223453
21382.470703125,-99.8100027650928,-84.04834639088143
21404.00390625,-97.26674074007114,-82.45266313935358
21425.537109375,-99.33182936256397,-81.39321105211627
21447.0703125,-97.37716576443282,-80.97087650179596
21468.603515625,-99.20604801200257,-81.24608468958792
21490.13671875,-97.3750051946307,-82.23183984763956
21511.669921875,-99.20006173196603,-83.8895338727693
21533.203125,-97.41883657778988,-86.12792240737338
21554.736328125,-99.11159007870218,-88.80547616048646
21576.26953125,-97.43812610482519,-91.73610465674633
21597.802734375,-98.99449719219385,-94.69803284652868
21619.3359375,-97.74914614448068,-97.4454020323389
21640.869140625,-99.09298536103233,-99.72197907928943
21662.40234375,-98.18571058398409,-101.27620448064388
21683.935546875,-100.93943343672022,-101.87670118261744
21705.46875,-105.77762929366845,-101.32731008725477
21727.001953125,-97.29829937570531,-99.48071954907277
21748.53515625,-95.01633302056523,-96.2498160535798
21770.068359375,-99.18742897356258,-91.61599897419998
21791.6015625,-95.89751753727352,-85.63386759304254
21813.134765625,-99.61850552927021,-78.43189392332886
21834.66796875,-96.77281393683745,-70.20892807949772
21856.201171875,-99.62551992338607,-61.22662985906225
21877.734375,-96.82973606696682,-51.798165629663586
21899.267578125,-99.45963361383383,-42.2737382670653
21920.80078125,-96.87187766707196,-33.023715363933604
21942.333984375,-99.26302340819,-24.420274639220523
21963.8671875,-96.89205938660241,-16.818585470910325
21985.400390625,-99.2410996607421,-10.538585084656017
22006.93359375,-96.9480126286137,-5.848384224178904
22028.466796875,-99.30084649042232,-2.950251114350335
22050.0,-96.95527132891377,-1.9699791102714226
22071.533203125,-99.30084649042223,-2.950251114350335
22093.06640625,-96.94801262861372,-5.848384224178904
22114.599609375,-99.24109966074205,-10.538585084656017
22136.1328125,-96.8920593866024,-16.818585470910325
22157.666015625,-99.26302340819004,-24.420274639220523
22179.19921875,-96.87187766707197,-33.023715363933604
22200.732421875,-99.45963361383372,-42.2737382670653
22222.265625,-96.82973606696683,-51.798165629663586
22243.798828125,-99.62551992338601,-61.22662985906225
22265.33203125,-96.77281393683731,-70.20892807949772
22286.865234375,-99.61850552927035,-78.43189392332886
22308.3984375,-95.89751753727352,-85.63386759304254
22329.931640625,-99.18742897356239,-91.61599897419998
22351.46484375,-95.01633302056521,-96.2498160535798
22372.998046875,-97.2982993757054,-99.48071954907277
22394.53125,-105.77762929366847,-101.32731008725477
22416.064453125,-100.93943343672032,-101.87670118261744
22437.59765625,-98.1857105839841,-101.27620448064388
22459.130859375,-99.09298536103213,-99.72197907928943
22480.6640625,-97.7491461444807,-97.4454020323389
22502.197265625,-98.99449719219237,-94.69803284652868
22523.73046875,-97.43812610482516,-91.73610465674633
22545.263671875,-99.11159007870256,-88.80547616048646
22566.796875,-97.41883657778988,-86.12792240737338
22588.330078125,-99.20006173196612,-83.8895338727693
22609.86328125,-97.37500519463082,-82.23183984763956
22631.396484375,-99.20604801200295,-81.24608468958792
22652.9296875,-97.37716576443279,-80.97087650179596
22674.462890625,-99.33182936256387,-81.39321105211627
22695.99609375,-97.26674074007116,-82.45266313935358
22717.529296875,-99.81000276509275,-84.04834639088143
22739.0625,-97.77443270557535,-86.04808233223453
22760.595703125,-101.2844804622031,-88.29909993731778
22782.12890625,-97.17400749704808,-90.63951434648177
22803.662109375,-99.48481682459189,-92.90981142266993
22825.1953125,-93.06229203271452,-94.96359333643011
22846.728515625,-93.38399904013043,-96.67691617045509
22868.26171875,-97.42006440427252,-97.9556673479722
22889.794921875,-97.7642927689814,-98.74057972163813
22911.328125,-98.00652833873411,-99.00964972145032
22932.861328125,-97.80180345783025,-98.77790721680068
22954.39453125,-97.70916351986729,-98.09466252823438
22975.927734375,-97.87599627565854,-97.03851963684619
22997.4609375,-97.45347970198334,-95.71058363712825
23018.994140625,-98.07237255209078,-94.22639632863283
23040.52734375,-97.271532398974,-92.70720044677009
23062.060546875,-98.34307008364108,-91.27115708499217
23083.59375,-97.357539560951,-90.02512199427612
23105.126953125,-98.4228141873613,-89.05752719294094
23126.66015625,-97.32666338962457,-88.43281986845183
23148.193359375,-98.30041299767966,-88.18778833238285
23169.7265625,-97.19331949886242,-88.32996391331031
23191.259765625,-98.40292450838643,-88.83813827760986
23212.79296875,-96.72401500087179,-89.6648882023935
23234.326171875,-99.66216726741658,-90.74086432605384
23255.859375,-96.99460297730158,-91.98048582304057
23277.392578125,-101.11803275187462,-93.28859657257996
23298.92578125,-97.2819150725511,-94.56758536874929
23320.458984375,-91.67700184641156,-95.72445577314126
23341.9921875,-94.14881233171175,-96.67735050364146
23363.525390625,-95.98167980721345,-97.3610884379683
23385.05859375,-96.70204434805358,-97.7313547579559
23406.591796875,-97.22981993132814,-97.76728993031378
23428.125,-97.06054820863939,-97.47234316230298
23449.658203125,-98.08578709416892,-96.87338191321801
23471.19140625,-97.26318186785946,-96.01817201776055
23492.724609375,-98.34126036272627,-94.97145445381489
23514.2578125,-97.18706059996057,-93.80993725361654
23535.791015625,-98.51945495692004,-92.61658852359587
23557.32421875,-97.3012889253836,-91.4746549181925
23578.857421875,-98.71666980711382,-90.46183726618663
23600.390625,-97.71038801633611,-89.64503166552421
23621.923828125,-98.45072519659499,-89.07599269394174
23643.45703125,-97.85124091956104,-88.78819981369622
23664.990234375,-100.15167915469189,-88.79511454716402
23686.5234375,-95.8988484445369,-89.08991165799
23708.056640625,-95.282593050167,-89.64666007892696
23729.58984375,-95.84212221966061,-90.422826410706
23751.123046875,-97.06888505385753,-91.36288269483472
23772.65625,-105.86325452889346,-92.40272704525701
23794.189453125,-95.72781370507319,-93.47457538836079
23815.72265625,-101.77203663738479,-94.51195804953791
23837.255859375,-97.24163356499201,-95.45445736332248
23858.7890625,-96.96213522948705,-96.25185104500373
23880.322265625,-98.85879521872745,-96.86737806421823
23901.85546875,-97.25637077892748,-97.27991490453876
23923.388671875,-98.09588347611542,-97.48493479887982
23944.921875,-97.31977553385472,-97.49421436931686
23966.455078125,-98.28783472048642,-97.3343442710352
23987.98828125,-97.42456660170956,-97.0441862680005
24009.521484375,-98.33008869052509,-96.67149257959879
24031.0546875,-97.34576704097753,-96.26895928745759
24052.587890625,-98.59432876870031,-95.89002040472545
24074.12109375,-97.57459857163852,-95.58470081890067
24095.654296875,-98.45012787564634,-95.39583438161705
24117.1875,-97.8541121139558,-95.35591930820308
24138.720703125,-99.26863792110541,-95.48482972287921
24160.25390625,-99.55538618357141,-95.78853393699588
24181.787109375,-99.23580100310534,-96.25889217401023
24203.3203125,-99.26130096555289,-96.87452485052222
24224.853515625,-94.34176426033224,-97.60266324130832
24246.38671875,-95.50117901923072,-98.4018231678121
24267.919921875,-97.01807705304412,-99.22508432558803
24289.453125,-96.13038322685544,-100.02371702341178
24310.986328125,-97.37625340960908,-100.75087713289646
24332.51953125,-96.65425036511142,-101.36509012846155
24354.052734375,-97.37819489629962,-101.83326585679023
24375.5859375,-96.70216078753873,-102.1330252270927
24397.119140625,-97.65579428905781,-102.25417512703595
24418.65234375,-97.01962847722737,-102.19923422441228
24440.185546875,-97.4602210688197,-101.98298483672117
24461.71875,-96.0352935541059,-101.6310992928203
24483.251953125,-98.62270810418633,-101.17795775742714
24504.78515625,-99.49237784072125,-100.66383335257629
24526.318359375,-95.73860648468113,-100.13166538790057
24547.8515625,-94.11676957287827,-99.62366948294495
24569.384765625,-99.09950875570696,-99.1780425027285
24590.91796875,-101.60831389961342,-98.82601011445158
24612.451171875,-96.59754239865279,-98.58943641015266
24633.984375,-95.70737935508257,-98.47917075513544
24655.517578125,-98.71643335942512,-98.49425028069817
24677.05078125,-100.61993607721183,-98.62201157631074
24698.583984375,-98.06412459327217,-98.8390970249431
24720.1171875,-101.56145933374103,-99.11327491590866
24741.650390625,-97.97082167156951,-99.40593281692408
24763.18359375,-97.7354659250129,-99.67505499760905
24784.716796875,-97.62359944459732,-99.87846042096902
24806.25,-96.595239223662,-99.97706031085778
24827.783203125,-97.80388809605628,-99.93789465992685
24849.31640625,-97.39078875759293,-99.73672504208204
24870.849609375,-97.81742355782384,-99.35999522656358
24892.3828125,-97.32862108481831,-98.80601868673148
24913.916015625,-97.75766739350013,-98.08530953265432
24935.44921875,-97.52780011996092,-97.22003637376264
24956.982421875,-97.65617277830327,-96.24264248296856
24978.515625,-97.4366348464564,-95.19373572302939
25000.048828125,-97.6725002005902,-94.11940367537636
25021.58203125,-97.785512580116,-93.0681495884833
25043.115234375,-97.67594273680142,-92.0876703472755
25064.6484375,-98.05068082574626,-91.2217069623444
25086.181640625,-96.6347124736761,-90.50719059833153
25107.71484375,-99.35051177325415,-89.97188364143867
25129.248046875,-94.44750536469812,-89.63267764078768
25150.78125,-95.74987691725116,-89.49466104687733
25172.314453125,-96.32011306856057,-89.55101319417066
25193.84765625,-90.38780414113538,-89.78372111966587
25215.380859375,-99.11267206531375,-90.16505695427193
25236.9140625,-94.94035451829241,-90.65970002024052
25258.447265625,-98.15842955766955,-91.22734323153097
25279.98046875,-96.22379636540376,-91.82559103274195
25301.513671875,-98.32218422860126,-92.41293810910618
25323.046875,-96.01309994948647,-92.95161556596409
25344.580078125,-98.06405374605401,-93.41010418301059
25366.11328125,-96.12620178297838,-93.7651415461327
25387.646484375,-97.92663409425701,-94.00308917375224
25409.1796875,-96.1982058690493,-94.12057415925435
25430.712890625,-97.66100185950168,-94.12437370017935
25452.24609375,-96.26422489287191,-94.03056618610897
25473.779296875,-97.52538602655412,-93.86302522795589
25495.3125,-96.18825827361118,-93.65137933423311
25516.845703125,-97.61437277832528,-93.42859659645909
25538.37890625,-95.99678672285498,-93.22837820915672
25559.912109375,-97.25824243346287,-93.08255531874012
25581.4453125,-95.46256202968311,-93.01867999900159
25602.978515625,-98.52070234008949,-93.05798357592306
25624.51171875,-94.96405688320561,-93.21384556607212
25646.044921875,-105.1703382959098,-93.49087653058918
25667.578125,-95.87322212482418,-93.88467125883352
25689.111328125,-98.50163846430652,-94.38223842360398
25710.64453125,-96.6491572158512,-94.96306293239023
25732.177734375,-98.29632822759831,-95.60071129575442
25753.7109375,-96.90311774686674,-96.26485175716101
25775.244140625,-98.40316161964478,-96.92353240538033
25796.77734375,-96.96741963107289,-97.54554397017327
25818.310546875,-98.38457488280503,-98.10269052293107
25839.84375,-96.99631442893437,-98.57180093025343
25861.376953125,-98.26300228100908,-98.93633573783833
25882.91015625,-96.96775899117773,-99.18747640544892
25904.443359375,-98.0367428760294,-99.3246239389062
25925.9765625,-97.01675621319075,-99.35527889322374
25947.509765625,-97.90338181641513,-99.29432106110107
25969.04296875,-97.06760244159997,-99.16275146407176
25990.576171875,-97.75620801780724,-98.98599827823665
26012.109375,-97.35758621215399,-98.79191923643377
26033.642578125,-97.1121122610648,-98.60865367532327
26055.17578125,-97.54691735241997,-98.46248635121192
26076.708984375,-95.63451985095949,-98.37588192773318
26098.2421875,-93.71068754665073,-98.36583404630989
26119.775390625,-99.44146925841594,-98.44264739921749
26141.30859375,-96.80801089006528,-98.60923727039622
26162.841796875,-98.99988281413519,-98.86099122878548
26184.375,-96.65607097277109,-99.18619509014427
26205.908203125,-98.60894690347035,-99.56698311251152
26227.44140625,-96.7534149205982,-99.98073379315827
26248.974609375,-98.35326127473331,-100.40180042359225
26270.5078125,-96.78673981056025,-100.80344205649544
26292.041015625,-98.22532667039096,-101.15980739035325
26313.57421875,-96.827687883217,-101.44782213866678
26335.107421875,-98.14867132018459,-101.64883972986121
26356.640625,-96.90618203202827,-101.74993485316705
26378.173828125,-98.02237569618595,-101.74474783065575
26399.70703125,-96.97422780317507,-101.63382282316866
26421.240234375,-97.95810390715047,-101.42442176938135
26442.7734375,-96.88256904600425,-101.12983575450119
26464.306640625,-97.8476308770386,-100.76825321369951
26485.83984375,-96.69940111137224,-100.36127718841803
26507.373046875,-98.23746363380012,-99.9322093592389
26528.90625,-96.76383572060259,-99.50423493616736
26550.439453125,-98.12597918024738,-99.09864855785477
26571.97265625,-95.7774152578674,-98.73325677839661
26593.505859375,-100.81684069062325,-98.42107794706203
26615.0390625,-96.50605073206938,-98.16943651559177
26636.572265625,-98.08069364191377,-97.97951790551525
26658.10546875,-96.59241034841867,-97.84641441804177
26679.638671875,-97.66901949197558,-97.75965499048587
26701.171875,-96.95620269881613,-97.70417474428812
26722.705078125,-98.38528252162956,-97.66164699450482
26744.23828125,-97.57717667547657,-97.61207317320307
26765.771484375,-98.45227504206272,-97.53550696125524
26787.3046875,-97.33620258023677,-97.41377920843928
26808.837890625,-97.99627358808931,-97.23209061809087
26830.37109375,-97.43852124309237,-96.98034958682484
26851.904296875,-97.9590954932645,-96.65415218119344
26873.4375,-97.69916493227811,-96.2553284811157
26894.970703125,-97.93043176996493,-95.79201234272657
26916.50390625,-98.00031651436683,-95.27822754702453
26938.037109375,-97.83524664976991,-94.73301960707846
26959.5703125,-99.93793159974265,-94.17919649535096
26981.103515625,-96.96111548579414,-93.64177070339932
27002.63671875,-113.2907352201245,-93.14621721417295
27024.169921875,-92.53578584466898,-92.71667554031856
27045.703125,-92.94175444338643,-92.374227997029
27067.236328125,-98.20327041228694,-92.13538058748924
27088.76953125,-95.01325065114924,-92.01085776450066
27110.302734375,-97.87079960183003,-92.00479906339822
27131.8359375,-95.41063082301068,-92.1144159456842
27153.369140625,-97.71751626423926,-92.3301333782646
27174.90234375,-95.77733541382293,-92.6362052213605
27196.435546875,-97.66206872374602,-93.01175803492085
27217.96875,-95.99517612525224,-93.43218697357855
27239.501953125,-97.6094826618111,-93.87080228074976
27261.03515625,-96.1732705232557,-94.30060732722048
27282.568359375,-97.49794089026892,-94.69608040832519
27304.1015625,-96.33386235698316,-95.03483319495217
27325.634765625,-97.39094455932505,-95.29902870622989
27347.16796875,-96.4809155933069,-95.47646013001096
27368.701171875,-97.0143722134172,-95.56121733533084
27390.234375,-96.51164333091606,-95.55389856335302
27411.767578125,-96.84723879811865,-95.46135825197788
27433.30078125,-98.03199088421806,-95.29601575684993
27454.833984375,-96.65810533017526,-95.07478138658803
27476.3671875,-103.15531375911216,-94.81768336184238
27497.900390625,-94.678384372541,-94.5463000754142
27519.43359375,-95.08392485822108,-94.28211490560683
27540.966796875,-98.9099631730151,-94.04491494548523
27562.5,-95.76446765160787,-93.85135014140013
27584.033203125,-97.81606243854577,-93.71375593619469
27605.56640625,-95.94500705078119,-93.63932166456807
27627.099609375,-97.64624179172372,-93.6296602706538
27648.6328125,-96.19558361225576,-93.68080444846373
27670.166015625,-97.53145221801964,-93.7836223439671
27691.69921875,-96.2712897498603,-93.9246148916643
27713.232421875,-97.3394308964011,-94.08702898770085
27734.765625,-96.30718837161191,-94.2521980654614
27756.298828125,-97.1705810916124,-94.40100586885342
27777.83203125,-96.39777739439651,-94.5153614170109
27799.365234375,-96.95654318997339,-94.57957382139168
27820.8984375,-96.65589513683922,-94.58152461521016
27842.431640625,-96.88793682732188,-94.5135518280697
27863.96484375,-96.77215678189143,-94.37298286872414
27885.498046875,-95.43667843473855,-94.16228059323305
27907.03125,-97.06979335459854,-93.8887966415996
27928.564453125,-91.62216040816196,-93.56415596956796
27950.09765625,-94.59572662227669,-93.20332423869885
27971.630859375,-101.39904274967427,-92.82343328885936
27993.1640625,-96.50404963052785,-92.44245756459296
28014.697265625,-98.3747713840587,-92.07784481982264
28036.23046875,-96.23948169773742,-91.74520695344165
28057.763671875,-98.14514663349382,-91.4571713018498
28079.296875,-96.2629129876088,-91.22247960998638
28100.830078125,-97.71069877112086,-91.04540226287901
28122.36328125,-96.37009244954916,-90.92551071257402
28143.896484375,-97.47383002027094,-90.85782327469595
28165.4296875,-96.54885947836122,-90.8333107113771
28186.962890625,-97.2420600304066,-90.8397204418449
28208.49609375,-96.71024046622786,-90.86265390613262
28230.029296875,-96.89648315400794,-90.88681237224898
28251.5625,-96.98386996273521,-90.89731375219915
28273.095703125,-96.46763503345593,-90.88097771044268
28294.62890625,-97.15972836782437,-90.8274788788479
28316.162109375,-96.06253236670857,-90.73027811558072
28337.6953125,-98.4428448470922,-90.58725867313689
28359.228515625,-94.17523173472031,-90.4010165770957
28380.76171875,-100.58393811646799,-90.17878075845158
28402.294921875,-91.20286296503552,-89.93196654636819
28423.828125,-90.47564393438054,-89.67539390368071
28445.361328125,-104.85146556054593,-89.42622719259361
28466.89453125,-95.06675081247924,-89.20271439570445
28488.427734375,-98.6854765280253,-89.02281901626151
28509.9609375,-94.71826225138253,-88.90284621146405
28531.494140625,-98.78451360318931,-88.8561654675376
28553.02734375,-95.47349442829525,-88.89212526599272
28574.560546875,-97.90935906028336,-89.01524124493265
28596.09375,-95.58213801464436,-89.2247193810965
28617.626953125,-97.6569417241348,-89.51435120591569
28639.16015625,-95.67705484522611,-89.87279085202229
28660.693359375,-97.309269984902,-90.28419582901934
28682.2265625,-95.78848406986899,-90.72918691505534
28703.759765625,-97.07837909025258,-91.18605937877788
28725.29296875,-95.82874536162711,-91.63215961357457
28746.826171875,-96.7236560140716,-92.04532949074138
28768.359375,-96.22427910516136,-92.40531616151664
28789.892578125,-95.41091119805895,-92.6950479639249
28811.42578125,-98.18848248200459,-92.90168726632798
28832.958984375,-92.80756717135375,-93.01738771742187
28854.4921875,-92.73585604588402,-93.03970521007345
28876.025390625,-109.81237846275633,-92.97163726392164
28897.55859375,-95.32369405961782,-92.82129259502952
28919.091796875,-98.09462593376668,-92.60121936384877
28940.625,-94.70401048410295,-92.32744500648913
28962.158203125,-99.17093112521387,-92.01830087320062
28983.69140625,-94.9823263148203,-91.69311965129374
29005.224609375,-97.686584607616,-91.37090168883084
29026.7578125,-95.05701655969048,-91.06904730927951
29048.291015625,-97.11439368692564,-90.80224600042791
29069.82421875,-94.99430053477877,-90.58160049121143
29091.357421875,-96.67325234201765,-90.41404520741928
29112.890625,-95.14619778972173,-90.30209584492773
29134.423828125,-97.10497375180375,-90.24394154573359
29155.95703125,-95.86003161703472,-90.23386531089284
29177.490234375,-97.81741638419982,-90.2629537705665
29199.0234375,-97.96156754100602,-90.32003607719957
29220.556640625,-99.65641204687682,-90.39277506803481
29242.08984375,-99.39231087182218,-90.46882316843028
29263.623046875,-94.31546120023603,-90.53695153639208
29285.15625,-99.5843306568548,-90.58806393365607
29306.689453125,-94.45153761189013,-90.61601647951802
29328.22265625,-91.2580480144706,-90.61818003100774
29349.755859375,-100.51424570868824,-90.59570222825286
29371.2890625,-94.98135886785522,-90.55344969161692
29392.822265625,-103.79855711023797,-90.49963567338548
29414.35546875,-95.77961460293837,-90.44516277317727
29435.888671875,-100.93017723891666,-90.40273229137362
29457.421875,-95.07449684662049,-90.38578977066175
29478.955078125,-99.72852477140405,-90.40738892020882
29500.48828125,-95.33914357922382,-90.47906249299514
29522.021484375,-99.10722492419626,-90.6097883309049
29543.5546875,-95.85680352088208,-90.80513174708871
29565.087890625,-98.77350418849407,-91.06663222491073
29586.62109375,-96.27845795211319,-91.39148408031359
29608.154296875,-99.35452539165922,-91.77253864482998
29629.6875,-95.1708228835673,-92.19863134250282
29651.220703125,-101.04148801414023,-92.65521257101247
29672.75390625,-93.74362359746056,-93.12523838741882
29694.287109375,-97.23084764512873,-93.59025735419877
29715.8203125,-99.08084356840818,-94.03161498658427
29737.353515625,-92.08673661432287,-94.43168816687255
29758.88671875,-96.85496807922986,-94.77505932752234
29780.419921875,-100.72619396786067,-95.04954433871019
29801.953125,-95.28441066291609,-95.24699855547864
29823.486328125,-93.79149353700177,-95.36384159881041
29845.01953125,-92.97554633113702,-95.40126196406001
29866.552734375,-95.14044925729114,-95.36508594557165
29888.0859375,-94.21220985557859,-95.26531990466893
29909.619140625,-97.21432409870543,-95.11539877553912
29931.15234375,-94.75948717275723,-94.93119513992002
29952.685546875,-97.86336094905936,-94.72986063117173
29974.21875,-94.7435020101698,-94.5285835757336
29995.751953125,-97.40678279666511,-94.34335276314364
30017.28515625,-94.93351717747696,-94.18781663013232
30038.818359375,-97.41925938428338,-94.07232001233311
30060.3515625,-94.60372964562477,-94.00318750208213
30081.884765625,-96.4531125051831,-93.98230433452036
30103.41796875,-94.57098191059195,-94.00702395310275
30124.951171875,-103.10810320358497,-94.0704075895579
30146.484375,-93.65367591388451,-94.1617770858383
30168.017578125,-91.03897881277892,-94.26753955378247
30189.55078125,-97.47778187415923,-94.37222296242052
30211.083984375,-97.14015283774438,-94.45964677548483
30232.6171875,-94.01103323481104,-94.51414240423966
30254.150390625,-101.40732765750917,-94.5217351465237
30275.68359375,-96.22217837554999,-94.47120264111179
30297.216796875,-101.412995999744,-94.3549343907917
30318.75,-94.96374488683888,-94.1695318598459
30340.283203125,-98.31456201438216,-93.91610789918006
30361.81640625,-94.5585380667778,-93.60026635368251
30383.349609375,-98.04557634237386,-93.23176601962147
30404.8828125,-94.86202839804383,-92.8238959251132
30426.416015625,-97.44956315145143,-92.39260953364675
30447.94921875,-95.02383278681123,-91.95548242173074
30469.482421875,-97.28290314596397,-91.5305700416301
30491.015625,-95.21957094893662,-91.13524850387017
30512.548828125,-96.95321602312669,-90.78512148702279
30534.08203125,-95.32784910871676,-90.49307044766562
30555.615234375,-96.57133781477017,-90.26851375646243
30577.1484375,-95.67882339063809,-90.11692413404278
30598.681640625,-95.94651237368637,-90.0396340514684
30620.21484375,-95.43918804610897,-90.0339370898371
30641.748046875,-94.24217274836256,-90.09347125104216
30663.28125,-95.96580298065476,-90.20884951760031
30684.814453125,-93.59960604049195,-90.36848510404465
30706.34765625,-94.97765669899039,-90.5595451322143
30727.880859375,-97.43704649273229,-90.76895788490752
30749.4140625,-93.0399336235748,-90.98439594284316
30770.947265625,-102.4818672805732,-91.19516055184498
30792.48046875,-94.92092582498039,-91.3929012214725
30814.013671875,-99.77381765681292,-91.57211812519432
30835.546875,-94.73694560655673,-91.73041229395568
30857.080078125,-98.7517002553335,-91.86846852566013
30878.61328125,-94.69671607453205,-91.98977684861535
30900.146484375,-98.28950950511653,-92.10011868836695
30921.6796875,-94.73791304878917,-92.20686205994424
30943.212890625,-98.10057005202543,-92.31812477582521
30964.74609375,-94.73142641195722,-92.4418747289071
30986.279296875,-97.98889962358925,-92.58504103578646
31007.8125,-94.69891148966597,-92.7527088704901
31029.345703125,-98.20326757778574,-92.94746427328494
31050.87890625,-94.62896826567359,-93.1689435946034
31072.412109375,-97.23124563205127,-93.41362642221371
31093.9453125,-95.9619316845819,-93.67489204457549
31115.478515625,-95.27046625205418,-93.94333914987925
31137.01171875,-94.42571244854193,-94.20734808720026
31158.544921875,-93.57041693788679,-94.45384616024245
31180.078125,-88.22753998887794,-94.66922050527353
31201.611328125,-94.55267553083928,-94.84031132047706
31223.14453125,-94.32902466616561,-94.95541145018541
31244.677734375,-96.71966280188647,-95.00519709383128
31266.2109375,-94.16966993937785,-94.98351880196118
31287.744140625,-96.56642543662588,-94.88799161669542
31309.27734375,-95.02242998155435,-94.7203374936422
31330.810546875,-96.63071151224824,-94.48645094861894
31352.34375,-95.15816982946603,-94.19617888740851
31373.876953125,-96.84295478908663,-93.86282632025635
31395.41015625,-95.32923831141042,-93.50241960354019
31416.943359375,-96.77552023045257,-93.13277651992516
31438.4765625,-95.41783265232951,-92.77244660717707
31460.009765625,-96.52308457168755,-92.43959464297333
31481.54296875,-95.79294934741276,-92.15090439877036
31503.076171875,-95.94884154230797,-91.92057839203555
31524.609375,-96.16854865559633,-91.75950250719058
31546.142578125,-96.30325615158384,-91.67463253794261
31567.67578125,-98.98447420245665,-91.66864380623403
31589.208984375,-100.5418284368499,-91.73986621076631
31610.7421875,-102.10862968084166,-91.88250673385438
31632.275390625,-92.40569838463527,-92.0871410771372
31653.80859375,-91.76376331829022,-92.34143718701843
31675.341796875,-96.09341277306268,-92.63105733771413
31696.875,-92.66632433316192,-92.9406733167246
31718.408203125,-96.09308979640863,-93.25502195915676
31739.94140625,-93.14662130812582,-93.55992629855885
31761.474609375,-95.91118462476851,-93.84321104371506
31783.0078125,-93.35002335226483,-94.09544965525113
31804.541015625,-95.86790398162356,-94.31049331077419
31826.07421875,-93.57070241631932,-94.48574851854474
31847.607421875,-95.89162807255447,-94.62218882709736
31869.140625,-93.63591492175193,-94.72410558888711
31890.673828125,-95.8912261045665,-94.79862162856152
31912.20703125,-93.67000463920739,-94.85500855812137
31933.740234375,-95.71751189583973,-94.90386214992415
31955.2734375,-93.61408757643132,-94.95619965207622
31976.806640625,-95.18970590736602,-95.0225475572326
31998.33984375,-93.54374898979252,-95.11208782908045
32019.873046875,-94.90551324836436,-95.23192504889983
32041.40625,-93.08044557887564,-95.38652683933252
32062.939453125,-91.65562936991421,-95.5773760609825
32084.47265625,-90.8070030836945,-95.80285673922589
32106.005859375,-106.25245001779496,-96.05837773258331
32127.5390625,-95.09860297094212,-96.3367201621351
32149.072265625,-100.40487184078421,-96.62857793593611
32170.60546875,-94.44744329039035,-96.92324656438154
32192.138671875,-97.90567741920054,-97.20940490989824
32213.671875,-94.29797509580985,-97.47592830547973
32235.205078125,-97.59164089549793,-97.71267003525674
32256.73828125,-94.28600362920267,-97.91115155645743
32278.271484375,-97.19107778608574,-98.06510975003995
32299.8046875,-94.19464257340229,-98.17086127124182
32321.337890625,-96.95038818787364,-98.22745879666948
32342.87109375,-94.11596200933263,-98.23663048038844
32364.404296875,-96.76834668411402,-98.20251095893343
32385.9375,-94.02102547387977,-98.13118847508511
32407.470703125,-97.19536128641951,-98.03010688255443
32429.00390625,-94.064989272167,-97.90737237094032
32450.537109375,-96.56576829391115,-97.7710218785763
32472.0703125,-92.83298310041121,-97.62831281191838
32493.603515625,-97.8326839368076,-97.4850916800594
32515.13671875,-94.12195551299968,-97.34529275484499
32536.669921875,-91.04760691365782,-97.21060739637804
32558.203125,-93.37938580151265,-97.08035105803445
32579.736328125,-94.589867913971,-96.95153926114864
32601.26953125,-94.01459829231595,-96.81916722213485
32622.802734375,-95.67854294389974,-96.67667160443006
32644.3359375,-94.41662042544424,-96.51653830294157
32665.869140625,-95.50582547483516,-96.3310083718658
32687.40234375,-94.41350379907294,-96.11282608860186
32708.935546875,-95.47384659690931,-95.85596933758836
32730.46875,-94.43448583661203,-95.55630330103637
32752.001953125,-95.47418444058276,-95.21210381098898
32773.53515625,-94.48326677500634,-94.82440625435544
32795.068359375,-95.32678317232993,-94.39714891799971
32816.6015625,-94.50189284991143,-93.93709513972637
32838.134765625,-94.99831663553776,-93.4535354283119
32859.66796875,-94.39487481363625,-92.95778756451571
32881.201171875,-94.67310894701883,-92.46252832121814
32902.734375,-93.97086221476513,-91.98100365915592
32924.267578125,-94.18646129296374,-91.52617405761696
32945.80078125,-94.27997241650309,-91.1098572728313
32967.333984375,-91.883625536131,-90.74193183669813
32988.8671875,-96.48271493749053,-90.42966091456623
33010.400390625,-87.30115214791456,-90.1771879840605
33031.93359375,-86.97005584918341,-89.98524376139855
33053.466796875,-104.8739458982578,-89.85108876093813
33075.0,-92.98196589483487,-89.76869892641696
33096.533203125,-96.66685527205745,-89.72918416048773
33118.06640625,-93.64471619853661,-89.721412596065
33139.599609375,-98.0018394368836,-89.73279834759177
33161.1328125,-94.23169934870857,-89.75019836468772
33182.666015625,-96.7317383329711,-89.7608557778991
33204.19921875,-94.21385739492905,-89.75332338487162
33225.732421875,-96.56567854984024,-89.7183019543674
33247.265625,-94.35214168594008,-89.64933375488746
33268.798828125,-96.26862931290535,-89.54330173032956
33290.33203125,-94.69620388354205,-89.40069832065326
33311.865234375,-96.31223712353882,-89.22564407608175
33333.3984375,-95.07696074457395,-89.02565376870481
33354.931640625,-96.37249673938646,-88.81116539632599
33376.46484375,-95.44133053466031,-88.59486402544798
33397.998046875,-95.65443947980067,-88.3908466468963
33419.53125,-99.27419467915261,-88.2136851069094
33441.064453125,-94.5614945025459,-88.0774509647486
33462.59765625,-104.21115443087108,-87.99476835389507
33484.130859375,-88.82721727459452,-87.97595846139295
33505.6640625,-86.06188099819545,-88.02833230456714
33527.197265625,-95.12290392985798,-88.1556776158108
33548.73046875,-91.34813977239337,-88.35797166605232
33570.263671875,-95.9611139980423,-88.63133580706595
33591.796875,-90.97022220446846,-88.96823057441654
33613.330078125,-95.26903080858177,-89.3578736019491
33634.86328125,-91.98835108377918,-89.78684755222345
33656.396484375,-95.4017836419701,-90.23985283543398
33677.9296875,-92.12201217301907,-90.70055093784879
33699.462890625,-95.27180518567135,-91.15243930856556
33720.99609375,-92.31882925757908,-91.57969825065942
33742.529296875,-95.42701456778761,-91.9679540926205
33764.0625,-92.13441324233115,-92.30491072013237
33785.595703125,-94.64232255426025,-92.58081267725147
33807.12890625,-91.91269051129976,-92.7887166106525
33828.662109375,-93.97243718276206,-92.92456277085176
33850.1953125,-91.1342887600494,-92.98705345089799
33871.728515625,-95.79219050516976,-92.97735948469426
33893.26171875,-98.49220976505433,-92.89868817765296
33914.794921875,-99.18105297060688,-92.75575540042715
33936.328125,-90.0682375807418,-92.55421037236687
33957.861328125,-98.10538825762082,-92.30006350605849
33979.39453125,-91.3034590104491,-91.999165496637
34000.927734375,-93.6630844823043,-91.6567798499527
34022.4609375,-93.42554084607265,-91.27728177428082
34043.994140625,-93.24179783758491,-90.86400458292842
34065.52734375,-92.8666960838468,-90.41924143057038
34087.060546875,-94.17137665288726,-89.94439640917454
34108.59375,-92.3528930525591,-89.44026586537902
34130.126953125,-93.57803253470247,-88.90741932094971
34151.66015625,-92.34535534344963,-88.34664049670621
34173.193359375,-93.25006453714148,-87.75938336744063
34194.7265625,-92.26255688969974,-87.14819635992586
34216.259765625,-92.67839766464277,-86.51706990240936
34237.79296875,-92.08631928816428,-85.87166838964853
34259.326171875,-92.13918613123595,-85.21941679507327
34280.859375,-92.01614871784703,-84.56942393255738
34302.392578125,-90.65307686520052,-83.93223782906146
34323.92578125,-90.97169806712583,-83.31944276350865
34345.458984375,-87.54966707940204,-82.74312114746655
34366.9921875,-90.37175734372104,-82.21521548860841
34388.525390625,-82.16375347464418,-81.74683521883037
34410.05859375,-81.30330857764254,-81.34755940161668
34431.591796875,-84.32844869704431,-81.02478872092692
34453.125,-92.67263629044402,-80.78319844892513
34474.658203125,-94.72202880157353,-80.62433835457453
34496.19140625,-92.93184864957198,-80.54641611905225
34517.724609375,-96.66360025911223,-80.54428841813866
34539.2578125,-92.4743143611159,-80.60966930168334
34560.791015625,-96.67998248294208,-80.73154990099914
34582.32421875,-92.22619584929024,-80.89680797343014
34603.857421875,-96.59471386633393,-81.0909715029812
34625.390625,-91.92295730062395,-81.29908859131714
34646.923828125,-95.94095811210258,-81.50664710973422
34668.45703125,-91.4849872477811,-81.70048272675123
34689.990234375,-95.73273103984046,-81.86961338422745
34711.5234375,-91.0453599367756,-82.00594216184768
34733.056640625,-95.59388955480183,-82.10477851916458
34754.58984375,-90.03137149344637,-82.16513960409115
34776.123046875,-94.47432288964481,-82.18980786635169
34797.65625,-89.21859647526395,-82.18513760232287
34819.189453125,-93.00669671844923,-82.16062013396773
34840.72265625,-82.80319742707539,-82.12823388390709
34862.255859375,-79.85827796945888,-82.10162047768523
34883.7890625,-85.74301947839753,-82.09514012636065
34905.322265625,-103.15468420209704,-82.1228680543293
34926.85546875,-102.42469255307105,-82.19759803102795
34948.388671875,-98.56278242106119,-82.3299188325065
34969.921875,-99.18396359490015,-82.5274247128091
34991.455078125,-97.05248619746877,-82.7941120386713
35012.98828125,-97.1423706484305,-83.13000176270187
35034.521484375,-97.00830148302519,-83.5310122580622
35056.0546875,-96.10586404634263,-83.9890902756268
35077.587890625,-96.76018635153085,-84.49259058555874
35099.12109375,-95.50863986983778,-85.0268784264655
35120.654296875,-96.70803426929625,-85.57511434277829
35142.1875,-95.14160208360823,-86.11916933847525
35163.720703125,-96.53303605192964,-86.64061029421981
35185.25390625,-94.80660701390912,-87.12169180037884
35206.787109375,-96.9692277758445,-87.54629116408388
35228.3203125,-94.630111336825,-87.90072825482147
35249.853515625,-96.50718753107209,-88.17442065699632
35271.38671875,-95.18850444479578,-88.36033662545434
35292.919921875,-103.28127190306931,-88.45522269744599
35314.453125,-87.97857200453858,-88.45959845569284
35335.986328125,-84.94302684569112,-88.37752674047935
35357.51953125,-91.46046007759976,-88.21618245898597
35379.052734375,-93.28144519523207,-87.98525600939544
35400.5859375,-92.58674962192852,-87.69623735778583
35422.119140625,-94.58725259688566,-87.36163333029646
35443.65234375,-92.9993430740994,-86.99417332857504
35465.185546875,-94.55503120359623,-86.60605734799842
35486.71875,-93.16619402511594,-86.20829507050695
35508.251953125,-94.42226106808965,-85.8101763827692
35529.78515625,-93.06879487413454,-85.41890263329083
35551.318359375,-94.58340447417828,-85.03939516284777
35572.8515625,-93.10947585063117,-84.6742841037282
35594.384765625,-94.65763495171485,-84.32406716106227
35615.91796875,-93.1546454982336,-83.98741603809367
35637.451171875,-94.76534085232257,-83.66159820666121
35658.984375,-92.83537819737208,-83.3429745382937
35680.517578125,-93.32584777236346,-83.02752935994867
35702.05078125,-92.40432346896085,-82.71138898689759
35723.583984375,-91.0462108907926,-82.39128765383042
35745.1171875,-98.13179573322958,-82.06494569868853
35766.650390625,-87.09652947230049,-81.7313333100819
35788.18359375,-82.45766230548703,-81.39080340536636
35809.716796875,-81.97636936583116,-81.04508841715038
35831.25,-90.71398970964312,-80.69716703060786
35852.783203125,-90.83609128120315,-80.35101734724338
35874.31640625,-92.42753361041956,-80.01128175099575
35895.849609375,-90.94154036231606,-79.68287526247663
35917.3828125,-91.65420214134028,-79.37057292269478
35938.916015625,-91.83266414111469,-79.078612511205
35960.44921875,-91.9025277109775,-78.81034667927446
35981.982421875,-92.08614883357606,-78.56797360811069
36003.515625,-91.64657569860033,-78.35236804250728
36025.048828125,-92.07565307615369,-78.16302563473403
36046.58203125,-91.46010053575976,-77.9981237191667
36068.115234375,-91.94618174183725,-77.85469174404854
36089.6484375,-91.00123170358202,-77.7288754278143
36111.181640625,-91.578117273445,-77.61627102916391
36132.71484375,-90.34468423584278,-77.51230053952172
36154.248046875,-90.88595501031988,-77.41259556336372
36175.78125,-88.67947997341062,-77.31335737431652
36197.314453125,-88.17846374965178,-77.21166312228851
36218.84765625,-85.43224954300737,-77.10569319082342
36240.380859375,-77.71842155555542,-76.99486182753174
36261.9140625,-78.77175883732997,-76.87984178446614
36283.447265625,-84.84014166936419,-76.76248307742564
36304.98046875,-99.90942816233577,-76.64563530786819
36326.513671875,-90.60384478907422,-76.5328914942969
36348.046875,-100.71761329223136,-76.42827830375774
36369.580078125,-91.82411680996353,-76.33592235641362
36391.11328125,-98.5557080747497,-76.25972447071848
36412.646484375,-92.32489186677871,-76.20307310892917
36434.1796875,-97.7147224371438,-76.1686248890435
36455.712890625,-92.4996824111698,-76.15817409823268
36477.24609375,-97.54710910330755,-76.17262513735993
36498.779296875,-92.57732786979659,-76.21207238870649
36520.3125,-97.90322056835248,-76.27598190198339
36541.845703125,-92.57216869703863,-76.36345937901174
36563.37890625,-99.1462694865429,-76.47358004974618
36584.912109375,-92.57819186217229,-76.6057489511147
36606.4453125,-102.01998191170532,-76.76005549619254
36627.978515625,-92.03703392348719,-76.9375845220283
36649.51171875,-104.95962291442007,-77.14064747341068
36671.044921875,-89.89851034880955,-77.37290201234215
36692.578125,-88.21948906854712,-77.63933588125413
36714.111328125,-79.10276639814289,-77.9461007959033
36735.64453125,-79.56379488534023,-78.30019380022493
36757.177734375,-94.29273413825116,-78.70899602373181
36778.7109375,-85.84723343840112,-79.17969119331359
36800.244140625,-93.11279647048539,-79.718597594792
36821.77734375,-88.24490040122548,-80.33045653678033
36843.310546875,-93.0784945451407,-81.01772694511298
36864.84375,-89.16383565299853,-81.7799389017413
36886.376953125,-92.73562423631027,-82.61315836568457
36907.91015625,-89.72556586506937,-83.50961087360648
36929.443359375,-92.57481413261384,-84.45750389582307
36950.9765625,-90.05976536327914,-85.44107617844648
36972.509765625,-92.37200667203047,-86.44088854085204
36994.04296875,-90.23214774661093,-87.43435512828307
37015.576171875,-92.3871022753808,-88.39649808994606
37037.109375,-90.40540917836881,-89.30089317665106
37058.642578125,-91.39014251695214,-90.12075992809416
37080.17578125,-90.27856507857607,-90.830138953632
37101.708984375,-89.17145693228292,-91.40509113948788
37123.2421875,-89.39862734237693,-91.8248500468753
37144.775390625,-93.12597689580764,-92.07285962935437
37166.30859375,-91.45953066271636,-92.13763471905928
37187.841796875,-103.71293982464807,-92.01339122522512
37209.375,-92.16483785009282,-91.70040607604874
37230.908203125,-94.48724172148968,-91.20508278195358
37252.44140625,-90.94501879248148,-90.53971607117674
37273.974609375,-95.59761065116712,-89.72196718562053
37295.5078125,-91.08206893246448,-88.7740789173092
37317.041015625,-94.49235582959751,-87.7218751422567
37338.57421875,-90.9029294681965,-86.59360241775494
37360.107421875,-94.52328031205653,-85.41868029389556
37381.640625,-90.83515454715427,-84.2264317483108
37403.173828125,-94.37138189814937,-83.04486528000066
37424.70703125,-90.61001391809185,-81.89957570823246
37446.240234375,-94.41224091430563,-80.81282194844547
37467.7734375,-90.43114192934735,-79.80282760578552
37489.306640625,-94.5252249186962,-78.88333501485471
37510.83984375,-90.1069665745216,-78.06342642516015
37532.373046875,-94.44002026281902,-77.34760856069826
37553.90625,-89.86073460470277,-76.73613997218314
37575.439453125,-92.68473001837779,-76.22556559737481
37596.97265625,-87.2551740292138,-75.80941075636348
37618.505859375,-80.30428011466608,-75.47897823325334
37640.0390625,-77.33463733075774,-75.22418766796613
37661.572265625,-80.1985433415687,-75.0343964359883
37683.10546875,-95.16334676185414,-74.89914544922155
37704.638671875,-84.70119147119767,-74.80878148074638
37726.171875,-92.82258537629046,-74.75491903747802
37747.705078125,-87.06460605028839,-74.73071858892048
37769.23828125,-91.81354815444693,-74.73097305961524
37790.771484375,-87.77135309391839,-74.75200977748275
37812.3046875,-91.19265375257523,-74.79142941088818
37833.837890625,-88.36942039750919,-74.84771577774501
37855.37109375,-90.64377306455054,-74.91975988274802
37876.904296875,-88.63749079207994,-75.00634746853295
37898.4375,-89.96114860437942,-75.10566135688039
37919.970703125,-88.59642080457118,-75.21484780665524
37941.50390625,-89.11694352257335,-75.32969022658935
37963.037109375,-88.41803298933917,-75.44442433770715
37984.5703125,-88.10258274915746,-75.55171701259394
38006.103515625,-87.90573317937319,-75.64281744751563
38027.63671875,-85.32003481250268,-75.70787509022736
38049.169921875,-85.02637797700896,-75.73640493578617
38070.703125,-81.24935891955667,-75.71786846186619
38092.236328125,-75.11778012522521,-75.6423285360884
38113.76953125,-78.51125892313398,-75.50112983944047
38135.302734375,-88.29052456107951,-75.28755322275944
38156.8359375,-101.94356094197963,-74.99739318363606
38178.369140625,-92.1756433155667,-74.62941226429253
38199.90234375,-112.3327660548572,-74.18563428683362
38221.435546875,-92.24226066431896,-73.67144936157119
38242.96875,-98.5377758345684,-73.09551671406417
38264.501953125,-91.85943201247477,-72.46946561166612
38286.03515625,-95.88281662855647,-71.80740898463645
38307.568359375,-92.27656562824416,-71.12529768107312
38329.1015625,-93.30528106491471,-70.44015469418724
38350.634765625,-92.64286653355309,-69.7692373257358
38372.16796875,-90.93170093358626,-69.12918047794447
38393.701171875,-93.65943074790081,-68.53517572625273
38415.234375,-87.91677101250278,-68.00023842208986
38436.767578125,-94.594689280562,-67.5346089966387
38458.30078125,-84.9078501202993,-67.14532533833017
38479.833984375,-102.91627796200115,-66.83599128589445
38501.3671875,-78.57373148519564,-66.60675278255387
38522.900390625,-99.45083457196534,-66.45447905788447
38544.43359375,-68.19558444026903,-66.37313236658831
38565.966796875,-65.03891165933588,-66.35429730889462
38587.5,-71.18289482668713,-66.38783047025937
38609.033203125,-80.7955372693833,-66.46258376260147
38630.56640625,-79.3430697765137,-66.5671509179014
38652.099609375,-82.54490409037425,-66.69058631386132
38673.6328125,-82.4050938261375,-66.82304866555457
38695.166015625,-83.75823504594057,-66.95632879559466
38716.69921875,-84.67631972962349,-67.08423015622617
38738.232421875,-83.98958494388118,-67.20278227932887
38759.765625,-86.08832281226464,-67.31027999273883
38781.298828125,-83.8471728716886,-67.40715410752195
38802.83203125,-87.02095633399631,-67.49569139293266
38824.365234375,-83.52438615022808,-67.57963212563006
38845.8984375,-87.7473209146819,-67.66368157488506
38867.431640625,-82.73227094777626,-67.75297690448343
38888.96484375,-88.21937108367639,-67.85255280454749
38910.498046875,-81.48401522033417,-67.96684763613956
38932.03125,-87.69157965752362,-68.09928715894874
38953.564453125,-78.54942565094377,-68.25197543911676
38975.09765625,-83.23382624127666,-68.42551292831325
38996.630859375,-73.12315165574,-68.6189507511472
39018.1640625,-68.30628156280972,-68.82987881574817
39039.697265625,-71.58037004951501,-69.05463437863779
39061.23046875,-88.16419390188264,-69.288608013578
39082.763671875,-83.980286931032,-69.5266163093292
39104.296875,-92.26111554540913,-69.76330564060687
39125.830078125,-89.10884102571985,-69.9935493958546
39147.36328125,-94.02928443923443,-70.21280224082788
39168.896484375,-90.77405522452696,-70.41737923496997
39190.4296875,-95.40901221686616,-70.60463454464328
39211.962890625,-90.9164782790901,-70.77302354775628
39233.49609375,-97.06271137594837,-70.92204256444313
39255.029296875,-90.46207459953752,-71.05205143344713
39276.5625,-98.78964849299615,-71.16399479352907
39298.095703125,-89.9455125205147,-71.25904735702004
39319.62890625,-102.37096491222715,-71.3382159030673
39341.162109375,-89.32870372450347,-71.40193554721928
39362.6953125,-112.33603236533531,-71.4496996384016
39384.228515625,-88.09388956066674,-71.47976120508451
39405.76171875,-104.2580839152065,-71.48893928098992
39427.294921875,-86.11805035073941,-71.47255599583453
39448.828125,-86.92495114560931,-71.42452055256962
39470.361328125,-73.68453675606546,-71.33756484978585
39491.89453125,-72.36149359555864,-71.20362339948755
39513.427734375,-79.93140324536446,-71.01433825817254
39534.9609375,-84.17424289466422,-70.76165885427527
39556.494140625,-83.49605418408213,-70.43849770829493
39578.02734375,-89.86876441647249,-70.03939681878266
39599.560546875,-85.61108982030196,-69.56115645287046
39621.09375,-90.79329574064346,-69.00337852780211
39642.626953125,-85.97440473948294,-68.36888073811528
39664.16015625,-90.68118445644956,-67.66394484935374
39685.693359375,-86.1572998561159,-66.898372674918
39707.2265625,-88.92549146898845,-66.08533549587504
39728.759765625,-86.14022026980976,-65.24101622749448
39750.29296875,-86.13420207958626,-64.38405753058834
39771.826171875,-85.94934630531654,-63.53484232549093
39793.359375,-82.65269378023652,-62.71464484411135
39814.892578125,-85.32511750786566,-61.94469961000518
39836.42578125,-78.63390382866818,-61.245241895321655
39857.958984375,-83.60974061448694,-60.634575812203806
39879.4921875,-73.71325446360194,-60.128225051729245
39901.025390625,-80.67091985597197,-59.73821644958928
39922.55859375,-64.03507168511774,-59.47253836081593
39944.091796875,-58.587284845899994,-59.33480483152992
39965.625,-61.5939019306354,-59.32414352769706
39987.158203125,-82.70934068398822,-59.4353112259384
40008.69140625,-70.52454302073363,-59.65902637343423
40030.224609375,-85.2663940125453,-59.98249477275547
40051.7578125,-74.53333970332518,-60.39009276742492
40073.291015625,-85.51008326073335,-60.86416318754538
40094.82421875,-76.85478302672601,-61.385873365753305
40116.357421875,-85.12732789889485,-61.93608212470166
40137.890625,-78.57374444221338,-62.496163884230526
40159.423828125,-84.67174383640803,-63.04874279208686
40180.95703125,-79.88352638002324,-63.57829764877927
40202.490234375,-84.20810593655361,-64.07160875775868
40224.0234375,-80.94558104140262,-64.51802989705472
40245.556640625,-83.39196267793686,-64.9095814752166
40267.08984375,-81.8623239130049,-65.24087365465297
40288.623046875,-82.47985258725441,-65.5088798755344
40310.15625,-82.69898728176692,-65.71259096207262
40331.689453125,-79.84115000633435,-65.85258716201781
40353.22265625,-81.26604220792174,-65.93056958322337
40374.755859375,-76.6475635486614,-65.94889330692706
40396.2890625,-69.43447446358064,-65.91014198561763
40417.822265625,-69.4952104809481,-65.81677823122642
40439.35546875,-75.50256087679404,-65.67089604998313
40460.888671875,-87.54182311921751,-65.47409165402766
40482.421875,-79.45931129079673,-65.22745798220005
40503.955078125,-97.58374486616145,-64.93169707161836
40525.48828125,-81.09112738557886,-64.58733392157198
40547.021484375,-92.58719596852447,-64.19500650408791
40568.5546875,-82.03854999242712,-63.755799799501546
40590.087890625,-88.90132131177702,-63.271587692215945
40611.62109375,-82.8487259333985,-62.74534555785969
40633.154296875,-86.3881035113222,-62.181398476697154
40654.6875,-83.39984516038247,-61.58557504570357
40676.220703125,-83.67407915970836,-60.96524433148373
40697.75390625,-83.72185870934597,-60.32922300988962
40719.287109375,-80.46852365872623,-59.6875504271772
40740.8203125,-83.78357939036022,-59.051140350570094
40762.353515625,-76.43564633625166,-58.43132868380657
40783.88671875,-83.21309842546438,-57.839345574837694
40805.419921875,-70.73134710909602,-57.28574740973375
40826.953125,-80.96165669956217,-56.7798485985444
40848.486328125,-59.71781956882706,-56.329194446779894
40870.01953125,-55.9360779210468,-55.93911463224087
40891.552734375,-59.75590531479551,-55.61239197455692
40913.0859375,-84.88678812872574,-55.34907363172037
40934.619140625,-67.39244120535405,-55.14644213112951
40956.15234375,-90.21643533931183,-54.999152457612425
40977.685546875,-70.50085982863973,-54.89952960775732
40999.21875,-88.76357320246306,-54.83800946112246
41020.751953125,-71.92491461465895,-54.80369538287374
41042.28515625,-86.88355716156639,-54.784994447733794
41063.818359375,-72.6320553322381,-54.77029121111097
41085.3515625,-84.20103717753378,-54.748614010546184
41106.884765625,-72.76308048405754,-54.71024909597151
41128.41796875,-81.4351634430025,-54.647261455206824
41149.951171875,-72.51742177818251,-54.55388777350949
41171.484375,-78.13089447806846,-54.426776069971
41193.017578125,-71.63692616817775,-54.26505752625684
41214.55078125,-74.58566469764746,-54.07024806078107
41236.083984375,-70.23225626407847,-53.84598941872676
41257.6171875,-69.15554021541311,-53.597651044725524
41279.150390625,-65.9908583282538,-53.331823931424765
41300.68359375,-61.44988074713667,-53.055745259466235
41322.216796875,-52.62541128681295,-52.776697398196845
41343.75,-53.80577913357607,-52.50142636937795
41365.283203125,-67.76003789317036,-52.23562307441301
41386.81640625,-65.79426991828825,-51.983505582624154
41408.349609375,-76.71377506573035,-51.747532944963524
41429.8828125,-70.42906147381241,-51.52827091564259
41451.416015625,-80.45455734059527,-51.32441838221339
41472.94921875,-73.68946743294731,-51.1329910831822
41494.482421875,-81.27387891105232,-50.94964723984852
41516.015625,-76.1671234612519,-50.769128934908565
41537.548828125,-80.41236713260764,-50.58578423821184
41559.08203125,-77.55192458172401,-50.394128868589796
41580.615234375,-79.23235881811786,-50.189403054544115
41602.1484375,-76.65846174566563,-49.96807945188587
41623.681640625,-78.0313662468691,-49.72828148308621
41645.21484375,-73.53546096824773,-49.470078025571986
41666.748046875,-76.16123127009648,-49.19562951225883
41688.28125,-68.81009094035113,-48.909171544030166
41709.814453125,-73.34340236946625,-48.616834236185575
41731.34765625,-62.38563177985052,-48.32630783359864
41752.880859375,-68.00642005671217,-48.046376722102515
41774.4140625,-50.30974652704372,-47.786353978490524
41795.947265625,-47.23150250651152,-47.55545629621149
41817.48046875,-52.23061508187883,-47.362163926475006
41839.013671875,-67.04762553783031,-47.21361182567115
41860.546875,-59.51755628170558,-47.11505637916876
41882.080078125,-70.63202980003153,-47.06945700561996
41903.61328125,-62.70610558727623,-47.0772039997367
41925.146484375,-71.37931524153082,-47.136013720844886
41946.6796875,-64.52520637952911,-47.24100042337591
41968.212890625,-71.38701925503949,-47.38492151127172
41989.74609375,-65.73502704357853,-47.55858068884757
42011.279296875,-70.68089510188692,-47.75136226750899
42032.8125,-66.55207520245654,-47.95186058089365
42054.345703125,-69.53114834056186,-48.148561730020454
42075.87890625,-67.05065053519823,-48.33053120536867
42097.412109375,-67.93284721900673,-48.48806057150124
42118.9453125,-67.23867247751802,-48.613229367556926
42140.478515625,-65.71653774514743,-48.70034444787349
42162.01171875,-66.89192631780986,-48.74622771154867
42183.544921875,-62.03784817803045,-48.75033390840474
42205.078125,-64.5208075609057,-48.71469217993319
42226.611328125,-54.63662300479802,-48.643677331398294
42248.14453125,-48.56170948369646,-48.54362864878654
42269.677734375,-50.90912755525175,-48.42234452929168
42291.2109375,-64.0401368886549,-48.2884895493596
42312.744140625,-63.16977730980916,-48.15095627099153
42334.27734375,-67.9293400222487,-48.01822670506525
42355.810546875,-68.98691663802647,-47.897777754904354
42377.34375,-68.88732604185256,-47.795571233343715
42398.876953125,-73.29291685681378,-47.715662487230446
42420.41015625,-69.18589899794507,-47.659952781062884
42441.943359375,-76.2397435224882,-47.628100054712625
42463.4765625,-69.38193676609922,-47.61759125848012
42485.009765625,-76.69030109642075,-47.62396801442628
42506.54296875,-69.52568278230572,-47.641186679348635
42528.076171875,-74.45713518077146,-47.662084746025315
42549.609375,-69.60228492717363,-47.678918545850664
42571.142578125,-71.02244192768772,-47.6839328699252
42592.67578125,-69.57473610463198,-47.669921669571664
42614.208984375,-66.93311591541749,-47.630740477841755
42635.7421875,-68.75077172079706,-47.56173544194774
42657.275390625,-61.0129989223517,-47.46006050447996
42678.80859375,-63.830086137826896,-47.3248627822248
42700.341796875,-48.66948411260647,-47.15732590371793
42721.875,-46.452488009003744,-46.960571245466056
42743.408203125,-53.47317814916273,-46.73942690053509
42764.94140625,-60.330263065849635,-46.500083110703855
42786.474609375,-60.97759687904541,-46.24966017651804
42808.0078125,-62.50108242002175,-45.99572004822398
42829.541015625,-64.15475036102862,-45.74575558595093
42851.07421875,-63.29016552096032,-45.506691741901825
42872.607421875,-66.17808231753908,-45.28443073838956
42894.140625,-63.30541905986729,-45.08346895560989
42915.673828125,-67.40821674446934,-44.90660712381407
42937.20703125,-62.93391422227163,-44.754768079995515
42958.740234375,-68.0433775962646,-44.626928419206536
42980.2734375,-62.21910549404663,-44.52016248939725
43001.806640625,-68.20444901385893,-44.429789962094866
43023.33984375,-61.058060875186385,-44.34961219727393
43044.873046875,-67.6675378149268,-44.272218226906226
43066.40625,-59.273206526363744,-44.18933867289066
43087.939453125,-66.62588096971118,-44.092225384663735
43109.47265625,-55.793118052969135,-43.97203594678808
43131.005859375,-62.49813696139789,-43.82020521806525
43152.5390625,-48.076529234383784,-43.62879032998708
43174.072265625,-42.82051236536115,-43.39078059636031
43195.60546875,-45.814268064487386,-43.10036900943436
43217.138671875,-67.85731163816943,-42.75318685191686
43238.671875,-55.449352319059514,-42.346506910831856
43260.205078125,-70.06446388663113,-41.8794233995299
43281.73828125,-58.60450383140171,-41.35301767014841
43303.271484375,-68.99110306996681,-40.77051798348382
43324.8046875,-59.56363864792435,-40.137459028037846
43346.337890625,-67.40528339268573,-39.46184275703444
43367.87109375,-59.443092506403,-38.7542968209098
43389.404296875,-65.6447447425896,-38.028220931935536
43410.9375,-58.66806366245537,-37.299905524572964
43432.470703125,-63.659097601819845,-36.588601735263644
43454.00390625,-57.411133255181674,-35.91651767567032
43475.537109375,-61.27594868309442,-35.308713804726295
43497.0703125,-55.60454877815072,-34.79287038713759
43518.603515625,-58.12421757407759,-34.39890286112236
43540.13671875,-52.78613644561928,-34.15840652461986
43561.669921875,-54.03233232464508,-34.10392016131054
43583.203125,-48.31981006604673,-34.26800871206412
43604.736328125,-46.30369823575313,-34.68217728659743
43626.26953125,-35.44579583468945,-35.37564195443356
43647.802734375,-35.113118669564564,-36.373995968353306
43669.3359375,-44.491061856434285,-37.6978223956976
43690.869140625,-48.99943275815238,-39.36131459272399
43712.40234375,-52.06270190305856,-41.370973646936434
43733.935546875,-54.071219054768335,-43.72445605640388
43755.46875,-56.78050077274028,-46.40964493331141
43777.001953125,-56.71608462409771,-49.40401357771826
43798.53515625,-60.04178131715877,-52.67434131539961
43820.068359375,-58.64315902037221,-56.17682827867378
43841.6015625,-62.902840403207804,-59.857638874993214
43863.134765625,-59.98928271454644,-63.65388385004353
43884.66796875,-65.52705723674887,-67.49502915298831
43906.201171875,-60.97158310634073,-71.30469746084589
43927.734375,-68.12879237760512,-75.0028065189135
43949.267578125,-61.65018780270319,-78.5079687169767
43970.80078125,-70.79432974369445,-81.74005978409093
43992.333984375,-62.15112119725622,-84.62285222814569
44013.8671875,-73.7184694963846,-87.08660201976579
44035.400390625,-62.47099952727695,-89.07047558266457
44056.93359375,-76.71910878531195,-90.52470863193676
44078.466796875,-62.6244424875451,-91.41239867352412


==> ISMIR-manuscript (3)/data/19_M_Ma2_Sm_So_H_harmlocs.csv <==
nF,nM
461.169651019593,-35.9580050486036
922.339302039186,-43.3423845299149
1383.50895305878,-47.0097658700639
1844.67860407837,-48.5032055074927
2305.84825509797,-47.5747094268772
2767.01790611756,-52.6390785606474
3228.18755713715,-55.911910837072
3689.35720815675,-65.8479070244174
4150.52685917634,-59.3321404744191
4611.69651019593,-71.2259604989222
5072.86616121553,-68.9235020034415
5534.03581223512,-66.354299591079
5995.20546325471,-75.5599811640266
6456.37511427431,-75.192582625107
6917.5447652939,-92.0444709164227
7378.71441631349,-78.0640745915713
7839.88406733309,-76.8894465315926
8301.05371835268,-81.2180087450459
8762.22336937227,-88.364112337184
9223.39302039186,-82.0973015521416
9684.56267141146,-81.2669351723737
10145.7323224311,-92.3424777730919
10606.9019734506,-87.9977687329341
11068.0716244702,-89.9852902759473
11529.2412754898,-97.0052433592636
11990.4109265094,-96.1046950647862
12451.580577529,-92.2777938319736
12912.7502285486,-94.7262024057645
13373.9198795682,-90.7514455019708
13835.0895305878,-94.4964842009774
14296.2591816074,-95.2566989022094
14757.428832627,-90.6032020920092
15218.5984836466,-92.9341011928657
15679.7681346662,-89.7182440937329
16140.9377856858,-93.0451705976384
16602.1074367054,-94.5463987233777
17063.2770877249,-92.5170424110307
17524.4467387445,-98.6813467546261
17985.6163897641,-98.4234138124898
18446.7860407837,-93.6219823904648
18907.9556918033,-89.7642324545565
19369.1253428229,-99.2594797549034
19830.2949938425,-99.2912902991301
20291.4646448621,-94.1657029424332
20752.6342958817,-96.8479743133618
21213.8039469013,-98.6093964221861
21674.9735979209,-101.626779201249
22136.1432489405,-120
22597.3128999601,-120
23058.4825509797,-120
23519.6522019993,-120
23980.8218530188,-120
24441.9915040384,-120
24903.161155058,-120
25364.3308060776,-120
25825.5004570972,-120
26286.6701081168,-120
26747.8397591364,-120
27209.009410156,-120
27670.1790611756,-120
28131.3487121952,-120
28592.5183632148,-120
29053.6880142344,-120
29514.857665254,-120
29976.0273162736,-120
30437.1969672931,-120
30898.3666183127,-120
31359.5362693323,-120
31820.7059203519,-120
32281.8755713715,-120
32743.0452223911,-120
33204.2148734107,-120
33665.3845244303,-120
34126.5541754499,-120
34587.7238264695,-120
35048.8934774891,-120
35510.0631285087,-120
35971.2327795283,-120
36432.4024305479,-120
36893.5720815675,-120
37354.741732587,-120
37815.9113836066,-120
38277.0810346262,-120
38738.2506856458,-120
39199.4203366654,-120
39660.589987685,-120
40121.7596387046,-120
40582.9292897242,-120
41044.0989407438,-120
41505.2685917634,-120
41966.438242783,-120
42427.6078938026,-120
42888.7775448222,-120
43349.9471958418,-120
43811.1168468614,-120
44272.286497881,-120
44733.4561489005,-120
45194.6257999201,-120
45655.7954509397,-120
46116.9651019593,-120
46578.1347529789,-120
47039.3044039985,-120
47500.4740550181,-120
47961.6437060377,-120
48422.8133570573,-120
48883.9830080769,-120
49345.1526590965,-120
49806.3223101161,-120
50267.4919611357,-120
50728.6616121553,-120
51189.8312631748,-120
51651.0009141944,-120
52112.170565214,-120
52573.3402162336,-120
53034.5098672532,-120
53495.6795182728,-120
53956.8491692924,-120
54418.018820312,-120
54879.1884713316,-120
55340.3581223512,-120
55801.5277733708,-120
56262.6974243904,-120
56723.86707541,-120
57185.0367264296,-120
57646.2063774492,-120
58107.3760284687,-120
58568.5456794883,-120
59029.7153305079,-120
59490.8849815275,-120
59952.0546325471,-120
60413.2242835667,-120
60874.3939345863,-120
61335.5635856059,-120
61796.7332366255,-120
62257.9028876451,-120
62719.0725386647,-120
63180.2421896843,-120
63641.4118407039,-120
64102.5814917235,-120
64563.7511427431,-120
65024.9207937627,-120
65486.0904447822,-120
65947.2600958018,-120
66408.4297468214,-120
66869.599397841,-120
67330.7690488606,-120
67791.9386998802,-120
68253.1083508998,-120
68714.2780019194,-120
69175.447652939,-120


==> ISMIR-manuscript (3)/data/19_M_Ma2_Sm_So_R.csv <==
f,ogR,taeR
0.0,-15.065622,-10.81876325113441
86.1328125,-16.496101,-11.01806528819174
172.265625,-17.032682,-11.605755384959444
258.3984375,-14.347028,-12.551832403748834
344.53125,-11.8611145,-13.80840649484263
430.6640625,-2.5268009,-15.312715275944024
516.796875,-10.227531,-16.991053909678946
602.9296875,-17.505852,-18.763351808353537
689.0625,-24.77144,-20.548086368881705
775.1953125,-28.073368,-22.267203823097553
861.328125,-21.501732,-23.85072029387957
947.4609375,-20.940285,-25.240702080756414
1033.59375,-40.915047,-26.39437099524235
1119.7265625,-20.95503,-27.286144656014912
1205.859375,-34.790466,-27.90849823821558
1291.9921875,-15.828065,-28.271617588363046
1378.125,-21.18256,-28.401897771516794
1464.2578125,-34.051685,-28.339419938629828
1550.390625,-27.378132,-28.134607291914104
1636.5234375,-35.789085,-27.844313171488324
1722.65625,-32.44888,-27.527627398090097
1808.7890625,-21.965187,-27.241698960717713
1894.921875,-25.57476,-27.037863505830906
1981.0546875,-31.414299,-26.958334038168413
2067.1875,-25.980185,-27.033665440161172
2153.3203125,-24.435232,-27.281141775161185
2239.453125,-28.069832,-27.704164719222813
2325.5859375,-25.684689,-28.292647284970563
2411.71875,-29.976334,-29.02434481539178
2497.8515625,-38.705475,-29.866990307015115
2583.984375,-32.48556,-30.781048065432593
2670.1171875,-34.119614,-31.722862085556773
2756.25,-19.491474,-32.647955709076015
2842.3828125,-26.850838,-33.514237960814825
2928.515625,-34.318928,-34.28488898123981
3014.6484375,-49.397446,-34.93073026677406
3100.78125,-32.473454,-35.43193193174177
3186.9140625,-27.17827,-35.778964929195645
3273.046875,-39.203983,-35.97276654402744
3359.1796875,-35.001907,-36.024147720448404
3445.3125,-41.579338,-35.95252629313122
3531.4453125,-45.208466,-35.78411686426681
3617.578125,-40.485184,-35.54974264090764
3703.7109375,-24.20856,-35.282454809489145
3789.84375,-44.043243,-35.01514996818397
3875.9765625,-29.307425,-34.77836599591592
3962.109375,-22.886986,-34.598412927529026
4048.2421875,-40.03086,-34.495960380362945
4134.375,-34.475983,-34.48516009632257
4220.5078125,-38.3129,-34.57333500149604
4306.640625,-35.124836,-34.761218815654345
4392.7734375,-31.358826,-35.04368650922959
4478.90625,-28.716244,-35.41087921021323
4565.0390625,-31.868305,-35.84960021141369
4651.171875,-33.790264,-36.344843324229764
4737.3046875,-46.738144,-36.881311755632
4823.4375,-33.963425,-37.44479468874846
4909.5703125,-44.308495,-38.023288570131264
4995.703125,-50.204292,-38.60777863849116
5081.8359375,-49.04667,-39.192630708586904
5167.96875,-32.98738,-39.77558048856687
5254.1015625,-38.540913,-40.357344476567334
5340.234375,-39.946747,-40.940909628958444
5426.3671875,-36.936382,-41.530585812296465
5512.5,-52.45424,-42.13092347154425
5598.6328125,-37.439392,-42.745607686010835
5684.765625,-38.80649,-43.376438433366296
5770.8984375,-35.615013,-44.02249591406488
5857.03125,-44.25405,-44.67957048963954
5943.1640625,-47.86015,-45.33991112145251
6029.296875,-43.50705,-45.992316610403144
6115.4296875,-71.472084,-46.62256314008732
6201.5625,-42.843376,-47.21413233819264
6287.6953125,-55.607143,-47.74917879250434
6373.828125,-42.54972,-48.209656752569344
6459.9609375,-43.5762,-48.57851407632979
6546.09375,-45.09482,-48.84085808984971
6632.2265625,-42.26612,-48.98500290686282
6718.359375,-55.04528,-49.00332015918265
6804.4921875,-42.542072,-48.89283363087551
6890.625,-65.714516,-48.65552108100762
6976.7578125,-47.06055,-48.29831138101369
7062.890625,-39.833347,-47.83278967921504
7149.0234375,-43.02898,-47.274645443497775
7235.15625,-45.58304,-46.642916040234326
7321.2890625,-52.14266,-45.95909057552308
7407.421875,-48.70064,-45.24614423994909
7493.5546875,-34.64046,-44.527572200750505
7579.6875,-38.181923,-43.826484667814555
7665.8203125,-48.341812,-43.16481220262933
7751.953125,-37.50657,-42.56265419173849
7838.0859375,-44.267178,-42.03778552521033
7924.21875,-37.25798,-41.605318880685296
8010.3515625,-38.138725,-41.27750450790892
8096.484375,-48.671783,-41.06363765950053
8182.6171875,-39.458874,-40.970037010089044
8268.75,-45.10051,-41.00005618443553
8354.8828125,-43.04874,-41.15409489497226
8441.015625,-39.149063,-41.42958556817304
8527.1484375,-40.005737,-41.82094455140068
8613.28125,-39.32679,-42.31949242194895
8699.4140625,-41.36692,-42.91336366358852
8785.546875,-50.64999,-43.58744003197017
8871.6796875,-44.508762,-44.32335240661636
8957.8125,-54.447342,-45.09960124068493
9043.9453125,-45.479908,-45.891844770588676
9130.078125,-58.43872,-46.67339645234712
9216.2109375,-46.955185,-47.41595885926493
9302.34375,-43.71055,-48.0906014195582
9388.4765625,-38.390656,-48.66896545477645
9474.609375,-52.73021,-49.12465409042548
9560.7421875,-45.67354,-49.434739191982814
9646.875,-47.500412,-49.58129511202351
9733.0078125,-47.3221,-49.55285219532931
9819.140625,-66.64941,-49.34565381568692
9905.2734375,-34.097595,-48.96460078846946
9991.40625,-51.030174,-48.42377715874412
10077.5390625,-45.168972,-47.74647159305385
10163.671875,-44.995827,-46.96463799089332
10249.8046875,-46.269173,-46.117775697065184
10335.9375,-34.568714,-45.25125129770096
10422.0703125,-45.414574,-44.41412730301047
10508.203125,-50.549313,-43.65660460415106
10594.3359375,-50.47276,-43.027221927935564
10680.46875,-43.911415,-42.569983328050384
10766.6015625,-42.472378,-42.32160129822787
10852.734375,-37.707462,-42.30904640582239
10938.8671875,-39.379047,-42.54758343778682
11025.0,-47.895096,-43.03944904324982
11111.1328125,-43.185143,-43.77328800592855
11197.265625,-41.135143,-44.7244169264725
11283.3984375,-40.93819,-45.855928514425194
11369.53125,-47.136772,-47.12059085969547
11455.6640625,-68.092766,-48.46343835888138
11541.796875,-52.984585,-49.82489886498729
11627.9296875,-49.80385,-51.14425927561166
11714.0625,-54.664783,-52.36324271130566
11800.1953125,-54.186447,-53.429457269755446
11886.328125,-56.92462,-54.29948051665357
11972.4609375,-62.910797,-54.94136552507748
12058.59375,-62.11308,-55.3363921823805
12144.7265625,-47.122135,-55.47993913662404
12230.859375,-58.977932,-55.381413520083605
12316.9921875,-55.893837,-55.06324297059588
12403.125,-44.427536,-54.55900245216493
12489.2578125,-45.3685,-53.91081179310787
12575.390625,-50.443977,-53.16619381429742
12661.5234375,-56.259884,-52.37462316527151
12747.65625,-48.21861,-51.584019272898736
12833.7890625,-47.73005,-50.83744115533483
12919.921875,-48.404232,-50.17022672629637
13006.0546875,-47.575153,-49.60778558098419
13092.1875,-43.675278,-49.16420453603942
13178.3203125,-55.27337,-48.84176309168695
13264.453125,-44.824516,-48.63138619840705
13350.5859375,-54.61357,-48.513989591816156
13436.71875,-49.976963,-48.46260408750972
13522.8515625,-45.353107,-48.44510497561374
13608.984375,-49.690613,-48.427325763883815
13695.1171875,-45.19285,-48.37630571776845
13781.25,-58.510147,-48.263410350340834
13867.3828125,-44.819107,-48.067074122389016
13953.515625,-41.426758,-47.774944422009
14039.6484375,-49.685936,-47.38525314705627
14125.78125,-39.709484,-46.90730326829137
14211.9140625,-42.382347,-46.36102785320682
14298.046875,-47.312946,-45.775652688868234
14384.1796875,-40.61489,-45.18756505747313
14470.3125,-43.063103,-44.637554742154194
14556.4453125,-42.280163,-44.167643923949385
14642.578125,-46.8967,-43.817756228582226
14728.7109375,-42.6713,-43.6224890782644
14814.84375,-46.342995,-43.60824653523986
14900.9765625,-40.837006,-43.79096247701433
14987.109375,-51.715347,-44.17459832345858
15073.2421875,-45.33119,-44.75053920559226
15159.375,-45.60934,-45.49794216574643
15245.5078125,-56.43122,-46.38501525473808
15331.640625,-46.00682,-47.371133154987135
15417.7734375,-55.11062,-48.40962901605627
15503.90625,-65.09419,-49.451048780282676
15590.0390625,-42.062992,-50.446617653915816
15676.171875,-52.96309,-51.35165146872858
15762.3046875,-50.580658,-52.12864984231174
15848.4375,-63.45152,-52.74983296951437
15934.5703125,-52.31842,-53.19892759822446
16020.703125,-42.661404,-53.47206679840082
16106.8359375,-51.183372,-53.577737840529664
16192.96875,-55.533836,-53.535787326228004
16279.1015625,-46.641136,-53.37556671994665
16365.234375,-49.564026,-53.13336874405521
16451.3671875,-48.706985,-52.84936038365059
16537.5,-59.089314,-52.564257128354505
16623.6328125,-65.30936,-52.31600249388153
16709.765625,-50.56421,-52.13671530939184
16795.8984375,-50.814964,-52.05014489504424
16882.03125,-53.72345,-52.0698329139976
16968.1640625,-49.24588,-52.19812370087462
17054.296875,-58.54298,-52.426096821493104
17140.4296875,-50.475418,-52.73442195536853
17226.5625,-55.009502,-53.095062795572275
17312.6953125,-43.97821,-53.47368937391606
17398.828125,-63.70951,-53.83260238052435
17484.9609375,-55.82256,-54.13393306039283
17571.09375,-57.4608,-54.342861257629295
17657.2265625,-49.835342,-54.43059373445265
17743.359375,-50.73694,-54.37686495994352
17829.4921875,-48.24292,-54.17176144700286
17915.625,-55.27609,-53.816725222825745
18001.7578125,-51.514896,-53.32465772310701
18087.890625,-47.185837,-52.71911700586706
18174.0234375,-45.160065,-52.03267294777656
18260.15625,-46.78843,-51.30455129596584
18346.2890625,-50.19874,-50.57775286389757
18432.421875,-50.75562,-49.8958744419724
18518.5546875,-55.40842,-49.29988004495919
18604.6875,-57.474815,-48.82507332459021
18690.8203125,-46.300125,-48.498504324412295
18776.953125,-46.238743,-48.337007824281926
18863.0859375,-41.87307,-48.34601934464914
18949.21875,-45.732407,-48.519252682689036
19035.3515625,-61.581707,-48.83925470481019
19121.484375,-47.338352,-49.278784522310175
19207.6171875,-54.344414,-49.802900607657534
19293.75,-47.730713,-50.371585883320265
19379.8828125,-56.274258,-50.94270148353981
19466.015625,-49.951904,-51.475037709774156
19552.1484375,-56.81496,-51.93122721057794
19638.28125,-45.626915,-52.28030062492806
19724.4140625,-47.52301,-52.49969733000916
19810.546875,-55.792152,-52.576590652947644
19896.6796875,-50.030838,-52.50844394183822
19982.8125,-60.095997,-52.30277646421164
20068.9453125,-46.354736,-51.97618105013676
20155.078125,-43.18679,-51.55269360947607
20241.2109375,-48.12807,-51.06166348268083
20327.34375,-56.224884,-50.5353092296394
20413.4765625,-51.39908,-50.006164265005296
20499.609375,-44.39184,-49.50461940447858
20585.7421875,-50.524982,-49.056755027542216
20671.875,-43.777077,-48.6826257295059
20758.0078125,-53.17322,-48.39511783119324
20844.140625,-44.69426,-48.19944874896976
20930.2734375,-47.225555,-48.09332148765212
21016.40625,-48.671158,-48.067692180667464
21102.5390625,-46.353767,-48.1080583261009
21188.671875,-49.79856,-48.196134306704046
21274.8046875,-46.02266,-48.311752237003496
21360.9375,-55.460228,-48.43481233083607
21447.0703125,-43.474304,-48.54710871552416
21533.203125,-50.278267,-48.63387347081853
21619.3359375,-43.35585,-48.684911882960265
21705.46875,-51.551228,-48.69524258922864
21791.6015625,-52.691113,-48.66520369105649
21877.734375,-45.344673,-48.60003574484358
21963.8671875,-50.23945,-48.509000351832526
22050.0,-44.939606,-48.40413464405019
22136.1328125,-50.23945,-48.29877367862846
22222.265625,-45.344673,-48.20599188912911
22308.3984375,-52.691113,-48.13711971714951
22394.53125,-51.551228,-48.100482045164775
22480.6640625,-43.35585,-48.100482045164775
22566.796875,-50.278267,-48.13711971714951
22652.9296875,-43.474304,-48.20599188912911
22739.0625,-55.460228,-48.29877367862846
22825.1953125,-46.02266,-48.40413464405019
22911.328125,-49.79856,-48.509000351832526
22997.4609375,-46.353767,-48.60003574484358
23083.59375,-48.671158,-48.66520369105649
23169.7265625,-47.225555,-48.69524258922864
23255.859375,-44.69426,-48.684911882960265
23341.9921875,-53.17322,-48.63387347081853
23428.125,-43.777077,-48.54710871552416
23514.2578125,-50.524982,-48.43481233083607
23600.390625,-44.39184,-48.311752237003496
23686.5234375,-51.39908,-48.196134306704046
23772.65625,-56.224884,-48.1080583261009
23858.7890625,-48.12807,-48.067692180667464
23944.921875,-43.18679,-48.09332148765212
24031.0546875,-46.354736,-48.19944874896976
24117.1875,-60.095997,-48.39511783119324
24203.3203125,-50.030838,-48.6826257295059
24289.453125,-55.792152,-49.056755027542216
24375.5859375,-47.52301,-49.50461940447858
24461.71875,-45.626915,-50.006164265005296
24547.8515625,-56.81496,-50.5353092296394
24633.984375,-49.951904,-51.06166348268083
24720.1171875,-56.274258,-51.55269360947607
24806.25,-47.730713,-51.97618105013676
24892.3828125,-54.344414,-52.30277646421164
24978.515625,-47.338352,-52.50844394183822
25064.6484375,-61.581707,-52.576590652947644
25150.78125,-45.732407,-52.49969733000916
25236.9140625,-41.87307,-52.28030062492806
25323.046875,-46.238743,-51.93122721057794
25409.1796875,-46.300125,-51.475037709774156
25495.3125,-57.474815,-50.94270148353981
25581.4453125,-55.40842,-50.371585883320265
25667.578125,-50.75562,-49.802900607657534
25753.7109375,-50.19874,-49.278784522310175
25839.84375,-46.78843,-48.83925470481019
25925.9765625,-45.160065,-48.519252682689036
26012.109375,-47.185837,-48.34601934464914
26098.2421875,-51.514896,-48.337007824281926
26184.375,-55.27609,-48.498504324412295
26270.5078125,-48.24292,-48.82507332459021
26356.640625,-50.73694,-49.29988004495919
26442.7734375,-49.835342,-49.8958744419724
26528.90625,-57.4608,-50.57775286389757
26615.0390625,-55.82256,-51.30455129596584
26701.171875,-63.70951,-52.03267294777656
26787.3046875,-43.97821,-52.71911700586706
26873.4375,-55.009502,-53.32465772310701
26959.5703125,-50.475418,-53.816725222825745
27045.703125,-58.54298,-54.17176144700286
27131.8359375,-49.24588,-54.37686495994352
27217.96875,-53.72345,-54.43059373445265
27304.1015625,-50.814964,-54.342861257629295
27390.234375,-50.56421,-54.13393306039283
27476.3671875,-65.30936,-53.83260238052435
27562.5,-59.089314,-53.47368937391606
27648.6328125,-48.706985,-53.095062795572275
27734.765625,-49.564026,-52.73442195536853
27820.8984375,-46.641136,-52.426096821493104
27907.03125,-55.533836,-52.19812370087462
27993.1640625,-51.183372,-52.0698329139976
28079.296875,-42.661404,-52.05014489504424
28165.4296875,-52.31842,-52.13671530939184
28251.5625,-63.45152,-52.31600249388153
28337.6953125,-50.580658,-52.564257128354505
28423.828125,-52.96309,-52.84936038365059
28509.9609375,-42.062992,-53.13336874405521
28596.09375,-65.09419,-53.37556671994665
28682.2265625,-55.11062,-53.535787326228004
28768.359375,-46.00682,-53.577737840529664
28854.4921875,-56.43122,-53.47206679840082
28940.625,-45.60934,-53.19892759822446
29026.7578125,-45.33119,-52.74983296951437
29112.890625,-51.715347,-52.12864984231174
29199.0234375,-40.837006,-51.35165146872858
29285.15625,-46.342995,-50.446617653915816
29371.2890625,-42.6713,-49.451048780282676
29457.421875,-46.8967,-48.40962901605627
29543.5546875,-42.280163,-47.371133154987135
29629.6875,-43.063103,-46.38501525473808
29715.8203125,-40.61489,-45.49794216574643
29801.953125,-47.312946,-44.75053920559226
29888.0859375,-42.382347,-44.17459832345858
29974.21875,-39.709484,-43.79096247701433
30060.3515625,-49.685936,-43.60824653523986
30146.484375,-41.426758,-43.6224890782644
30232.6171875,-44.819107,-43.817756228582226
30318.75,-58.510147,-44.167643923949385
30404.8828125,-45.19285,-44.637554742154194
30491.015625,-49.690613,-45.18756505747313
30577.1484375,-45.353107,-45.775652688868234
30663.28125,-49.976963,-46.36102785320682
30749.4140625,-54.61357,-46.90730326829137
30835.546875,-44.824516,-47.38525314705627
30921.6796875,-55.27337,-47.774944422009
31007.8125,-43.675278,-48.067074122389016
31093.9453125,-47.575153,-48.263410350340834
31180.078125,-48.404232,-48.37630571776845
31266.2109375,-47.73005,-48.427325763883815
31352.34375,-48.21861,-48.44510497561374
31438.4765625,-56.259884,-48.46260408750972
31524.609375,-50.443977,-48.513989591816156
31610.7421875,-45.3685,-48.63138619840705
31696.875,-44.427536,-48.84176309168695
31783.0078125,-55.893837,-49.16420453603942
31869.140625,-58.977932,-49.60778558098419
31955.2734375,-47.122135,-50.17022672629637
32041.40625,-62.11308,-50.83744115533483
32127.5390625,-62.910797,-51.584019272898736
32213.671875,-56.92462,-52.37462316527151
32299.8046875,-54.186447,-53.16619381429742
32385.9375,-54.664783,-53.91081179310787
32472.0703125,-49.80385,-54.55900245216493
32558.203125,-52.984585,-55.06324297059588
32644.3359375,-68.092766,-55.381413520083605
32730.46875,-47.136772,-55.47993913662404
32816.6015625,-40.93819,-55.3363921823805
32902.734375,-41.135143,-54.94136552507748
32988.8671875,-43.185143,-54.29948051665357
33075.0,-47.895096,-53.429457269755446
33161.1328125,-39.379047,-52.36324271130566
33247.265625,-37.707462,-51.14425927561166
33333.3984375,-42.472378,-49.82489886498729
33419.53125,-43.911415,-48.46343835888138
33505.6640625,-50.47276,-47.12059085969547
33591.796875,-50.549313,-45.855928514425194
33677.9296875,-45.414574,-44.7244169264725
33764.0625,-34.568714,-43.77328800592855
33850.1953125,-46.269173,-43.03944904324982
33936.328125,-44.995827,-42.54758343778682
34022.4609375,-45.168972,-42.30904640582239
34108.59375,-51.030174,-42.32160129822787
34194.7265625,-34.097595,-42.569983328050384
34280.859375,-66.64941,-43.027221927935564
34366.9921875,-47.3221,-43.65660460415106
34453.125,-47.500412,-44.41412730301047
34539.2578125,-45.67354,-45.25125129770096
34625.390625,-52.73021,-46.117775697065184
34711.5234375,-38.390656,-46.96463799089332
34797.65625,-43.71055,-47.74647159305385
34883.7890625,-46.955185,-48.42377715874412
34969.921875,-58.43872,-48.96460078846946
35056.0546875,-45.479908,-49.34565381568692
35142.1875,-54.447342,-49.55285219532931
35228.3203125,-44.508762,-49.58129511202351
35314.453125,-50.64999,-49.434739191982814
35400.5859375,-41.36692,-49.12465409042548
35486.71875,-39.32679,-48.66896545477645
35572.8515625,-40.005737,-48.0906014195582
35658.984375,-39.149063,-47.41595885926493
35745.1171875,-43.04874,-46.67339645234712
35831.25,-45.10051,-45.891844770588676
35917.3828125,-39.458874,-45.09960124068493
36003.515625,-48.671783,-44.32335240661636
36089.6484375,-38.138725,-43.58744003197017
36175.78125,-37.25798,-42.91336366358852
36261.9140625,-44.267178,-42.31949242194895
36348.046875,-37.50657,-41.82094455140068
36434.1796875,-48.341812,-41.42958556817304
36520.3125,-38.181923,-41.15409489497226
36606.4453125,-34.64046,-41.00005618443553
36692.578125,-48.70064,-40.970037010089044
36778.7109375,-52.14266,-41.06363765950053
36864.84375,-45.58304,-41.27750450790892
36950.9765625,-43.02898,-41.605318880685296
37037.109375,-39.833347,-42.03778552521033
37123.2421875,-47.06055,-42.56265419173849
37209.375,-65.714516,-43.16481220262933
37295.5078125,-42.542072,-43.826484667814555
37381.640625,-55.04528,-44.527572200750505
37467.7734375,-42.26612,-45.24614423994909
37553.90625,-45.09482,-45.95909057552308
37640.0390625,-43.5762,-46.642916040234326
37726.171875,-42.54972,-47.274645443497775
37812.3046875,-55.607143,-47.83278967921504
37898.4375,-42.843376,-48.29831138101369
37984.5703125,-71.472084,-48.65552108100762
38070.703125,-43.50705,-48.89283363087551
38156.8359375,-47.86015,-49.00332015918265
38242.96875,-44.25405,-48.98500290686282
38329.1015625,-35.615013,-48.84085808984971
38415.234375,-38.80649,-48.57851407632979
38501.3671875,-37.439392,-48.209656752569344
38587.5,-52.45424,-47.74917879250434
38673.6328125,-36.936382,-47.21413233819264
38759.765625,-39.946747,-46.62256314008732
38845.8984375,-38.540913,-45.992316610403144
38932.03125,-32.98738,-45.33991112145251
39018.1640625,-49.04667,-44.67957048963954
39104.296875,-50.204292,-44.02249591406488
39190.4296875,-44.308495,-43.376438433366296
39276.5625,-33.963425,-42.745607686010835
39362.6953125,-46.738144,-42.13092347154425
39448.828125,-33.790264,-41.530585812296465
39534.9609375,-31.868305,-40.940909628958444
39621.09375,-28.716244,-40.357344476567334
39707.2265625,-31.358826,-39.77558048856687
39793.359375,-35.124836,-39.192630708586904
39879.4921875,-38.3129,-38.60777863849116
39965.625,-34.475983,-38.023288570131264
40051.7578125,-40.03086,-37.44479468874846
40137.890625,-22.886986,-36.881311755632
40224.0234375,-29.307425,-36.344843324229764
40310.15625,-44.043243,-35.84960021141369
40396.2890625,-24.20856,-35.41087921021323
40482.421875,-40.485184,-35.04368650922959
40568.5546875,-45.208466,-34.761218815654345
40654.6875,-41.579338,-34.57333500149604
40740.8203125,-35.001907,-34.48516009632257
40826.953125,-39.203983,-34.495960380362945
40913.0859375,-27.17827,-34.598412927529026
40999.21875,-32.473454,-34.77836599591592
41085.3515625,-49.397446,-35.01514996818397
41171.484375,-34.318928,-35.282454809489145
41257.6171875,-26.850838,-35.54974264090764
41343.75,-19.491474,-35.78411686426681
41429.8828125,-34.119614,-35.95252629313122
41516.015625,-32.48556,-36.024147720448404
41602.1484375,-38.705475,-35.97276654402744
41688.28125,-29.976334,-35.778964929195645
41774.4140625,-25.684689,-35.43193193174177
41860.546875,-28.069832,-34.93073026677406
41946.6796875,-24.435232,-34.28488898123981
42032.8125,-25.980185,-33.514237960814825
42118.9453125,-31.414299,-32.647955709076015
42205.078125,-25.57476,-31.722862085556773
42291.2109375,-21.965187,-30.781048065432593
42377.34375,-32.44888,-29.866990307015115
42463.4765625,-35.789085,-29.02434481539178
42549.609375,-27.378132,-28.292647284970563
42635.7421875,-34.051685,-27.704164719222813
42721.875,-21.18256,-27.281141775161185
42808.0078125,-15.828065,-27.033665440161172
42894.140625,-34.790466,-26.958334038168413
42980.2734375,-20.95503,-27.037863505830906
43066.40625,-40.915047,-27.241698960717713
43152.5390625,-20.940285,-27.527627398090097
43238.671875,-21.501732,-27.844313171488324
43324.8046875,-28.073368,-28.134607291914104
43410.9375,-24.77144,-28.339419938629828
43497.0703125,-17.505852,-28.401897771516794
43583.203125,-10.227531,-28.271617588363046
43669.3359375,-2.5268009,-27.90849823821558
43755.46875,-11.8611145,-27.286144656014912
43841.6015625,-14.347028,-26.39437099524235
43927.734375,-17.032682,-25.240702080756414
44013.8671875,-16.496101,-23.85072029387957


==> ISMIR-manuscript (3)/data/255_M_Ma2_Sm_Lo_H.csv <==
f,ogH,taeH
0.0,-88.86031983383381,-91.19475929349693
21.533203125,-58.97933544850916,-90.89140076997934
43.06640625,-80.76123398438423,-89.9888288509135
64.599609375,-58.80327746481764,-88.50928927321085
86.1328125,-75.16598718615619,-86.48898613553908
107.666015625,-58.45498278607572,-83.97681481832223
129.19921875,-71.42268932828286,-81.03266804488199
150.732421875,-57.92511446709651,-77.72538993234787
172.265625,-68.3936921660219,-74.13046729159888
193.798828125,-57.191953170411246,-70.32755719626891
215.33203125,-65.51830172102078,-66.39795451710735
236.865234375,-56.132709050456164,-62.42210257215162
258.3984375,-62.792303243999626,-58.47724443814231
279.931640625,-54.70908090242674,-54.63530225222884
301.46484375,-59.90737291959669,-50.961057704781965
322.998046875,-52.74800064105912,-47.51068978672486
344.53125,-56.646257158157674,-44.3307067537042
366.064453125,-50.055044651701294,-41.45728932498426
387.59765625,-51.82411154096747,-38.91604247134927
409.130859375,-45.092313806876945,-36.72213482235552
430.6640625,-44.626707087613,-34.88078866950066
452.197265625,-32.79008243063247,-33.38807050788531
473.73046875,-32.022926680304096,-32.23192257443732
495.263671875,-40.4756175113657,-31.393370192305362
516.796875,-46.84275124560571,-30.847837955708243
538.330078125,-48.333636233126796,-30.566509685429427
559.86328125,-51.35081328988448,-30.51767223731406
581.396484375,-52.26794007880362,-30.667991065693855
602.9296875,-54.06071336494731,-30.983675217021695
624.462890625,-55.06792471103961,-31.431500373113785
645.99609375,-55.59128388784044,-31.979669883235914
667.529296875,-56.983840641677716,-32.59850466810746
689.0625,-56.50591706129638,-33.26096278767003
710.595703125,-58.36460872831351,-33.94299781186697
732.12890625,-56.82957701811171,-34.62377155439975
753.662109375,-59.29752690744084,-35.2857410340526
775.1953125,-56.43724733963127,-35.9146417041109
796.728515625,-59.752343416200404,-36.499389189393426
818.26171875,-54.943155954412724,-37.031920284197575
839.794921875,-59.17889513465217,-37.50699119081274
861.328125,-51.81968121957106,-37.92194738062728
882.861328125,-56.80211546021273,-38.27647552382547
904.39453125,-43.750466865694136,-38.572344123957606
925.927734375,-38.208808597608254,-38.81313621499337
947.4609375,-41.125748739069536,-39.00397504338458
968.994140625,-63.50720469589359,-39.15124226364112
990.52734375,-51.36472757260945,-39.26228789337852
1012.060546875,-70.40433858085179,-39.34513204563088
1033.59375,-55.60896591738124,-39.408160108680605
1055.126953125,-71.86694735735189,-39.4598153072275
1076.66015625,-57.82557150994462,-39.50829511716514
1098.193359375,-71.61160883078186,-39.56126045104376
1119.7265625,-59.09545519800478,-39.62556851861467
1141.259765625,-71.11567067547904,-39.70704147356282
1162.79296875,-59.68662868192344,-39.81028313354469
1184.326171875,-70.4235039750952,-39.93855505446743
1205.859375,-59.65566300013869,-40.09372101546765
1227.392578125,-69.37070804151925,-40.27626561405219
1248.92578125,-58.92854521420848,-40.485388384630966
1270.458984375,-67.69057958709676,-40.71916994406199
1291.9921875,-57.277039750748365,-40.97480151895745
1313.525390625,-64.91031518778962,-41.248864252042914
1335.05859375,-53.72232014743091,-41.53764035951603
1356.591796875,-59.35026891810116,-41.83743493052699
1378.125,-43.66605166817767,-42.14488527077063
1399.658203125,-42.05576715502325,-42.457234444228185
1421.19140625,-48.591017433355766,-42.77254718694224
1442.724609375,-61.703436507843584,-43.08984964239835
1464.2578125,-57.34349616682874,-43.40917924435743
1485.791015625,-67.49966940628406,-43.73153725812422
1507.32421875,-61.8489258171208,-44.058743575219026
1528.857421875,-70.68613798381506,-44.39320083912634
1550.390625,-64.67794883308882,-44.73758230728012
1571.923828125,-72.78927860633557,-45.09446446057182
1593.45703125,-66.59859000826734,-45.46593072189154
1614.990234375,-74.21708000611717,-45.853176279196774
1636.5234375,-67.9682993546465,-46.25614557823047
1658.056640625,-75.1756807474125,-46.6732333498001
1679.58984375,-68.89389669268586,-47.10107702388803
1701.123046875,-75.39849332046384,-47.53446318643773
1722.65625,-69.30834245046185,-47.966363649845945
1744.189453125,-73.81489393778799,-48.388108179948624
1765.72265625,-69.07810713791925,-48.789691516228984
1787.255859375,-69.47115647743405,-49.16020268575893
1808.7890625,-66.69938957642673,-49.48835542908388
1830.322265625,-60.041743948232764,-49.76309049904238
1851.85546875,-51.20827081629799,-49.97421427022171
1873.388671875,-51.63784221161821,-50.11303400810626
1894.921875,-63.82013252760185,-50.172948646818305
1916.455078125,-61.55632105803922,-50.149955190951644
1937.98828125,-67.8103990761722,-50.043034876671335
1959.521484375,-64.63318828065687,-49.85438979167978
1981.0546875,-69.61816679154563,-49.589509371284024
2002.587890625,-65.64792468835651,-49.25705650870647
2024.12109375,-70.45921625277987,-48.868574270241695
2045.654296875,-65.9462309320264,-48.43802564223758
2067.1875,-70.82438901927596,-47.98118958544794
2088.720703125,-65.66007448876287,-47.51494619140773
2110.25390625,-70.9638127822816,-47.056491266040425
2131.787109375,-64.86071237756462,-46.622525678299375
2153.3203125,-70.87382108468768,-46.228466944710874
2174.853515625,-63.47771269167461,-45.88772960703231
2196.38671875,-70.50825566378626,-45.611117039866485
2217.919921875,-61.18300504776971,-45.406360643352244
2239.453125,-69.53850662719438,-45.27783336729814
2260.986328125,-57.30243013249733,-45.22645377075233
2282.51953125,-66.62592939083616,-45.24978505631813
2304.052734375,-47.95796815893849,-45.342321511199
2325.5859375,-45.258969020950566,-45.49594333063443
2347.119140625,-49.904661083392206,-45.70051064644866
2368.65234375,-88.13452821544826,-45.944559392806646
2390.185546875,-59.43264270733425,-46.21605593311968
2411.71875,-80.73277850099572,-46.50316449250096
2433.251953125,-64.36280871661182,-46.794981538714595
2454.78515625,-77.97494823206692,-47.082194275502125
2476.318359375,-67.59410946144318,-47.35762610089979
2497.8515625,-76.40855630385744,-47.61663980652639
2519.384765625,-70.05614773740116,-47.85737887311253
2540.91796875,-75.22196317121372,-48.08083777155251
2562.451171875,-71.94640980059602,-48.29076297372473
2583.984375,-74.14707470558847,-48.49339668001909
2605.517578125,-73.02988467923811,-48.69708440057005
2627.05078125,-72.8462799475622,-48.91177490485419
2648.583984375,-73.13294422383525,-49.14844624005518
2670.1171875,-70.93448310714311,-49.41849424189307
2691.650390625,-71.07546438940203,-49.73312013672562
2713.18359375,-68.09165628666983,-50.102751561566194
2734.716796875,-66.60526003532092,-50.5365268847158
2756.25,-61.0611833438131,-51.04186651910449
2777.783203125,-52.35881204215309,-51.62414752220201
2799.31640625,-52.37157439939619,-52.28648977965744
2820.849609375,-61.31014327289,-53.02965410568872
2842.3828125,-66.14280139540229,-53.85204526540421
2863.916015625,-68.0973223963438,-54.74980676300086
2885.44921875,-71.98346762304706,-55.716989662304066
2906.982421875,-72.02562999994453,-56.74577498621255
2928.515625,-74.9090841155924,-57.82672849129439
2950.048828125,-74.02586628473084,-58.949067777858005
2971.58203125,-76.41922828929557,-60.10092455990201
2993.115234375,-75.58216663608309,-61.2695891305032
3014.6484375,-77.53601370177272,-62.44172915658454
3036.181640625,-76.8638554134339,-63.603580395855985
3057.71484375,-78.26323758387562,-64.74111219955871
3079.248046875,-77.98975654256802,-65.84017522401484
3100.78125,-78.89731991198818,-66.88664216803348
3122.314453125,-78.94122340629656,-67.86655423652246
3143.84765625,-78.84266218519431,-68.76628619615165
3165.380859375,-79.47275148532461,-69.57274128656584
3186.9140625,-78.41639188494011,-70.27358399321793
3208.447265625,-82.45026137867876,-70.85751404330215
3229.98046875,-75.88134518055494,-71.31457935706752
3251.513671875,-70.25361534952579,-71.6365195782663
3273.046875,-74.9196867703045,-71.81712578682004
3294.580078125,-81.16806764893025,-71.8525966464352
3316.11328125,-79.60051429107982,-71.74186710891723
3337.646484375,-82.1865079553013,-71.48688335394156
3359.1796875,-81.13505070606902,-71.09279723477579
3380.712890625,-81.26985449539119,-70.56805531913308
3402.24609375,-80.28095573212958,-69.92436167670537
3423.779296875,-82.27669731124575,-69.1764997046867
3445.3125,-80.5126426756211,-68.34200615724944
3466.845703125,-82.72314254124193,-67.44069965661666
3488.37890625,-80.54243405518946,-66.49407569244515
3509.912109375,-83.00451973932948,-65.52458976523697
3531.4453125,-80.32176787943791,-64.55485917429822
3552.978515625,-83.08509031511309,-63.606821295117406
3574.51171875,-79.59823154454602,-62.70089142045226
3596.044921875,-82.5735692515797,-61.855165870233094
3617.578125,-77.58459132709712,-61.08471579522009
3639.111328125,-80.53005976327637,-60.40101379566252
3660.64453125,-72.85187074318715,-59.81152925069786
3682.177734375,-74.01896023277163,-59.31951942159213
3703.7109375,-60.259750493498146,-58.92403246283551
3725.244140625,-58.305261032824944,-58.62012612439511
3746.77734375,-65.19236127273517,-58.39929295049448
3768.310546875,-72.38307900951436,-58.250070034917805
3789.84375,-71.44547524607945,-58.158799745119865
3811.376953125,-75.33956610504595,-58.11049808622444
3832.91015625,-73.98420033562262,-58.089780235340704
3854.443359375,-76.28795383657263,-58.08178876441916
3875.9765625,-75.14942178758112,-58.073069507706535
3897.509765625,-76.6681460692977,-58.05234300707464
3919.04296875,-75.83337859394474,-58.011125832463286
3940.576171875,-76.46176396904761,-57.94416543826468
3962.109375,-76.12565845940988,-57.84966398235086
3983.642578125,-75.81770852175417,-57.72927993460138
4005.17578125,-76.07129319359237,-57.587910449628396
4026.708984375,-74.68648670552435,-57.43327142973105
4048.2421875,-75.62727391136505,-57.2753050227474
4069.775390625,-72.86714173323256,-57.12545512273045
4091.30859375,-74.70207945778537,-56.9958595408072
4112.841796875,-69.52891949551322,-56.89851234651809
4134.375,-71.84065473749396,-56.844451128094924
4155.908203125,-62.28286779767834,-56.84302151246574
4177.44140625,-56.21678161998021,-56.901265403802874
4198.974609375,-59.21862614816213,-57.023470464703834
4220.5078125,-80.01266362743524,-57.21090700850812
4242.041015625,-71.69120400280615,-57.461765492401604
4263.57421875,-98.58266281964428,-57.77129410563748
4285.107421875,-77.71241853873249,-58.132122487144514
4306.640625,-88.88246091949075,-58.53474531123595
4328.173828125,-82.52172325177196,-58.96812919007091
4349.70703125,-86.01059362728262,-59.42039875038505
4371.240234375,-86.7150364047048,-59.87955334705461
4392.7734375,-84.98680414615846,-60.33416494395884
4414.306640625,-90.75129426034972,-60.77401024172369
4435.83984375,-84.42838428825874,-61.190595932538926
4457.373046875,-92.27748378098084,-61.57754455463673
4478.90625,-84.08520808660342,-61.93081914817995
4500.439453125,-89.27217375194259,-62.24877697854573
4521.97265625,-83.78248403023558,-62.532055103019445
4543.505859375,-84.74304292706904,-62.783302601007705
4565.0390625,-84.10646728612475,-63.006784998342916
4586.572265625,-78.25965315075662,-63.207895032339295
4608.10546875,-85.12370763765398,-63.39260982697071
4629.638671875,-67.35356919630404,-63.566937382260576
4651.171875,-63.51927337697809,-63.736394865918854
4672.705078125,-68.87824978818534,-63.90555760771058
4694.23828125,-81.24469800053313,-64.07771125169342
4715.771484375,-78.04311287778832,-64.25463074151119
4737.3046875,-80.55803869283424,-64.43649939177357
4758.837890625,-81.07176644667064,-64.6219700431265
4780.37109375,-81.34309370982496,-64.80835907433921
4801.904296875,-83.81747614534504,-64.99195370653446
4823.4375,-81.47590873558121,-65.16840436404266
4844.970703125,-85.34435144092606,-65.33316750297885
4866.50390625,-81.5345712411137,-65.48196075223436
4888.037109375,-86.41066713350853,-65.6111916871846
4909.5703125,-81.31742625975289,-65.71832409592807
4931.103515625,-86.49513458052749,-65.80215098903912
4952.63671875,-81.08062070153157,-65.86295141684472
4974.169921875,-85.99326516310398,-65.90251777868944
4995.703125,-80.49791835476624,-65.92405098420234
5017.236328125,-84.63110130309026,-65.9319317241002
5038.76953125,-78.69195397564154,-65.9313863767979
5060.302734375,-79.78755089211938,-65.9280749131868
5081.8359375,-74.15210000399887,-65.92763486946933
5103.369140625,-66.26918307712756,-65.93521950193451
5124.90234375,-66.75121450646076,-65.9550692850003
5146.435546875,-77.12303644484405,-65.99015385953959
5167.96875,-79.95920649669415,-66.04191651392817
5189.501953125,-88.48696738291672,-66.11014564463154
5211.03515625,-80.19301181008785,-66.19298795744044
5232.568359375,-91.22768609224961,-66.28710715609418
5254.1015625,-80.58628292857475,-66.38798035047456
5275.634765625,-95.63418261461,-66.49031327569116
5297.16796875,-80.67374272822329,-66.58854550020959
5318.701171875,-97.35991398602576,-66.67740888569637
5340.234375,-80.5387091055014,-66.75249727136887
5361.767578125,-99.18480240933664,-66.81080312929629
5383.30078125,-80.10744204592552,-66.85117798839394
5404.833984375,-100.21410515820256,-66.87467772652528
5426.3671875,-79.35052376637849,-66.88476111387709
5447.900390625,-100.58240483121509,-66.88731976539796
5469.43359375,-78.29241901197041,-66.89052924615729
5490.966796875,-101.63758199409227,-66.9045236520292
5512.5,-75.70798760327799,-66.94090865982446
5534.033203125,-98.34244703737659,-67.01213989153594
5555.56640625,-69.52617998158705,-67.13080360402247
5577.099609375,-67.16685489507881,-67.30884445028983
5598.6328125,-73.08648061370388,-67.55678978328417
5620.166015625,-100.25211422889579,-67.8830213219544
5641.69921875,-88.80644294212415,-68.2931428461414
5663.232421875,-110.5426376753845,-68.78948705514672
5684.765625,-95.61202497257523,-69.37079617957845
5706.298828125,-106.95096357098271,-70.03209995788644
5727.83203125,-91.51957056025888,-70.76480193272042
5749.365234375,-107.45972254307767,-71.55697156284022
5770.8984375,-89.23900467170895,-72.39382631610755
5792.431640625,-106.56039215770687,-73.25837563090226
5813.96484375,-87.94666187639021,-74.13218825433033
5835.498046875,-105.60900859987368,-74.9962366969228
5857.03125,-87.05798092915504,-75.83176790965096
5878.564453125,-104.20175779511705,-76.62114809106698
5900.09765625,-86.20066007741774,-77.34863182729649
5921.630859375,-103.7449686084239,-78.00101136578951
5943.1640625,-85.50342716198585,-78.56811030383504
5964.697265625,-100.10483470943853,-79.04309671365931
5986.23046875,-83.8216252609297,-79.42260295251144
6007.763671875,-96.93794573811255,-79.70665224676668
6029.296875,-79.41672021874948,-79.898404688884
6050.830078125,-82.78239863080915,-80.0037466725844
6072.36328125,-93.27497978841635,-80.03075723753709
6093.896484375,-96.51098674299303,-79.98909167315733
6115.4296875,-89.09651962754376,-79.88932660897228
6136.962890625,-105.25159344085381,-79.74231148682384
6158.49609375,-87.74353621055525,-79.5585687941763
6180.029296875,-107.5424261551156,-79.3477799950766
6201.5625,-87.32380168996414,-79.11838619193104
6223.095703125,-105.8357620697793,-78.87732282512657
6244.62890625,-86.88767305533557,-78.6298969289732
6266.162109375,-103.95874629109605,-78.37980443620339
6287.6953125,-86.65632853605612,-78.1292745862889
6309.228515625,-101.03257917065886,-77.87931941257004
6330.76171875,-86.26963861987657,-77.63005921098096
6352.294921875,-98.24123601296975,-77.38109031690036
6373.828125,-85.8691217329672,-77.13185972625635
6395.361328125,-94.8611152932344,-76.8820121650556
6416.89453125,-85.28797316198062,-76.63167899054797
6438.427734375,-89.92132133739005,-76.38168444377172
6459.9609375,-83.75688362509996,-76.13365273713987
6481.494140625,-81.14856266574648,-75.8900085879252
6503.02734375,-72.74599368681955,-75.65387335336419
6524.560546875,-76.32630377495694,-75.42886811675196
6546.09375,-96.07892053265448,-75.2188431837991
6567.626953125,-88.35627032673456,-75.02755983484866
6589.16015625,-87.99027452709149,-74.85835434309588
6610.693359375,-91.31755223869447,-74.71381589282313
6632.2265625,-87.60445647694348,-74.59550899897265
6653.759765625,-93.94479810867327,-74.50376743518427
6675.29296875,-87.0177287302998,-74.43758081932312
6696.826171875,-94.77487406169448,-74.39458735966
6718.359375,-86.81120240347916,-74.37117744821828
6739.892578125,-95.34938212249395,-74.36270350964021
6761.42578125,-86.52070491203108,-74.36378252026262
6782.958984375,-94.92067097398214,-74.36866962735728
6804.4921875,-86.32806340793248,-74.37167496890999
6826.025390625,-93.83326303039871,-74.3675916373907
6847.55859375,-86.0364452439378,-74.35210109490424
6869.091796875,-91.69675925258827,-74.3221233832995
6890.625,-85.29532077510783,-74.27608312353647
6912.158203125,-86.75132340064134,-74.21406830086559
6933.69140625,-83.84410764769945,-74.13786673761146
6955.224609375,-76.1236154710829,-74.05087436354165
6976.7578125,-74.83863695866141,-73.95787919932127
6998.291015625,-79.00000521476953,-73.86473461433975
7019.82421875,-88.01188443359617,-73.77794415605551
7041.357421875,-89.07817615483422,-73.70418738858648
7062.890625,-88.11710377545403,-73.64982115630711
7084.423828125,-91.56021953341528,-73.62039309885544
7105.95703125,-87.39317172582918,-73.62020387686583
7127.490234375,-94.3145297429478,-73.65195142439465
7149.0234375,-87.16967315310316,-73.71648483878332
7170.556640625,-95.38538587352619,-73.81268766375152
7192.08984375,-86.8009210258438,-73.9375008963414
7213.623046875,-96.29778935157677,-74.08608575646895
7235.15625,-86.41410408553047,-74.2521158738039
7256.689453125,-96.68997519081674,-74.42817885727573
7278.22265625,-85.85446002570754,-74.60625895677084
7299.755859375,-96.75305436779956,-74.77826633929229
7321.2890625,-85.11993357096968,-74.93657486443082
7342.822265625,-95.0560106353035,-75.07452944701953
7364.35546875,-83.73571073785031,-75.18688621480354
7385.888671875,-90.79875101108456,-75.27015356122637
7407.421875,-79.87942314235165,-75.3228095020056
7428.955078125,-76.13703283301189,-75.34537992753046
7450.48828125,-79.81493845117713,-75.340372714359
7472.021484375,-88.62705603133077,-75.31207343731681
7493.5546875,-114.32321929034913,-75.2662187928106
7515.087890625,-93.38072858772591,-75.20957301450385
7536.62109375,-94.64263145447742,-75.1494398317732
7558.154296875,-96.72547560892966,-75.09314732736588
7579.6875,-92.75516597643156,-75.04754501563357
7601.220703125,-97.9686873424716,-75.01855142289581
7622.75390625,-91.88769636838408,-75.0107864709841
7644.287109375,-99.11778153083102,-75.0273163323337
7665.8203125,-91.47547035404568,-75.06952963258166
7687.353515625,-99.728560031222,-75.1371535848863
7708.88671875,-91.23158172930022,-75.22840762843704
7730.419921875,-100.67302775589863,-75.3402812518589
7751.953125,-91.05642957694056,-75.46891274776728
7773.486328125,-101.29435619408281,-75.610037438777
7795.01953125,-91.50875171351178,-75.75946808387555
7816.552734375,-105.4419204574412,-75.9135671882601
7838.0859375,-89.62814543890039,-76.06967105842018
7859.619140625,-97.09140385649158,-76.22642869289189
7881.15234375,-80.61980524545228,-76.38402476582307
7902.685546875,-75.8156683036664,-76.54426460997205
7924.21875,-79.31275883525768,-76.71050961014961
7945.751953125,-94.463179864458,-76.88746300254104
7967.28515625,-84.645710678138,-77.08081787488807
7988.818359375,-95.83309800962394,-77.29679028632192
8010.3515625,-86.1227200116395,-77.54157002351266
8031.884765625,-97.02001140208407,-77.82072883621001
8053.41796875,-87.01404772307906,-78.13863046603923
8074.951171875,-97.14263296781846,-78.49788801987286
8096.484375,-87.286241516062,-78.89891210197783
8118.017578125,-97.32540272839017,-79.33958771527611
8139.55078125,-87.55565115035944,-79.8151096225662
8161.083984375,-97.42553091503108,-80.31799519388463
8182.6171875,-87.7197052785763,-80.83828150576309
8204.150390625,-97.41160312190951,-81.36390047643758
8225.68359375,-88.04542849218657,-81.88121305412088
8247.216796875,-96.03843454116651,-82.37567185235957
8268.75,-87.30075858814253,-82.83257200109767
8290.283203125,-93.09244359391722,-83.23784306971605
8311.81640625,-86.10437149836193,-83.57883124258178
8333.349609375,-92.75127065679985,-83.84502078084218
8354.8828125,-83.81003208162792,-84.02864722477403
8376.416015625,-84.53893318298043,-84.12516155945751
8397.94921875,-87.0329055028082,-84.13351422034913
8419.482421875,-99.48596604385908,-84.05623968170387
8441.015625,-88.57233167250835,-83.89933561504552
8462.548828125,-99.82912840986612,-83.67194429077995
8484.08203125,-88.43355497527327,-83.38585705375397
8505.615234375,-100.3778396539457,-83.05487440024577
8527.1484375,-88.62057438457667,-82.69406359161653
8548.681640625,-99.91013870622822,-82.31896219607137
8570.21484375,-88.72620277467766,-81.94477900565147
8591.748046875,-98.73386467483601,-81.58564322793373
8613.28125,-88.61958739361066,-81.25394875894801
8634.814453125,-98.18041470004033,-80.95983301974132
8656.34765625,-88.6568315695587,-80.71081983080241
8677.880859375,-97.01653907622645,-80.5116438454476
8699.4140625,-88.75885847592207,-80.36426104214675
8720.947265625,-94.78179448513444,-80.26803663647348
8742.48046875,-88.6741224698146,-80.22008946875722
8764.013671875,-91.20854861260347,-80.21576133941353
8785.546875,-88.47470261012342,-80.24917165419409
8807.080078125,-82.43478676227159,-80.31381267307847
8828.61328125,-76.11783879851208,-80.40313896802688
8850.146484375,-81.22235696156318,-80.51110647302524
8871.6796875,-88.17759410000541,-80.63262158410808
8893.212890625,-89.64499069170436,-80.76386872315113
8914.74609375,-88.81515216410861,-80.90249499141912
8936.279296875,-94.42954241114694,-81.04764221737787
8957.8125,-88.65356362674851,-81.1998289540777
8979.345703125,-96.26998073226187,-81.36069687341178
9000.87890625,-88.98116276150203,-81.53264663952882
9022.412109375,-97.4258937450845,-81.71839692345458
9043.9453125,-89.13135320137336,-81.92050610695112
9065.478515625,-97.78575905830303,-82.14089898415189
9087.01171875,-89.22932096330176,-82.38044021158245
9108.544921875,-97.55329676221167,-82.63859244019918
9130.078125,-89.1465416758163,-82.91319029350413
9151.611328125,-97.02749484030022,-83.20035216321614
9173.14453125,-89.32172592483771,-83.49454089044178
9194.677734375,-95.59970225636712,-83.78877262593484
9216.2109375,-89.27281757740977,-84.07496142214043
9237.744140625,-93.39973501510556,-84.34437630203604
9259.27734375,-88.62512867691548,-84.58817850228684
9280.810546875,-84.59240818429949,-84.79799999249705
9302.34375,-80.43230978026844,-84.966520732231
9323.876953125,-87.50288764713687,-85.0880017211319
9345.41015625,-89.33268222147674,-85.15873375641492
9366.943359375,-102.65938594015591,-85.17736771903989
9388.4765625,-89.89489303978655,-85.14510071576046
9410.009765625,-109.25254221192442,-85.06570286214605
9431.54296875,-89.9741082089194,-84.9453811064678
9453.076171875,-109.48577244259738,-84.79248838331678
9474.609375,-89.83167941476384,-84.61709764599442
9496.142578125,-108.69261125880975,-84.43047010371778
9517.67578125,-90.03931055185762,-84.2444545429796
9539.208984375,-107.26510726872331,-84.07085937188818
9560.7421875,-90.25854931809569,-83.92084063589982
9582.275390625,-106.27051262513866,-83.80434759833923
9603.80859375,-90.57663528275681,-83.72966269504397
9625.341796875,-104.58611389881258,-83.70306513501639
9646.875,-91.16930115622546,-83.72863771525607
9668.408203125,-101.6805455575581,-83.80822530177538
9689.94140625,-91.88492457190128,-83.94154176291657
9711.474609375,-98.81292558098721,-84.12641083100043
9733.0078125,-96.89657912285962,-84.35911629263134
9754.541015625,-83.42906830519152,-84.6348288505097
9776.07421875,-80.10422315681046,-84.94807158867026
9797.607421875,-93.18256626992101,-85.29318363236014
9819.140625,-86.34805636120537,-85.66474250877981
9840.673828125,-97.33535752804823,-86.05790981750381
9862.20703125,-87.94406540253055,-86.46867179181487
9883.740234375,-100.43815960892667,-86.89395563026076
9905.2734375,-88.30985151914912,-87.33161337165822
9926.806640625,-101.75523858486667,-87.78027671636036
9948.33984375,-88.61619011449399,-88.2390976370491
9969.873046875,-102.34951999506717,-88.70739995529455
9991.40625,-88.83237710910382,-89.18427544499933
10012.939453125,-102.56505822722829,-89.66816376349632
10034.47265625,-89.12839027808535,-90.1564581072333
10056.005859375,-103.59879424140144,-90.64517768290037
10077.5390625,-88.98168309228285,-91.12874387992196
10099.072265625,-100.82984537097366,-91.59988969480922
10120.60546875,-88.61183154498825,-92.04972200787766
10142.138671875,-98.52937228248558,-92.46794447531089
10163.671875,-89.7163188757429,-92.84323595965498
10185.205078125,-99.38542012835565,-93.1637665572852
10206.73828125,-95.3343523600418,-93.41782138915198
10228.271484375,-95.26470620370208,-93.59449234171437
10249.8046875,-88.71806816860366,-93.68439069029316
10271.337890625,-110.40599661269806,-93.68032962697747
10292.87109375,-89.08065202358262,-93.5779255279358
10314.404296875,-108.85419748090573,-93.37607043508044
10335.9375,-89.31591032352667,-93.07723551362352
10357.470703125,-107.91370087051983,-92.68757572320426
10379.00390625,-89.63334380807598,-92.21681890321463
10400.537109375,-108.56683384091241,-91.67793702307324
10422.0703125,-89.62186590779172,-91.08661245314397
10443.603515625,-109.01816114847378,-90.4605266814717
10465.13671875,-89.73749873744269,-89.81851186716898
10486.669921875,-110.21462626331595,-89.17961601585723
10508.203125,-89.90658677006323,-88.56213959233023
10529.736328125,-112.6788633741134,-87.98270449078206
10551.26953125,-90.14519795764866,-87.4554151814037
10572.802734375,-119.22844338181483,-86.99116656311645
10594.3359375,-90.18988186263798,-86.59714389795282
10615.869140625,-107.93236391683936,-86.27654778791806
10637.40234375,-90.41484148360469,-86.028562325975
10658.935546875,-99.9971094192824,-85.8485683366394
10680.46875,-85.79776019300384,-85.72858715457053
10702.001953125,-83.54778573729268,-85.65792483431485
10723.53515625,-86.11211876644911,-85.62397314648678
10745.068359375,-97.47940135285734,-85.61311316278162
10766.6015625,-88.44428274960424,-85.61166042320407
10788.134765625,-97.0200218286046,-85.6067881078528
10809.66796875,-88.85509202508146,-85.58736649482282
10831.201171875,-98.40344011431097,-85.54466315057483
10852.734375,-89.34530160293454,-85.47285833569254
10874.267578125,-98.41413693199814,-85.3693433048444
10895.80078125,-89.4414207106929,-85.23478459474296
10917.333984375,-98.44040210455177,-85.07295392750137
10938.8671875,-89.49167199717866,-84.89033982787149
10960.400390625,-98.14102821573265,-84.69557228505442
10981.93359375,-89.51213953530862,-84.4987046968954
11003.466796875,-97.6185885088996,-84.31040699911875
11025.0,-89.68237630852964,-84.14112962328747
11046.533203125,-96.4678008649529,-84.00029934795947
11068.06640625,-89.47639276479501,-83.89560512540301
11089.599609375,-93.28203601166214,-83.83242481805105
11111.1328125,-88.25444492399572,-83.81343300324174
11132.666015625,-87.50304892591092,-83.83841640236892
11154.19921875,-81.99012386897643,-83.90430806507533
11175.732421875,-87.31237386918448,-84.00543532354587
11197.265625,-89.62768505505778,-84.13396090530532
11218.798828125,-102.23420261667218,-84.28048259370303
11240.33203125,-90.69917415833682,-84.43474546806672
11261.865234375,-114.20041002053036,-84.58641285681226
11283.3984375,-90.70771482596385,-84.72583825552391
11304.931640625,-119.58780986031945,-84.84478085915812
11326.46484375,-90.49375257133505,-84.93701197783304
11347.998046875,-114.2549221317563,-84.99876808279916
11369.53125,-90.55894907907226,-85.02901791377893
11391.064453125,-110.4268474230588,-85.02952508756204
11412.59765625,-90.5797887589622,-85.00470292941884
11434.130859375,-108.39610210378365,-84.9612736631861
11455.6640625,-90.67867262111152,-84.9077584981666
11477.197265625,-106.11469515973951,-84.85383747746368
11498.73046875,-90.66249165339572,-84.80962729895856
11520.263671875,-104.90235365787288,-84.78493100920338
11541.796875,-90.94298396016148,-84.78851510066336
11563.330078125,-99.85640077683055,-84.82746701780587
11584.86328125,-91.22189436052982,-84.90667961265217
11606.396484375,-90.24079483518643,-85.02849919486904
11627.9296875,-82.92100106029827,-85.19256125952654
11649.462890625,-93.60583176787611,-85.39582370828629
11670.99609375,-88.75031823601903,-85.63279249189804
11692.529296875,-97.15198176711718,-85.8959202202316
11714.0625,-90.04694316854443,-86.17614549426682
11735.595703125,-100.47693362966913,-86.46353047135536
11757.12890625,-90.09725929288248,-86.74794724264216
11778.662109375,-102.26635263218475,-87.01976048780382
11800.1953125,-90.365001274728,-87.27045479337758
11821.728515625,-103.20813537977568,-87.49315988543395
11843.26171875,-90.4636432562395,-87.68303544360585
11864.794921875,-103.45836368287446,-87.83748847006676
11886.328125,-90.64738102920113,-87.9562095033203
11907.861328125,-103.64863700009774,-88.0410282601136
11929.39453125,-90.71192873415747,-88.0956034538741
11950.927734375,-103.23481460236397,-88.12497448061977
11972.4609375,-91.08686648058821,-88.13501338410305
11993.994140625,-103.75265071324773,-88.13182318320656
12015.52734375,-91.27646562096118,-88.12113267337685
12037.060546875,-98.87576337208182,-88.10773788775352
12058.59375,-89.84751780635634,-88.0950365151054
12080.126953125,-87.50735627096365,-88.08469401925102
12101.66015625,-86.80063580768253,-88.0764695706961
12123.193359375,-123.41143610602205,-88.0682170080708
12144.7265625,-88.89389698750719,-88.05606189446137
12166.259765625,-103.63182602381173,-88.03474142319001
12187.79296875,-90.17907856923833,-87.99808057753316
12209.326171875,-103.64474120457712,-87.93956660922704
12230.859375,-90.71258570558714,-87.85297547179195
12252.392578125,-104.60097674119734,-87.7329990076121
12273.92578125,-90.78484910119533,-87.57582085023175
12295.458984375,-104.8826979406628,-87.37959226734904
12316.9921875,-90.91507687618437,-87.14476632156794
12338.525390625,-105.08173486986101,-86.87425924952507
12360.05859375,-91.11298371243939,-86.57342107561288
12381.591796875,-105.03394984679235,-86.24981219752914
12403.125,-91.27419823602082,-85.91279788772704
12424.658203125,-105.31932386751797,-85.57298717941022
12446.19140625,-91.92874656533343,-85.24155532006341
12467.724609375,-106.10417756937196,-84.92949887813792
12489.2578125,-93.45471343278896,-84.64687888172693
12510.791015625,-107.57977396693073,-84.40210952047943
12532.32421875,-86.37070833341579,-84.20134773133681
12553.857421875,-82.67270326869652,-84.04803252154178
12575.390625,-85.1345126005115,-83.94261258932116
12596.923828125,-99.6882793542096,-83.88248740876182
12618.45703125,-87.83224229358312,-83.8621714183759
12639.990234375,-100.98483910415001,-83.87367443241902
12661.5234375,-89.19098437068357,-83.90707510781473
12683.056640625,-100.34404104236478,-83.95124947165289
12704.58984375,-89.90450025139396,-83.9947042733592
12726.123046875,-100.50075386666381,-84.02645621952894
12747.65625,-90.0440979038581,-84.03689367230444
12769.189453125,-100.43190831455338,-84.01855753050968
12790.72265625,-90.28074718375889,-83.96678281361405
12812.255859375,-99.92306749639937,-83.88015163316695
12833.7890625,-90.48275438905847,-83.76072113918383
12855.322265625,-99.02131143906317,-83.61400576176429
12876.85546875,-90.80969215763473,-83.44871050498418
12898.388671875,-97.34898678458671,-83.27622992894786
12919.921875,-90.22486628029966,-83.10994447158541
12941.455078125,-94.97993161000102,-82.9643606620745
12962.98828125,-88.09026310615278,-82.85415345642475
12984.521484375,-90.93694453369318,-82.7931765053318
13006.0546875,-84.54623224442783,-82.79350906251366
13027.587890625,-85.0854619397234,-82.86460621587426
13049.12109375,-88.09644733214532,-83.01261229119157
13070.654296875,-98.47770616409579,-83.2398861087748
13092.1875,-90.51486975307928,-83.54477205794636
13113.720703125,-109.32759031600193,-83.9216337458579
13135.25390625,-91.11989748215777,-84.36114851642856
13156.787109375,-106.2694500391695,-84.85084275858631
13178.3203125,-90.7236228978806,-85.37583096494551
13199.853515625,-106.72399526049335,-85.91970719657708
13221.38671875,-90.70499526263526,-86.46552699891896
13242.919921875,-106.1238986030526,-86.99681167132829
13264.453125,-90.68250481059637,-87.49850556470086
13285.986328125,-105.47349738543926,-87.9578208539799
13307.51953125,-90.78242083961858,-88.36491272384612
13329.052734375,-104.45093974411594,-88.71334048788655
13350.5859375,-90.94240067676903,-89.00028590444849
13372.119140625,-101.52977424380705,-89.22651769400814
13393.65234375,-90.72085491065093,-89.39610969439151
13415.185546875,-99.74755981367042,-89.5159378531021
13436.71875,-89.21135290357333,-89.59499704305782
13458.251953125,-90.77371114558206,-89.64359134032271
13479.78515625,-85.03501003861845,-89.67245999569117
13501.318359375,-95.4134668806604,-89.69190524552553
13522.8515625,-90.67400215397586,-89.71098707019833
13544.384765625,-103.93504701212436,-89.7368441200401
13565.91796875,-91.69022529736456,-89.77418975069526
13587.451171875,-111.66768514415332,-89.82501823213897
13608.984375,-91.68183084670673,-89.8885397770563
13630.517578125,-115.30387280394059,-89.96134532295366
13652.05078125,-91.7750918650282,-90.03778434197804
13673.583984375,-113.57461165099127,-90.11052268114035
13695.1171875,-91.86588996268924,-90.1712337852736
13716.650390625,-111.02920883709399,-90.21136665796398
13738.18359375,-91.90797971530742,-90.22292832665237
13759.716796875,-109.06259643434208,-90.19921781688082
13781.25,-92.06216188560185,-90.13545275979112
13802.783203125,-107.66404982854063,-90.02923843718072
13824.31640625,-92.59964449644389,-89.88084164208546
13845.849609375,-105.76196043950927,-89.69324723400828
13867.3828125,-93.3583751867466,-89.47199250483054
13888.916015625,-101.77641144064286,-89.2247921166662
13910.44921875,-93.78927713253556,-88.96098306383595
13931.982421875,-87.64645182739721,-88.6908335535979
13953.515625,-83.8709421503283,-88.42477076745105
13975.048828125,-97.98447303916325,-88.17258928382279
13996.58203125,-89.27426268149824,-87.94270396246738
14018.115234375,-103.59989238768287,-87.74150812493522
14039.6484375,-90.4507827792384,-87.5728901094081
14061.181640625,-106.69210248843515,-87.43794929614441
14082.71484375,-90.87611818572253,-87.33493738378968
14104.248046875,-107.88628361907519,-87.2594332010295
14125.78125,-91.23430244291424,-87.20474099257561
14147.314453125,-108.91905181709465,-87.16248432930203
14168.84765625,-91.55854182001237,-87.12335193500131
14190.380859375,-109.79756026267077,-87.0779390369146
14211.9140625,-91.87924404940517,-87.0176193435011
14233.447265625,-110.02234412991069,-86.93537913133412
14254.98046875,-92.25731137507799,-86.82654651923924
14276.513671875,-108.45063067105156,-86.68935576420758
14298.046875,-92.82988468365073,-86.52529788031612
14319.580078125,-111.7886327279361,-86.33922424727024
14341.11328125,-93.94408300635844,-86.13918802413977
14362.646484375,-105.91867589165395,-85.93602777924383
14384.1796875,-102.35406052425489,-85.74271732862121
14405.712890625,-84.7112059519193,-85.573523868494
14427.24609375,-83.18793733511491,-85.44303171351565
14448.779296875,-103.65121804971388,-85.36510013528188
14470.3125,-87.88082414410097,-85.35183004857068
14491.845703125,-103.44424705723856,-85.41261509015173
14513.37890625,-89.00053649809475,-85.55334785344733
14534.912109375,-104.02758309303078,-85.77584197374225
14556.4453125,-89.4549056307986,-86.07751609180353
14577.978515625,-104.81970413442787,-86.4513674960771
14599.51171875,-89.70599849581694,-86.8862427664429
14621.044921875,-104.47807052001735,-87.36739150545742
14642.578125,-89.8943853823177,-87.87726880427856
14664.111328125,-104.38655806759814,-88.39653396121298
14685.64453125,-89.98406999382827,-88.90517850231966
14707.177734375,-103.73799987274217,-89.38370683546185
14728.7109375,-90.0271578215517,-89.81428864696372
14750.244140625,-103.29738786384307,-90.18180376695746
14771.77734375,-89.6554781208902,-90.47470759896895
14793.310546875,-100.17479644956262,-90.68565781861142
14814.84375,-88.39276546680605,-90.81185999245074
14836.376953125,-96.744390486003,-90.85510982294836
14857.91015625,-86.30170614867318,-90.8215314251253
14879.443359375,-90.73197952128467,-90.72103279369017
14900.9765625,-93.09876723200168,-90.56651982442331
14922.509765625,-112.03269758757877,-90.37292741850311
14944.04296875,-92.1989366086778,-90.1561390520894
14965.576171875,-121.86722592985473,-89.93187378137291
14987.109375,-91.78430114774693,-89.71462141015235
15008.642578125,-116.2173193588732,-89.51670234033239
15030.17578125,-91.45261809538081,-89.34751876745895
15051.708984375,-112.81364691500276,-89.21304910809775
15073.2421875,-91.33984174484051,-89.1156189573147
15094.775390625,-110.76002024765916,-89.05396086433592
15116.30859375,-91.23713042695313,-89.02355335872934
15137.841796875,-109.11296678958635,-89.01720860101385
15159.375,-91.19325766039535,-89.02585935687367
15180.908203125,-106.97672380462535,-89.03948111351667
15202.44140625,-91.08538006574783,-89.04807519762849
15223.974609375,-105.35245810945281,-89.04263447527316
15245.5078125,-90.69441405296507,-89.01601494563863
15267.041015625,-101.45470030218291,-88.96364415883014
15288.57421875,-89.28374720073509,-88.8840103218943
15310.107421875,-96.94009423076285,-88.77889322979541
15331.640625,-85.96340979886357,-88.65331845806354
15353.173828125,-93.1672769072012,-88.51523803391282
15374.70703125,-91.61227623550292,-88.37496239526665
15396.240234375,-102.9452919318199,-88.24438819059989
15417.7734375,-91.75097735889796,-88.1360828371829
15439.306640625,-106.31392811478912,-88.06229846075453
15460.83984375,-91.89496247656444,-88.03399395366998
15482.373046875,-110.46776373433687,-88.05994390055544
15503.90625,-91.81114389303636,-88.14600698336022
15525.439453125,-113.32998320075856,-88.29461461496136
15546.97265625,-91.73966926715299,-88.50452382781313
15568.505859375,-115.54969322680286,-88.77085810708769
15590.0390625,-91.727582595065,-89.08543744020642
15611.572265625,-119.19124058187823,-89.43737606464039
15633.10546875,-91.68975837853944,-89.81390498716024
15654.638671875,-123.11472284093941,-90.20135798689857
15676.171875,-91.66502494728299,-90.5862459533551
15697.705078125,-118.93263104170512,-90.95633617310823
15719.23828125,-91.15665781131081,-91.30165127349314
15740.771484375,-108.65092562883821,-91.61530719132129
15762.3046875,-89.76795193193541,-91.89412049581168
15783.837890625,-111.47518887282938,-92.13893191014888
15805.37109375,-88.68618448839439,-92.35461376630325
15826.904296875,-94.55729811782493,-92.5497528659152
15848.4375,-91.83757092838009,-92.73602504262703
15869.970703125,-105.39180911336186,-92.92730175857322
15891.50390625,-91.8655191538769,-93.13855048382565
15913.037109375,-104.06568201328011,-93.38460773895406
15934.5703125,-91.95707779882045,-93.67891516393114
15956.103515625,-107.12228394308423,-94.03231385404996
15977.63671875,-91.79237319514112,-94.45199000123365
15999.169921875,-107.21464880523601,-94.94065564790847
16020.703125,-91.85980908338848,-95.49603267897368
16042.236328125,-107.98961932335874,-96.11068711481406
16063.76953125,-91.82464443417622,-96.77223581140657
16085.302734375,-108.13259489044322,-97.46392062028859
16106.8359375,-92.04944128442584,-98.16551789039295
16128.369140625,-109.81277806579152,-98.85452592010108
16149.90234375,-91.86203205385259,-99.50755149202264
16171.435546875,-111.17078306946962,-100.10180058900937
16192.96875,-91.94204069161123,-100.61656905987758
16214.501953125,-106.23433118559365,-101.03462715923307
16236.03515625,-92.94311026903299,-101.34339776592628
16257.568359375,-109.54644909041525,-101.53584135962312
16279.1015625,-93.37222797570288,-101.610980625709
16300.634765625,-99.22855819294793,-101.57402249545581
16322.16796875,-90.02826609753055,-101.43606374646288
16343.701171875,-103.82309480975667,-101.21339595456136
16365.234375,-92.56857452639895,-100.926454448029
16386.767578125,-106.20906132867256,-100.59848184991395
16408.30078125,-91.14038398395404,-100.25399787937586
16429.833984375,-106.58728275292086,-99.91718172998932
16451.3671875,-91.81543203349169,-99.61028042092087
16472.900390625,-107.3434516069722,-99.3521554396659
16494.43359375,-91.56881277211134,-99.1570707695931
16515.966796875,-107.48500976213205,-99.03380862679997
16537.5,-91.58968086051755,-98.98517608231285
16559.033203125,-107.45452005746165,-99.0079378588662
16580.56640625,-91.53471626714307,-99.09317996876125
16602.099609375,-107.51031292571369,-99.22707771959436
16623.6328125,-91.68128679478292,-99.39201223184494
16645.166015625,-109.02807005024096,-99.56795414824907
16666.69921875,-91.28052703491468,-99.73401355926438
16688.232421875,-104.3332572439972,-99.87004279808387
16709.765625,-92.6309351187804,-99.95817462372042
16731.298828125,-103.90107506480967,-99.98418276366766
16752.83203125,-95.59706747476973,-99.93856455117938
16774.365234375,-105.66603838213177,-99.81726557554539
16795.8984375,-91.35652374035365,-99.62199242411394
16817.431640625,-104.42711258489837,-99.36008984008026
16838.96484375,-92.80260108619686,-99.04399074521567
16860.498046875,-109.68827429187661,-98.69027922451316
16882.03125,-91.54690266552895,-98.31843540367424
16903.564453125,-107.15689855954236,-97.94935502738335
16925.09765625,-92.08138589010412,-97.60375367630503
16946.630859375,-108.6152392580278,-97.3005746411124
16968.1640625,-91.88715930958988,-97.05551978696867
16989.697265625,-108.62496994963485,-96.87981421968064
17011.23046875,-91.70542444323307,-96.77929878620182
17032.763671875,-108.05857628594734,-96.75392060242466
17054.296875,-91.80112636592817,-96.79766262503556
17075.830078125,-106.7069987313531,-96.89892090164477
17097.36328125,-91.03930199544556,-97.04130492458637
17118.896484375,-101.17505918056989,-97.20480493421906
17140.4296875,-90.97717875786068,-97.36724241669187
17161.962890625,-99.63806910637612,-97.50589848755197
17183.49609375,-93.88025512837683,-97.59920097891109
17205.029296875,-107.71217860313351,-97.62834592706994
17226.5625,-94.19236399349339,-97.57873321965522
17248.095703125,-119.28562626450565,-97.44110915787958
17269.62890625,-92.71206290640481,-97.21232970743824
17291.162109375,-108.24529579268267,-96.89568573692127
17312.6953125,-92.96835618924686,-96.50076356940419
17334.228515625,-127.0091510425379,-96.04284834883268
17355.76171875,-92.57246531136207,-95.54191152209803
17377.294921875,-111.94145818105903,-95.02125464755495
17398.828125,-92.66374557285607,-94.50590744840135
17420.361328125,-115.7056781657233,-94.02089659535564
17441.89453125,-92.52653331786495,-93.58951170793117
17463.427734375,-116.81289985079997,-93.23169571675068
17484.9609375,-92.50593500541223,-92.96267793203
17506.494140625,-119.44761948123931,-92.79195052048097
17528.02734375,-92.38901892211433,-92.72266387245956
17549.560546875,-122.19565453070564,-92.75148538416329
17571.09375,-92.32858252097284,-92.86893176643262
17592.626953125,-115.8661098225343,-93.06014967482335
17614.16015625,-92.64481934236652,-93.30608587121924
17635.693359375,-101.03772588350222,-93.58495879876236
17657.2265625,-87.56629239078498,-93.87392060072119
17678.759765625,-92.03899057771099,-94.15078399143765
17700.29296875,-92.77864201101733,-94.39568314067895
17721.826171875,-101.79414190658966,-94.5925423140605
17743.359375,-92.07248148109836,-94.73024014073383
17764.892578125,-105.55511453914355,-94.80338005636555
17786.42578125,-92.20156284636138,-94.8126070470392
17807.958984375,-106.59964070314632,-94.76444512025682
17829.4921875,-92.36543599024316,-94.67066640342978
17851.025390625,-107.46464367854799,-94.54723868539335
17872.55859375,-92.44578799563848,-94.4129308595722
17894.091796875,-108.73788256449495,-94.28768260865945
17915.625,-92.46307902764596,-94.190863711926
17937.158203125,-110.87442723469178,-94.1395580503778
17958.69140625,-92.48219596390106,-94.14700691373746
17980.224609375,-112.69593567801513,-94.22133551491554
18001.7578125,-92.42220378016826,-94.36466639853727
18023.291015625,-113.28074382757177,-94.5726951186853
18044.82421875,-93.02932149832112,-94.83476920776035
18066.357421875,-116.7015537566975,-95.13447358798365
18087.890625,-92.95484373461233,-95.45068700405767
18109.423828125,-107.3249844268426,-95.75903767614665
18130.95703125,-89.96619194873105,-96.03365494863706
18152.490234375,-94.32698846047381,-96.24908966168951
18174.0234375,-91.46135005899455,-96.38226119198757
18195.556640625,-109.51844675109473,-96.41428481490594
18217.08984375,-91.92677108257487,-96.3320396789674
18238.623046875,-102.4567804044969,-96.12935488774072
18260.15625,-92.1378682424876,-95.80771779235448
18281.689453125,-107.41104835275084,-95.37644273140282
18303.22265625,-92.09949890149609,-94.85227765249374
18324.755859375,-105.92035361602487,-94.25846744344247
18346.2890625,-92.03095000143455,-93.623333327435
18367.822265625,-106.42584168372463,-92.97846430217817
18389.35546875,-92.01428686747106,-92.35664655212013
18410.888671875,-107.37442705828619,-91.78967772639663
18432.421875,-92.02221333350198,-91.30622328877917
18453.955078125,-109.3994669880204,-90.92987092064274
18475.48828125,-91.78781838187223,-90.6775261551452
18497.021484375,-106.36444943818233,-90.55826886405434
18518.5546875,-90.64021999848322,-90.57275754192978
18540.087890625,-102.19871581357123,-90.71322886691378
18561.62109375,-90.87761588773081,-90.96409662561325
18583.154296875,-94.98744516841268,-91.30310995742762
18604.6875,-95.1461860607765,-91.70298927683447
18626.220703125,-97.33559222142748,-92.13342229270893
18647.75390625,-93.85452143153964,-92.56327499599522
18669.287109375,-112.30469036541675,-92.96285546929144
18690.8203125,-93.6074871514993,-93.30606326062392
18712.353515625,-104.10464020524623,-93.57226436244025
18733.88671875,-92.93876810945822,-93.74775112911468
18755.419921875,-107.47337842847102,-93.8266764362138
18776.953125,-93.23090434332707,-93.81138990537872
18798.486328125,-107.43154452800161,-93.71214830119052
18820.01953125,-93.2004365154578,-93.54621900088262
18841.552734375,-107.47514364598537,-93.3364412703549
18863.0859375,-93.19392351917824,-93.10935150942895
18884.619140625,-107.58037601457897,-92.89301250433252
18906.15234375,-93.19261487270433,-92.71471042320141
18927.685546875,-108.03401688148408,-92.59869491867786
18949.21875,-94.10067476620011,-92.56413624878695
18970.751953125,-111.54003669755906,-92.62345874826775
18992.28515625,-95.75850491002224,-92.78118321443588
19013.818359375,-101.28282745525371,-93.03337367555555
19035.3515625,-91.53042052459452,-93.36773924334318
19056.884765625,-95.34406852332847,-93.76439258056044
19078.41796875,-90.14881692501575,-94.19721657769486
19099.951171875,-108.63838868741993,-94.63574387263759
19121.484375,-90.90407917535431,-95.04741343417604
19143.017578125,-103.65588815183908,-95.40003769217662
19164.55078125,-92.37742032910703,-95.66429508116502
19186.083984375,-102.7184724118228,-95.81605794274748
19207.6171875,-92.30434211724506,-95.83837507610053
19229.150390625,-106.04312111186309,-95.72295134520581
19250.68359375,-91.88972933436264,-95.47100211927209
19272.216796875,-107.01650776929912,-95.09340547272419
19293.75,-92.20531321900745,-94.61012676870462
19315.283203125,-107.52966007741047,-94.04894472231112
19336.81640625,-92.4690717875852,-93.44356124883078
19358.349609375,-108.77113042396576,-92.83122534203615
19379.8828125,-92.57733940423674,-92.25004022309344
19401.416015625,-108.72012249512142,-91.73614998632235
19422.94921875,-92.71886162834826,-91.32101472563443
19444.482421875,-106.10630563500985,-91.02898046196898
19466.015625,-93.28799108048469,-90.87533204445498
19487.548828125,-108.65247073042241,-90.86498465577895
19509.08203125,-91.25522409837063,-90.99192479438136
19530.615234375,-96.56471971216874,-91.23945775677623
19552.1484375,-93.74430057714545,-91.58125955482895
19573.681640625,-103.51472030852818,-91.98317118158909
19595.21484375,-91.97829088475788,-92.40561663346878
19616.748046875,-101.26609049727338,-92.80647736870236
19638.28125,-92.95716216858813,-93.14421868992945
19659.814453125,-107.1317629444587,-93.38104084877573
19681.34765625,-92.21242050458088,-93.48582142457116
19702.880859375,-103.79108740931181,-93.4366264848658
19724.4140625,-92.10022639593524,-93.22259568827621
19745.947265625,-104.38666815325907,-92.84504909163107
19767.48046875,-91.95716062008684,-92.3177180879923
19789.013671875,-104.42314907235868,-91.66606580181649
19810.546875,-92.03450181622713,-90.9257288982191
19832.080078125,-104.86234020595991,-90.14017826593877
19853.61328125,-91.34748276615437,-89.3577555466223
19875.146484375,-99.74965917718004,-88.62829150107409
19896.6796875,-89.6803463052488,-87.99954691534907
19918.212890625,-96.68000276692347,-87.5137343328731
19939.74609375,-92.68194115240934,-87.20437774299397
19961.279296875,-95.36946727105794,-87.09374720427861
19982.8125,-97.60726999936244,-87.19106737105257
20004.345703125,-97.43638127689529,-87.49164549947164
20025.87890625,-95.28509081834548,-87.9769993886409
20047.412109375,-110.44450289948469,-88.61599344760307
20068.9453125,-93.87432927832918,-89.36691686552766
20090.478515625,-101.18072487034415,-90.18036713487847
20112.01171875,-93.27418517226056,-91.00274021502861
20133.544921875,-111.70869269925024,-91.78008015987787
20155.078125,-93.59592928180115,-92.46200989676169
20176.611328125,-107.43175818513865,-93.00545366268643
20198.14453125,-93.17666345114003,-93.37787158776656
20219.677734375,-107.3593605377288,-93.55975774189247
20241.2109375,-92.8858138128428,-93.54620276795616
20262.744140625,-106.31456183044054,-93.34738772075937
20284.27734375,-92.71105094319492,-92.98795240451186
20305.810546875,-106.87655325368472,-92.50526393186774
20327.34375,-92.84574568013842,-91.94669345988204
20348.876953125,-104.35428101341446,-91.36608503232426
20370.41015625,-91.1446844416187,-90.81966444702744
20391.943359375,-102.43590161811592,-90.36168310479283
20413.4765625,-90.1460878590861,-90.04011805455153
20435.009765625,-97.64548064139404,-89.89275254114447
20456.54296875,-95.18410917669809,-89.94394054598303
20478.076171875,-104.08519143899841,-90.20231507997741
20499.609375,-93.22313163394173,-90.65963603403239
20521.142578125,-105.61850802599896,-91.29089344547859
20542.67578125,-94.36163127844826,-92.05569159344286
20564.208984375,-105.46447865006724,-92.90084477866168
20585.7421875,-93.2386256919441,-93.76402380719605
20607.275390625,-105.90538277327063,-94.57820987742004
20628.80859375,-93.60522280906378,-95.27664602703484
20650.341796875,-107.97371065333574,-95.79793079421884
20671.875,-93.49864290674451,-96.0908781439299
20693.408203125,-109.73114080081373,-96.1187741518716
20714.94140625,-93.48020461687898,-95.86269466034287
20736.474609375,-108.99989854079297,-95.32360738650674
20758.0078125,-93.3934227873886,-94.52306314620708
20779.541015625,-111.54197884259256,-93.50237865038679
20801.07421875,-94.70687006523814,-92.32032109606564
20822.607421875,-110.46821374992919,-91.04941497847186
20844.140625,-93.12594495556928,-89.77109629150858
20865.673828125,-103.54387308587093,-88.57003084076376
20887.20703125,-89.8813170630658,-87.52798478797295
20908.740234375,-94.31628604343267,-86.71768105678558
20930.2734375,-95.01456719606918,-86.19709083196055
20951.806640625,-103.06546626218426,-86.00459307836829
20973.33984375,-92.21030809577636,-86.15538701178426
20994.873046875,-101.34777823324629,-86.63946524933974
21016.40625,-93.59475324330046,-87.42135357430786
21037.939453125,-104.85448337755176,-88.44170335857159
21059.47265625,-92.90048817881363,-89.62069264839363
21081.005859375,-104.20411153580233,-90.86306062593866
21102.5390625,-92.75566038663013,-92.06447684082569
21124.072265625,-105.56510969135161,-93.11884019522081
21145.60546875,-92.7324282570655,-93.92602116529899
21167.138671875,-105.56733873254487,-94.39951064255887
21188.671875,-92.90813799296417,-94.47342457007151
21210.205078125,-105.83290641402058,-94.10833735642777
21231.73828125,-92.78005414796985,-93.29547842707613
21253.271484375,-105.01291184643257,-92.0589221653225
21274.8046875,-92.8669749546477,-90.45552638725054
21296.337890625,-108.59482187401073,-88.57252072392362
21317.87109375,-93.91562856774516,-86.5228045130565
21339.404296875,-109.84861430019535,-84.43817361447162
21360.9375,-94.17668260882846,-82.46084614651406
21382.470703125,-98.70129040359106,-80.73378801029797
21404.00390625,-95.7840549794666,-79.39044078808396
21425.537109375,-101.77892684285221,-78.54451944339783
21447.0703125,-93.22876746319074,-78.28056975592912
21468.603515625,-103.45244609052777,-78.645952825362
21490.13671875,-93.28503001450525,-79.64485644282496
21511.669921875,-104.43600965071201,-81.23482381510436
21533.203125,-93.10925615290415,-83.32614503979578
21554.736328125,-105.20931801900133,-85.78428438239493
21576.26953125,-92.84069935508279,-88.4353273096385
21597.802734375,-105.47770846301592,-91.07423724204672
21619.3359375,-92.68832559936565,-93.47552554750834
21640.869140625,-105.1913321707676,-95.40577163564154
21662.40234375,-92.63213188739573,-96.63729433672356
21683.935546875,-105.01033464013577,-96.96218049353863
21705.46875,-92.68372362302688,-96.20582887468052
21727.001953125,-104.5510163344349,-94.23917123216292
21748.53515625,-91.87407256184257,-90.98878844294846
21770.068359375,-101.28508851859826,-86.44424572444976
21791.6015625,-90.67535022603892,-80.66212120186927
21813.134765625,-97.27260034460548,-73.76638802752998
21834.66796875,-96.7299125840351,-65.94502081344562
21856.201171875,-102.98920984797452,-57.442919624751
21877.734375,-92.63515176842802,-48.55146555524536
21899.267578125,-112.10839779068974,-39.5952272658426
21920.80078125,-93.11121078459388,-30.916514920723024
21942.333984375,-108.91331655206847,-22.858615451469554
21963.8671875,-92.63184640939181,-15.748632131554693
21985.400390625,-109.41885394271034,-9.880886117991192
22006.93359375,-92.72626758613052,-5.5018153270198855
22028.466796875,-110.24912066803836,-2.797227701462095
22050.0,-92.76595511494075,-1.8826360346448112
22071.533203125,-110.24912066803867,-2.797227701462095
22093.06640625,-92.72626758613055,-5.5018153270198855
22114.599609375,-109.41885394271033,-9.880886117991192
22136.1328125,-92.63184640939181,-15.748632131554693
22157.666015625,-108.91331655206817,-22.858615451469554
22179.19921875,-93.1112107845938,-30.916514920723024
22200.732421875,-112.10839779069023,-39.5952272658426
22222.265625,-92.63515176842802,-48.55146555524536
22243.798828125,-102.98920984797425,-57.442919624751
22265.33203125,-96.72991258403493,-65.94502081344562
22286.865234375,-97.2726003446054,-73.76638802752998
22308.3984375,-90.67535022603892,-80.66212120186927
22329.931640625,-101.28508851859826,-86.44424572444976
22351.46484375,-91.87407256184258,-90.98878844294846
22372.998046875,-104.55101633443473,-94.23917123216292
22394.53125,-92.68372362302688,-96.20582887468052
22416.064453125,-105.01033464013578,-96.96218049353863
22437.59765625,-92.63213188739573,-96.63729433672356
22459.130859375,-105.19133217076839,-95.40577163564154
22480.6640625,-92.68832559936565,-93.47552554750834
22502.197265625,-105.47770846301322,-91.07423724204672
22523.73046875,-92.84069935508278,-88.4353273096385
22545.263671875,-105.20931801899894,-85.78428438239493
22566.796875,-93.10925615290421,-83.32614503979578
22588.330078125,-104.43600965071164,-81.23482381510436
22609.86328125,-93.28503001450522,-79.64485644282496
22631.396484375,-103.45244609052742,-78.645952825362
22652.9296875,-93.22876746319076,-78.28056975592912
22674.462890625,-101.7789268428523,-78.54451944339783
22695.99609375,-95.78405497946648,-79.39044078808396
22717.529296875,-98.70129040359097,-80.73378801029797
22739.0625,-94.17668260882843,-82.46084614651406
22760.595703125,-109.84861430019578,-84.43817361447162
22782.12890625,-93.91562856774503,-86.5228045130565
22803.662109375,-108.59482187401059,-88.57252072392362
22825.1953125,-92.8669749546477,-90.45552638725054
22846.728515625,-105.01291184643279,-92.0589221653225
22868.26171875,-92.78005414796985,-93.29547842707613
22889.794921875,-105.83290641402087,-94.10833735642777
22911.328125,-92.90813799296417,-94.47342457007151
22932.861328125,-105.56733873254487,-94.39951064255887
22954.39453125,-92.7324282570655,-93.92602116529899
22975.927734375,-105.56510969135161,-93.11884019522081
22997.4609375,-92.75566038663013,-92.06447684082569
23018.994140625,-104.20411153580235,-90.86306062593866
23040.52734375,-92.9004881788138,-89.62069264839363
23062.060546875,-104.85448337755142,-88.44170335857159
23083.59375,-93.59475324330046,-87.42135357430786
23105.126953125,-101.34777823324646,-86.63946524933974
23126.66015625,-92.21030809577636,-86.15538701178426
23148.193359375,-103.06546626218427,-86.00459307836829
23169.7265625,-95.01456719606918,-86.19709083196055
23191.259765625,-94.31628604343273,-86.71768105678558
23212.79296875,-89.88131706306574,-87.52798478797295
23234.326171875,-103.54387308587107,-88.57003084076376
23255.859375,-93.12594495556925,-89.77109629150858
23277.392578125,-110.46821374992896,-91.04941497847186
23298.92578125,-94.70687006523814,-92.32032109606564
23320.458984375,-111.54197884259176,-93.50237865038679
23341.9921875,-93.3934227873886,-94.52306314620708
23363.525390625,-108.99989854079317,-95.32360738650674
23385.05859375,-93.48020461687916,-95.86269466034287
23406.591796875,-109.7311408008132,-96.1187741518716
23428.125,-93.49864290674451,-96.0908781439299
23449.658203125,-107.97371065333621,-95.79793079421884
23471.19140625,-93.60522280906378,-95.27664602703484
23492.724609375,-105.90538277327049,-94.57820987742004
23514.2578125,-93.23862569194401,-93.76402380719605
23535.791015625,-105.46447865006726,-92.90084477866168
23557.32421875,-94.36163127844827,-92.05569159344286
23578.857421875,-105.61850802599903,-91.29089344547859
23600.390625,-93.22313163394176,-90.65963603403239
23621.923828125,-104.08519143899824,-90.20231507997741
23643.45703125,-95.18410917669821,-89.94394054598303
23664.990234375,-97.64548064139424,-89.89275254114447
23686.5234375,-90.1460878590861,-90.04011805455153
23708.056640625,-102.43590161811545,-90.36168310479283
23729.58984375,-91.1446844416187,-90.81966444702744
23751.123046875,-104.35428101341435,-91.36608503232426
23772.65625,-92.8457456801384,-91.94669345988204
23794.189453125,-106.87655325368465,-92.50526393186774
23815.72265625,-92.71105094319498,-92.98795240451186
23837.255859375,-106.31456183044031,-93.34738772075937
23858.7890625,-92.8858138128428,-93.54620276795616
23880.322265625,-107.35936053772853,-93.55975774189247
23901.85546875,-93.17666345114002,-93.37787158776656
23923.388671875,-107.4317581851385,-93.00545366268643
23944.921875,-93.59592928180112,-92.46200989676169
23966.455078125,-111.70869269924907,-91.78008015987787
23987.98828125,-93.27418517226062,-91.00274021502861
24009.521484375,-101.18072487034401,-90.18036713487847
24031.0546875,-93.87432927832921,-89.36691686552766
24052.587890625,-110.44450289948396,-88.61599344760307
24074.12109375,-95.28509081834554,-87.9769993886409
24095.654296875,-97.4363812768953,-87.49164549947164
24117.1875,-97.60726999936244,-87.19106737105257
24138.720703125,-95.36946727105783,-87.09374720427861
24160.25390625,-92.68194115240932,-87.20437774299397
24181.787109375,-96.68000276692351,-87.5137343328731
24203.3203125,-89.68034630524879,-87.99954691534907
24224.853515625,-99.74965917718002,-88.62829150107409
24246.38671875,-91.34748276615433,-89.3577555466223
24267.919921875,-104.86234020595998,-90.14017826593877
24289.453125,-92.03450181622713,-90.9257288982191
24310.986328125,-104.423149072359,-91.66606580181649
24332.51953125,-91.95716062008685,-92.3177180879923
24354.052734375,-104.38666815325949,-92.84504909163107
24375.5859375,-92.10022639593524,-93.22259568827621
24397.119140625,-103.79108740931116,-93.4366264848658
24418.65234375,-92.21242050458092,-93.48582142457116
24440.185546875,-107.13176294445837,-93.38104084877573
24461.71875,-92.9571621685881,-93.14421868992945
24483.251953125,-101.26609049727332,-92.80647736870236
24504.78515625,-91.97829088475791,-92.40561663346878
24526.318359375,-103.51472030852844,-91.98317118158909
24547.8515625,-93.74430057714545,-91.58125955482895
24569.384765625,-96.5647197121687,-91.23945775677623
24590.91796875,-91.25522409837049,-90.99192479438136
24612.451171875,-108.652470730423,-90.86498465577895
24633.984375,-93.28799108048469,-90.87533204445498
24655.517578125,-106.10630563500962,-91.02898046196898
24677.05078125,-92.71886162834835,-91.32101472563443
24698.583984375,-108.72012249512122,-91.73614998632235
24720.1171875,-92.57733940423674,-92.25004022309344
24741.650390625,-108.77113042396597,-92.83122534203615
24763.18359375,-92.46907178758516,-93.44356124883078
24784.716796875,-107.52966007741045,-94.04894472231112
24806.25,-92.20531321900745,-94.61012676870462
24827.783203125,-107.01650776929988,-95.09340547272419
24849.31640625,-91.88972933436256,-95.47100211927209
24870.849609375,-106.04312111186289,-95.72295134520581
24892.3828125,-92.30434211724506,-95.83837507610053
24913.916015625,-102.71847241182294,-95.81605794274748
24935.44921875,-92.37742032910708,-95.66429508116502
24956.982421875,-103.65588815183902,-95.40003769217662
24978.515625,-90.9040791753543,-95.04741343417604
25000.048828125,-108.63838868741982,-94.63574387263759
25021.58203125,-90.14881692501568,-94.19721657769486
25043.115234375,-95.34406852332827,-93.76439258056044
25064.6484375,-91.53042052459452,-93.36773924334318
25086.181640625,-101.28282745525394,-93.03337367555555
25107.71484375,-95.75850491002228,-92.78118321443588
25129.248046875,-111.540036697559,-92.62345874826775
25150.78125,-94.10067476620011,-92.56413624878695
25172.314453125,-108.03401688148438,-92.59869491867786
25193.84765625,-93.19261487270427,-92.71471042320141
25215.380859375,-107.58037601457951,-92.89301250433252
25236.9140625,-93.1939235191783,-93.10935150942895
25258.447265625,-107.47514364598597,-93.3364412703549
25279.98046875,-93.20043651545781,-93.54621900088262
25301.513671875,-107.43154452800138,-93.71214830119052
25323.046875,-93.2309043433271,-93.81138990537872
25344.580078125,-107.4733784284713,-93.8266764362138
25366.11328125,-92.93876810945824,-93.74775112911468
25387.646484375,-104.10464020524645,-93.57226436244025
25409.1796875,-93.6074871514993,-93.30606326062392
25430.712890625,-112.30469036541587,-92.96285546929144
25452.24609375,-93.8545214315397,-92.56327499599522
25473.779296875,-97.33559222142748,-92.13342229270893
25495.3125,-95.14618606077647,-91.70298927683447
25516.845703125,-94.98744516841265,-91.30310995742762
25538.37890625,-90.87761588773081,-90.96409662561325
25559.912109375,-102.19871581357137,-90.71322886691378
25581.4453125,-90.64021999848322,-90.57275754192978
25602.978515625,-106.36444943818233,-90.55826886405434
25624.51171875,-91.78781838187224,-90.6775261551452
25646.044921875,-109.39946698802055,-90.92987092064274
25667.578125,-92.02221333350198,-91.30622328877917
25689.111328125,-107.3744270582863,-91.78967772639663
25710.64453125,-92.01428686747117,-92.35664655212013
25732.177734375,-106.42584168372537,-92.97846430217817
25753.7109375,-92.03095000143458,-93.623333327435
25775.244140625,-105.92035361602507,-94.25846744344247
25796.77734375,-92.09949890149613,-94.85227765249374
25818.310546875,-107.41104835275057,-95.37644273140282
25839.84375,-92.1378682424876,-95.80771779235448
25861.376953125,-102.4567804044969,-96.12935488774072
25882.91015625,-91.92677108257485,-96.3320396789674
25904.443359375,-109.5184467510949,-96.41428481490594
25925.9765625,-91.46135005899455,-96.38226119198757
25947.509765625,-94.32698846047364,-96.24908966168951
25969.04296875,-89.96619194873105,-96.03365494863706
25990.576171875,-107.3249844268428,-95.75903767614665
26012.109375,-92.95484373461233,-95.45068700405767
26033.642578125,-116.70155375669772,-95.13447358798365
26055.17578125,-93.02932149832102,-94.83476920776035
26076.708984375,-113.28074382757134,-94.5726951186853
26098.2421875,-92.42220378016825,-94.36466639853727
26119.775390625,-112.69593567801596,-94.22133551491554
26141.30859375,-92.482195963901,-94.14700691373746
26162.841796875,-110.87442723469121,-94.1395580503778
26184.375,-92.46307902764596,-94.190863711926
26205.908203125,-108.73788256449483,-94.28768260865945
26227.44140625,-92.44578799563847,-94.4129308595722
26248.974609375,-107.4646436785481,-94.54723868539335
26270.5078125,-92.36543599024317,-94.67066640342978
26292.041015625,-106.59964070314618,-94.76444512025682
26313.57421875,-92.20156284636138,-94.8126070470392
26335.107421875,-105.55511453914349,-94.80338005636555
26356.640625,-92.07248148109835,-94.73024014073383
26378.173828125,-101.79414190658983,-94.5925423140605
26399.70703125,-92.77864201101735,-94.39568314067895
26421.240234375,-92.03899057771102,-94.15078399143765
26442.7734375,-87.56629239078498,-93.87392060072119
26464.306640625,-101.03772588350236,-93.58495879876236
26485.83984375,-92.64481934236647,-93.30608587121924
26507.373046875,-115.86610982253464,-93.06014967482335
26528.90625,-92.32858252097284,-92.86893176643262
26550.439453125,-122.19565453070592,-92.75148538416329
26571.97265625,-92.38901892211439,-92.72266387245956
26593.505859375,-119.44761948123943,-92.79195052048097
26615.0390625,-92.50593500541228,-92.96267793203
26636.572265625,-116.81289985080537,-93.23169571675068
26658.10546875,-92.52653331786487,-93.58951170793117
26679.638671875,-115.70567816572282,-94.02089659535564
26701.171875,-92.66374557285606,-94.50590744840135
26722.705078125,-111.94145818105869,-95.02125464755495
26744.23828125,-92.57246531136207,-95.54191152209803
26765.771484375,-127.00915104254153,-96.04284834883268
26787.3046875,-92.96835618924689,-96.50076356940419
26808.837890625,-108.24529579268248,-96.89568573692127
26830.37109375,-92.71206290640487,-97.21232970743824
26851.904296875,-119.28562626450525,-97.44110915787958
26873.4375,-94.19236399349339,-97.57873321965522
26894.970703125,-107.7121786031334,-97.62834592706994
26916.50390625,-93.88025512837692,-97.59920097891109
26938.037109375,-99.63806910637615,-97.50589848755197
26959.5703125,-90.97717875786067,-97.36724241669187
26981.103515625,-101.1750591805701,-97.20480493421906
27002.63671875,-91.03930199544557,-97.04130492458637
27024.169921875,-106.70699873135322,-96.89892090164477
27045.703125,-91.80112636592817,-96.79766262503556
27067.236328125,-108.05857628594876,-96.75392060242466
27088.76953125,-91.70542444323301,-96.77929878620182
27110.302734375,-108.62496994963382,-96.87981421968064
27131.8359375,-91.88715930958989,-97.05551978696867
27153.369140625,-108.61523925802764,-97.3005746411124
27174.90234375,-92.08138589010413,-97.60375367630503
27196.435546875,-107.15689855954221,-97.94935502738335
27217.96875,-91.54690266552895,-98.31843540367424
27239.501953125,-109.68827429187701,-98.69027922451316
27261.03515625,-92.80260108619677,-99.04399074521567
27282.568359375,-104.42711258489815,-99.36008984008026
27304.1015625,-91.35652374035365,-99.62199242411394
27325.634765625,-105.66603838213194,-99.81726557554539
27347.16796875,-95.59706747476977,-99.93856455117938
27368.701171875,-103.9010750648097,-99.98418276366766
27390.234375,-92.63093511878041,-99.95817462372042
27411.767578125,-104.33325724399714,-99.87004279808387
27433.30078125,-91.28052703491463,-99.73401355926438
27454.833984375,-109.02807005024047,-99.56795414824907
27476.3671875,-91.68128679478292,-99.39201223184494
27497.900390625,-107.51031292571366,-99.22707771959436
27519.43359375,-91.53471626714315,-99.09317996876125
27540.966796875,-107.45452005746185,-99.0079378588662
27562.5,-91.58968086051755,-98.98517608231285
27584.033203125,-107.48500976213182,-99.03380862679997
27605.56640625,-91.56881277211137,-99.1570707695931
27627.099609375,-107.3434516069724,-99.3521554396659
27648.6328125,-91.81543203349167,-99.61028042092087
27670.166015625,-106.58728275292049,-99.91718172998932
27691.69921875,-91.14038398395401,-100.25399787937586
27713.232421875,-106.20906132867222,-100.59848184991395
27734.765625,-92.56857452639895,-100.926454448029
27756.298828125,-103.82309480975711,-101.21339595456136
27777.83203125,-90.02826609753055,-101.43606374646288
27799.365234375,-99.22855819294787,-101.57402249545581
27820.8984375,-93.37222797570288,-101.610980625709
27842.431640625,-109.54644909041497,-101.53584135962312
27863.96484375,-92.94311026903299,-101.34339776592628
27885.498046875,-106.2343311855934,-101.03462715923307
27907.03125,-91.94204069161123,-100.61656905987758
27928.564453125,-111.17078306946972,-100.10180058900937
27950.09765625,-91.86203205385254,-99.50755149202264
27971.630859375,-109.81277806579182,-98.85452592010108
27993.1640625,-92.04944128442582,-98.16551789039295
28014.697265625,-108.13259489044373,-97.46392062028859
28036.23046875,-91.82464443417602,-96.77223581140657
28057.763671875,-107.98961932335715,-96.11068711481406
28079.296875,-91.85980908338846,-95.49603267897368
28100.830078125,-107.21464880523615,-94.94065564790847
28122.36328125,-91.79237319514115,-94.45199000123365
28143.896484375,-107.12228394308383,-94.03231385404996
28165.4296875,-91.95707779882045,-93.67891516393114
28186.962890625,-104.06568201328011,-93.38460773895406
28208.49609375,-91.86551915387689,-93.13855048382565
28230.029296875,-105.39180911336138,-92.92730175857322
28251.5625,-91.83757092838009,-92.73602504262703
28273.095703125,-94.55729811782484,-92.5497528659152
28294.62890625,-88.6861844883944,-92.35461376630325
28316.162109375,-111.47518887282945,-92.13893191014888
28337.6953125,-89.76795193193539,-91.89412049581168
28359.228515625,-108.65092562883797,-91.61530719132129
28380.76171875,-91.15665781131085,-91.30165127349314
28402.294921875,-118.93263104170501,-90.95633617310823
28423.828125,-91.66502494728299,-90.5862459533551
28445.361328125,-123.11472284093885,-90.20135798689857
28466.89453125,-91.68975837853958,-89.81390498716024
28488.427734375,-119.19124058187997,-89.43737606464039
28509.9609375,-91.72758259506486,-89.08543744020642
28531.494140625,-115.54969322680456,-88.77085810708769
28553.02734375,-91.73966926715292,-88.50452382781313
28574.560546875,-113.3299832007583,-88.29461461496136
28596.09375,-91.81114389303637,-88.14600698336022
28617.626953125,-110.46776373433687,-88.05994390055544
28639.16015625,-91.89496247656446,-88.03399395366998
28660.693359375,-106.31392811478912,-88.06229846075453
28682.2265625,-91.75097735889796,-88.1360828371829
28703.759765625,-102.94529193181941,-88.24438819059989
28725.29296875,-91.61227623550297,-88.37496239526665
28746.826171875,-93.16727690720117,-88.51523803391282
28768.359375,-85.96340979886358,-88.65331845806354
28789.892578125,-96.94009423076295,-88.77889322979541
28811.42578125,-89.28374720073501,-88.8840103218943
28832.958984375,-101.45470030218308,-88.96364415883014
28854.4921875,-90.69441405296507,-89.01601494563863
28876.025390625,-105.35245810945275,-89.04263447527316
28897.55859375,-91.08538006574781,-89.04807519762849
28919.091796875,-106.9767238046255,-89.03948111351667
28940.625,-91.19325766039535,-89.02585935687367
28962.158203125,-109.11296678958732,-89.01720860101385
28983.69140625,-91.23713042695309,-89.02355335872934
29005.224609375,-110.76002024765933,-89.05396086433592
29026.7578125,-91.3398417448405,-89.1156189573147
29048.291015625,-112.813646915003,-89.21304910809775
29069.82421875,-91.45261809538083,-89.34751876745895
29091.357421875,-116.21731935887334,-89.51670234033239
29112.890625,-91.78430114774693,-89.71462141015235
29134.423828125,-121.86722592985376,-89.93187378137291
29155.95703125,-92.19893660867781,-90.1561390520894
29177.490234375,-112.03269758757818,-90.37292741850311
29199.0234375,-93.09876723200168,-90.56651982442331
29220.556640625,-90.73197952128461,-90.72103279369017
29242.08984375,-86.30170614867319,-90.8215314251253
29263.623046875,-96.74439048600296,-90.85510982294836
29285.15625,-88.39276546680607,-90.81185999245074
29306.689453125,-100.17479644956259,-90.68565781861142
29328.22265625,-89.65547812089017,-90.47470759896895
29349.755859375,-103.29738786384266,-90.18180376695746
29371.2890625,-90.02715782155168,-89.81428864696372
29392.822265625,-103.73799987274154,-89.38370683546185
29414.35546875,-89.98406999382829,-88.90517850231966
29435.888671875,-104.38655806759812,-88.39653396121298
29457.421875,-89.8943853823177,-87.87726880427856
29478.955078125,-104.47807052001741,-87.36739150545742
29500.48828125,-89.70599849581691,-86.8862427664429
29522.021484375,-104.8197041344277,-86.4513674960771
29543.5546875,-89.45490563079862,-86.07751609180353
29565.087890625,-104.02758309303073,-85.77584197374225
29586.62109375,-89.00053649809473,-85.55334785344733
29608.154296875,-103.44424705723829,-85.41261509015173
29629.6875,-87.88082414410097,-85.35183004857068
29651.220703125,-103.65121804971395,-85.36510013528188
29672.75390625,-83.18793733511487,-85.44303171351565
29694.287109375,-84.71120595191931,-85.573523868494
29715.8203125,-102.35406052425489,-85.74271732862121
29737.353515625,-105.91867589165344,-85.93602777924383
29758.88671875,-93.94408300635828,-86.13918802413977
29780.419921875,-111.78863272793524,-86.33922424727024
29801.953125,-92.82988468365076,-86.52529788031612
29823.486328125,-108.45063067105069,-86.68935576420758
29845.01953125,-92.25731137507827,-86.82654651923924
29866.552734375,-110.02234412991092,-86.93537913133412
29888.0859375,-91.87924404940519,-87.0176193435011
29909.619140625,-109.79756026267034,-87.0779390369146
29931.15234375,-91.55854182001235,-87.12335193500131
29952.685546875,-108.91905181709492,-87.16248432930203
29974.21875,-91.23430244291423,-87.20474099257561
29995.751953125,-107.88628361907524,-87.2594332010295
30017.28515625,-90.87611818572248,-87.33493738378968
30038.818359375,-106.69210248843518,-87.43794929614441
30060.3515625,-90.45078277923838,-87.5728901094081
30081.884765625,-103.59989238768281,-87.74150812493522
30103.41796875,-89.2742626814983,-87.94270396246738
30124.951171875,-97.98447303916316,-88.17258928382279
30146.484375,-83.87094215032832,-88.42477076745105
30168.017578125,-87.64645182739719,-88.6908335535979
30189.55078125,-93.78927713253556,-88.96098306383595
30211.083984375,-101.77641144064299,-89.2247921166662
30232.6171875,-93.3583751867466,-89.47199250483054
30254.150390625,-105.76196043950944,-89.69324723400828
30275.68359375,-92.59964449644389,-89.88084164208546
30297.216796875,-107.66404982854115,-90.02923843718072
30318.75,-92.06216188560185,-90.13545275979112
30340.283203125,-109.06259643434218,-90.19921781688082
30361.81640625,-91.90797971530742,-90.22292832665237
30383.349609375,-111.02920883709434,-90.21136665796398
30404.8828125,-91.86588996268924,-90.1712337852736
30426.416015625,-113.57461165099141,-90.11052268114035
30447.94921875,-91.77509186502814,-90.03778434197804
30469.482421875,-115.3038728039401,-89.96134532295366
30491.015625,-91.68183084670673,-89.8885397770563
30512.548828125,-111.6676851441533,-89.82501823213897
30534.08203125,-91.69022529736452,-89.77418975069526
30555.615234375,-103.93504701212493,-89.7368441200401
30577.1484375,-90.67400215397586,-89.71098707019833
30598.681640625,-95.41346688066032,-89.69190524552553
30620.21484375,-85.03501003861845,-89.67245999569117
30641.748046875,-90.77371114558203,-89.64359134032271
30663.28125,-89.21135290357333,-89.59499704305782
30684.814453125,-99.74755981367048,-89.5159378531021
30706.34765625,-90.72085491065096,-89.39610969439151
30727.880859375,-101.52977424380717,-89.22651769400814
30749.4140625,-90.94240067676901,-89.00028590444849
30770.947265625,-104.45093974411608,-88.71334048788655
30792.48046875,-90.78242083961882,-88.36491272384612
30814.013671875,-105.47349738543988,-87.9578208539799
30835.546875,-90.68250481059638,-87.49850556470086
30857.080078125,-106.12389860305238,-86.99681167132829
30878.61328125,-90.70499526263532,-86.46552699891896
30900.146484375,-106.7239952604939,-85.91970719657708
30921.6796875,-90.7236228978806,-85.37583096494551
30943.212890625,-106.26945003916939,-84.85084275858631
30964.74609375,-91.1198974821578,-84.36114851642856
30986.279296875,-109.32759031600179,-83.9216337458579
31007.8125,-90.5148697530793,-83.54477205794636
31029.345703125,-98.47770616409585,-83.2398861087748
31050.87890625,-88.09644733214532,-83.01261229119157
31072.412109375,-85.08546193972343,-82.86460621587426
31093.9453125,-84.54623224442783,-82.79350906251366
31115.478515625,-90.93694453369322,-82.7931765053318
31137.01171875,-88.09026310615275,-82.85415345642475
31158.544921875,-94.97993161000103,-82.9643606620745
31180.078125,-90.22486628029966,-83.10994447158541
31201.611328125,-97.34898678458669,-83.27622992894786
31223.14453125,-90.8096921576347,-83.44871050498418
31244.677734375,-99.02131143906328,-83.61400576176429
31266.2109375,-90.48275438905847,-83.76072113918383
31287.744140625,-99.9230674963992,-83.88015163316695
31309.27734375,-90.2807471837589,-83.96678281361405
31330.810546875,-100.43190831455345,-84.01855753050968
31352.34375,-90.0440979038581,-84.03689367230444
31373.876953125,-100.50075386666381,-84.02645621952894
31395.41015625,-89.90450025139398,-83.9947042733592
31416.943359375,-100.34404104236467,-83.95124947165289
31438.4765625,-89.19098437068357,-83.90707510781473
31460.009765625,-100.98483910415015,-83.87367443241902
31481.54296875,-87.83224229358312,-83.8621714183759
31503.076171875,-99.6882793542097,-83.88248740876182
31524.609375,-85.1345126005115,-83.94261258932116
31546.142578125,-82.67270326869651,-84.04803252154178
31567.67578125,-86.37070833341582,-84.20134773133681
31589.208984375,-107.57977396693056,-84.40210952047943
31610.7421875,-93.45471343278892,-84.64687888172693
31632.275390625,-106.10417756937179,-84.92949887813792
31653.80859375,-91.92874656533347,-85.24155532006341
31675.341796875,-105.31932386751762,-85.57298717941022
31696.875,-91.27419823602082,-85.91279788772704
31718.408203125,-105.0339498467925,-86.24981219752914
31739.94140625,-91.11298371243942,-86.57342107561288
31761.474609375,-105.08173486986101,-86.87425924952507
31783.0078125,-90.91507687618433,-87.14476632156794
31804.541015625,-104.88269794066323,-87.37959226734904
31826.07421875,-90.78484910119535,-87.57582085023175
31847.607421875,-104.60097674119754,-87.7329990076121
31869.140625,-90.71258570558713,-87.85297547179195
31890.673828125,-103.6447412045774,-87.93956660922704
31912.20703125,-90.17907856923823,-87.99808057753316
31933.740234375,-103.63182602381184,-88.03474142319001
31955.2734375,-88.89389698750719,-88.05606189446137
31976.806640625,-123.41143610602077,-88.0682170080708
31998.33984375,-86.80063580768253,-88.0764695706961
32019.873046875,-87.50735627096364,-88.08469401925102
32041.40625,-89.84751780635634,-88.0950365151054
32062.939453125,-98.87576337208193,-88.10773788775352
32084.47265625,-91.27646562096115,-88.12113267337685
32106.005859375,-103.75265071324768,-88.13182318320656
32127.5390625,-91.0868664805881,-88.13501338410305
32149.072265625,-103.23481460236233,-88.12497448061977
32170.60546875,-90.71192873415737,-88.0956034538741
32192.138671875,-103.64863700009795,-88.0410282601136
32213.671875,-90.64738102920114,-87.9562095033203
32235.205078125,-103.45836368287458,-87.83748847006676
32256.73828125,-90.46364325623955,-87.68303544360585
32278.271484375,-103.20813537977575,-87.49315988543395
32299.8046875,-90.365001274728,-87.27045479337758
32321.337890625,-102.26635263218483,-87.01976048780382
32342.87109375,-90.09725929288247,-86.74794724264216
32364.404296875,-100.47693362966908,-86.46353047135536
32385.9375,-90.04694316854442,-86.17614549426682
32407.470703125,-97.15198176711702,-85.8959202202316
32429.00390625,-88.75031823601901,-85.63279249189804
32450.537109375,-93.60583176787617,-85.39582370828629
32472.0703125,-82.92100106029827,-85.19256125952654
32493.603515625,-90.24079483518642,-85.02849919486904
32515.13671875,-91.2218943605299,-84.90667961265217
32536.669921875,-99.85640077683047,-84.82746701780587
32558.203125,-90.9429839601615,-84.78851510066336
32579.736328125,-104.90235365787294,-84.78493100920338
32601.26953125,-90.66249165339536,-84.80962729895856
32622.802734375,-106.11469515973734,-84.85383747746368
32644.3359375,-90.67867262111149,-84.9077584981666
32665.869140625,-108.39610210378463,-84.9612736631861
32687.40234375,-90.57978875896218,-85.00470292941884
32708.935546875,-110.4268474230586,-85.02952508756204
32730.46875,-90.55894907907226,-85.02901791377893
32752.001953125,-114.25492213175545,-84.99876808279916
32773.53515625,-90.49375257133507,-84.93701197783304
32795.068359375,-119.5878098603188,-84.84478085915812
32816.6015625,-90.70771482596385,-84.72583825552391
32838.134765625,-114.20041002053162,-84.58641285681226
32859.66796875,-90.69917415833672,-84.43474546806672
32881.201171875,-102.23420261667195,-84.28048259370303
32902.734375,-89.62768505505778,-84.13396090530532
32924.267578125,-87.31237386918443,-84.00543532354587
32945.80078125,-81.99012386897641,-83.90430806507533
32967.333984375,-87.50304892591089,-83.83841640236892
32988.8671875,-88.25444492399572,-83.81343300324174
33010.400390625,-93.28203601166213,-83.83242481805105
33031.93359375,-89.47639276479502,-83.89560512540301
33053.466796875,-96.46780086495295,-84.00029934795947
33075.0,-89.68237630852964,-84.14112962328747
33096.533203125,-97.6185885088995,-84.31040699911875
33118.06640625,-89.51213953530865,-84.4987046968954
33139.599609375,-98.14102821573266,-84.69557228505442
33161.1328125,-89.49167199717866,-84.89033982787149
33182.666015625,-98.44040210455171,-85.07295392750137
33204.19921875,-89.44142071069298,-85.23478459474296
33225.732421875,-98.41413693199803,-85.3693433048444
33247.265625,-89.34530160293454,-85.47285833569254
33268.798828125,-98.40344011431108,-85.54466315057483
33290.33203125,-88.85509202508143,-85.58736649482282
33311.865234375,-97.02002182860458,-85.6067881078528
33333.3984375,-88.44428274960424,-85.61166042320407
33354.931640625,-97.47940135285732,-85.61311316278162
33376.46484375,-86.11211876644913,-85.62397314648678
33397.998046875,-83.54778573729268,-85.65792483431485
33419.53125,-85.79776019300382,-85.72858715457053
33441.064453125,-99.99710941928242,-85.8485683366394
33462.59765625,-90.41484148360468,-86.028562325975
33484.130859375,-107.93236391683936,-86.27654778791806
33505.6640625,-90.189881862638,-86.59714389795282
33527.197265625,-119.22844338181704,-86.99116656311645
33548.73046875,-90.14519795764832,-87.4554151814037
33570.263671875,-112.67886337411277,-87.98270449078206
33591.796875,-89.90658677006321,-88.56213959233023
33613.330078125,-110.21462626331633,-89.17961601585723
33634.86328125,-89.73749873744262,-89.81851186716898
33656.396484375,-109.01816114847423,-90.4605266814717
33677.9296875,-89.62186590779172,-91.08661245314397
33699.462890625,-108.56683384091221,-91.67793702307324
33720.99609375,-89.63334380807603,-92.21681890321463
33742.529296875,-107.91370087051942,-92.68757572320426
33764.0625,-89.31591032352665,-93.07723551362352
33785.595703125,-108.85419748090608,-93.37607043508044
33807.12890625,-89.08065202358259,-93.5779255279358
33828.662109375,-110.40599661269873,-93.68032962697747
33850.1953125,-88.71806816860364,-93.68439069029316
33871.728515625,-95.26470620370198,-93.59449234171437
33893.26171875,-95.33435236004166,-93.41782138915198
33914.794921875,-99.38542012835563,-93.1637665572852
33936.328125,-89.7163188757429,-92.84323595965498
33957.861328125,-98.52937228248553,-92.46794447531089
33979.39453125,-88.61183154498818,-92.04972200787766
34000.927734375,-100.82984537097224,-91.59988969480922
34022.4609375,-88.98168309228294,-91.12874387992196
34043.994140625,-103.59879424140156,-90.64517768290037
34065.52734375,-89.12839027808532,-90.1564581072333
34087.060546875,-102.56505822722826,-89.66816376349632
34108.59375,-88.83237710910382,-89.18427544499933
34130.126953125,-102.34951999506706,-88.70739995529455
34151.66015625,-88.61619011449399,-88.2390976370491
34173.193359375,-101.75523858486667,-87.78027671636036
34194.7265625,-88.30985151914912,-87.33161337165822
34216.259765625,-100.43815960892667,-86.89395563026076
34237.79296875,-87.9440654025306,-86.46867179181487
34259.326171875,-97.33535752804826,-86.05790981750381
34280.859375,-86.34805636120538,-85.66474250877981
34302.392578125,-93.18256626992104,-85.29318363236014
34323.92578125,-80.10422315681043,-84.94807158867026
34345.458984375,-83.42906830519154,-84.6348288505097
34366.9921875,-96.89657912285966,-84.35911629263134
34388.525390625,-98.81292558098735,-84.12641083100043
34410.05859375,-91.88492457190128,-83.94154176291657
34431.591796875,-101.6805455575582,-83.80822530177538
34453.125,-91.16930115622546,-83.72863771525607
34474.658203125,-104.58611389881281,-83.70306513501639
34496.19140625,-90.57663528275685,-83.72966269504397
34517.724609375,-106.27051262513841,-83.80434759833923
34539.2578125,-90.2585493180957,-83.92084063589982
34560.791015625,-107.26510726872309,-84.07085937188818
34582.32421875,-90.0393105518576,-84.2444545429796
34603.857421875,-108.69261125880993,-84.43047010371778
34625.390625,-89.83167941476384,-84.61709764599442
34646.923828125,-109.48577244259691,-84.79248838331678
34668.45703125,-89.97410820891945,-84.9453811064678
34689.990234375,-109.25254221192493,-85.06570286214605
34711.5234375,-89.89489303978654,-85.14510071576046
34733.056640625,-102.65938594015594,-85.17736771903989
34754.58984375,-89.33268222147672,-85.15873375641492
34776.123046875,-87.50288764713689,-85.0880017211319
34797.65625,-80.43230978026844,-84.966520732231
34819.189453125,-84.59240818429947,-84.79799999249705
34840.72265625,-88.6251286769155,-84.58817850228684
34862.255859375,-93.39973501510548,-84.34437630203604
34883.7890625,-89.27281757740973,-84.07496142214043
34905.322265625,-95.5997022563673,-83.78877262593484
34926.85546875,-89.32172592483778,-83.49454089044178
34948.388671875,-97.02749484030026,-83.20035216321614
34969.921875,-89.14654167581628,-82.91319029350413
34991.455078125,-97.5532967622118,-82.63859244019918
35012.98828125,-89.22932096330172,-82.38044021158245
35034.521484375,-97.78575905830309,-82.14089898415189
35056.0546875,-89.13135320137334,-81.92050610695112
35077.587890625,-97.42589374508444,-81.71839692345458
35099.12109375,-88.98116276150205,-81.53264663952882
35120.654296875,-96.26998073226184,-81.36069687341178
35142.1875,-88.65356362674851,-81.1998289540777
35163.720703125,-94.42954241114688,-81.04764221737787
35185.25390625,-88.8151521641086,-80.90249499141912
35206.787109375,-89.64499069170436,-80.76386872315113
35228.3203125,-88.1775941000054,-80.63262158410808
35249.853515625,-81.22235696156318,-80.51110647302524
35271.38671875,-76.11783879851208,-80.40313896802688
35292.919921875,-82.4347867622716,-80.31381267307847
35314.453125,-88.47470261012342,-80.24917165419409
35335.986328125,-91.20854861260355,-80.21576133941353
35357.51953125,-88.67412246981473,-80.22008946875722
35379.052734375,-94.78179448513461,-80.26803663647348
35400.5859375,-88.75885847592208,-80.36426104214675
35422.119140625,-97.01653907622622,-80.5116438454476
35443.65234375,-88.6568315695587,-80.71081983080241
35465.185546875,-98.18041470004025,-80.95983301974132
35486.71875,-88.61958739361066,-81.25394875894801
35508.251953125,-98.73386467483598,-81.58564322793373
35529.78515625,-88.72620277467766,-81.94477900565147
35551.318359375,-99.91013870622818,-82.31896219607137
35572.8515625,-88.62057438457666,-82.69406359161653
35594.384765625,-100.37783965394576,-83.05487440024577
35615.91796875,-88.4335549752732,-83.38585705375397
35637.451171875,-99.82912840986603,-83.67194429077995
35658.984375,-88.57233167250835,-83.89933561504552
35680.517578125,-99.48596604385904,-84.05623968170387
35702.05078125,-87.03290550280826,-84.13351422034913
35723.583984375,-84.53893318298041,-84.12516155945751
35745.1171875,-83.81003208162792,-84.02864722477403
35766.650390625,-92.75127065679985,-83.84502078084218
35788.18359375,-86.10437149836196,-83.57883124258178
35809.716796875,-93.09244359391734,-83.23784306971605
35831.25,-87.30075858814254,-82.83257200109767
35852.783203125,-96.03843454116662,-82.37567185235957
35874.31640625,-88.04542849218657,-81.88121305412088
35895.849609375,-97.41160312190931,-81.36390047643758
35917.3828125,-87.7197052785763,-80.83828150576309
35938.916015625,-97.42553091503098,-80.31799519388463
35960.44921875,-87.55565115035941,-79.8151096225662
35981.982421875,-97.32540272839009,-79.33958771527611
36003.515625,-87.286241516062,-78.89891210197783
36025.048828125,-97.14263296781843,-78.49788801987286
36046.58203125,-87.0140477230791,-78.13863046603923
36068.115234375,-97.0200114020842,-77.82072883621001
36089.6484375,-86.1227200116395,-77.54157002351266
36111.181640625,-95.83309800962382,-77.29679028632192
36132.71484375,-84.64571067813799,-77.08081787488807
36154.248046875,-94.46317986445794,-76.88746300254104
36175.78125,-79.31275883525768,-76.71050961014961
36197.314453125,-75.81566830366641,-76.54426460997205
36218.84765625,-80.61980524545227,-76.38402476582307
36240.380859375,-97.0914038564916,-76.22642869289189
36261.9140625,-89.6281454389004,-76.06967105842018
36283.447265625,-105.44192045744015,-75.9135671882601
36304.98046875,-91.5087517135118,-75.75946808387555
36326.513671875,-101.29435619408252,-75.610037438777
36348.046875,-91.05642957694059,-75.46891274776728
36369.580078125,-100.67302775589854,-75.3402812518589
36391.11328125,-91.23158172930027,-75.22840762843704
36412.646484375,-99.72856003122195,-75.1371535848863
36434.1796875,-91.47547035404567,-75.06952963258166
36455.712890625,-99.11778153083111,-75.0273163323337
36477.24609375,-91.88769636838403,-75.0107864709841
36498.779296875,-97.96868734247174,-75.01855142289581
36520.3125,-92.75516597643156,-75.04754501563357
36541.845703125,-96.72547560892964,-75.09314732736588
36563.37890625,-94.64263145447745,-75.1494398317732
36584.912109375,-93.38072858772587,-75.20957301450385
36606.4453125,-114.32321929034921,-75.2662187928106
36627.978515625,-88.62705603133082,-75.31207343731681
36649.51171875,-79.81493845117711,-75.340372714359
36671.044921875,-76.13703283301187,-75.34537992753046
36692.578125,-79.87942314235165,-75.3228095020056
36714.111328125,-90.79875101108462,-75.27015356122637
36735.64453125,-83.7357107378503,-75.18688621480354
36757.177734375,-95.05601063530398,-75.07452944701953
36778.7109375,-85.11993357096969,-74.93657486443082
36800.244140625,-96.75305436779956,-74.77826633929229
36821.77734375,-85.85446002570754,-74.60625895677084
36843.310546875,-96.6899751908168,-74.42817885727573
36864.84375,-86.41410408553047,-74.2521158738039
36886.376953125,-96.2977893515768,-74.08608575646895
36907.91015625,-86.80092102584379,-73.9375008963414
36929.443359375,-95.38538587352629,-73.81268766375152
36950.9765625,-87.16967315310315,-73.71648483878332
36972.509765625,-94.31452974294764,-73.65195142439465
36994.04296875,-87.39317172582913,-73.62020387686583
37015.576171875,-91.56021953341528,-73.62039309885544
37037.109375,-88.11710377545404,-73.64982115630711
37058.642578125,-89.07817615483424,-73.70418738858648
37080.17578125,-88.01188443359621,-73.77794415605551
37101.708984375,-79.0000052147695,-73.86473461433975
37123.2421875,-74.83863695866141,-73.95787919932127
37144.775390625,-76.1236154710829,-74.05087436354165
37166.30859375,-83.84410764769942,-74.13786673761146
37187.841796875,-86.75132340064143,-74.21406830086559
37209.375,-85.29532077510783,-74.27608312353647
37230.908203125,-91.69675925258821,-74.3221233832995
37252.44140625,-86.03644524393778,-74.35210109490424
37273.974609375,-93.83326303039873,-74.3675916373907
37295.5078125,-86.32806340793249,-74.37167496890999
37317.041015625,-94.92067097398217,-74.36866962735728
37338.57421875,-86.52070491203109,-74.36378252026262
37360.107421875,-95.34938212249381,-74.36270350964021
37381.640625,-86.81120240347916,-74.37117744821828
37403.173828125,-94.7748740616944,-74.39458735966
37424.70703125,-87.01772873029975,-74.43758081932312
37446.240234375,-93.9447981086735,-74.50376743518427
37467.7734375,-87.60445647694347,-74.59550899897265
37489.306640625,-91.3175522386945,-74.71381589282313
37510.83984375,-87.99027452709149,-74.85835434309588
37532.373046875,-88.35627032673456,-75.02755983484866
37553.90625,-96.07892053265448,-75.2188431837991
37575.439453125,-76.32630377495694,-75.42886811675196
37596.97265625,-72.74599368681955,-75.65387335336419
37618.505859375,-81.14856266574648,-75.8900085879252
37640.0390625,-83.75688362509993,-76.13365273713987
37661.572265625,-89.92132133739003,-76.38168444377172
37683.10546875,-85.28797316198056,-76.63167899054797
37704.638671875,-94.86111529323438,-76.8820121650556
37726.171875,-85.8691217329672,-77.13185972625635
37747.705078125,-98.24123601296976,-77.38109031690036
37769.23828125,-86.26963861987659,-77.63005921098096
37790.771484375,-101.03257917065898,-77.87931941257004
37812.3046875,-86.65632853605614,-78.1292745862889
37833.837890625,-103.95874629109609,-78.37980443620339
37855.37109375,-86.88767305533554,-78.6298969289732
37876.904296875,-105.83576206977912,-78.87732282512657
37898.4375,-87.32380168996414,-79.11838619193104
37919.970703125,-107.5424261551153,-79.3477799950766
37941.50390625,-87.74353621055526,-79.5585687941763
37963.037109375,-105.25159344085372,-79.74231148682384
37984.5703125,-89.09651962754376,-79.88932660897228
38006.103515625,-96.51098674299314,-79.98909167315733
38027.63671875,-93.27497978841643,-80.03075723753709
38049.169921875,-82.78239863080914,-80.0037466725844
38070.703125,-79.41672021874949,-79.898404688884
38092.236328125,-96.93794573811249,-79.70665224676668
38113.76953125,-83.82162526092978,-79.42260295251144
38135.302734375,-100.10483470943764,-79.04309671365931
38156.8359375,-85.50342716198587,-78.56811030383504
38178.369140625,-103.74496860842399,-78.00101136578951
38199.90234375,-86.20066007741775,-77.34863182729649
38221.435546875,-104.2017577951172,-76.62114809106698
38242.96875,-87.05798092915504,-75.83176790965096
38264.501953125,-105.6090085998736,-74.9962366969228
38286.03515625,-87.94666187639022,-74.13218825433033
38307.568359375,-106.56039215770681,-73.25837563090226
38329.1015625,-89.23900467170895,-72.39382631610755
38350.634765625,-107.45972254307785,-71.55697156284022
38372.16796875,-91.51957056025894,-70.76480193272042
38393.701171875,-106.95096357098257,-70.03209995788644
38415.234375,-95.61202497257526,-69.37079617957845
38436.767578125,-110.5426376753839,-68.78948705514672
38458.30078125,-88.80644294212411,-68.2931428461414
38479.833984375,-100.25211422889583,-67.8830213219544
38501.3671875,-73.08648061370388,-67.55678978328417
38522.900390625,-67.16685489507881,-67.30884445028983
38544.43359375,-69.52617998158703,-67.13080360402247
38565.966796875,-98.34244703737664,-67.01213989153594
38587.5,-75.70798760327799,-66.94090865982446
38609.033203125,-101.63758199409213,-66.9045236520292
38630.56640625,-78.29241901197041,-66.89052924615729
38652.099609375,-100.58240483121517,-66.88731976539796
38673.6328125,-79.35052376637849,-66.88476111387709
38695.166015625,-100.21410515820284,-66.87467772652528
38716.69921875,-80.10744204592554,-66.85117798839394
38738.232421875,-99.18480240933653,-66.81080312929629
38759.765625,-80.5387091055014,-66.75249727136887
38781.298828125,-97.35991398602582,-66.67740888569637
38802.83203125,-80.67374272822329,-66.58854550020959
38824.365234375,-95.63418261460977,-66.49031327569116
38845.8984375,-80.58628292857475,-66.38798035047456
38867.431640625,-91.22768609224961,-66.28710715609418
38888.96484375,-80.19301181008785,-66.19298795744044
38910.498046875,-88.48696738291676,-66.11014564463154
38932.03125,-79.95920649669415,-66.04191651392817
38953.564453125,-77.12303644484402,-65.99015385953959
38975.09765625,-66.75121450646076,-65.9550692850003
38996.630859375,-66.26918307712756,-65.93521950193451
39018.1640625,-74.15210000399887,-65.92763486946933
39039.697265625,-79.78755089211933,-65.9280749131868
39061.23046875,-78.69195397564157,-65.9313863767979
39082.763671875,-84.63110130309026,-65.9319317241002
39104.296875,-80.49791835476626,-65.92405098420234
39125.830078125,-85.99326516310396,-65.90251777868944
39147.36328125,-81.08062070153159,-65.86295141684472
39168.896484375,-86.49513458052748,-65.80215098903912
39190.4296875,-81.31742625975289,-65.71832409592807
39211.962890625,-86.4106671335085,-65.6111916871846
39233.49609375,-81.5345712411137,-65.48196075223436
39255.029296875,-85.34435144092605,-65.33316750297885
39276.5625,-81.47590873558121,-65.16840436404266
39298.095703125,-83.81747614534505,-64.99195370653446
39319.62890625,-81.34309370982497,-64.80835907433921
39341.162109375,-81.07176644667064,-64.6219700431265
39362.6953125,-80.55803869283424,-64.43649939177357
39384.228515625,-78.04311287778833,-64.25463074151119
39405.76171875,-81.24469800053312,-64.07771125169342
39427.294921875,-68.87824978818534,-63.90555760771058
39448.828125,-63.519273376978084,-63.736394865918854
39470.361328125,-67.35356919630405,-63.566937382260576
39491.89453125,-85.12370763765405,-63.39260982697071
39513.427734375,-78.25965315075658,-63.207895032339295
39534.9609375,-84.10646728612474,-63.006784998342916
39556.494140625,-84.74304292706901,-62.783302601007705
39578.02734375,-83.78248403023561,-62.532055103019445
39599.560546875,-89.2721737519426,-62.24877697854573
39621.09375,-84.08520808660342,-61.93081914817995
39642.626953125,-92.27748378098084,-61.57754455463673
39664.16015625,-84.42838428825873,-61.190595932538926
39685.693359375,-90.7512942603497,-60.77401024172369
39707.2265625,-84.98680414615846,-60.33416494395884
39728.759765625,-86.71503640470483,-59.87955334705461
39750.29296875,-86.01059362728265,-59.42039875038505
39771.826171875,-82.52172325177197,-58.96812919007091
39793.359375,-88.88246091949075,-58.53474531123595
39814.892578125,-77.71241853873249,-58.132122487144514
39836.42578125,-98.58266281964427,-57.77129410563748
39857.958984375,-71.69120400280615,-57.461765492401604
39879.4921875,-80.01266362743524,-57.21090700850812
39901.025390625,-59.21862614816213,-57.023470464703834
39922.55859375,-56.21678161998021,-56.901265403802874
39944.091796875,-62.28286779767834,-56.84302151246574
39965.625,-71.84065473749396,-56.844451128094924
39987.158203125,-69.52891949551324,-56.89851234651809
40008.69140625,-74.70207945778537,-56.9958595408072
40030.224609375,-72.86714173323256,-57.12545512273045
40051.7578125,-75.62727391136507,-57.2753050227474
40073.291015625,-74.68648670552435,-57.43327142973105
40094.82421875,-76.07129319359238,-57.587910449628396
40116.357421875,-75.81770852175417,-57.72927993460138
40137.890625,-76.12565845940988,-57.84966398235086
40159.423828125,-76.4617639690476,-57.94416543826468
40180.95703125,-75.83337859394476,-58.011125832463286
40202.490234375,-76.6681460692977,-58.05234300707464
40224.0234375,-75.14942178758112,-58.073069507706535
40245.556640625,-76.28795383657263,-58.08178876441916
40267.08984375,-73.9842003356226,-58.089780235340704
40288.623046875,-75.33956610504595,-58.11049808622444
40310.15625,-71.44547524607945,-58.158799745119865
40331.689453125,-72.38307900951436,-58.250070034917805
40353.22265625,-65.19236127273517,-58.39929295049448
40374.755859375,-58.305261032824944,-58.62012612439511
40396.2890625,-60.259750493498146,-58.92403246283551
40417.822265625,-74.01896023277166,-59.31951942159213
40439.35546875,-72.85187074318718,-59.81152925069786
40460.888671875,-80.53005976327636,-60.40101379566252
40482.421875,-77.58459132709712,-61.08471579522009
40503.955078125,-82.57356925157973,-61.855165870233094
40525.48828125,-79.59823154454602,-62.70089142045226
40547.021484375,-83.0850903151131,-63.606821295117406
40568.5546875,-80.32176787943791,-64.55485917429822
40590.087890625,-83.00451973932948,-65.52458976523697
40611.62109375,-80.54243405518946,-66.49407569244515
40633.154296875,-82.72314254124193,-67.44069965661666
40654.6875,-80.5126426756211,-68.34200615724944
40676.220703125,-82.27669731124575,-69.1764997046867
40697.75390625,-80.2809557321296,-69.92436167670537
40719.287109375,-81.26985449539117,-70.56805531913308
40740.8203125,-81.13505070606902,-71.09279723477579
40762.353515625,-82.18650795530132,-71.48688335394156
40783.88671875,-79.6005142910798,-71.74186710891723
40805.419921875,-81.16806764893025,-71.8525966464352
40826.953125,-74.91968677030448,-71.81712578682004
40848.486328125,-70.25361534952579,-71.6365195782663
40870.01953125,-75.88134518055493,-71.31457935706752
40891.552734375,-82.45026137867882,-70.85751404330215
40913.0859375,-78.41639188494011,-70.27358399321793
40934.619140625,-79.47275148532461,-69.57274128656584
40956.15234375,-78.84266218519431,-68.76628619615165
40977.685546875,-78.94122340629656,-67.86655423652246
40999.21875,-78.89731991198818,-66.88664216803348
41020.751953125,-77.98975654256802,-65.84017522401484
41042.28515625,-78.26323758387562,-64.74111219955871
41063.818359375,-76.8638554134339,-63.603580395855985
41085.3515625,-77.53601370177272,-62.44172915658454
41106.884765625,-75.5821666360831,-61.2695891305032
41128.41796875,-76.41922828929557,-60.10092455990201
41149.951171875,-74.02586628473084,-58.949067777858005
41171.484375,-74.90908411559242,-57.82672849129439
41193.017578125,-72.02562999994453,-56.74577498621255
41214.55078125,-71.98346762304706,-55.716989662304066
41236.083984375,-68.0973223963438,-54.74980676300086
41257.6171875,-66.14280139540229,-53.85204526540421
41279.150390625,-61.31014327289,-53.02965410568872
41300.68359375,-52.37157439939619,-52.28648977965744
41322.216796875,-52.35881204215309,-51.62414752220201
41343.75,-61.0611833438131,-51.04186651910449
41365.283203125,-66.60526003532092,-50.5365268847158
41386.81640625,-68.09165628666983,-50.102751561566194
41408.349609375,-71.07546438940201,-49.73312013672562
41429.8828125,-70.93448310714311,-49.41849424189307
41451.416015625,-73.13294422383525,-49.14844624005518
41472.94921875,-72.8462799475622,-48.91177490485419
41494.482421875,-73.02988467923811,-48.69708440057005
41516.015625,-74.14707470558847,-48.49339668001909
41537.548828125,-71.94640980059602,-48.29076297372473
41559.08203125,-75.22196317121372,-48.08083777155251
41580.615234375,-70.05614773740118,-47.85737887311253
41602.1484375,-76.40855630385742,-47.61663980652639
41623.681640625,-67.59410946144318,-47.35762610089979
41645.21484375,-77.97494823206692,-47.082194275502125
41666.748046875,-64.36280871661182,-46.794981538714595
41688.28125,-80.73277850099572,-46.50316449250096
41709.814453125,-59.43264270733425,-46.21605593311968
41731.34765625,-88.13452821544826,-45.944559392806646
41752.880859375,-49.904661083392206,-45.70051064644866
41774.4140625,-45.258969020950566,-45.49594333063443
41795.947265625,-47.95796815893849,-45.342321511199
41817.48046875,-66.62592939083616,-45.24978505631813
41839.013671875,-57.30243013249733,-45.22645377075233
41860.546875,-69.53850662719438,-45.27783336729814
41882.080078125,-61.18300504776971,-45.406360643352244
41903.61328125,-70.50825566378626,-45.611117039866485
41925.146484375,-63.47771269167461,-45.88772960703231
41946.6796875,-70.87382108468768,-46.228466944710874
41968.212890625,-64.86071237756462,-46.622525678299375
41989.74609375,-70.9638127822816,-47.056491266040425
42011.279296875,-65.66007448876287,-47.51494619140773
42032.8125,-70.82438901927596,-47.98118958544794
42054.345703125,-65.9462309320264,-48.43802564223758
42075.87890625,-70.45921625277985,-48.868574270241695
42097.412109375,-65.64792468835651,-49.25705650870647
42118.9453125,-69.61816679154563,-49.589509371284024
42140.478515625,-64.63318828065687,-49.85438979167978
42162.01171875,-67.8103990761722,-50.043034876671335
42183.544921875,-61.55632105803922,-50.149955190951644
42205.078125,-63.82013252760185,-50.172948646818305
42226.611328125,-51.63784221161821,-50.11303400810626
42248.14453125,-51.20827081629798,-49.97421427022171
42269.677734375,-60.041743948232764,-49.76309049904238
42291.2109375,-66.69938957642674,-49.48835542908388
42312.744140625,-69.47115647743405,-49.16020268575893
42334.27734375,-69.07810713791925,-48.789691516228984
42355.810546875,-73.81489393778799,-48.388108179948624
42377.34375,-69.30834245046185,-47.966363649845945
42398.876953125,-75.39849332046384,-47.53446318643773
42420.41015625,-68.89389669268584,-47.10107702388803
42441.943359375,-75.1756807474125,-46.6732333498001
42463.4765625,-67.9682993546465,-46.25614557823047
42485.009765625,-74.21708000611719,-45.853176279196774
42506.54296875,-66.59859000826734,-45.46593072189154
42528.076171875,-72.78927860633557,-45.09446446057182
42549.609375,-64.67794883308882,-44.73758230728012
42571.142578125,-70.68613798381506,-44.39320083912634
42592.67578125,-61.8489258171208,-44.058743575219026
42614.208984375,-67.49966940628406,-43.73153725812422
42635.7421875,-57.343496166828736,-43.40917924435743
42657.275390625,-61.703436507843584,-43.08984964239835
42678.80859375,-48.591017433355766,-42.77254718694224
42700.341796875,-42.05576715502325,-42.457234444228185
42721.875,-43.66605166817767,-42.14488527077063
42743.408203125,-59.35026891810116,-41.83743493052699
42764.94140625,-53.72232014743091,-41.53764035951603
42786.474609375,-64.91031518778962,-41.248864252042914
42808.0078125,-57.277039750748365,-40.97480151895745
42829.541015625,-67.69057958709676,-40.71916994406199
42851.07421875,-58.92854521420848,-40.485388384630966
42872.607421875,-69.37070804151925,-40.27626561405219
42894.140625,-59.65566300013869,-40.09372101546765
42915.673828125,-70.4235039750952,-39.93855505446743
42937.20703125,-59.68662868192344,-39.81028313354469
42958.740234375,-71.11567067547904,-39.70704147356282
42980.2734375,-59.09545519800478,-39.62556851861467
43001.806640625,-71.61160883078186,-39.56126045104376
43023.33984375,-57.82557150994462,-39.50829511716514
43044.873046875,-71.86694735735188,-39.4598153072275
43066.40625,-55.60896591738124,-39.408160108680605
43087.939453125,-70.40433858085179,-39.34513204563088
43109.47265625,-51.36472757260945,-39.26228789337852
43131.005859375,-63.50720469589359,-39.15124226364112
43152.5390625,-41.125748739069536,-39.00397504338458
43174.072265625,-38.20880859760825,-38.81313621499337
43195.60546875,-43.750466865694136,-38.572344123957606
43217.138671875,-56.80211546021273,-38.27647552382547
43238.671875,-51.81968121957106,-37.92194738062728
43260.205078125,-59.17889513465217,-37.50699119081274
43281.73828125,-54.943155954412724,-37.031920284197575
43303.271484375,-59.752343416200404,-36.499389189393426
43324.8046875,-56.43724733963127,-35.9146417041109
43346.337890625,-59.29752690744084,-35.2857410340526
43367.87109375,-56.82957701811171,-34.62377155439975
43389.404296875,-58.364608728313506,-33.94299781186697
43410.9375,-56.50591706129639,-33.26096278767003
43432.470703125,-56.983840641677716,-32.59850466810746
43454.00390625,-55.59128388784045,-31.979669883235914
43475.537109375,-55.06792471103961,-31.431500373113785
43497.0703125,-54.06071336494731,-30.983675217021695
43518.603515625,-52.267940078803626,-30.667991065693855
43540.13671875,-51.35081328988448,-30.51767223731406
43561.669921875,-48.333636233126796,-30.566509685429427
43583.203125,-46.84275124560571,-30.847837955708243
43604.736328125,-40.47561751136569,-31.393370192305362
43626.26953125,-32.022926680304096,-32.23192257443732
43647.802734375,-32.79008243063247,-33.38807050788531
43669.3359375,-44.626707087613,-34.88078866950066
43690.869140625,-45.092313806876945,-36.72213482235552
43712.40234375,-51.82411154096747,-38.91604247134927
43733.935546875,-50.055044651701294,-41.45728932498426
43755.46875,-56.646257158157674,-44.3307067537042
43777.001953125,-52.74800064105912,-47.51068978672486
43798.53515625,-59.90737291959669,-50.961057704781965
43820.068359375,-54.70908090242674,-54.63530225222884
43841.6015625,-62.792303243999626,-58.47724443814231
43863.134765625,-56.132709050456164,-62.42210257215162
43884.66796875,-65.51830172102078,-66.39795451710735
43906.201171875,-57.191953170411246,-70.32755719626891
43927.734375,-68.3936921660219,-74.13046729159888
43949.267578125,-57.92511446709651,-77.72538993234787
43970.80078125,-71.42268932828284,-81.03266804488199
43992.333984375,-58.45498278607572,-83.97681481832223
44013.8671875,-75.16598718615619,-86.48898613553908
44035.400390625,-58.80327746481764,-88.50928927321085
44056.93359375,-80.76123398438422,-89.9888288509135
44078.466796875,-58.97933544850917,-90.89140076997934


==> ISMIR-manuscript (3)/data/255_M_Ma2_Sm_Lo_H_harmlocs.csv <==
nF,nM
461.169651019593,-32.7197599247079
922.339302039186,-38.842925915193
1383.50895305878,-42.3741958250069
1844.67860407837,-50.0175534419012
2305.84825509797,-45.4790828511265
2767.01790611756,-51.9343198929745
3228.18755713715,-71.6448898780514
3689.35720815675,-58.7342748797012
4150.52685917634,-56.9260051241677
4611.69651019593,-63.6991978786525
5072.86616121553,-65.9423365038333
5534.03581223512,-67.2975553120993
5995.20546325471,-79.9526180764111
6456.37511427431,-75.6330173562338
6917.5447652939,-73.988498737609
7378.71441631349,-75.3441341834617
7839.88406733309,-76.5165173615397
8301.05371835268,-84.0677247823427
8762.22336937227,-80.4016148834379
9223.39302039186,-84.8925380001063
9684.56267141146,-84.6783811012032
10145.7323224311,-93.544509675939
10606.9019734506,-85.7077321965827
11068.0716244702,-83.8959520040759
11529.2412754898,-85.102529612676
11990.4109265094,-88.0844531778799
12451.580577529,-84.1082343514971
12912.7502285486,-82.8066892182184
13373.9198795682,-89.6656305868348
13835.0895305878,-88.5999781502361
14296.2591816074,-85.5871387929657
14757.428832627,-90.7715253360115
15218.5984836466,-88.6428755501037
15679.7681346662,-92.2799185108647
16140.9377856858,-101.553253224581
16602.1074367054,-99.9792354244683
17063.2770877249,-97.6105041663995
17524.4467387445,-93.8640600724314
17985.6163897641,-95.9084089813966
18446.7860407837,-91.3518851383576
18907.9556918033,-93.6454061471085
19369.1253428229,-91.0607571491005
19830.2949938425,-87.1770652236673
20444.3588843914,-89.9149769512274
20909.0034044912,-86.7113186132072
21373.647924591,-81.4414138736108
21838.2924446908,-64.513944302181
22302.9369647906,-120
22767.5814848904,-120
23232.2260049902,-120
23696.87052509,-120
24161.5150451898,-120
24626.1595652896,-120
25090.8040853894,-120
25555.4486054892,-120
26020.093125589,-120
26484.7376456888,-120
26949.3821657886,-120
27414.0266858884,-120
27878.6712059882,-120
28343.315726088,-120
28807.9602461878,-120
29272.6047662876,-120
29737.2492863874,-120
30201.8938064872,-120
30666.5383265871,-120
31131.1828466869,-120
31595.8273667867,-120
32060.4718868865,-120
32525.1164069863,-120
32989.7609270861,-120
33454.4054471859,-120
33919.0499672857,-120
34383.6944873855,-120
34848.3390074853,-120
35312.9835275851,-120
35777.6280476849,-120
36242.2725677847,-120
36706.9170878845,-120
37171.5616079843,-120
37636.2061280841,-120
38100.8506481839,-120
38565.4951682837,-120
39030.1396883835,-120
39494.7842084833,-120
39959.4287285831,-120
40424.0732486829,-120
40888.7177687827,-120
41353.3622888825,-120
41818.0068089823,-120
42282.6513290821,-120
42747.295849182,-120
43211.9403692818,-120
43676.5848893816,-120
44141.2294094814,-120
44605.8739295812,-120
45070.518449681,-120
45535.1629697808,-120
45999.8074898806,-120
46464.4520099804,-120
46929.0965300802,-120
47393.74105018,-120
47858.3855702798,-120
48323.0300903796,-120
48787.6746104794,-120
49252.3191305792,-120
49716.963650679,-120
50181.6081707788,-120
50646.2526908786,-120
51110.8972109784,-120
51575.5417310782,-120
52040.186251178,-120
52504.8307712778,-120
52969.4752913776,-120
53434.1198114774,-120
53898.7643315772,-120
54363.408851677,-120
54828.0533717769,-120
55292.6978918767,-120
55757.3424119765,-120
56221.9869320763,-120
56686.6314521761,-120
57151.2759722759,-120
57615.9204923757,-120
58080.5650124755,-120
58545.2095325753,-120
59009.8540526751,-120
59474.4985727749,-120
59939.1430928747,-120
60403.7876129745,-120
60868.4321330743,-120
61333.0766531741,-120
61797.7211732739,-120
62262.3656933737,-120
62727.0102134735,-120
63191.6547335733,-120
63656.2992536731,-120
64120.9437737729,-120
64585.5882938727,-120
65050.2328139725,-120
65514.8773340723,-120
65979.5218541721,-120
66444.1663742719,-120
66908.8108943718,-120
67373.4554144716,-120
67838.0999345714,-120
68302.7444546712,-120
68767.388974771,-120
69232.0334948708,-120
69696.6780149706,-120


==> ISMIR-manuscript (3)/data/255_M_Ma2_Sm_Lo_R.csv <==
f,ogR,taeR
0.0,-11.413369,-11.76631439132553
86.1328125,-15.095468,-11.831508270328895
172.265625,-18.637295,-12.026259708389517
258.3984375,-10.783361,-12.348018070968298
344.53125,-15.93478,-12.79234301078598
430.6640625,-2.4905703,-13.352657241703444
516.796875,-6.5948033,-14.01996957692035
602.9296875,-16.784695,-14.782627870289804
689.0625,-19.597866,-15.626166007613696
775.1953125,-17.35585,-16.533305956041385
861.328125,-27.339577,-17.484165136245636
947.4609375,-13.7933655,-18.45670185546924
1033.59375,-18.690187,-19.427408764908584
1119.7265625,-14.597712,-20.372238396318085
1205.859375,-11.806989,-21.267718292021428
1291.9921875,-22.025196,-22.09218872825566
1378.125,-22.123161,-22.82707610925509
1464.2578125,-33.17056,-23.45810200454643
1550.390625,-38.11431,-23.976323181150004
1636.5234375,-29.411606,-24.378902780168833
1722.65625,-19.848236,-24.669527096313544
1808.7890625,-22.824825,-24.85840545520508
1894.921875,-16.295443,-24.961820829819807
1981.0546875,-26.541042,-25.001233764446802
2067.1875,-20.184189,-25.001979026781402
2153.3203125,-14.785925,-24.991630044380212
2239.453125,-36.717648,-24.99813744227061
2325.5859375,-34.767593,-25.047871987412066
2411.71875,-24.914623,-25.163716590002977
2497.8515625,-24.496298,-25.36335508441683
2583.984375,-20.161282,-25.65789659562908
2670.1171875,-24.790867,-26.050953668508026
2756.25,-29.497433,-26.53826127553606
2842.3828125,-20.23713,-27.107884519752563
2928.515625,-25.586975,-27.741018266212404
3014.6484375,-35.882225,-28.41333554530248
3100.78125,-29.20776,-29.096797100050114
3186.9140625,-32.40202,-29.76179556384301
3273.046875,-26.126205,-30.379477756856858
3359.1796875,-37.189404,-30.92407013512597
3445.3125,-32.19371,-31.375027293588253
3531.4453125,-33.897488,-31.7188323502005
3617.578125,-30.653252,-31.950300638070868
3703.7109375,-37.17571,-32.07327291301105
3789.84375,-28.717203,-32.10062874545163
3875.9765625,-30.903057,-32.05360158961665
3962.109375,-29.148237,-31.960430327624433
4048.2421875,-26.939358,-31.85443373223758
4134.375,-36.344444,-31.77164021104797
4220.5078125,-26.6041,-31.748141716557544
4306.640625,-30.729658,-31.8173648557227
4392.7734375,-31.646833,-32.00746197274701
4478.90625,-39.458157,-32.33901938263563
4565.0390625,-37.07436,-32.823259263314675
4651.171875,-28.476831,-33.460877411739254
4737.3046875,-32.93544,-34.24161364581813
4823.4375,-40.483173,-35.144598478597416
4909.5703125,-44.7014,-36.139462808419374
4995.703125,-37.059563,-37.188141066064524
5081.8359375,-33.682686,-38.247246811262514
5167.96875,-37.003017,-39.27085708382557
5254.1015625,-38.783207,-40.21351112590149
5340.234375,-42.745533,-41.03321271753917
5426.3671875,-40.98201,-41.69422452627781
5512.5,-50.476227,-42.16945759351419
5598.6328125,-48.299507,-42.44228821273132
5684.765625,-38.196194,-42.50767575640524
5770.8984375,-45.0602,-42.372505331651695
5857.03125,-30.900845,-42.05513468427273
5943.1640625,-44.53314,-41.584181362973354
6029.296875,-37.33562,-40.99663960075267
6115.4296875,-41.560818,-40.33546275593242
6201.5625,-36.158092,-39.646783150040356
6287.6953125,-33.46584,-38.97696424094072
6373.828125,-36.035027,-38.369688780433975
6459.9609375,-38.701942,-37.86328053252566
6546.09375,-43.687935,-37.48843699145052
6632.2265625,-43.320534,-37.26651809406188
6718.359375,-33.45877,-37.20849380811019
6804.4921875,-41.231255,-37.31460499722647
6890.625,-34.837173,-37.57474081232659
6976.7578125,-39.421936,-37.96948584084489
7062.890625,-39.627785,-38.471744977620446
7149.0234375,-41.416786,-39.04881662774676
7235.15625,-48.000763,-39.66475789416406
7321.2890625,-36.355175,-40.28287047388743
7407.421875,-41.140133,-40.868133772647646
7493.5546875,-35.087868,-41.3894219667212
7579.6875,-35.751183,-41.82136319750047
7665.8203125,-42.704067,-42.145729792616216
7751.953125,-44.185265,-42.35228576940379
7838.0859375,-37.58028,-42.43905890303736
7924.21875,-42.216995,-42.41204619414993
8010.3515625,-51.98406,-42.28440060517053
8096.484375,-40.83143,-42.075180728188215
8182.6171875,-39.466713,-41.80777139071546
8268.75,-49.21189,-41.50810054783555
8354.8828125,-40.566753,-41.202785342854995
8441.015625,-45.904655,-40.91733790608578
8527.1484375,-36.191925,-40.67454999848859
8613.28125,-41.161438,-40.4931563316302
8699.4140625,-38.16659,-40.38685115170129
8785.546875,-36.35982,-40.36370364464108
8871.6796875,-36.218964,-40.42598723518449
8957.8125,-35.97961,-40.57040821359202
9043.9453125,-46.729637,-40.78869242081687
9130.078125,-47.193874,-41.068466692643824
9216.2109375,-39.645218,-41.39435567913729
9302.34375,-44.110085,-41.74920526142329
9388.4765625,-39.935852,-42.11534127807938
9474.609375,-43.84311,-42.47577631858647
9560.7421875,-43.79738,-42.815287151974005
9646.875,-36.50512,-43.1212997818988
9733.0078125,-42.127285,-43.384536755875125
9819.140625,-42.86174,-43.599400689044636
9905.2734375,-55.093437,-43.764087483203184
9991.40625,-47.812214,-43.8804410450546
10077.5390625,-50.328842,-43.95357726789128
10163.671875,-41.804367,-43.991317759331736
10249.8046875,-46.075382,-44.00348272130653
10335.9375,-40.095215,-44.001097297722
10422.0703125,-37.43479,-43.99556669401707
10508.203125,-40.395844,-43.997872804245965
10594.3359375,-43.926186,-44.017839526174605
10680.46875,-43.551643,-44.063506110095474
10766.6015625,-48.71382,-44.140638541598314
10852.734375,-46.75386,-44.252398863912276
10938.8671875,-39.33927,-44.39918219687908
11025.0,-39.33808,-44.57862159208466
11111.1328125,-43.502354,-44.78575222521178
11197.265625,-44.191765,-45.01331906942828
11283.3984375,-52.123993,-45.25220628099219
11369.53125,-57.30074,-45.4919621050698
11455.6640625,-55.89861,-45.721390131183014
11541.796875,-38.29063,-45.929176092117096
11627.9296875,-44.06568,-46.104518981119504
11714.0625,-48.04454,-46.23773593549765
11800.1953125,-39.42656,-46.32081199663537
11886.328125,-40.959824,-46.34786843235445
11972.4609375,-50.501442,-46.315526749626045
12058.59375,-47.92878,-46.22314980122781
12144.7265625,-40.02037,-46.07294646294406
12230.859375,-57.091187,-45.86993216652892
12316.9921875,-40.196312,-45.621744008544184
12403.125,-40.56771,-45.33831604176931
12489.2578125,-43.63555,-45.031427444477956
12575.390625,-44.934254,-44.714143229030526
12661.5234375,-41.821842,-44.40017360766386
12747.65625,-36.38666,-44.10318365324756
12833.7890625,-41.76611,-43.836089042838495
12919.921875,-37.762615,-43.610376052162884
13006.0546875,-63.83561,-43.435484255654
13092.1875,-44.108624,-43.31828837185685
13178.3203125,-47.824856,-43.262711320816805
13264.453125,-42.921684,-43.26949394473719
13350.5859375,-44.17775,-43.3361382836243
13436.71875,-39.840252,-43.45703126512065
13522.8515625,-47.408592,-43.62374478154254
13608.984375,-39.203278,-43.82549711335039
13695.1171875,-38.511017,-44.049750295664616
13781.25,-38.503616,-44.28290908197985
13867.3828125,-50.55065,-44.51108033076273
13953.515625,-53.53749,-44.720847482652744
14039.6484375,-44.35009,-44.90001367479856
14125.78125,-36.53566,-45.03826909226739
14211.9140625,-40.53749,-45.12774327445789
14298.046875,-38.98063,-45.16341092130237
14384.1796875,-58.455128,-45.14332970241554
14470.3125,-55.093338,-45.06869990785176
14556.4453125,-44.68273,-44.943747621925596
14642.578125,-35.412445,-44.7754445395643
14728.7109375,-45.78735,-44.57308770206292
14814.84375,-43.53388,-44.34777054272012
14900.9765625,-42.300415,-44.11178211934465
14987.109375,-44.079967,-43.877973918168756
15073.2421875,-45.18623,-43.6591330526197
15159.375,-37.92057,-43.4673972299224
15245.5078125,-48.743362,-43.31374094847679
15331.640625,-43.4689,-43.20755465782427
15417.7734375,-41.669163,-43.15632984591656
15503.90625,-41.354492,-43.16545407091111
15590.0390625,-39.95056,-43.238111669598744
15676.171875,-40.744522,-43.375278999382836
15762.3046875,-49.042374,-43.57579818451547
15848.4375,-49.551235,-43.83651079360145
15934.5703125,-42.69693,-44.152432767579135
16020.703125,-42.430225,-44.51695407011742
16106.8359375,-42.992462,-44.92205052040553
16192.96875,-50.52024,-45.35850046156302
16279.1015625,-58.42979,-45.816104548498544
16365.234375,-45.727837,-46.2839121843097
16451.3671875,-51.644306,-46.75046220748801
16537.5,-44.786377,-47.204047671956374
16623.6328125,-45.636436,-47.633014511516656
16709.765625,-50.360687,-48.02610134751059
16795.8984375,-50.784603,-48.3728227904066
16882.03125,-46.72706,-48.663891712911045
16968.1640625,-45.129704,-48.891667819851214
17054.296875,-42.885544,-49.050611311447376
17140.4296875,-48.881836,-49.13771256751324
17226.5625,-50.26593,-49.15286263624835
17312.6953125,-62.850853,-49.09912587576946
17398.828125,-46.51763,-48.98287615918175
17484.9609375,-44.99689,-48.813762113026954
17571.09375,-45.102776,-48.6044750457006
17657.2265625,-48.663116,-48.37030525776207
17743.359375,-43.88493,-48.12848761438527
17829.4921875,-46.272015,-47.89735452395068
17915.625,-44.62927,-47.6953324202417
18001.7578125,-46.1216,-47.5398349033907
18087.890625,-48.528473,-47.446120206093674
18174.0234375,-65.45339,-47.42619105092192
18260.15625,-44.903206,-47.48781992266703
18346.2890625,-53.657986,-47.633781343927026
18432.421875,-41.99192,-47.861364450798746
18518.5546875,-46.374493,-48.16222412468271
18604.6875,-44.76368,-48.52260785032531
18690.8203125,-56.276592,-48.923969621092965
18776.953125,-40.35822,-49.343953385376324
18863.0859375,-60.19272,-49.757698889239606
18949.21875,-49.83286,-50.13939470421373
19035.3515625,-49.218388,-50.46397914651949
19121.484375,-45.762665,-50.70887192875502
19207.6171875,-67.72434,-50.85560959384971
19293.75,-44.030308,-50.891257365442044
19379.8828125,-41.784584,-50.809479615317066
19466.015625,-42.151585,-50.61117052065369
19552.1484375,-52.637333,-50.30457467573488
19638.28125,-47.292217,-49.9048626795911
19724.4140625,-45.65769,-49.43316662529525
19810.546875,-68.59713,-48.915122054466984
19896.6796875,-45.74543,-48.379003116427135
19982.8125,-39.321827,-47.85357315502939
20068.9453125,-39.65878,-47.3658007323244
20155.078125,-40.6699,-46.93860865877436
20241.2109375,-47.688465,-46.58882910641122
20327.34375,-56.860565,-46.325530379772246
20413.4765625,-45.247734,-46.14886043901416
20499.609375,-43.202232,-46.049519857529766
20585.7421875,-38.53286,-46.00893457120124
20671.875,-44.825443,-46.00014940193391
20758.0078125,-46.146477,-45.989410425867106
20844.140625,-44.693447,-45.93835171074501
20930.2734375,-41.054844,-45.80665377017694
21016.40625,-47.37524,-45.55500106669403
21102.5390625,-38.42256,-45.14813731995975
21188.671875,-40.635258,-44.55780273952495
21274.8046875,-41.291004,-43.76533810675491
21360.9375,-33.980095,-42.76375724644702
21447.0703125,-36.77322,-41.55912103382403
21533.203125,-34.814457,-40.17109070304884
21619.3359375,-34.36399,-38.632592860406
21705.46875,-39.730465,-36.98858944521387
21791.6015625,-24.759491,-35.294008572696185
21877.734375,-11.972327,-33.61095216861703
21963.8671875,-29.810572,-32.0053491277571
22050.0,-32.23885,-30.5432644276307
22136.1328125,-29.810572,-29.28710201059954
22222.265625,-11.972327,-28.291950142820617
22308.3984375,-24.759491,-27.60231139832159
22394.53125,-39.730465,-27.24943571551442
22480.6640625,-34.36399,-27.24943571551442
22566.796875,-34.814457,-27.60231139832159
22652.9296875,-36.77322,-28.291950142820617
22739.0625,-33.980095,-29.28710201059954
22825.1953125,-41.291004,-30.5432644276307
22911.328125,-40.635258,-32.0053491277571
22997.4609375,-38.42256,-33.61095216861703
23083.59375,-47.37524,-35.294008572696185
23169.7265625,-41.054844,-36.98858944521387
23255.859375,-44.693447,-38.632592860406
23341.9921875,-46.146477,-40.17109070304884
23428.125,-44.825443,-41.55912103382403
23514.2578125,-38.53286,-42.76375724644702
23600.390625,-43.202232,-43.76533810675491
23686.5234375,-45.247734,-44.55780273952495
23772.65625,-56.860565,-45.14813731995975
23858.7890625,-47.688465,-45.55500106669403
23944.921875,-40.6699,-45.80665377017694
24031.0546875,-39.65878,-45.93835171074501
24117.1875,-39.321827,-45.989410425867106
24203.3203125,-45.74543,-46.00014940193391
24289.453125,-68.59713,-46.00893457120124
24375.5859375,-45.65769,-46.049519857529766
24461.71875,-47.292217,-46.14886043901416
24547.8515625,-52.637333,-46.325530379772246
24633.984375,-42.151585,-46.58882910641122
24720.1171875,-41.784584,-46.93860865877436
24806.25,-44.030308,-47.3658007323244
24892.3828125,-67.72434,-47.85357315502939
24978.515625,-45.762665,-48.379003116427135
25064.6484375,-49.218388,-48.915122054466984
25150.78125,-49.83286,-49.43316662529525
25236.9140625,-60.19272,-49.9048626795911
25323.046875,-40.35822,-50.30457467573488
25409.1796875,-56.276592,-50.61117052065369
25495.3125,-44.76368,-50.809479615317066
25581.4453125,-46.374493,-50.891257365442044
25667.578125,-41.99192,-50.85560959384971
25753.7109375,-53.657986,-50.70887192875502
25839.84375,-44.903206,-50.46397914651949
25925.9765625,-65.45339,-50.13939470421373
26012.109375,-48.528473,-49.757698889239606
26098.2421875,-46.1216,-49.343953385376324
26184.375,-44.62927,-48.923969621092965
26270.5078125,-46.272015,-48.52260785032531
26356.640625,-43.88493,-48.16222412468271
26442.7734375,-48.663116,-47.861364450798746
26528.90625,-45.102776,-47.633781343927026
26615.0390625,-44.99689,-47.48781992266703
26701.171875,-46.51763,-47.42619105092192
26787.3046875,-62.850853,-47.446120206093674
26873.4375,-50.26593,-47.5398349033907
26959.5703125,-48.881836,-47.6953324202417
27045.703125,-42.885544,-47.89735452395068
27131.8359375,-45.129704,-48.12848761438527
27217.96875,-46.72706,-48.37030525776207
27304.1015625,-50.784603,-48.6044750457006
27390.234375,-50.360687,-48.813762113026954
27476.3671875,-45.636436,-48.98287615918175
27562.5,-44.786377,-49.09912587576946
27648.6328125,-51.644306,-49.15286263624835
27734.765625,-45.727837,-49.13771256751324
27820.8984375,-58.42979,-49.050611311447376
27907.03125,-50.52024,-48.891667819851214
27993.1640625,-42.992462,-48.663891712911045
28079.296875,-42.430225,-48.3728227904066
28165.4296875,-42.69693,-48.02610134751059
28251.5625,-49.551235,-47.633014511516656
28337.6953125,-49.042374,-47.204047671956374
28423.828125,-40.744522,-46.75046220748801
28509.9609375,-39.95056,-46.2839121843097
28596.09375,-41.354492,-45.816104548498544
28682.2265625,-41.669163,-45.35850046156302
28768.359375,-43.4689,-44.92205052040553
28854.4921875,-48.743362,-44.51695407011742
28940.625,-37.92057,-44.152432767579135
29026.7578125,-45.18623,-43.83651079360145
29112.890625,-44.079967,-43.57579818451547
29199.0234375,-42.300415,-43.375278999382836
29285.15625,-43.53388,-43.238111669598744
29371.2890625,-45.78735,-43.16545407091111
29457.421875,-35.412445,-43.15632984591656
29543.5546875,-44.68273,-43.20755465782427
29629.6875,-55.093338,-43.31374094847679
29715.8203125,-58.455128,-43.4673972299224
29801.953125,-38.98063,-43.6591330526197
29888.0859375,-40.53749,-43.877973918168756
29974.21875,-36.53566,-44.11178211934465
30060.3515625,-44.35009,-44.34777054272012
30146.484375,-53.53749,-44.57308770206292
30232.6171875,-50.55065,-44.7754445395643
30318.75,-38.503616,-44.943747621925596
30404.8828125,-38.511017,-45.06869990785176
30491.015625,-39.203278,-45.14332970241554
30577.1484375,-47.408592,-45.16341092130237
30663.28125,-39.840252,-45.12774327445789
30749.4140625,-44.17775,-45.03826909226739
30835.546875,-42.921684,-44.90001367479856
30921.6796875,-47.824856,-44.720847482652744
31007.8125,-44.108624,-44.51108033076273
31093.9453125,-63.83561,-44.28290908197985
31180.078125,-37.762615,-44.049750295664616
31266.2109375,-41.76611,-43.82549711335039
31352.34375,-36.38666,-43.62374478154254
31438.4765625,-41.821842,-43.45703126512065
31524.609375,-44.934254,-43.3361382836243
31610.7421875,-43.63555,-43.26949394473719
31696.875,-40.56771,-43.262711320816805
31783.0078125,-40.196312,-43.31828837185685
31869.140625,-57.091187,-43.435484255654
31955.2734375,-40.02037,-43.610376052162884
32041.40625,-47.92878,-43.836089042838495
32127.5390625,-50.501442,-44.10318365324756
32213.671875,-40.959824,-44.40017360766386
32299.8046875,-39.42656,-44.714143229030526
32385.9375,-48.04454,-45.031427444477956
32472.0703125,-44.06568,-45.33831604176931
32558.203125,-38.29063,-45.621744008544184
32644.3359375,-55.89861,-45.86993216652892
32730.46875,-57.30074,-46.07294646294406
32816.6015625,-52.123993,-46.22314980122781
32902.734375,-44.191765,-46.315526749626045
32988.8671875,-43.502354,-46.34786843235445
33075.0,-39.33808,-46.32081199663537
33161.1328125,-39.33927,-46.23773593549765
33247.265625,-46.75386,-46.104518981119504
33333.3984375,-48.71382,-45.929176092117096
33419.53125,-43.551643,-45.721390131183014
33505.6640625,-43.926186,-45.4919621050698
33591.796875,-40.395844,-45.25220628099219
33677.9296875,-37.43479,-45.01331906942828
33764.0625,-40.095215,-44.78575222521178
33850.1953125,-46.075382,-44.57862159208466
33936.328125,-41.804367,-44.39918219687908
34022.4609375,-50.328842,-44.252398863912276
34108.59375,-47.812214,-44.140638541598314
34194.7265625,-55.093437,-44.063506110095474
34280.859375,-42.86174,-44.017839526174605
34366.9921875,-42.127285,-43.997872804245965
34453.125,-36.50512,-43.99556669401707
34539.2578125,-43.79738,-44.001097297722
34625.390625,-43.84311,-44.00348272130653
34711.5234375,-39.935852,-43.991317759331736
34797.65625,-44.110085,-43.95357726789128
34883.7890625,-39.645218,-43.8804410450546
34969.921875,-47.193874,-43.764087483203184
35056.0546875,-46.729637,-43.599400689044636
35142.1875,-35.97961,-43.384536755875125
35228.3203125,-36.218964,-43.1212997818988
35314.453125,-36.35982,-42.815287151974005
35400.5859375,-38.16659,-42.47577631858647
35486.71875,-41.161438,-42.11534127807938
35572.8515625,-36.191925,-41.74920526142329
35658.984375,-45.904655,-41.39435567913729
35745.1171875,-40.566753,-41.068466692643824
35831.25,-49.21189,-40.78869242081687
35917.3828125,-39.466713,-40.57040821359202
36003.515625,-40.83143,-40.42598723518449
36089.6484375,-51.98406,-40.36370364464108
36175.78125,-42.216995,-40.38685115170129
36261.9140625,-37.58028,-40.4931563316302
36348.046875,-44.185265,-40.67454999848859
36434.1796875,-42.704067,-40.91733790608578
36520.3125,-35.751183,-41.202785342854995
36606.4453125,-35.087868,-41.50810054783555
36692.578125,-41.140133,-41.80777139071546
36778.7109375,-36.355175,-42.075180728188215
36864.84375,-48.000763,-42.28440060517053
36950.9765625,-41.416786,-42.41204619414993
37037.109375,-39.627785,-42.43905890303736
37123.2421875,-39.421936,-42.35228576940379
37209.375,-34.837173,-42.145729792616216
37295.5078125,-41.231255,-41.82136319750047
37381.640625,-33.45877,-41.3894219667212
37467.7734375,-43.320534,-40.868133772647646
37553.90625,-43.687935,-40.28287047388743
37640.0390625,-38.701942,-39.66475789416406
37726.171875,-36.035027,-39.04881662774676
37812.3046875,-33.46584,-38.471744977620446
37898.4375,-36.158092,-37.96948584084489
37984.5703125,-41.560818,-37.57474081232659
38070.703125,-37.33562,-37.31460499722647
38156.8359375,-44.53314,-37.20849380811019
38242.96875,-30.900845,-37.26651809406188
38329.1015625,-45.0602,-37.48843699145052
38415.234375,-38.196194,-37.86328053252566
38501.3671875,-48.299507,-38.369688780433975
38587.5,-50.476227,-38.97696424094072
38673.6328125,-40.98201,-39.646783150040356
38759.765625,-42.745533,-40.33546275593242
38845.8984375,-38.783207,-40.99663960075267
38932.03125,-37.003017,-41.584181362973354
39018.1640625,-33.682686,-42.05513468427273
39104.296875,-37.059563,-42.372505331651695
39190.4296875,-44.7014,-42.50767575640524
39276.5625,-40.483173,-42.44228821273132
39362.6953125,-32.93544,-42.16945759351419
39448.828125,-28.476831,-41.69422452627781
39534.9609375,-37.07436,-41.03321271753917
39621.09375,-39.458157,-40.21351112590149
39707.2265625,-31.646833,-39.27085708382557
39793.359375,-30.729658,-38.247246811262514
39879.4921875,-26.6041,-37.188141066064524
39965.625,-36.344444,-36.139462808419374
40051.7578125,-26.939358,-35.144598478597416
40137.890625,-29.148237,-34.24161364581813
40224.0234375,-30.903057,-33.460877411739254
40310.15625,-28.717203,-32.823259263314675
40396.2890625,-37.17571,-32.33901938263563
40482.421875,-30.653252,-32.00746197274701
40568.5546875,-33.897488,-31.8173648557227
40654.6875,-32.19371,-31.748141716557544
40740.8203125,-37.189404,-31.77164021104797
40826.953125,-26.126205,-31.85443373223758
40913.0859375,-32.40202,-31.960430327624433
40999.21875,-29.20776,-32.05360158961665
41085.3515625,-35.882225,-32.10062874545163
41171.484375,-25.586975,-32.07327291301105
41257.6171875,-20.23713,-31.950300638070868
41343.75,-29.497433,-31.7188323502005
41429.8828125,-24.790867,-31.375027293588253
41516.015625,-20.161282,-30.92407013512597
41602.1484375,-24.496298,-30.379477756856858
41688.28125,-24.914623,-29.76179556384301
41774.4140625,-34.767593,-29.096797100050114
41860.546875,-36.717648,-28.41333554530248
41946.6796875,-14.785925,-27.741018266212404
42032.8125,-20.184189,-27.107884519752563
42118.9453125,-26.541042,-26.53826127553606
42205.078125,-16.295443,-26.050953668508026
42291.2109375,-22.824825,-25.65789659562908
42377.34375,-19.848236,-25.36335508441683
42463.4765625,-29.411606,-25.163716590002977
42549.609375,-38.11431,-25.047871987412066
42635.7421875,-33.17056,-24.99813744227061
42721.875,-22.123161,-24.991630044380212
42808.0078125,-22.025196,-25.001979026781402
42894.140625,-11.806989,-25.001233764446802
42980.2734375,-14.597712,-24.961820829819807
43066.40625,-18.690187,-24.85840545520508
43152.5390625,-13.7933655,-24.669527096313544
43238.671875,-27.339577,-24.378902780168833
43324.8046875,-17.35585,-23.976323181150004
43410.9375,-19.597866,-23.45810200454643
43497.0703125,-16.784695,-22.82707610925509
43583.203125,-6.5948033,-22.09218872825566
43669.3359375,-2.4905703,-21.267718292021428
43755.46875,-15.93478,-20.372238396318085
43841.6015625,-10.783361,-19.427408764908584
43927.734375,-18.637295,-18.45670185546924
44013.8671875,-15.095468,-17.484165136245636


==> ISMIR-manuscript (3)/data/25_M_Dha2_Sm_So_H.csv <==
f,ogH,taeH
0.0,-86.3916382826575,-93.55280815395727
21.533203125,-74.03717980609763,-93.39688664522342
43.06640625,-86.39520510915725,-92.93209709366268
64.599609375,-73.90261836266298,-92.16727723268082
86.1328125,-86.14621457999253,-91.1168690353185
107.666015625,-73.6498709098076,-89.80049790549104
129.19921875,-86.06460827684613,-88.24240425524208
150.732421875,-73.26371151691406,-86.47074721333696
172.265625,-85.65843861107862,-84.51680451969027
193.798828125,-72.77396269673807,-82.41409604674595
215.33203125,-85.27846820137881,-80.19746072906464
236.865234375,-72.14735461381993,-77.9021178950816
258.3984375,-84.72303585223892,-75.5627440454085
279.931640625,-71.40647754806668,-73.21259502241244
301.46484375,-84.31509123754316,-70.88270132452654
322.998046875,-70.48038065713065,-68.6011611374707
344.53125,-83.40261231521889,-66.39255162339796
366.064453125,-69.41153910340142,-64.27747430016592
387.59765625,-82.5471661774898,-62.27224515315729
409.130859375,-68.02027819257607,-60.388734663894695
430.6640625,-81.53914020839967,-58.63435743235144
452.197265625,-66.07673453871996,-57.01220572997778
473.73046875,-81.07282065497547,-55.521316352982254
495.263671875,-62.4844347329881,-54.157055735218634
516.796875,-76.02821338031247,-52.91160458458846
538.330078125,-54.50400943007984,-51.77452045018286
559.86328125,-50.22275263299627,-50.73335469555246
581.396484375,-53.77145924095343,-49.77429939200189
602.9296875,-80.63507977913434,-48.882839658673575
624.462890625,-62.626461653037225,-48.04438792693606
645.99609375,-80.10685393750411,-47.24487842098113
667.529296875,-64.72816563352677,-46.47130271688386
689.0625,-78.94411473103187,-45.712170433273016
710.595703125,-64.82738754629666,-44.95788276180989
732.12890625,-77.78254978622189,-44.20101049504349
753.662109375,-64.03103153775044,-43.43647227750167
775.1953125,-76.30116423225148,-42.66161282004401
796.728515625,-62.87570967190037,-41.87618461439559
818.26171875,-74.93077438507561,-41.08224011801697
839.794921875,-61.42930219020072,-40.28394432529275
861.328125,-73.19080065755803,-39.487320002948934
882.861328125,-59.752293814023375,-38.69993957963225
904.39453125,-71.2635531590513,-37.93057870786206
925.927734375,-57.761060939661235,-37.18884685955913
947.4609375,-68.78189728730953,-36.48481000343016
968.994140625,-55.42833244283089,-35.82861950112238
990.52734375,-66.31830441336295,-35.230159930822126
1012.060546875,-52.285285414675236,-34.69872670249194
1033.59375,-62.794800462226135,-34.242742182188465
1055.126953125,-47.631492482386975,-33.86951671502655
1076.66015625,-56.42488823967969,-33.585058549427266
1098.193359375,-38.604197955333206,-33.39393433626962
1119.7265625,-33.10754012002246,-33.29917971176344
1141.259765625,-35.54031829900937,-33.30225756316013
1162.79296875,-53.59415656963424,-33.403059993481584
1184.326171875,-45.9864361315894,-33.599948795072144
1205.859375,-60.356843833317015,-33.88982843846532
1227.392578125,-50.10579389390003,-34.26824518587261
1248.92578125,-62.96743137650156,-34.729505928257716
1270.458984375,-52.86634423841741,-35.266810682041736
1291.9921875,-65.22802837663268,-35.87239330966582
1313.525390625,-54.6859504877439,-36.53766587827653
1335.05859375,-66.46216418429708,-37.25336306509275
1356.591796875,-56.11552300128455,-38.00968407544211
1378.125,-67.58163461192537,-38.79643058024901
1399.658203125,-57.133475825253925,-39.60314013012477
1421.19140625,-68.20201493800494,-40.41921529948273
1442.724609375,-57.91686309722234,-41.2340494061699
1464.2578125,-68.68528112989208,-42.037150006004964
1485.791015625,-58.391993753657616,-42.8182614610795
1507.32421875,-68.67694516567884,-43.5674877276911
1528.857421875,-58.6428186410595,-44.27541612397679
1550.390625,-68.4973501507071,-44.933242254456054
1571.923828125,-58.41814435110095,-45.53289553813407
1593.45703125,-67.62336178987738,-46.067163968281896
1614.990234375,-57.264892247242834,-46.52981589176575
1636.5234375,-64.95179705189216,-46.91571580246869
1658.056640625,-52.69537426997516,-47.220930463652905
1679.58984375,-48.851734400744846,-47.44282116868988
1701.123046875,-52.85211569916591,-47.58011766922689
1722.65625,-68.8198073488127,-47.63296928226466
1744.189453125,-64.33122727751851,-47.60296895496111
1765.72265625,-74.17812618499477,-47.4931466232925
1787.255859375,-64.87705050656213,-47.30792903532492
1808.7890625,-73.99348919357853,-47.05306429178884
1830.322265625,-64.36850578029947,-46.7355106400106
1851.85546875,-73.01756228425856,-46.363290482530545
1873.388671875,-63.913517836026976,-45.9453120589231
1894.921875,-72.14562357584427,-45.49116275162923
1916.455078125,-63.419507840776994,-45.01087937458156
1937.98828125,-71.28044403012072,-44.51470204929788
1959.521484375,-62.798600446114996,-44.01281928518639
1981.0546875,-70.20627238487872,-43.515112597314534
2002.587890625,-62.03546198933464,-43.030909367672905
2024.12109375,-68.91955754514665,-42.56875265325821
2045.654296875,-61.0326970122151,-42.136196252785055
2067.1875,-67.2778968735292,-41.73963256967138
2088.720703125,-59.70481984359017,-41.384159677824535
2110.25390625,-65.37820010844337,-41.073492552913024
2131.787109375,-57.583495890103784,-40.80992173604683
2153.3203125,-62.353669564146436,-40.59432082362291
2174.853515625,-54.184096447955795,-40.42620221115038
2196.38671875,-57.35877820630711,-40.30381855073208
2217.919921875,-46.654384644257334,-40.22430550357109
2239.453125,-40.05341952410732,-40.18385966924255
2260.986328125,-41.70576977150519,-40.17794413369408
2282.51953125,-54.92963000432298,-40.20151296737409
2304.052734375,-54.0160874235515,-40.24924527751209
2325.5859375,-61.86960659005025,-40.31577911017709
2347.119140625,-59.049320927695824,-40.39593562401666
2368.65234375,-65.3736349332526,-40.484924513248316
2390.185546875,-62.26146456578528,-40.578522616440445
2411.71875,-67.7960362828934,-40.67321896419106
2433.251953125,-64.24197495066363,-40.766321129923256
2454.78515625,-69.25489917775624,-40.85601957631819
2476.318359375,-65.40953189016841,-40.941408647596376
2497.8515625,-70.16435200893689,-41.022464851043694
2519.384765625,-65.8031750365888,-41.09998500453525
2540.91796875,-70.30300192001782,-41.17548860834538
2562.451171875,-65.65684260786296,-41.25109034514384
2583.984375,-69.8435182928236,-41.32934984974678
2605.517578125,-64.97751146726257,-41.41310676352886
2627.05078125,-68.69487923374676,-41.50530955942601
2648.583984375,-63.79820211729585,-41.608846674412646
2670.1171875,-67.04438956603967,-41.7263881204955
2691.650390625,-61.752223188207154,-41.86024498665765
2713.18359375,-64.2587587921548,-42.01225313627169
2734.716796875,-58.35903489706682,-42.183686007856394
2756.25,-59.3062916991758,-42.375199816199974
2777.783203125,-51.24052925757316,-42.58681271039657
2799.31640625,-43.733911953157175,-42.81791766551635
2820.849609375,-44.834734146572124,-43.06732715675416
2842.3828125,-56.2667922182119,-43.33334607663288
2863.916015625,-58.25076281329006,-43.61386798668932
2885.44921875,-63.60302401421271,-43.9064887123888
2906.982421875,-64.07615347179404,-44.20863054556237
2928.515625,-67.86125724497478,-44.517669946065496
2950.048828125,-68.21731278104475,-44.83106164745389
2971.58203125,-71.0690239969555,-45.14645246374988
2993.115234375,-71.64578388756405,-45.46177883940952
3014.6484375,-73.82236181619513,-45.7753432376054
3036.181640625,-75.01529624384534,-46.08586576218903
3057.71484375,-76.61909373348313,-46.39250888284893
3079.248046875,-78.46280630974269,-46.69487469900428
3100.78125,-79.92530396509129,-46.99297574954669
3122.314453125,-81.8476545803733,-47.287181866661044
3143.84765625,-84.54756623022298,-47.57814690150625
3165.380859375,-83.1495082513733,-47.8667202456255
3186.9140625,-93.7877255021269,-48.15384887572292
3208.447265625,-80.22728536009245,-48.4404761181986
3229.98046875,-85.65692617798196,-48.72744343932449
3251.513671875,-75.49213059965402,-49.015401312649985
3273.046875,-76.07709594423801,-49.30473461259956
3294.580078125,-70.41402391778885,-49.59550706687325
3316.11328125,-68.60590942993106,-49.88742812210019
3337.646484375,-61.305957428818324,-50.17984420367989
3359.1796875,-52.00275864620613,-50.471754859314004
3380.712890625,-51.52316666756242,-50.76185275064465
3402.24609375,-60.288924959973265,-51.04858498522893
3423.779296875,-64.89142143065098,-51.330231945950125
3445.3125,-66.44574421565747,-51.60499865408434
3466.845703125,-69.89077577831715,-51.87111286158292
3488.37890625,-69.73325858321292,-52.12692355880903
3509.912109375,-72.8045011410796,-52.37099343931604
3531.4453125,-71.80396860167203,-52.602179096878494
3552.978515625,-75.00415232288503,-52.819693334801855
3574.51171875,-73.35983723165393,-53.02314491594133
3596.044921875,-76.97617265078114,-53.21255232697521
3617.578125,-74.75613119482914,-53.38832960842457
3639.111328125,-78.72762752882561,-53.55124393502894
3660.64453125,-76.12312107154135,-53.702346331885906
3682.177734375,-80.3609800616475,-53.842878587473955
3703.7109375,-77.55072318589308,-53.9741609820993
3725.244140625,-82.07732464448094,-54.09746680076201
3746.77734375,-79.43819312494227,-54.21389066352922
3768.310546875,-83.52289408937833,-54.324218418461285
3789.84375,-82.37976393664184,-54.428806653500395
3811.376953125,-83.1313678591533,-54.5274797661738
3832.91015625,-92.85089323822946,-54.61945197711966
3854.443359375,-78.51876629552038,-54.703280701609614
3875.9765625,-79.87884086275879,-54.77685634092189
3897.509765625,-68.0126277604422,-54.83743188172116
3919.04296875,-57.927527969887294,-54.88169377354154
3940.576171875,-56.22728645765273,-54.90587348334006
3962.109375,-63.53492690391366,-54.90589700302684
3983.642578125,-68.31181375186833,-54.87756751689504
4005.17578125,-68.30014143412541,-54.81677452654971
4026.708984375,-71.6626310582455,-54.7197210810858
4048.2421875,-70.08611915670693,-54.583159458821484
4069.775390625,-73.34313119788291,-54.40462476726755
4091.30859375,-70.99748023430026,-54.18265552419374
4112.841796875,-74.17203806925976,-53.916990386220256
4134.375,-71.3948845947785,-53.60873080960463
4155.908203125,-74.60712084274924,-53.260460543093124
4177.44140625,-71.5312439968113,-52.876314422697575
4198.974609375,-74.53113685286529,-52.46199089816911
4220.5078125,-71.28622386615521,-52.0247049861141
4242.041015625,-74.21551218638947,-51.57308081459642
4263.57421875,-70.7832566806701,-51.116985487012876
4285.107421875,-73.50504131793161,-50.667308531520334
4306.640625,-69.89454068487397,-50.235693598672064
4328.173828125,-72.46289433098393,-49.83423121207373
4349.70703125,-68.62823772247918,-49.47512316369597
4371.240234375,-70.40514253394886,-49.17033049186997
4392.7734375,-66.32815025625037,-48.93121782102163
4414.306640625,-67.16332028130738,-48.76820713639574
4435.83984375,-62.17496907624607,-48.690453798448765
4457.373046875,-60.44604427741589,-48.70555678073747
4478.90625,-49.779695292376275,-48.819313778470324
4500.439453125,-49.42380252232789,-49.03553004318984
4521.97265625,-57.86549238941116,-49.35588763446982
4543.505859375,-65.79418553919201,-49.779879341648716
4565.0390625,-66.3720982431808,-50.30480892970972
4586.572265625,-71.19431454360362,-50.92585672288935
4608.10546875,-70.47158038415836,-51.636206978275396
4629.638671875,-75.26861152197043,-52.42723113590765
4651.171875,-73.49523556750545,-53.28871896797868
4672.705078125,-78.08334425882717,-54.20914797866515
4694.23828125,-75.40539292101563,-55.17598019929527
4715.771484375,-80.61376489986053,-56.17597482934591
4737.3046875,-76.96966869298915,-57.19550501525611
4758.837890625,-82.32173939435104,-58.220867433064
4780.37109375,-77.87455345120487,-59.2385742182921
4801.904296875,-83.97122556109895,-60.23561811385004
4823.4375,-78.46754393167834,-61.199703409007014
4844.970703125,-85.08735443774195,-62.11943722710399
4866.50390625,-78.49931476169915,-62.98447788117228
4888.037109375,-86.19334831567318,-63.78563924210373
4909.5703125,-78.39495614473172,-64.51495223890099
4931.103515625,-86.34582266769883,-65.1656866244067
4952.63671875,-77.43769831163601,-65.73233789211498
4974.169921875,-87.12890405562412,-66.21058563442126
4995.703125,-76.31631636181714,-66.59723062337575
5017.236328125,-81.49191276425793,-66.89011842761849
5038.76953125,-69.05831506414602,-67.08805743434962
5060.302734375,-69.03647181166633,-67.190738729214
5081.8359375,-76.94568585572154,-67.19866443135467
5103.369140625,-99.87632401999136,-67.11308984061208
5124.90234375,-83.4942537345976,-66.93598320449195
5146.435546875,-98.74194387079756,-66.67000514624786
5167.96875,-82.08900579052786,-66.31850791609742
5189.501953125,-99.46479151995737,-65.88555274533326
5211.03515625,-80.91303678325704,-65.37594180844154
5232.568359375,-99.65367603124884,-64.79525973641003
5254.1015625,-79.87047779508495,-64.14991836926609
5275.634765625,-97.53979964576047,-63.44719756551429
5297.16796875,-78.84609195655872,-62.69527445818838
5318.701171875,-95.43659782236497,-61.90323359578503
5340.234375,-77.6970255637631,-61.081050939932275
5361.767578125,-93.03367139022139,-60.23954569251284
5383.30078125,-76.38751439658287,-59.39029534973814
5404.833984375,-90.38063434939124,-58.54551116232834
5426.3671875,-74.80357351963002,-57.71787323204636
5447.900390625,-87.254166406775,-56.920326691765396
5469.43359375,-72.98793264475276,-56.16584268446424
5490.966796875,-83.08104608718025,-55.46715005629182
5512.5,-70.30595140670353,-54.83644569128846
5534.033203125,-77.76589679015156,-54.285093128698314
5555.56640625,-65.72820257947751,-53.82332041912114
5577.099609375,-70.2579640733156,-53.45992901220107
5598.6328125,-54.62068412496121,-53.2020257677852
5620.166015625,-52.701659976518,-53.05478991193248
5641.69921875,-59.11791828850664,-53.021285914043915
5663.232421875,-72.08074046249591,-53.10233186541721
5684.765625,-68.24404889219616,-53.2964310441087
5706.298828125,-76.15227779079987,-53.59977203307687
5727.83203125,-72.53162772828628,-54.00630011726962
5749.365234375,-79.30542435217737,-54.50785983723218
5770.8984375,-75.93398157289863,-55.094405650638656
5792.431640625,-80.99483198116195,-55.75427478350578
5813.96484375,-78.49670821437076,-56.47451367378516
5835.498046875,-82.55444206498429,-57.2412470485464
5857.03125,-80.89247562239507,-58.04007674576116
5878.564453125,-83.556401448956,-58.856495987583706
5900.09765625,-82.94572078833465,-59.67630400515824
5921.630859375,-84.51030373561566,-60.4860057492732
5943.1640625,-84.94160340622042,-61.27318191095139
5964.697265625,-85.24968867359789,-62.026815605168544
5986.23046875,-86.78664465650618,-62.73756379328774
6007.763671875,-86.1911980664926,-63.39796376157374
6029.296875,-88.47375201715447,-64.0025676359063
6050.830078125,-87.18318760899216,-64.54800087823982
6072.36328125,-88.9970186723161,-65.0329438457876
6093.896484375,-89.41565651591391,-65.45803865857665
6115.4296875,-83.96590473495789,-65.82572667271674
6136.962890625,-90.37664175775919,-66.1400246585513
6158.49609375,-71.9685094554793,-66.40625020968842
6180.029296875,-67.68604391114144,-66.63070885334484
6201.5625,-73.17406541738109,-66.82035670984186
6223.095703125,-82.69741978816609,-66.9824533015832
6244.62890625,-80.52853987450847,-67.1242192109371
6266.162109375,-84.02230311997526,-67.25251273430908
6287.6953125,-83.08912736275748,-67.37353850890716
6309.228515625,-85.47052465583619,-67.49259936055195
6330.76171875,-85.13287099621357,-67.61390042225878
6352.294921875,-86.04546324817039,-67.74041201240556
6373.828125,-86.37784586213031,-67.87379496223129
6395.361328125,-86.47385653370148,-68.01438917920746
6416.89453125,-87.16712974155055,-68.16126336284262
6438.427734375,-86.72549757500266,-68.31232108677298
6459.9609375,-87.45588981600197,-68.4644560498446
6481.494140625,-86.99863580401208,-68.61374728789403
6503.02734375,-87.49626914279304,-68.75568361485463
6524.560546875,-87.15947849467682,-68.88540558952988
6546.09375,-87.00240888352667,-68.99795291806336
6567.626953125,-87.46958940662509,-69.08850540784928
6589.16015625,-86.12235971625829,-69.15260636331884
6610.693359375,-87.54992116281272,-69.18635860702855
6632.2265625,-84.3637926779642,-69.18658504528315
6653.759765625,-87.365718133418,-69.15094777989975
6675.29296875,-80.92066680419072,-69.0780220846968
6696.826171875,-86.15103260956971,-68.96732399496926
6718.359375,-71.7440327957946,-68.81929267500455
6739.892578125,-69.65498907246966,-68.63523100969034
6761.42578125,-74.38807554846801,-68.41720989743301
6782.958984375,-91.40024227585937,-68.16794340346581
6804.4921875,-85.10942104480151,-67.89064318517498
6826.025390625,-90.1921959881885,-67.58886136765457
6847.55859375,-88.1175062387244,-67.26633129767981
6869.091796875,-89.4304837608467,-66.92681533435808
6890.625,-89.98994984518305,-66.57396806882139
6912.158203125,-89.67349302983315,-66.21122215316205
6933.69140625,-89.55869619004102,-65.84170233305139
6955.224609375,-89.61838926078991,-65.46817141078007
6976.7578125,-88.66390319311205,-65.09300982155783
6998.291015625,-89.9140669205285,-64.71822839999878
7019.82421875,-87.15867327525802,-64.34551186240762
7041.357421875,-89.91797502986452,-63.97628864665816
7062.890625,-85.60629520081059,-63.6118211383714
7084.423828125,-90.34164722224641,-63.25330905796551
7105.95703125,-83.56251913763616,-62.90199795653152
7127.490234375,-90.6225603334669,-62.55928441473405
7149.0234375,-81.4489424220755,-62.22680967782182
7170.556640625,-92.63189699127886,-61.906534084534144
7192.08984375,-78.0469139247049,-61.60078572515387
7213.623046875,-92.95371685774197,-61.31227823662624
7235.15625,-73.82203736063033,-61.04409443149477
7256.689453125,-95.63815150764513,-60.799634465994345
7278.22265625,-63.013128082737126,-60.58252937227558
7299.755859375,-59.256662571331034,-60.396522895074085
7321.2890625,-63.634045613527285,-60.245326568284945
7342.822265625,-88.70080448910248,-60.13245473147785
7364.35546875,-73.2162198503685,-60.06104762137748
7385.888671875,-88.1994693001514,-60.033691696332816
7407.421875,-77.51292405137953,-60.05224690143545
7428.955078125,-88.59514517774774,-60.11769062122089
7450.48828125,-80.37633189598176,-60.22998758526532
7472.021484375,-88.78235675928605,-60.38799400614443
7493.5546875,-82.334273476097,-60.58940278235699
7515.087890625,-89.02351321241163,-60.830734758640574
7536.62109375,-84.0466736700327,-61.107378891510166
7558.154296875,-88.96043322265385,-61.413681824489856
7579.6875,-85.27686565696652,-61.74308495249917
7601.220703125,-88.99642157596674,-62.08830467085039
7622.75390625,-86.12191584771224,-62.44154928325648
7644.287109375,-88.97132839709496,-62.79476410013304
7665.8203125,-86.4057905921278,-63.13989469542485
7687.353515625,-88.77339620514618,-63.46915719113899
7708.88671875,-85.88677391436897,-63.77530386508219
7730.419921875,-88.6100087900762,-64.05187236446564
7751.953125,-84.41316972410549,-64.29340736368356
7773.486328125,-87.29972405563618,-64.49564460786593
7795.01953125,-80.78190517532774,-64.65564888632397
7816.552734375,-83.40785761961418,-64.77189950796487
7838.0859375,-72.5652794189604,-64.84431920855786
7859.619140625,-66.35910173508664,-64.8742449946358
7881.15234375,-68.48865798411217,-64.8643420964669
7902.685546875,-82.12348044293819,-64.81846483313356
7924.21875,-77.9915679361041,-64.74147065753401
7945.751953125,-86.02927753454927,-64.63899582676261
7967.28515625,-82.4213307864031,-64.5172029260622
7988.818359375,-87.97296340433559,-64.38251177361033
8010.3515625,-84.46017120616517,-64.24132598353222
8031.884765625,-88.30347352784891,-64.09976762730767
8053.41796875,-85.72358971283003,-63.96343199960374
8074.951171875,-88.78078007909019,-63.83717348340123
8096.484375,-86.48354039140284,-63.72493196952213
8118.017578125,-88.85475600216104,-63.629607291950386
8139.55078125,-86.78919960504594,-63.5529867898924
8161.083984375,-88.83068923330302,-63.49572851536078
8182.6171875,-86.52659268404004,-63.457399898307514
8204.150390625,-88.72739690993996,-63.43656899291888
8225.68359375,-85.68644712003857,-63.430942890757215
8247.216796875,-88.49784166313252,-63.437545623767164
8268.75,-84.37575110585226,-63.45292600395197
8290.283203125,-88.00244398144542,-63.47338444882023
8311.81640625,-81.972037215421,-63.49520699083392
8333.349609375,-86.21204161088819,-63.514894406225665
8354.8828125,-77.97344094669576,-63.52937473565622
8376.416015625,-82.37032694742378,-63.53618838839135
8397.94921875,-69.14619322276629,-63.533636476192974
8419.482421875,-63.00836444620668,-63.52088493954532
8441.015625,-65.10738148723019,-63.498019310841684
8462.548828125,-80.50518514172578,-63.46604749228189
8484.08203125,-76.27291029268584,-63.42685058362403
8505.615234375,-87.78242268274279,-63.383084443682236
8527.1484375,-80.40961111567208,-63.33803717724785
8548.681640625,-89.59950813039669,-63.29544998081591
8570.21484375,-83.07041596787101,-63.25931064447055
8591.748046875,-89.90880258687872,-63.23363040089908
8613.28125,-84.60514168594486,-63.222215666797375
8634.814453125,-89.69445359144697,-63.228446495015206
8656.34765625,-85.75462210611579,-63.25507323493325
8677.880859375,-89.71609003762431,-63.30404200078039
8699.4140625,-86.37123543700952,-63.376358118770256
8720.947265625,-89.64232742339408,-63.47199483645042
8742.48046875,-86.66356477490982,-63.58985232676047
8764.013671875,-89.30307299870407,-63.727769518249964
8785.546875,-86.3983087790897,-63.88258865728951
8807.080078125,-88.53359126444384,-64.05026988947013
8828.61328125,-85.63083990055003,-64.22605066662943
8850.146484375,-87.67393317294398,-64.40464256674193
8871.6796875,-83.72124081575032,-64.58045626649893
8893.212890625,-86.08976373612177,-64.74784402206082
8914.74609375,-80.43259171710582,-64.90134815995
8936.279296875,-83.03446088818824,-65.03594379826433
8957.8125,-72.46977721928181,-65.14726432034875
8979.345703125,-65.80526944573317,-65.2317989913952
9000.87890625,-67.754714284116,-65.28705349732932
9022.412109375,-81.96159467032547,-65.31166602292595
9043.9453125,-79.62554234092093,-65.30547367816914
9065.478515625,-88.1977135178565,-65.2695265167406
9087.01171875,-83.80493015822944,-65.20604894469062
9108.544921875,-91.41781152920586,-65.11835086184969
9130.078125,-85.82356124502274,-65.01069328547932
9151.611328125,-93.5035673411583,-64.88811535473205
9173.14453125,-87.01015539432026,-64.75623139904927
9194.677734375,-94.61459688111466,-64.62100808610747
9216.2109375,-87.73257197855335,-64.48853248122217
9237.744140625,-95.06684130727004,-64.36478211279518
9259.27734375,-87.91940177517606,-64.25540783850026
9280.810546875,-95.4680723393293,-64.1655394643409
9302.34375,-87.68582199994137,-64.09962273113047
9323.876953125,-95.52322394412853,-64.0612945231758
9345.41015625,-86.879549336146,-64.05330106620654
9366.943359375,-94.82161860287833,-64.07746157655797
9388.4765625,-85.5518007050807,-64.13467742264592
9410.009765625,-93.74111694515067,-64.22498448863308
9431.54296875,-83.12659719515992,-64.34764421250665
9453.076171875,-90.15632832677309,-64.5012668216704
9474.609375,-79.96130335705892,-64.68395870920632
9496.142578125,-85.24903369571638,-64.89348476410059
9517.67578125,-71.40220656255133,-65.12743584598516
9539.208984375,-65.10572608959298,-65.38339150953705
9560.7421875,-66.08143008215538,-65.65906853743358
9582.275390625,-76.88597094093461,-65.95244680706611
9603.80859375,-78.40526595583015,-66.26186544138811
9625.341796875,-82.22872165030532,-66.58608400038611
9646.875,-83.2879493633333,-66.92430555861003
9668.408203125,-84.9104666903662,-67.27616077282153
9689.94140625,-86.00316983955092,-67.64165434983548
9711.474609375,-86.37851804898447,-68.02107755303288
9733.0078125,-87.63354894925995,-68.41489241566245
9754.541015625,-87.1617692853312,-68.82359504899992
9776.07421875,-89.18580424797584,-69.24756674887875
9797.607421875,-87.78535498133691,-69.68692244137755
9819.140625,-90.19501524202937,-70.14136631899399
9840.673828125,-88.16309967422308,-70.61006428168844
9862.20703125,-90.8590587702503,-71.09154202099268
9883.740234375,-88.39164707081801,-71.583616306946
9905.2734375,-91.12508054911439,-72.08336532090209
9926.806640625,-88.47201407951636,-72.58714180998565
9948.33984375,-91.33007820799756,-73.09063052823392
9969.873046875,-88.37636127717163,-73.58894899615836
9991.40625,-90.94631335595224,-74.07678818314598
10012.939453125,-87.95032842293278,-74.54858742528045
10034.47265625,-89.19351470663175,-74.99873585848941
10056.005859375,-86.21851701442556,-75.4217909847821
10077.5390625,-84.10864680962315,-75.81270379088704
10099.072265625,-76.26866340610063,-76.16703917374176
10120.60546875,-79.50401041512073,-76.48118033887393
10142.138671875,-102.20538922754426,-76.75250633903772
10163.671875,-92.15205002155969,-76.97953299432847
10185.205078125,-95.15888005634766,-77.16200903428101
10206.73828125,-96.6928873489444,-77.30096135231433
10228.271484375,-93.58651601945247,-77.39868566431299
10249.8046875,-97.78304706410233,-77.45868149787071
10271.337890625,-93.21723486431934,-77.48553317511144
10292.87109375,-98.67444887925706,-77.48474115168085
10314.404296875,-92.87068347210882,-77.46251059938908
10335.9375,-98.96126051185308,-77.42550633939429
10357.470703125,-92.63299736427368,-77.38058503020072
10379.00390625,-98.94581879579363,-77.33451679378197
10400.537109375,-92.59400756923029,-77.29370915285506
10422.0703125,-99.08247520799469,-77.26394621092942
10443.603515625,-92.62860429178474,-77.25015542403298
10465.13671875,-99.29310839590607,-77.25621311116087
10486.669921875,-92.64967215701832,-77.28479808322881
10508.203125,-99.35889277335752,-77.33730052047635
10529.736328125,-92.07352142415091,-77.4137906038277
10551.26953125,-96.88635329357263,-77.51304853453931
10572.802734375,-92.35435557909996,-77.63265459997912
10594.3359375,-92.10247730548718,-77.76913500955358
10615.869140625,-96.27887986036556,-77.91815648067782
10637.40234375,-85.29360427680365,-78.0747601389831
10658.935546875,-77.7169552620773,-78.23362333295395
10680.46875,-77.15827177774474,-78.3893365524101
10702.001953125,-85.52486369601934,-78.53668185715348
10723.53515625,-90.09726284611985,-78.67089911014364
10745.068359375,-89.76388049189302,-78.7879268787667
10766.6015625,-90.80104015125542,-78.88460609397217
10788.134765625,-89.87990668036774,-78.95883638292835
10809.66796875,-93.23199010571967,-79.00967732851326
10831.201171875,-91.05841890909515,-79.03738964423485
10852.734375,-93.9515468075989,-79.04341425115548
10874.267578125,-91.35154136060754,-79.03029035510363
10895.80078125,-94.63243204766943,-79.00151669227978
10917.333984375,-91.6575829865611,-78.96136298483134
10938.8671875,-94.72490365067281,-78.91464117956957
10960.400390625,-91.78555009444815,-78.86644810354598
10981.93359375,-94.77467633756974,-78.82189265346364
11003.466796875,-92.06601258585366,-78.78582146408507
11025.0,-94.41448044391254,-78.76255712866873
11046.533203125,-92.37549062139203,-78.75566246179636
11068.06640625,-94.03599130989917,-78.76774302727837
11089.599609375,-92.50172645421819,-78.80029826134677
11111.1328125,-93.02881194604396,-78.85362909614184
11132.666015625,-92.84449398096754,-78.9268071500423
11154.19921875,-90.133959408091,-79.01770744070888
11175.732421875,-91.07769567444727,-79.12310334941422
11197.265625,-84.79603021140332,-79.23881938373567
11218.798828125,-77.91177555631856,-79.3599343110881
11240.33203125,-79.19055609284698,-79.4810246195035
11261.865234375,-86.09810474247564,-79.5964361390082
11283.3984375,-98.97392138519179,-79.70057013733944
11304.931640625,-89.19751644880375,-79.78816936827435
11326.46484375,-107.3647364048584,-79.85458944619285
11347.998046875,-89.84618106423379,-79.89604155678495
11369.53125,-117.09589369370688,-79.90979386385857
11391.064453125,-90.47646282302385,-79.89432097265447
11412.59765625,-112.08271297130551,-79.849393364385
11434.130859375,-90.48395505551665,-79.7761016997766
11455.6640625,-109.71962348876181,-79.67681415368456
11477.197265625,-90.55173216027727,-79.55506832567079
11498.73046875,-108.66094545907562,-79.41540260304797
11520.263671875,-90.59796109157499,-79.26313496496972
11541.796875,-108.2337394672998,-79.10409995026717
11563.330078125,-90.5593549509732,-78.94435672739606
11584.86328125,-108.31869429473994,-78.78988278666651
11606.396484375,-90.27724895975078,-78.64626863852584
11627.9296875,-111.13439965088412,-78.51842899819522
11649.462890625,-89.8792930471094,-78.41034525572005
11670.99609375,-111.90382350946096,-78.32485259973053
11692.529296875,-89.40239558180389,-78.26348304894464
11714.0625,-115.20175653394783,-78.22637294841104
11735.595703125,-87.65165964280644,-78.21224033829891
11757.12890625,-106.96315997973487,-78.21843415583578
11778.662109375,-82.3659659528442,-78.24105365588476
11800.1953125,-81.93257533020083,-78.27513291029584
11821.728515625,-88.32132538062109,-78.31488194694472
11843.26171875,-91.21659469090545,-78.35397318256081
11864.794921875,-91.29031199295144,-78.38585943684427
11886.328125,-97.27046309697178,-78.40410811082278
11907.861328125,-91.87792253844373,-78.40273515953866
11929.39453125,-98.27163065706375,-78.37652234077197
11950.927734375,-91.49914815411363,-78.32130189066208
11972.4609375,-99.86069669863411,-78.23419423628445
11993.994140625,-91.37827649644714,-78.1137865375016
12015.52734375,-100.5342101480326,-77.96024265245303
12037.060546875,-91.12069500374747,-77.77533840818586
12058.59375,-101.39355687288517,-77.56241967061246
12080.126953125,-90.72166691676406,-77.32628446960415
12101.66015625,-102.19792382964562,-77.07299416061208
12123.193359375,-90.14407611071479,-76.80962210954915
12144.7265625,-103.47637538086937,-76.54395149849505
12166.259765625,-89.52032186078566,-76.28413641046441
12187.79296875,-105.46455901332945,-76.03834223280232
12209.326171875,-88.60029943449703,-75.8143825245231
12230.859375,-104.12576945793528,-75.61936976475586
12252.392578125,-86.81596088742911,-75.45939682002856
12273.92578125,-102.25438819839465,-75.33926456202015
12295.458984375,-83.7477146855054,-75.26226890018242
12316.9921875,-89.8225297664338,-75.2300576686768
12338.525390625,-75.45282714976678,-75.24256446065395
12360.05859375,-74.60712329902918,-75.29802279753545
12381.591796875,-84.5956823957603,-75.39306013743442
12403.125,-87.89939851440876,-75.52286735536715
12424.658203125,-93.42757644049769,-75.68143565866154
12446.19140625,-94.14541424630127,-75.8618496147544
12467.724609375,-109.32886768847142,-76.05662222779453
12489.2578125,-94.28098555357977,-76.25805594106411
12510.791015625,-106.44685843610677,-76.45861216685338
12532.32421875,-95.4228836800468,-76.6512715182858
12553.857421875,-103.8000752009054,-76.82986736119999
12575.390625,-95.68622208277303,-76.98937659814129
12596.923828125,-101.7835180854285,-77.12615367839145
12618.45703125,-96.28623580138216,-77.23809659638705
12639.990234375,-100.4301112275076,-77.3247369604233
12661.5234375,-96.2439402178602,-77.38724992140995
12683.056640625,-99.90989884719838,-77.42838366548874
12704.58984375,-96.0626086664357,-77.45231210202518
12726.123046875,-99.9263449541203,-77.4644181265156
12747.65625,-95.55348886166935,-77.47101822172266
12769.189453125,-99.91072697905472,-77.47904201320706
12790.72265625,-95.52752159501381,-77.49568257689276
12812.255859375,-99.67260752830742,-77.52803469910775
12833.7890625,-94.21326499395366,-77.58273884492961
12855.322265625,-95.63749555574937,-77.66564827183389
12876.85546875,-92.99471262830009,-77.78153554909827
12898.388671875,-83.89873671043773,-77.9338527681405
12919.921875,-82.14782135188184,-78.1245570535072
12941.455078125,-86.25022384022444,-78.35400974177814
12962.98828125,-99.79010525352385,-78.62095394741841
12984.521484375,-91.2895428687046,-78.92257136180004
13006.0546875,-106.23182872375112,-79.2546152263777
13027.587890625,-92.39385092440183,-79.61161267687176
13049.12109375,-105.0532076397219,-79.98712625754189
13070.654296875,-93.65118618282243,-80.37406152098438
13092.1875,-104.30963844279252,-80.76500540124698
13113.720703125,-94.12029320579278,-81.15257858540613
13135.25390625,-103.81042945394825,-81.52978448174217
13156.787109375,-94.324686000612,-81.89033762011697
13178.3203125,-103.38140704489768,-82.22895540774304
13199.853515625,-94.5769060438145,-82.5415990444522
13221.38671875,-103.10003154257748,-82.82565197952877
13242.919921875,-94.91378481812151,-83.08002743625279
13264.453125,-103.04030332037831,-83.30520008158791
13285.986328125,-95.19790279886232,-83.50316069807094
13307.51953125,-102.75986762926573,-83.6772965330946
13329.052734375,-95.38748555968223,-83.83220366623453
13350.5859375,-102.03764367934119,-83.97344106512199
13372.119140625,-95.93589402199987,-84.10723882913247
13393.65234375,-101.32417603596424,-84.24017530814444
13415.185546875,-98.88544734696004,-84.3788392238819
13436.71875,-99.17832739097716,-84.52949354505799
13458.251953125,-91.1958005713053,-84.69775764734362
13479.78515625,-86.62811575213,-84.88832324054938
13501.318359375,-88.70282037800281,-85.10471772569305
13522.8515625,-99.94267833645183,-85.34912615008705
13544.384765625,-92.6494025662864,-85.62227988940077
13565.91796875,-98.68582208687951,-85.9234167592245
13587.451171875,-92.51752844610321,-86.25031362150496
13608.984375,-99.97916314209725,-86.59938888994762
13630.517578125,-93.35421712718392,-86.96586884021082
13652.05078125,-100.28197686628206,-87.3440084735317
13673.583984375,-93.80016500267368,-87.72735502624018
13695.1171875,-100.80832106379766,-88.10904019602472
13716.650390625,-94.08465988434169,-88.48208586925814
13738.18359375,-100.84760550090814,-88.83970764436341
13759.716796875,-94.21591492634239,-89.17560077488135
13781.25,-100.92280634603789,-89.48419428097452
13802.783203125,-94.40166456406473,-89.76086083668149
13824.31640625,-100.73127334760946,-90.00207253150745
13845.849609375,-94.92710406165088,-90.20549559538247
13867.3828125,-101.19215656414701,-90.37002050638037
13888.916015625,-94.58447056049874,-90.49572739415677
13910.44921875,-99.11775311846566,-90.58379012386317
13931.982421875,-94.09015448882015,-90.63632571173821
13953.515625,-97.55686478849502,-90.65619861204452
13975.048828125,-95.89917275353176,-90.64679177288534
13996.58203125,-96.87817281901837,-90.61175806107977
14018.115234375,-96.47848188747878,-90.5547666136578
14039.6484375,-88.53116382322679,-90.47925883498992
14061.181640625,-91.26049377579388,-90.38822811554186
14082.71484375,-97.51527289484932,-90.2840359348888
14104.248046875,-91.02758491676923,-90.1682749031106
14125.78125,-103.65450516128197,-90.04168660342197
14147.314453125,-92.37372800835908,-89.90413896872327
14168.84765625,-101.40246055241275,-89.75466452356972
14190.380859375,-93.62295021723227,-89.59155733400324
14211.9140625,-102.6813314190864,-89.41252311964503
14233.447265625,-93.92590446800929,-89.21487388004377
14254.98046875,-102.84219796340392,-88.99575574115411
14276.513671875,-94.18702091739722,-88.75239668551029
14298.046875,-102.74149844977943,-88.48235950761847
14319.580078125,-94.44743144448697,-88.18378481331652
14341.11328125,-102.7499855478118,-87.8556091953761
14362.646484375,-94.84698474541986,-87.49774486022078
14384.1796875,-103.28390747937867,-87.1112089007458
14405.712890625,-95.31007228970554,-86.69819301426607
14427.24609375,-103.18095451465756,-86.26206762145682
14448.779296875,-95.76547406593133,-85.80731788961097
14470.3125,-102.86144696060143,-85.33941291657378
14491.845703125,-97.00582109001789,-84.86461309186636
14513.37890625,-104.75387820979569,-84.3897242171486
14534.912109375,-98.96348885443295,-83.92181014502434
14556.4453125,-109.41124441167172,-83.46787830660219
14577.978515625,-94.6243327547825,-83.03455439460919
14599.51171875,-84.32432812685896,-82.62776353587036
14621.044921875,-83.53498516027258,-82.25243545195012
14642.578125,-93.07500073661613,-81.91225034307465
14664.111328125,-89.64297017061547,-81.60944055956541
14685.64453125,-99.46456311945003,-81.34466061601353
14707.177734375,-91.10804717164662,-81.11693487019359
14728.7109375,-100.69451410924219,-80.9236883846894
14750.244140625,-91.85615115091896,-80.76086230006428
14771.77734375,-100.36984608425335,-80.62311068301398
14793.310546875,-92.08136423508716,-80.50407149295167
14814.84375,-100.2170873408027,-80.39670025920682
14836.376953125,-92.30458198041289,-80.29365149202887
14857.91015625,-100.58601424722173,-80.1876899566391
14879.443359375,-92.41646388312844,-80.07211188250031
14900.9765625,-100.53815238823505,-79.94115508196715
14922.509765625,-92.37753883971368,-79.79037688929833
14944.04296875,-100.29720635483909,-79.61697982742325
14965.576171875,-92.13363084170835,-79.42006693762289
14987.109375,-99.56690669595426,-79.20081168577569
15008.642578125,-91.87314220308056,-78.9625311582943
15030.17578125,-99.5134585616039,-78.71065570826381
15051.708984375,-91.71620662598326,-78.45259309922706
15073.2421875,-99.06633358822671,-78.19749028681466
15094.775390625,-89.75571403961874,-77.95590102918783
15116.30859375,-93.60461523501215,-77.73937227634826
15137.841796875,-82.37768932842683,-77.55996651656652
15159.375,-77.76869469837904,-77.42974073881362
15180.908203125,-80.28911256594546,-77.3602052200541
15202.44140625,-95.245819121989,-77.36178682558068
15223.974609375,-91.15919309089438,-77.44332182982103
15245.5078125,-102.34164965968255,-77.61160239044531
15267.041015625,-93.78054249504622,-77.8709987643593
15288.57421875,-106.3537254929123,-78.22317622198726
15310.107421875,-95.25243346751563,-78.66692153199195
15331.640625,-106.34455028905474,-79.19808903620364
15353.173828125,-95.1454525417742,-79.80967093759763
15374.70703125,-106.46248289590078,-80.49199073529435
15396.240234375,-95.16056583442264,-81.23301302938845
15417.7734375,-105.42224072869536,-82.01875745853216
15439.306640625,-95.24733015878223,-82.83379958883484
15460.83984375,-105.15016422940052,-83.66183738565053
15482.373046875,-95.49790123469043,-84.48629867767997
15503.90625,-104.69818817900179,-85.29096292817636
15525.439453125,-95.5360158144394,-86.0605697704564
15546.97265625,-104.37295902313429,-86.78138719503255
15568.505859375,-95.428282126093,-87.44171398234019
15590.0390625,-103.7881176375478,-88.032293885359
15611.572265625,-95.88852994216373,-88.54662304894056
15633.10546875,-100.68935960110832,-88.98113702328811
15654.638671875,-99.22515603710517,-89.33526925977516
15676.171875,-92.8247506689494,-89.6113789070045
15697.705078125,-97.60268962406153,-89.81455177200145
15719.23828125,-92.78447412183286,-89.95228418703948
15740.771484375,-91.03401464924846,-90.03406494522208
15762.3046875,-98.56492739820479,-90.07087517683664
15783.837890625,-91.39567395659535,-90.07462980653489
15805.37109375,-103.28061096296906,-90.05758687631733
15826.904296875,-93.02263822191063,-90.03175241277766
15848.4375,-105.66037738367993,-90.00830859113955
15869.970703125,-93.23580754515187,-89.9970916992494
15891.50390625,-105.45634538435299,-90.00614389211685
15913.037109375,-93.4300367890012,-90.0413590735903
15934.5703125,-105.7380309298027,-90.10623862380235
15956.103515625,-93.54402836339978,-90.20176733375274
15977.63671875,-105.91868940093555,-90.32641407267195
15999.169921875,-93.62915385589457,-90.47625568397285
16020.703125,-106.04682835412251,-90.64521667554564
16042.236328125,-93.5053994980002,-90.82541172888894
16063.76953125,-106.82082155814047,-91.00757316896309
16085.302734375,-93.50942195719595,-91.18154155011129
16106.8359375,-107.11258992181223,-91.3367946161086
16128.369140625,-93.21201844908376,-91.46298822375138
16149.90234375,-108.5466410725637,-91.55048245802487
16171.435546875,-92.70383207805253,-91.59082712672658
16192.96875,-106.01286949113495,-91.57718305198856
16214.501953125,-91.27609395346661,-91.50465896102789
16236.03515625,-99.66824500283208,-91.37054814699553
16257.568359375,-90.60614495867082,-91.17445420255933
16279.1015625,-91.13970506899369,-90.91830076563551
16300.634765625,-100.97371765223018,-90.6062260753192
16322.16796875,-94.60312693571973,-90.24436892261727
16343.701171875,-95.27568231752588,-89.84055800500643
16365.234375,-104.52462406316756,-89.40392148451525
16386.767578125,-99.12714716943388,-88.94443746640762
16408.30078125,-107.65034351332783,-88.47244896419481
16429.833984375,-97.15808972654708,-87.99816855516126
16451.3671875,-103.04472151772809,-87.53119827854051
16472.900390625,-96.24034093769384,-87.08008937085296
16494.43359375,-104.4349008893986,-86.65196422073126
16515.966796875,-96.42500950292107,-86.25221957341222
16537.5,-104.82263180381025,-85.88432569544435
16559.033203125,-96.39220624243191,-85.54973114476077
16580.56640625,-105.6159989871274,-85.24787723989783
16602.099609375,-96.68158717303159,-84.97632056957619
16623.6328125,-105.16208882300548,-84.73095622545188
16645.166015625,-96.83758841464427,-84.50632916752969
16666.69921875,-105.1258730204006,-84.29601651522916
16688.232421875,-97.26732943007345,-84.0930598360329
16709.765625,-104.30974123007242,-83.890423871313
16731.298828125,-97.48594050747577,-83.68145673327844
16752.83203125,-104.48968057227619,-83.46032650343004
16774.365234375,-99.94874195316955,-83.22241037026048
16795.8984375,-96.77341652434197,-82.96461490369788
16817.431640625,-101.34367962677561,-82.68560965291178
16838.96484375,-83.54416361331334,-82.38596079096757
16860.498046875,-81.177312374288,-82.06815678331697
16882.03125,-91.31970630324734,-81.73652375821936
16903.564453125,-90.6896437747461,-81.39703411254246
16925.09765625,-98.2523513867042,-81.05701759320203
16946.630859375,-91.30135605220593,-80.72478935599543
16968.1640625,-99.4136211287005,-80.40921404423551
16989.697265625,-92.37912157029574,-80.1192285093523
17011.23046875,-101.7190672670669,-79.86334822242478
17032.763671875,-92.72087694971336,-79.64918356547015
17054.296875,-102.93528031526796,-79.4829919756149
17075.830078125,-92.95352110232822,-79.36929034463206
17097.36328125,-103.838516716508,-79.31054922107953
17118.896484375,-93.03743713058682,-79.30698635930435
17140.4296875,-104.48403681825353,-79.35647220581447
17161.962890625,-93.12648075324996,-79.45455425625155
17183.49609375,-105.56194867949945,-79.59460114081433
17205.029296875,-93.04935041493471,-79.7680611116342
17226.5625,-106.69758739318746,-79.96482362958021
17248.095703125,-92.82099845084089,-80.17366728953142
17269.62890625,-107.11923984574013,-80.3827726676502
17291.162109375,-92.06215778917978,-80.58027506828819
17312.6953125,-102.44753791565935,-80.75482978691262
17334.228515625,-91.53105380328097,-80.89616152191341
17355.76171875,-98.63583203341625,-80.9955700260785
17377.294921875,-87.78496305121536,-81.04636597848602
17398.828125,-81.7938092137523,-81.04421429683343
17420.361328125,-81.47928678995137,-80.9873665463519
17441.89453125,-88.27798526181806,-80.87676951944948
17463.427734375,-94.22261327964111,-80.71604319294069
17484.9609375,-93.12099335809827,-80.51132781104384
17506.494140625,-94.77430802453924,-80.27100646241294
17528.02734375,-96.83171327255259,-80.00531588135752
17549.560546875,-94.44939693164642,-79.72586398010422
17571.09375,-98.06005988989519,-79.44507751022542
17592.626953125,-94.41578047565042,-79.17560699923773
17614.16015625,-99.07177087565677,-78.92971851070808
17635.693359375,-94.31912208618743,-78.71870269749317
17657.2265625,-99.8394553639348,-78.55233099664241
17678.759765625,-94.2274467164085,-78.43838666769052
17700.29296875,-100.64187803251862,-78.38229479813879
17721.826171875,-93.95377441303337,-78.38687055931507
17743.359375,-101.39274266260297,-78.45219912696298
17764.892578125,-93.63583306084885,-78.57565407301954
17786.42578125,-102.27242650887356,-78.75205401784231
17807.958984375,-93.1530098914721,-78.97395025957479
17829.4921875,-102.60150396053668,-79.23203132976367
17851.025390625,-92.62059128814747,-79.51562431030024
17872.55859375,-102.84921823844391,-79.81326760510682
17894.091796875,-90.12358568850132,-80.11332596337944
17915.625,-94.82993122794895,-80.4046161117286
17937.158203125,-88.26923273874816,-80.6770105103469
17958.69140625,-82.32960164703272,-80.92198756362197
17980.224609375,-82.78432903933947,-81.13309906485556
18001.7578125,-88.2937930407281,-81.30632963088216
18023.291015625,-99.91245578559388,-81.44032819935126
18044.82421875,-96.82834803790689,-81.5364980627879
18066.357421875,-98.07780569346274,-81.59893908463545
18087.890625,-96.48276323020352,-81.63424332583645
18109.423828125,-96.86771897884323,-81.6511529234501
18130.95703125,-97.81563663299883,-81.66009631662968
18152.490234375,-96.78964700544856,-81.67262543489466
18174.0234375,-98.09039248686872,-81.70078190674671
18195.556640625,-96.76508151649018,-81.75642442158559
18217.08984375,-98.4947185298821,-81.85055185883444
18238.623046875,-96.69640725893139,-81.99265753765954
18260.15625,-98.73295922833842,-82.19014887778705
18281.689453125,-96.48420554806647,-82.44786392660265
18303.22265625,-98.79679401820138,-82.76771172030008
18324.755859375,-96.5080932847063,-83.14845751311042
18346.2890625,-98.61472842603226,-83.58566681048835
18367.822265625,-96.68657585938696,-84.07181422427576
18389.35546875,-98.23346929477992,-84.59655482120905
18410.888671875,-97.27664799640206,-85.14714727861585
18432.421875,-98.71460597739099,-85.70901021694601
18453.955078125,-97.93967163877426,-86.26638595700585
18475.48828125,-95.92584273229461,-86.80308002357728
18497.021484375,-95.32440948375081,-87.30324030443767
18518.5546875,-90.27922490474197,-87.75213712056582
18540.087890625,-87.9231334141752,-88.13690473007989
18561.62109375,-100.41841698399918,-88.44720604114649
18583.154296875,-93.81199721925334,-88.67578551447647
18604.6875,-100.51717221870823,-88.81888026194642
18626.220703125,-94.26530555786482,-88.876465968657
18647.75390625,-101.01244801406634,-88.85232217214913
18669.287109375,-95.00327151575128,-88.75391024622672
18690.8203125,-101.18946223606574,-88.59206672849652
18712.353515625,-95.0976910580331,-88.38052394073253
18733.88671875,-101.07961519587742,-88.13527871233305
18755.419921875,-95.16656241145381,-87.87383797803201
18776.953125,-100.92818514942348,-87.61437666881307
18798.486328125,-95.15490120776957,-87.37484829661244
18820.01953125,-100.71795522075243,-87.17209167415223
18841.552734375,-95.17898415440762,-87.02097812953029
18863.0859375,-100.48800199969521,-86.93364229294588
18884.619140625,-95.17584671122226,-86.91883608096637
18906.15234375,-100.14444183467161,-86.98144002170449
18927.685546875,-95.1986470337666,-87.12215879523079
18949.21875,-99.52910198567929,-87.3374191432556
18970.751953125,-95.34934355143125,-87.61947854358716
18992.28515625,-98.84297944374862,-87.95674271883831
19013.818359375,-94.85407762877793,-88.33427966110277
19035.3515625,-95.78285782683433,-88.73450792098494
19056.884765625,-95.68038905806165,-89.1380279313376
19078.41796875,-91.52333394855047,-89.52455757384502
19099.951171875,-95.68931030789312,-89.873927446801
19121.484375,-99.0272983581001,-90.16708766717002
19143.017578125,-94.79510681050509,-90.38707675014969
19164.55078125,-107.1367583174239,-90.51990425270732
19186.083984375,-96.65838143455045,-90.55530242209556
19207.6171875,-104.95332975854659,-90.48730791415365
19229.150390625,-95.94677927500209,-90.31464248247858
19250.68359375,-103.13614677672078,-90.04087102788043
19272.216796875,-95.83979269994745,-89.67432609031616
19293.75,-102.50869136820327,-89.22779924897242
19315.283203125,-95.7024058790995,-88.71801141499903
19336.81640625,-102.19390788711428,-88.16488508567325
19358.349609375,-95.67336002071026,-87.59065172209844
19379.8828125,-101.89576936590379,-87.01883599983994
19401.416015625,-95.56385501123921,-86.47316531558859
19422.94921875,-101.4186971692851,-85.97645725609043
19444.482421875,-95.52266382609399,-85.54953950092747
19466.015625,-100.84042036901876,-85.21025571452407
19487.548828125,-95.51343736896818,-84.9726073926498
19509.08203125,-100.02358527596473,-84.84607550529304
19530.615234375,-95.66095857925256,-84.83515738957811
19552.1484375,-98.92442349188084,-84.93914407830985
19573.681640625,-95.4094136482848,-85.1521515857111
19595.21484375,-95.98553943662817,-85.46340717242927
19616.748046875,-95.1491734790608,-85.85777888721582
19638.28125,-90.35330943154726,-86.31652436343595
19659.814453125,-91.02586598742934,-86.81822355469784
19681.34765625,-96.78723328422528,-87.33985040382036
19702.880859375,-95.8327748613865,-87.8579308606439
19724.4140625,-111.18696047480844,-88.34972960730715
19745.947265625,-96.97343181167997,-88.79440560609655
19767.48046875,-106.66111225282033,-89.17407731112786
19789.013671875,-96.61065685258606,-89.4747420921328
19810.546875,-104.44926398140362,-89.68700096973384
19832.080078125,-96.39115279710342,-89.80654887645754
19853.61328125,-103.90238023726289,-89.83440192402713
19875.146484375,-96.23372573579289,-89.77684604907965
19896.6796875,-103.60631950195994,-89.64510531065685
19918.212890625,-96.17286100311902,-89.45474234724824
19939.74609375,-103.16441754589101,-89.22481736418266
19961.279296875,-96.20914258501976,-88.97684481522603
19982.8125,-102.62634224566936,-88.73359800746033
20004.345703125,-96.21893087130067,-88.51782061185187
20025.87890625,-102.20105279134917,-88.35091002324943
20047.412109375,-96.2538463271959,-88.25164033219306
20068.9453125,-102.14627415803554,-88.23499214515908
20090.478515625,-96.18592307102364,-88.31115257960393
20112.01171875,-101.177932020995,-88.4847415917572
20133.544921875,-97.21071201454382,-88.75431065821587
20155.078125,-98.02909344713954,-89.11214716872448
20176.611328125,-101.24654825367803,-89.54440327202589
20198.14453125,-92.39106180731844,-90.03155203175174
20219.677734375,-88.97426566381128,-90.54915735350475
20241.2109375,-102.6315886428024,-91.06892803647438
20262.744140625,-95.16398525331999,-91.56001128414408
20284.27734375,-106.07881697605782,-91.99046784292744
20305.810546875,-95.05551560250436,-92.3288603139725
20327.34375,-104.86525682692616,-92.54587868093287
20348.876953125,-95.42367724954374,-92.61592315388395
20370.41015625,-103.88732979884706,-92.51856432095477
20391.943359375,-95.51107410138806,-92.23980441781035
20413.4765625,-103.43056390385743,-91.7730711748436
20435.009765625,-95.55517406635869,-91.11988689853858
20456.54296875,-102.72953133809307,-90.2901697243597
20478.076171875,-95.6052640023945,-89.30214072159771
20499.609375,-102.14732495013683,-88.18182898104284
20521.142578125,-95.595913949701,-86.96218612033653
20542.67578125,-101.54480521763224,-85.68184088564641
20564.208984375,-95.60959142596309,-84.38354278100837
20585.7421875,-100.72419218803056,-83.11236001454246
20607.275390625,-95.70877615428414,-81.91371068111522
20628.80859375,-99.65904095063912,-80.83131628362587
20650.341796875,-96.00463965338804,-79.90517285884944
20671.875,-98.10066264040164,-79.16963672709707
20693.408203125,-95.8744962497296,-78.6517190381624
20714.94140625,-95.0876572443769,-78.36967586452278
20736.474609375,-94.39923841415973,-78.33196884029134
20758.0078125,-87.16475695621392,-78.53665571599875
20779.541015625,-85.19820861594681,-78.97125134403517
20801.07421875,-91.59496226486316,-79.61307834401325
20822.607421875,-95.71902730178351,-80.43010397022118
20844.140625,-107.13727421831572,-81.38223655378232
20865.673828125,-96.23716222711549,-82.42303240240923
20887.20703125,-118.34260234638728,-83.50174328623808
20908.740234375,-96.19232756917162,-84.56561663728539
20930.2734375,-119.86182342584814,-85.56234625445467
20951.806640625,-96.01133861895786,-86.44256139654073
20973.33984375,-114.52058876540633,-87.16223723345479
20994.873046875,-95.96640150971679,-87.68491006189973
21016.40625,-111.68376865922217,-87.98358658597927
21037.939453125,-95.87206609915476,-88.04224777482277
21059.47265625,-110.70681732020225,-87.85686394787993
21081.005859375,-95.87798889254762,-87.43585817732806
21102.5390625,-109.49948848879859,-86.79997899709176
21124.072265625,-95.90454044274296,-85.9815697526291
21145.60546875,-109.38132147035273,-85.02324956373064
21167.138671875,-96.03507527627822,-83.97604856866752
21188.671875,-108.8716990273195,-82.8970666073319
21210.205078125,-95.77536864354039,-81.8467485466639
21231.73828125,-108.4477460776874,-80.88588990163387
21253.271484375,-95.87306847551959,-80.07250224622379
21274.8046875,-104.84950575668833,-79.45867831561887
21296.337890625,-99.41828623953282,-79.08760107597405
21317.87109375,-100.78990168701779,-78.9908390440473
21339.404296875,-92.20043101054122,-79.1860617175939
21360.9375,-92.92639898835318,-79.6752943576953
21382.470703125,-97.94234842874857,-80.44381105699848
21404.00390625,-100.87879995638582,-81.4597398078038
21425.537109375,-94.73372199611418,-82.67442415929843
21447.0703125,-104.1227696192546,-84.02355422468341
21468.603515625,-95.12894496576587,-85.42904660927412
21490.13671875,-104.38692877168381,-86.8016197073041
21511.669921875,-95.66042881540758,-88.04397920818786
21533.203125,-103.93577571578294,-89.05449997119455
21554.736328125,-95.58292901366627,-89.7312659755007
21576.26953125,-104.31487091667796,-89.97631097184963
21597.802734375,-95.55109383876231,-89.69988967818492
21619.3359375,-103.98257309965726,-88.82460354084664
21640.869140625,-95.55032076036206,-87.28920659930039
21662.40234375,-103.89546230205451,-85.05192590772218
21683.935546875,-95.61895340299466,-82.09314702401863
21705.46875,-103.1033731951123,-78.41733770745206
21727.001953125,-95.6728886864912,-74.05411131103946
21748.53515625,-102.99277844472965,-69.05836429911875
21770.068359375,-95.7721234064124,-63.509458538154135
21791.6015625,-101.81281996135132,-57.50945701891424
21813.134765625,-95.70734017252008,-51.18045989679025
21834.66796875,-99.00657995362924,-44.661124584786606
21856.201171875,-93.987348080251,-38.10248754429363
21877.734375,-88.50906742463046,-31.663234946286224
21899.267578125,-87.30102394530216,-25.50459324770573
21920.80078125,-93.27787900715745,-19.78502790140809
21942.333984375,-95.35195190207928,-14.654948125655661
21963.8671875,-113.37572603651623,-10.251617443162058
21985.400390625,-97.10107112288338,-6.694463433857916
22006.93359375,-116.69256246977243,-4.080966041700096
22028.466796875,-97.0778392584897,-2.483282376371765
22050.0,-127.67956199893273,-1.9457381065283919
22071.533203125,-97.07783925848977,-2.483282376371765
22093.06640625,-116.69256246977179,-4.080966041700096
22114.599609375,-97.10107112288338,-6.694463433857916
22136.1328125,-113.37572603651608,-10.251617443162058
22157.666015625,-95.35195190207935,-14.654948125655661
22179.19921875,-93.27787900715742,-19.78502790140809
22200.732421875,-87.30102394530218,-25.50459324770573
22222.265625,-88.50906742463044,-31.663234946286224
22243.798828125,-93.987348080251,-38.10248754429363
22265.33203125,-99.00657995362928,-44.661124584786606
22286.865234375,-95.70734017252022,-51.18045989679025
22308.3984375,-101.8128199613511,-57.50945701891424
22329.931640625,-95.77212340641236,-63.509458538154135
22351.46484375,-102.99277844472961,-69.05836429911875
22372.998046875,-95.67288868649115,-74.05411131103946
22394.53125,-103.10337319511228,-78.41733770745206
22416.064453125,-95.61895340299469,-82.09314702401863
22437.59765625,-103.89546230205451,-85.05192590772218
22459.130859375,-95.55032076036206,-87.28920659930039
22480.6640625,-103.98257309965737,-88.82460354084664
22502.197265625,-95.5510938387622,-89.69988967818492
22523.73046875,-104.31487091667802,-89.97631097184963
22545.263671875,-95.5829290136662,-89.7312659755007
22566.796875,-103.93577571578308,-89.05449997119455
22588.330078125,-95.6604288154077,-88.04397920818786
22609.86328125,-104.38692877168413,-86.8016197073041
22631.396484375,-95.12894496576592,-85.42904660927412
22652.9296875,-104.12276961925463,-84.02355422468341
22674.462890625,-94.73372199611417,-82.67442415929843
22695.99609375,-100.87879995638576,-81.4597398078038
22717.529296875,-97.94234842874852,-80.44381105699848
22739.0625,-92.9263989883532,-79.6752943576953
22760.595703125,-92.20043101054121,-79.1860617175939
22782.12890625,-100.78990168701776,-78.9908390440473
22803.662109375,-99.41828623953282,-79.08760107597405
22825.1953125,-104.8495057566883,-79.45867831561887
22846.728515625,-95.87306847551959,-80.07250224622379
22868.26171875,-108.44774607768721,-80.88588990163387
22889.794921875,-95.77536864354029,-81.8467485466639
22911.328125,-108.87169902731974,-82.8970666073319
22932.861328125,-96.03507527627829,-83.97604856866752
22954.39453125,-109.38132147035263,-85.02324956373064
22975.927734375,-95.90454044274303,-85.9815697526291
22997.4609375,-109.49948848879883,-86.79997899709176
23018.994140625,-95.87798889254773,-87.43585817732806
23040.52734375,-110.70681732020225,-87.85686394787993
23062.060546875,-95.87206609915489,-88.04224777482277
23083.59375,-111.68376865922217,-87.98358658597927
23105.126953125,-95.96640150971689,-87.68491006189973
23126.66015625,-114.52058876540653,-87.16223723345479
23148.193359375,-96.01133861895721,-86.44256139654073
23169.7265625,-119.8618234258446,-85.56234625445467
23191.259765625,-96.19232756917162,-84.56561663728539
23212.79296875,-118.34260234638651,-83.50174328623808
23234.326171875,-96.23716222711533,-82.42303240240923
23255.859375,-107.13727421831561,-81.38223655378232
23277.392578125,-95.71902730178357,-80.43010397022118
23298.92578125,-91.59496226486314,-79.61307834401325
23320.458984375,-85.19820861594674,-78.97125134403517
23341.9921875,-87.16475695621394,-78.53665571599875
23363.525390625,-94.39923841415984,-78.33196884029134
23385.05859375,-95.08765724437691,-78.36967586452278
23406.591796875,-95.87449624972955,-78.6517190381624
23428.125,-98.10066264040162,-79.16963672709707
23449.658203125,-96.00463965338801,-79.90517285884944
23471.19140625,-99.65904095063918,-80.83131628362587
23492.724609375,-95.70877615428421,-81.91371068111522
23514.2578125,-100.72419218803054,-83.11236001454246
23535.791015625,-95.609591425963,-84.38354278100837
23557.32421875,-101.54480521763233,-85.68184088564641
23578.857421875,-95.59591394970094,-86.96218612033653
23600.390625,-102.14732495013678,-88.18182898104284
23621.923828125,-95.60526400239449,-89.30214072159771
23643.45703125,-102.72953133809308,-90.2901697243597
23664.990234375,-95.55517406635875,-91.11988689853858
23686.5234375,-103.43056390385772,-91.7730711748436
23708.056640625,-95.51107410138799,-92.23980441781035
23729.58984375,-103.88732979884679,-92.51856432095477
23751.123046875,-95.4236772495438,-92.61592315388395
23772.65625,-104.86525682692616,-92.54587868093287
23794.189453125,-95.05551560250427,-92.3288603139725
23815.72265625,-106.07881697605777,-91.99046784292744
23837.255859375,-95.16398525331994,-91.56001128414408
23858.7890625,-102.63158864280268,-91.06892803647438
23880.322265625,-88.9742656638114,-90.54915735350475
23901.85546875,-92.39106180731844,-90.03155203175174
23923.388671875,-101.24654825367813,-89.54440327202589
23944.921875,-98.0290934471395,-89.11214716872448
23966.455078125,-97.21071201454389,-88.75431065821587
23987.98828125,-101.17793202099503,-88.4847415917572
24009.521484375,-96.18592307102364,-88.31115257960393
24031.0546875,-102.14627415803557,-88.23499214515908
24052.587890625,-96.25384632719586,-88.25164033219306
24074.12109375,-102.20105279134913,-88.35091002324943
24095.654296875,-96.21893087130064,-88.51782061185187
24117.1875,-102.62634224566936,-88.73359800746033
24138.720703125,-96.20914258501966,-88.97684481522603
24160.25390625,-103.16441754589108,-89.22481736418266
24181.787109375,-96.17286100311901,-89.45474234724824
24203.3203125,-103.6063195019599,-89.64510531065685
24224.853515625,-96.23372573579277,-89.77684604907965
24246.38671875,-103.90238023726289,-89.83440192402713
24267.919921875,-96.39115279710364,-89.80654887645754
24289.453125,-104.44926398140362,-89.68700096973384
24310.986328125,-96.61065685258606,-89.4747420921328
24332.51953125,-106.66111225282043,-89.17407731112786
24354.052734375,-96.97343181167986,-88.79440560609655
24375.5859375,-111.1869604748083,-88.34972960730715
24397.119140625,-95.83277486138654,-87.8579308606439
24418.65234375,-96.78723328422525,-87.33985040382036
24440.185546875,-91.02586598742936,-86.81822355469784
24461.71875,-90.35330943154727,-86.31652436343595
24483.251953125,-95.1491734790608,-85.85777888721582
24504.78515625,-95.98553943662816,-85.46340717242927
24526.318359375,-95.4094136482847,-85.1521515857111
24547.8515625,-98.92442349188082,-84.93914407830985
24569.384765625,-95.66095857925265,-84.83515738957811
24590.91796875,-100.02358527596469,-84.84607550529304
24612.451171875,-95.51343736896816,-84.9726073926498
24633.984375,-100.84042036901872,-85.21025571452407
24655.517578125,-95.522663826094,-85.54953950092747
24677.05078125,-101.41869716928508,-85.97645725609043
24698.583984375,-95.56385501123924,-86.47316531558859
24720.1171875,-101.89576936590383,-87.01883599983994
24741.650390625,-95.67336002071022,-87.59065172209844
24763.18359375,-102.19390788711435,-88.16488508567325
24784.716796875,-95.7024058790995,-88.71801141499903
24806.25,-102.50869136820327,-89.22779924897242
24827.783203125,-95.83979269994742,-89.67432609031616
24849.31640625,-103.13614677672132,-90.04087102788043
24870.849609375,-95.94677927500216,-90.31464248247858
24892.3828125,-104.95332975854659,-90.48730791415365
24913.916015625,-96.65838143455038,-90.55530242209556
24935.44921875,-107.13675831742398,-90.51990425270732
24956.982421875,-94.7951068105051,-90.38707675014969
24978.515625,-99.0272983581001,-90.16708766717002
25000.048828125,-95.68931030789307,-89.873927446801
25021.58203125,-91.52333394855049,-89.52455757384502
25043.115234375,-95.68038905806154,-89.1380279313376
25064.6484375,-95.78285782683429,-88.73450792098494
25086.181640625,-94.85407762877807,-88.33427966110277
25107.71484375,-98.84297944374865,-87.95674271883831
25129.248046875,-95.34934355143125,-87.61947854358716
25150.78125,-99.52910198567929,-87.3374191432556
25172.314453125,-95.19864703376663,-87.12215879523079
25193.84765625,-100.14444183467164,-86.98144002170449
25215.380859375,-95.17584671122222,-86.91883608096637
25236.9140625,-100.48800199969497,-86.93364229294588
25258.447265625,-95.17898415440754,-87.02097812953029
25279.98046875,-100.71795522075251,-87.17209167415223
25301.513671875,-95.15490120776967,-87.37484829661244
25323.046875,-100.92818514942346,-87.61437666881307
25344.580078125,-95.166562411454,-87.87383797803201
25366.11328125,-101.07961519587738,-88.13527871233305
25387.646484375,-95.097691058033,-88.38052394073253
25409.1796875,-101.18946223606581,-88.59206672849652
25430.712890625,-95.00327151575128,-88.75391024622672
25452.24609375,-101.01244801406634,-88.85232217214913
25473.779296875,-94.26530555786493,-88.876465968657
25495.3125,-100.51717221870824,-88.81888026194642
25516.845703125,-93.81199721925333,-88.67578551447647
25538.37890625,-100.41841698399912,-88.44720604114649
25559.912109375,-87.9231334141752,-88.13690473007989
25581.4453125,-90.27922490474195,-87.75213712056582
25602.978515625,-95.32440948375077,-87.30324030443767
25624.51171875,-95.92584273229463,-86.80308002357728
25646.044921875,-97.93967163877437,-86.26638595700585
25667.578125,-98.71460597739099,-85.70901021694601
25689.111328125,-97.27664799640208,-85.14714727861585
25710.64453125,-98.23346929477992,-84.59655482120905
25732.177734375,-96.68657585938676,-84.07181422427576
25753.7109375,-98.61472842603231,-83.58566681048835
25775.244140625,-96.50809328470632,-83.14845751311042
25796.77734375,-98.79679401820134,-82.76771172030008
25818.310546875,-96.48420554806644,-82.44786392660265
25839.84375,-98.73295922833839,-82.19014887778705
25861.376953125,-96.69640725893132,-81.99265753765954
25882.91015625,-98.49471852988214,-81.85055185883444
25904.443359375,-96.76508151649026,-81.75642442158559
25925.9765625,-98.09039248686872,-81.70078190674671
25947.509765625,-96.78964700544824,-81.67262543489466
25969.04296875,-97.81563663299875,-81.66009631662968
25990.576171875,-96.86771897884316,-81.6511529234501
26012.109375,-96.48276323020349,-81.63424332583645
26033.642578125,-98.07780569346266,-81.59893908463545
26055.17578125,-96.82834803790684,-81.5364980627879
26076.708984375,-99.91245578559383,-81.44032819935126
26098.2421875,-88.2937930407281,-81.30632963088216
26119.775390625,-82.78432903933947,-81.13309906485556
26141.30859375,-82.32960164703272,-80.92198756362197
26162.841796875,-88.26923273874814,-80.6770105103469
26184.375,-94.82993122794895,-80.4046161117286
26205.908203125,-90.1235856885013,-80.11332596337944
26227.44140625,-102.84921823844387,-79.81326760510682
26248.974609375,-92.62059128814747,-79.51562431030024
26270.5078125,-102.60150396053663,-79.23203132976367
26292.041015625,-93.15300989147197,-78.97395025957479
26313.57421875,-102.27242650887362,-78.75205401784231
26335.107421875,-93.63583306084888,-78.57565407301954
26356.640625,-101.39274266260298,-78.45219912696298
26378.173828125,-93.9537744130335,-78.38687055931507
26399.70703125,-100.64187803251852,-78.38229479813879
26421.240234375,-94.22744671640862,-78.43838666769052
26442.7734375,-99.83945536393543,-78.55233099664241
26464.306640625,-94.31912208618735,-78.71870269749317
26485.83984375,-99.07177087565668,-78.92971851070808
26507.373046875,-94.41578047565042,-79.17560699923773
26528.90625,-98.06005988989519,-79.44507751022542
26550.439453125,-94.44939693164642,-79.72586398010422
26571.97265625,-96.8317132725526,-80.00531588135752
26593.505859375,-94.77430802453938,-80.27100646241294
26615.0390625,-93.12099335809835,-80.51132781104384
26636.572265625,-94.2226132796412,-80.71604319294069
26658.10546875,-88.27798526181805,-80.87676951944948
26679.638671875,-81.47928678995139,-80.9873665463519
26701.171875,-81.7938092137523,-81.04421429683343
26722.705078125,-87.78496305121539,-81.04636597848602
26744.23828125,-98.6358320334162,-80.9955700260785
26765.771484375,-91.53105380328105,-80.89616152191341
26787.3046875,-102.44753791565937,-80.75482978691262
26808.837890625,-92.06215778917978,-80.58027506828819
26830.37109375,-107.1192398457402,-80.3827726676502
26851.904296875,-92.82099845084088,-80.17366728953142
26873.4375,-106.69758739318749,-79.96482362958021
26894.970703125,-93.04935041493468,-79.7680611116342
26916.50390625,-105.56194867949954,-79.59460114081433
26938.037109375,-93.12648075324998,-79.45455425625155
26959.5703125,-104.48403681825354,-79.35647220581447
26981.103515625,-93.03743713058682,-79.30698635930435
27002.63671875,-103.83851671650808,-79.31054922107953
27024.169921875,-92.95352110232822,-79.36929034463206
27045.703125,-102.93528031526776,-79.4829919756149
27067.236328125,-92.72087694971322,-79.64918356547015
27088.76953125,-101.71906726706695,-79.86334822242478
27110.302734375,-92.37912157029565,-80.1192285093523
27131.8359375,-99.41362112870056,-80.40921404423551
27153.369140625,-91.30135605220599,-80.72478935599543
27174.90234375,-98.25235138670419,-81.05701759320203
27196.435546875,-90.68964377474612,-81.39703411254246
27217.96875,-91.31970630324734,-81.73652375821936
27239.501953125,-81.17731237428798,-82.06815678331697
27261.03515625,-83.54416361331334,-82.38596079096757
27282.568359375,-101.34367962677568,-82.68560965291178
27304.1015625,-96.77341652434208,-82.96461490369788
27325.634765625,-99.94874195316939,-83.22241037026048
27347.16796875,-104.48968057227613,-83.46032650343004
27368.701171875,-97.48594050747585,-83.68145673327844
27390.234375,-104.30974123007226,-83.890423871313
27411.767578125,-97.2673294300734,-84.0930598360329
27433.30078125,-105.1258730204004,-84.29601651522916
27454.833984375,-96.83758841464444,-84.50632916752969
27476.3671875,-105.16208882300546,-84.73095622545188
27497.900390625,-96.68158717303147,-84.97632056957619
27519.43359375,-105.61599898712763,-85.24787723989783
27540.966796875,-96.39220624243178,-85.54973114476077
27562.5,-104.82263180381025,-85.88432569544435
27584.033203125,-96.42500950292109,-86.25221957341222
27605.56640625,-104.43490088939875,-86.65196422073126
27627.099609375,-96.24034093769384,-87.08008937085296
27648.6328125,-103.04472151772809,-87.53119827854051
27670.166015625,-97.15808972654713,-87.99816855516126
27691.69921875,-107.65034351332736,-88.47244896419481
27713.232421875,-99.12714716943407,-88.94443746640762
27734.765625,-104.5246240631677,-89.40392148451525
27756.298828125,-95.2756823175259,-89.84055800500643
27777.83203125,-94.6031269357197,-90.24436892261727
27799.365234375,-100.97371765223,-90.6062260753192
27820.8984375,-91.13970506899368,-90.91830076563551
27842.431640625,-90.60614495867081,-91.17445420255933
27863.96484375,-99.6682450028321,-91.37054814699553
27885.498046875,-91.27609395346663,-91.50465896102789
27907.03125,-106.01286949113496,-91.57718305198856
27928.564453125,-92.70383207805256,-91.59082712672658
27950.09765625,-108.54664107256379,-91.55048245802487
27971.630859375,-93.21201844908376,-91.46298822375138
27993.1640625,-107.1125899218122,-91.3367946161086
28014.697265625,-93.50942195719594,-91.18154155011129
28036.23046875,-106.82082155814055,-91.00757316896309
28057.763671875,-93.50539949800017,-90.82541172888894
28079.296875,-106.04682835412264,-90.64521667554564
28100.830078125,-93.62915385589466,-90.47625568397285
28122.36328125,-105.91868940093553,-90.32641407267195
28143.896484375,-93.5440283633997,-90.20176733375274
28165.4296875,-105.7380309298027,-90.10623862380235
28186.962890625,-93.43003678900115,-90.0413590735903
28208.49609375,-105.45634538435293,-90.00614389211685
28230.029296875,-93.23580754515186,-89.9970916992494
28251.5625,-105.6603773836799,-90.00830859113955
28273.095703125,-93.0226382219106,-90.03175241277766
28294.62890625,-103.2806109629691,-90.05758687631733
28316.162109375,-91.3956739565954,-90.07462980653489
28337.6953125,-98.56492739820482,-90.07087517683664
28359.228515625,-91.03401464924842,-90.03406494522208
28380.76171875,-92.78447412183286,-89.95228418703948
28402.294921875,-97.60268962406153,-89.81455177200145
28423.828125,-92.82475066894943,-89.6113789070045
28445.361328125,-99.22515603710514,-89.33526925977516
28466.89453125,-100.68935960110831,-88.98113702328811
28488.427734375,-95.88852994216364,-88.54662304894056
28509.9609375,-103.78811763754796,-88.032293885359
28531.494140625,-95.428282126093,-87.44171398234019
28553.02734375,-104.37295902313448,-86.78138719503255
28574.560546875,-95.53601581443948,-86.0605697704564
28596.09375,-104.69818817900179,-85.29096292817636
28617.626953125,-95.49790123469043,-84.48629867767997
28639.16015625,-105.15016422940081,-83.66183738565053
28660.693359375,-95.24733015878218,-82.83379958883484
28682.2265625,-105.42224072869503,-82.01875745853216
28703.759765625,-95.16056583442264,-81.23301302938845
28725.29296875,-106.46248289590073,-80.49199073529435
28746.826171875,-95.14545254177423,-79.80967093759763
28768.359375,-106.34455028905458,-79.19808903620364
28789.892578125,-95.2524334675156,-78.66692153199195
28811.42578125,-106.35372549291228,-78.22317622198726
28832.958984375,-93.78054249504629,-77.8709987643593
28854.4921875,-102.34164965968257,-77.61160239044531
28876.025390625,-91.15919309089432,-77.44332182982103
28897.55859375,-95.24581912198906,-77.36178682558068
28919.091796875,-80.28911256594546,-77.3602052200541
28940.625,-77.76869469837904,-77.42974073881362
28962.158203125,-82.37768932842681,-77.55996651656652
28983.69140625,-93.60461523501215,-77.73937227634826
29005.224609375,-89.75571403961871,-77.95590102918783
29026.7578125,-99.06633358822675,-78.19749028681466
29048.291015625,-91.71620662598326,-78.45259309922706
29069.82421875,-99.5134585616039,-78.71065570826381
29091.357421875,-91.87314220308053,-78.9625311582943
29112.890625,-99.56690669595415,-79.20081168577569
29134.423828125,-92.13363084170837,-79.42006693762289
29155.95703125,-100.29720635483909,-79.61697982742325
29177.490234375,-92.37753883971382,-79.79037688929833
29199.0234375,-100.53815238823455,-79.94115508196715
29220.556640625,-92.41646388312856,-80.07211188250031
29242.08984375,-100.58601424722184,-80.1876899566391
29263.623046875,-92.30458198041282,-80.29365149202887
29285.15625,-100.21708734080272,-80.39670025920682
29306.689453125,-92.08136423508724,-80.50407149295167
29328.22265625,-100.36984608425331,-80.62311068301398
29349.755859375,-91.85615115091903,-80.76086230006428
29371.2890625,-100.69451410924216,-80.9236883846894
29392.822265625,-91.10804717164658,-81.11693487019359
29414.35546875,-99.46456311945008,-81.34466061601353
29435.888671875,-89.64297017061541,-81.60944055956541
29457.421875,-93.07500073661612,-81.91225034307465
29478.955078125,-83.5349851602726,-82.25243545195012
29500.48828125,-84.32432812685897,-82.62776353587036
29522.021484375,-94.62433275478253,-83.03455439460919
29543.5546875,-109.41124441167173,-83.46787830660219
29565.087890625,-98.96348885443288,-83.92181014502434
29586.62109375,-104.75387820979579,-84.3897242171486
29608.154296875,-97.00582109001788,-84.86461309186636
29629.6875,-102.86144696060143,-85.33941291657378
29651.220703125,-95.76547406593136,-85.80731788961097
29672.75390625,-103.18095451465749,-86.26206762145682
29694.287109375,-95.31007228970563,-86.69819301426607
29715.8203125,-103.28390747937861,-87.1112089007458
29737.353515625,-94.84698474541992,-87.49774486022078
29758.88671875,-102.74998554781183,-87.8556091953761
29780.419921875,-94.44743144448694,-88.18378481331652
29801.953125,-102.74149844977941,-88.48235950761847
29823.486328125,-94.18702091739726,-88.75239668551029
29845.01953125,-102.84219796340395,-88.99575574115411
29866.552734375,-93.92590446800938,-89.21487388004377
29888.0859375,-102.6813314190862,-89.41252311964503
29909.619140625,-93.62295021723227,-89.59155733400324
29931.15234375,-101.40246055241289,-89.75466452356972
29952.685546875,-92.37372800835907,-89.90413896872327
29974.21875,-103.65450516128197,-90.04168660342197
29995.751953125,-91.02758491676923,-90.1682749031106
30017.28515625,-97.51527289484928,-90.2840359348888
30038.818359375,-91.26049377579383,-90.38822811554186
30060.3515625,-88.53116382322682,-90.47925883498992
30081.884765625,-96.47848188747872,-90.5547666136578
30103.41796875,-96.8781728190184,-90.61175806107977
30124.951171875,-95.8991727535317,-90.64679177288534
30146.484375,-97.556864788495,-90.65619861204452
30168.017578125,-94.09015448882022,-90.63632571173821
30189.55078125,-99.11775311846571,-90.58379012386317
30211.083984375,-94.5844705604988,-90.49572739415677
30232.6171875,-101.19215656414713,-90.37002050638037
30254.150390625,-94.92710406165119,-90.20549559538247
30275.68359375,-100.73127334760946,-90.00207253150745
30297.216796875,-94.40166456406483,-89.76086083668149
30318.75,-100.92280634603785,-89.48419428097452
30340.283203125,-94.2159149263423,-89.17560077488135
30361.81640625,-100.84760550090824,-88.83970764436341
30383.349609375,-94.08465988434162,-88.48208586925814
30404.8828125,-100.80832106379765,-88.10904019602472
30426.416015625,-93.80016500267371,-87.72735502624018
30447.94921875,-100.28197686628204,-87.3440084735317
30469.482421875,-93.35421712718386,-86.96586884021082
30491.015625,-99.97916314209729,-86.59938888994762
30512.548828125,-92.51752844610319,-86.25031362150496
30534.08203125,-98.68582208687951,-85.9234167592245
30555.615234375,-92.64940256628647,-85.62227988940077
30577.1484375,-99.94267833645162,-85.34912615008705
30598.681640625,-88.7028203780027,-85.10471772569305
30620.21484375,-86.62811575213,-84.88832324054938
30641.748046875,-91.19580057130534,-84.69775764734362
30663.28125,-99.17832739097716,-84.52949354505799
30684.814453125,-98.88544734695998,-84.3788392238819
30706.34765625,-101.32417603596431,-84.24017530814444
30727.880859375,-95.93589402199987,-84.10723882913247
30749.4140625,-102.03764367934144,-83.97344106512199
30770.947265625,-95.38748555968223,-83.83220366623453
30792.48046875,-102.75986762926587,-83.6772965330946
30814.013671875,-95.1979027988622,-83.50316069807094
30835.546875,-103.04030332037831,-83.30520008158791
30857.080078125,-94.91378481812153,-83.08002743625279
30878.61328125,-103.10003154257741,-82.82565197952877
30900.146484375,-94.57690604381436,-82.5415990444522
30921.6796875,-103.38140704489764,-82.22895540774304
30943.212890625,-94.32468600061199,-81.89033762011697
30964.74609375,-103.81042945394825,-81.52978448174217
30986.279296875,-94.1202932057928,-81.15257858540613
31007.8125,-104.30963844279255,-80.76500540124698
31029.345703125,-93.65118618282247,-80.37406152098438
31050.87890625,-105.05320763972178,-79.98712625754189
31072.412109375,-92.39385092440185,-79.61161267687176
31093.9453125,-106.23182872375111,-79.2546152263777
31115.478515625,-91.28954286870461,-78.92257136180004
31137.01171875,-99.79010525352379,-78.62095394741841
31158.544921875,-86.25022384022444,-78.35400974177814
31180.078125,-82.14782135188184,-78.1245570535072
31201.611328125,-83.89873671043775,-77.9338527681405
31223.14453125,-92.99471262830009,-77.78153554909827
31244.677734375,-95.63749555574942,-77.66564827183389
31266.2109375,-94.21326499395366,-77.58273884492961
31287.744140625,-99.67260752830737,-77.52803469910775
31309.27734375,-95.52752159501377,-77.49568257689276
31330.810546875,-99.91072697905486,-77.47904201320706
31352.34375,-95.55348886166932,-77.47101822172266
31373.876953125,-99.92634495412035,-77.4644181265156
31395.41015625,-96.06260866643554,-77.45231210202518
31416.943359375,-99.90989884719829,-77.42838366548874
31438.4765625,-96.24394021786016,-77.38724992140995
31460.009765625,-100.43011122750822,-77.3247369604233
31481.54296875,-96.28623580138219,-77.23809659638705
31503.076171875,-101.78351808542837,-77.12615367839145
31524.609375,-95.68622208277304,-76.98937659814129
31546.142578125,-103.8000752009053,-76.82986736119999
31567.67578125,-95.42288368004682,-76.6512715182858
31589.208984375,-106.44685843610705,-76.45861216685338
31610.7421875,-94.28098555357975,-76.25805594106411
31632.275390625,-109.32886768847104,-76.05662222779453
31653.80859375,-94.14541424630127,-75.8618496147544
31675.341796875,-93.4275764404977,-75.68143565866154
31696.875,-87.89939851440876,-75.52286735536715
31718.408203125,-84.59568239576028,-75.39306013743442
31739.94140625,-74.60712329902918,-75.29802279753545
31761.474609375,-75.45282714976678,-75.24256446065395
31783.0078125,-89.82252976643379,-75.2300576686768
31804.541015625,-83.74771468550539,-75.26226890018242
31826.07421875,-102.25438819839464,-75.33926456202015
31847.607421875,-86.8159608874291,-75.45939682002856
31869.140625,-104.12576945793523,-75.61936976475586
31890.673828125,-88.60029943449697,-75.8143825245231
31912.20703125,-105.4645590133295,-76.03834223280232
31933.740234375,-89.52032186078559,-76.28413641046441
31955.2734375,-103.47637538086853,-76.54395149849505
31976.806640625,-90.14407611071472,-76.80962210954915
31998.33984375,-102.19792382964539,-77.07299416061208
32019.873046875,-90.72166691676402,-77.32628446960415
32041.40625,-101.39355687288518,-77.56241967061246
32062.939453125,-91.12069500374747,-77.77533840818586
32084.47265625,-100.5342101480326,-77.96024265245303
32106.005859375,-91.3782764964472,-78.1137865375016
32127.5390625,-99.86069669863421,-78.23419423628445
32149.072265625,-91.4991481541137,-78.32130189066208
32170.60546875,-98.27163065706381,-78.37652234077197
32192.138671875,-91.87792253844373,-78.40273515953866
32213.671875,-97.2704630969718,-78.40410811082278
32235.205078125,-91.29031199295147,-78.38585943684427
32256.73828125,-91.21659469090541,-78.35397318256081
32278.271484375,-88.32132538062109,-78.31488194694472
32299.8046875,-81.93257533020083,-78.27513291029584
32321.337890625,-82.36596595284418,-78.24105365588476
32342.87109375,-106.9631599797348,-78.21843415583578
32364.404296875,-87.65165964280646,-78.21224033829891
32385.9375,-115.20175653394779,-78.22637294841104
32407.470703125,-89.40239558180389,-78.26348304894464
32429.00390625,-111.90382350946115,-78.32485259973053
32450.537109375,-89.87929304710939,-78.41034525572005
32472.0703125,-111.13439965088405,-78.51842899819522
32493.603515625,-90.2772489597507,-78.64626863852584
32515.13671875,-108.31869429474006,-78.78988278666651
32536.669921875,-90.55935495097324,-78.94435672739606
32558.203125,-108.23373946729987,-79.10409995026717
32579.736328125,-90.597961091575,-79.26313496496972
32601.26953125,-108.6609454590756,-79.41540260304797
32622.802734375,-90.55173216027725,-79.55506832567079
32644.3359375,-109.71962348876147,-79.67681415368456
32665.869140625,-90.48395505551659,-79.7761016997766
32687.40234375,-112.0827129713055,-79.849393364385
32708.935546875,-90.47646282302387,-79.89432097265447
32730.46875,-117.0958936937068,-79.90979386385857
32752.001953125,-89.84618106423383,-79.89604155678495
32773.53515625,-107.36473640485849,-79.85458944619285
32795.068359375,-89.19751644880374,-79.78816936827435
32816.6015625,-98.97392138519166,-79.70057013733944
32838.134765625,-86.09810474247567,-79.5964361390082
32859.66796875,-79.19055609284698,-79.4810246195035
32881.201171875,-77.91177555631857,-79.3599343110881
32902.734375,-84.7960302114033,-79.23881938373567
32924.267578125,-91.07769567444734,-79.12310334941422
32945.80078125,-90.13395940809102,-79.01770744070888
32967.333984375,-92.84449398096753,-78.9268071500423
32988.8671875,-93.02881194604396,-78.85362909614184
33010.400390625,-92.5017264542181,-78.80029826134677
33031.93359375,-94.03599130989922,-78.76774302727837
33053.466796875,-92.375490621392,-78.75566246179636
33075.0,-94.41448044391254,-78.76255712866873
33096.533203125,-92.06601258585367,-78.78582146408507
33118.06640625,-94.77467633756979,-78.82189265346364
33139.599609375,-91.78555009444824,-78.86644810354598
33161.1328125,-94.72490365067279,-78.91464117956957
33182.666015625,-91.65758298656118,-78.96136298483134
33204.19921875,-94.63243204766947,-79.00151669227978
33225.732421875,-91.35154136060757,-79.03029035510363
33247.265625,-93.9515468075989,-79.04341425115548
33268.798828125,-91.0584189090952,-79.03738964423485
33290.33203125,-93.23199010571969,-79.00967732851326
33311.865234375,-89.87990668036758,-78.95883638292835
33333.3984375,-90.80104015125539,-78.88460609397217
33354.931640625,-89.76388049189299,-78.7879268787667
33376.46484375,-90.09726284611985,-78.67089911014364
33397.998046875,-85.52486369601937,-78.53668185715348
33419.53125,-77.15827177774474,-78.3893365524101
33441.064453125,-77.7169552620773,-78.23362333295395
33462.59765625,-85.29360427680365,-78.0747601389831
33484.130859375,-96.27887986036556,-77.91815648067782
33505.6640625,-92.10247730548718,-77.76913500955358
33527.197265625,-92.35435557909986,-77.63265459997912
33548.73046875,-96.88635329357263,-77.51304853453931
33570.263671875,-92.07352142415095,-77.4137906038277
33591.796875,-99.35889277335751,-77.33730052047635
33613.330078125,-92.64967215701832,-77.28479808322881
33634.86328125,-99.29310839590599,-77.25621311116087
33656.396484375,-92.6286042917848,-77.25015542403298
33677.9296875,-99.08247520799466,-77.26394621092942
33699.462890625,-92.59400756923029,-77.29370915285506
33720.99609375,-98.9458187957936,-77.33451679378197
33742.529296875,-92.63299736427368,-77.38058503020072
33764.0625,-98.96126051185308,-77.42550633939429
33785.595703125,-92.87068347210888,-77.46251059938908
33807.12890625,-98.67444887925706,-77.48474115168085
33828.662109375,-93.21723486431941,-77.48553317511144
33850.1953125,-97.78304706410235,-77.45868149787071
33871.728515625,-93.58651601945243,-77.39868566431299
33893.26171875,-96.69288734894437,-77.30096135231433
33914.794921875,-95.1588800563476,-77.16200903428101
33936.328125,-92.15205002155972,-76.97953299432847
33957.861328125,-102.20538922754426,-76.75250633903772
33979.39453125,-79.50401041512073,-76.48118033887393
34000.927734375,-76.26866340610063,-76.16703917374176
34022.4609375,-84.10864680962317,-75.81270379088704
34043.994140625,-86.21851701442554,-75.4217909847821
34065.52734375,-89.19351470663175,-74.99873585848941
34087.060546875,-87.95032842293278,-74.54858742528045
34108.59375,-90.94631335595226,-74.07678818314598
34130.126953125,-88.37636127717164,-73.58894899615836
34151.66015625,-91.33007820799757,-73.09063052823392
34173.193359375,-88.47201407951661,-72.58714180998565
34194.7265625,-91.12508054911463,-72.08336532090209
34216.259765625,-88.39164707081792,-71.583616306946
34237.79296875,-90.8590587702503,-71.09154202099268
34259.326171875,-88.16309967422293,-70.61006428168844
34280.859375,-90.19501524202938,-70.14136631899399
34302.392578125,-87.7853549813369,-69.68692244137755
34323.92578125,-89.18580424797584,-69.24756674887875
34345.458984375,-87.16176928533119,-68.82359504899992
34366.9921875,-87.63354894925993,-68.41489241566245
34388.525390625,-86.37851804898449,-68.02107755303288
34410.05859375,-86.00316983955094,-67.64165434983548
34431.591796875,-84.9104666903662,-67.27616077282153
34453.125,-83.2879493633333,-66.92430555861003
34474.658203125,-82.22872165030532,-66.58608400038611
34496.19140625,-78.40526595583016,-66.26186544138811
34517.724609375,-76.8859709409346,-65.95244680706611
34539.2578125,-66.08143008215538,-65.65906853743358
34560.791015625,-65.10572608959299,-65.38339150953705
34582.32421875,-71.40220656255133,-65.12743584598516
34603.857421875,-85.24903369571638,-64.89348476410059
34625.390625,-79.96130335705892,-64.68395870920632
34646.923828125,-90.156328326773,-64.5012668216704
34668.45703125,-83.1265971951599,-64.34764421250665
34689.990234375,-93.74111694515058,-64.22498448863308
34711.5234375,-85.55180070508064,-64.13467742264592
34733.056640625,-94.82161860287843,-64.07746157655797
34754.58984375,-86.87954933614603,-64.05330106620654
34776.123046875,-95.52322394412857,-64.0612945231758
34797.65625,-87.68582199994137,-64.09962273113047
34819.189453125,-95.4680723393293,-64.1655394643409
34840.72265625,-87.91940177517606,-64.25540783850026
34862.255859375,-95.06684130727001,-64.36478211279518
34883.7890625,-87.73257197855338,-64.48853248122217
34905.322265625,-94.61459688111462,-64.62100808610747
34926.85546875,-87.01015539432026,-64.75623139904927
34948.388671875,-93.50356734115832,-64.88811535473205
34969.921875,-85.82356124502276,-65.01069328547932
34991.455078125,-91.4178115292058,-65.11835086184969
35012.98828125,-83.80493015822945,-65.20604894469062
35034.521484375,-88.19771351785653,-65.2695265167406
35056.0546875,-79.62554234092093,-65.30547367816914
35077.587890625,-81.96159467032547,-65.31166602292595
35099.12109375,-67.754714284116,-65.28705349732932
35120.654296875,-65.80526944573317,-65.2317989913952
35142.1875,-72.46977721928181,-65.14726432034875
35163.720703125,-83.03446088818825,-65.03594379826433
35185.25390625,-80.4325917171058,-64.90134815995
35206.787109375,-86.0897637361218,-64.74784402206082
35228.3203125,-83.7212408157503,-64.58045626649893
35249.853515625,-87.67393317294398,-64.40464256674193
35271.38671875,-85.63083990055,-64.22605066662943
35292.919921875,-88.53359126444377,-64.05026988947013
35314.453125,-86.3983087790897,-63.88258865728951
35335.986328125,-89.30307299870407,-63.727769518249964
35357.51953125,-86.66356477490982,-63.58985232676047
35379.052734375,-89.64232742339408,-63.47199483645042
35400.5859375,-86.37123543700949,-63.376358118770256
35422.119140625,-89.7160900376243,-63.30404200078039
35443.65234375,-85.75462210611579,-63.25507323493325
35465.185546875,-89.69445359144694,-63.228446495015206
35486.71875,-84.60514168594486,-63.222215666797375
35508.251953125,-89.9088025868787,-63.23363040089908
35529.78515625,-83.07041596787101,-63.25931064447055
35551.318359375,-89.59950813039674,-63.29544998081591
35572.8515625,-80.40961111567208,-63.33803717724785
35594.384765625,-87.78242268274288,-63.383084443682236
35615.91796875,-76.27291029268584,-63.42685058362403
35637.451171875,-80.50518514172578,-63.46604749228189
35658.984375,-65.1073814872302,-63.498019310841684
35680.517578125,-63.00836444620668,-63.52088493954532
35702.05078125,-69.14619322276629,-63.533636476192974
35723.583984375,-82.37032694742379,-63.53618838839135
35745.1171875,-77.97344094669576,-63.52937473565622
35766.650390625,-86.21204161088816,-63.514894406225665
35788.18359375,-81.97203721542098,-63.49520699083392
35809.716796875,-88.00244398144547,-63.47338444882023
35831.25,-84.37575110585226,-63.45292600395197
35852.783203125,-88.49784166313252,-63.437545623767164
35874.31640625,-85.68644712003858,-63.430942890757215
35895.849609375,-88.72739690993984,-63.43656899291888
35917.3828125,-86.52659268404003,-63.457399898307514
35938.916015625,-88.83068923330305,-63.49572851536078
35960.44921875,-86.78919960504592,-63.5529867898924
35981.982421875,-88.85475600216103,-63.629607291950386
36003.515625,-86.48354039140284,-63.72493196952213
36025.048828125,-88.78078007909019,-63.83717348340123
36046.58203125,-85.72358971283003,-63.96343199960374
36068.115234375,-88.30347352784882,-64.09976762730767
36089.6484375,-84.46017120616517,-64.24132598353222
36111.181640625,-87.97296340433553,-64.38251177361033
36132.71484375,-82.42133078640309,-64.5172029260622
36154.248046875,-86.02927753454924,-64.63899582676261
36175.78125,-77.9915679361041,-64.74147065753401
36197.314453125,-82.12348044293822,-64.81846483313356
36218.84765625,-68.48865798411217,-64.8643420964669
36240.380859375,-66.35910173508664,-64.8742449946358
36261.9140625,-72.5652794189604,-64.84431920855786
36283.447265625,-83.40785761961416,-64.77189950796487
36304.98046875,-80.78190517532774,-64.65564888632397
36326.513671875,-87.29972405563626,-64.49564460786593
36348.046875,-84.41316972410547,-64.29340736368356
36369.580078125,-88.61000879007624,-64.05187236446564
36391.11328125,-85.88677391436897,-63.77530386508219
36412.646484375,-88.77339620514618,-63.46915719113899
36434.1796875,-86.4057905921278,-63.13989469542485
36455.712890625,-88.97132839709491,-62.79476410013304
36477.24609375,-86.12191584771224,-62.44154928325648
36498.779296875,-88.99642157596676,-62.08830467085039
36520.3125,-85.27686565696652,-61.74308495249917
36541.845703125,-88.96043322265383,-61.413681824489856
36563.37890625,-84.04667367003272,-61.107378891510166
36584.912109375,-89.02351321241159,-60.830734758640574
36606.4453125,-82.334273476097,-60.58940278235699
36627.978515625,-88.78235675928605,-60.38799400614443
36649.51171875,-80.37633189598176,-60.22998758526532
36671.044921875,-88.59514517774778,-60.11769062122089
36692.578125,-77.51292405137953,-60.05224690143545
36714.111328125,-88.1994693001514,-60.033691696332816
36735.64453125,-73.21621985036852,-60.06104762137748
36757.177734375,-88.7008044891025,-60.13245473147785
36778.7109375,-63.634045613527285,-60.245326568284945
36800.244140625,-59.256662571331034,-60.396522895074085
36821.77734375,-63.013128082737126,-60.58252937227558
36843.310546875,-95.63815150764503,-60.799634465994345
36864.84375,-73.82203736063033,-61.04409443149477
36886.376953125,-92.95371685774184,-61.31227823662624
36907.91015625,-78.0469139247049,-61.60078572515387
36929.443359375,-92.63189699127881,-61.906534084534144
36950.9765625,-81.44894242207556,-62.22680967782182
36972.509765625,-90.6225603334669,-62.55928441473405
36994.04296875,-83.56251913763614,-62.90199795653152
37015.576171875,-90.34164722224637,-63.25330905796551
37037.109375,-85.60629520081062,-63.6118211383714
37058.642578125,-89.9179750298645,-63.97628864665816
37080.17578125,-87.15867327525802,-64.34551186240762
37101.708984375,-89.91406692052854,-64.71822839999878
37123.2421875,-88.66390319311205,-65.09300982155783
37144.775390625,-89.6183892607899,-65.46817141078007
37166.30859375,-89.55869619004105,-65.84170233305139
37187.841796875,-89.6734930298332,-66.21122215316205
37209.375,-89.98994984518305,-66.57396806882139
37230.908203125,-89.43048376084667,-66.92681533435808
37252.44140625,-88.1175062387244,-67.26633129767981
37273.974609375,-90.19219598818842,-67.58886136765457
37295.5078125,-85.10942104480152,-67.89064318517498
37317.041015625,-91.40024227585933,-68.16794340346581
37338.57421875,-74.38807554846801,-68.41720989743301
37360.107421875,-69.65498907246965,-68.63523100969034
37381.640625,-71.7440327957946,-68.81929267500455
37403.173828125,-86.15103260956974,-68.96732399496926
37424.70703125,-80.92066680419072,-69.0780220846968
37446.240234375,-87.36571813341803,-69.15094777989975
37467.7734375,-84.36379267796421,-69.18658504528315
37489.306640625,-87.54992116281284,-69.18635860702855
37510.83984375,-86.12235971625832,-69.15260636331884
37532.373046875,-87.4695894066251,-69.08850540784928
37553.90625,-87.00240888352667,-68.99795291806336
37575.439453125,-87.15947849467682,-68.88540558952988
37596.97265625,-87.49626914279308,-68.75568361485463
37618.505859375,-86.99863580401211,-68.61374728789403
37640.0390625,-87.45588981600197,-68.4644560498446
37661.572265625,-86.72549757500263,-68.31232108677298
37683.10546875,-87.16712974155057,-68.16126336284262
37704.638671875,-86.47385653370151,-68.01438917920746
37726.171875,-86.37784586213033,-67.87379496223129
37747.705078125,-86.04546324817039,-67.74041201240556
37769.23828125,-85.13287099621357,-67.61390042225878
37790.771484375,-85.47052465583621,-67.49259936055195
37812.3046875,-83.08912736275748,-67.37353850890716
37833.837890625,-84.02230311997528,-67.25251273430908
37855.37109375,-80.52853987450848,-67.1242192109371
37876.904296875,-82.69741978816612,-66.9824533015832
37898.4375,-73.17406541738109,-66.82035670984186
37919.970703125,-67.68604391114144,-66.63070885334484
37941.50390625,-71.9685094554793,-66.40625020968842
37963.037109375,-90.37664175775922,-66.1400246585513
37984.5703125,-83.96590473495789,-65.82572667271674
38006.103515625,-89.41565651591388,-65.45803865857665
38027.63671875,-88.99701867231609,-65.0329438457876
38049.169921875,-87.18318760899216,-64.54800087823982
38070.703125,-88.47375201715445,-64.0025676359063
38092.236328125,-86.19119806649255,-63.39796376157374
38113.76953125,-86.78664465650617,-62.73756379328774
38135.302734375,-85.24968867359793,-62.026815605168544
38156.8359375,-84.94160340622042,-61.27318191095139
38178.369140625,-84.51030373561566,-60.4860057492732
38199.90234375,-82.94572078833465,-59.67630400515824
38221.435546875,-83.556401448956,-58.856495987583706
38242.96875,-80.89247562239507,-58.04007674576116
38264.501953125,-82.5544420649843,-57.2412470485464
38286.03515625,-78.49670821437076,-56.47451367378516
38307.568359375,-80.99483198116195,-55.75427478350578
38329.1015625,-75.93398157289862,-55.094405650638656
38350.634765625,-79.30542435217734,-54.50785983723218
38372.16796875,-72.53162772828628,-54.00630011726962
38393.701171875,-76.15227779079987,-53.59977203307687
38415.234375,-68.24404889219615,-53.2964310441087
38436.767578125,-72.08074046249591,-53.10233186541721
38458.30078125,-59.11791828850664,-53.021285914043915
38479.833984375,-52.701659976518,-53.05478991193248
38501.3671875,-54.62068412496121,-53.2020257677852
38522.900390625,-70.2579640733156,-53.45992901220107
38544.43359375,-65.72820257947751,-53.82332041912114
38565.966796875,-77.76589679015156,-54.285093128698314
38587.5,-70.30595140670353,-54.83644569128846
38609.033203125,-83.08104608718027,-55.46715005629182
38630.56640625,-72.98793264475276,-56.16584268446424
38652.099609375,-87.254166406775,-56.920326691765396
38673.6328125,-74.80357351963002,-57.71787323204636
38695.166015625,-90.38063434939129,-58.54551116232834
38716.69921875,-76.38751439658287,-59.39029534973814
38738.232421875,-93.0336713902214,-60.23954569251284
38759.765625,-77.6970255637631,-61.081050939932275
38781.298828125,-95.43659782236492,-61.90323359578503
38802.83203125,-78.84609195655872,-62.69527445818838
38824.365234375,-97.53979964576052,-63.44719756551429
38845.8984375,-79.87047779508494,-64.14991836926609
38867.431640625,-99.65367603124861,-64.79525973641003
38888.96484375,-80.91303678325704,-65.37594180844154
38910.498046875,-99.46479151995746,-65.88555274533326
38932.03125,-82.08900579052786,-66.31850791609742
38953.564453125,-98.74194387079754,-66.67000514624786
38975.09765625,-83.49425373459762,-66.93598320449195
38996.630859375,-99.87632401999149,-67.11308984061208
39018.1640625,-76.94568585572154,-67.19866443135467
39039.697265625,-69.03647181166633,-67.190738729214
39061.23046875,-69.05831506414602,-67.08805743434962
39082.763671875,-81.49191276425793,-66.89011842761849
39104.296875,-76.31631636181714,-66.59723062337575
39125.830078125,-87.12890405562412,-66.21058563442126
39147.36328125,-77.43769831163601,-65.73233789211498
39168.896484375,-86.3458226676988,-65.1656866244067
39190.4296875,-78.39495614473172,-64.51495223890099
39211.962890625,-86.19334831567318,-63.78563924210373
39233.49609375,-78.49931476169915,-62.98447788117228
39255.029296875,-85.08735443774196,-62.11943722710399
39276.5625,-78.46754393167834,-61.199703409007014
39298.095703125,-83.97122556109895,-60.23561811385004
39319.62890625,-77.87455345120486,-59.2385742182921
39341.162109375,-82.32173939435106,-58.220867433064
39362.6953125,-76.96966869298915,-57.19550501525611
39384.228515625,-80.61376489986051,-56.17597482934591
39405.76171875,-75.40539292101565,-55.17598019929527
39427.294921875,-78.08334425882717,-54.20914797866515
39448.828125,-73.49523556750545,-53.28871896797868
39470.361328125,-75.26861152197043,-52.42723113590765
39491.89453125,-70.47158038415836,-51.636206978275396
39513.427734375,-71.19431454360364,-50.92585672288935
39534.9609375,-66.3720982431808,-50.30480892970972
39556.494140625,-65.79418553919201,-49.779879341648716
39578.02734375,-57.86549238941116,-49.35588763446982
39599.560546875,-49.42380252232789,-49.03553004318984
39621.09375,-49.779695292376275,-48.819313778470324
39642.626953125,-60.446044277415886,-48.70555678073747
39664.16015625,-62.174969076246065,-48.690453798448765
39685.693359375,-67.16332028130736,-48.76820713639574
39707.2265625,-66.32815025625035,-48.93121782102163
39728.759765625,-70.40514253394886,-49.17033049186997
39750.29296875,-68.62823772247917,-49.47512316369597
39771.826171875,-72.46289433098393,-49.83423121207373
39793.359375,-69.89454068487397,-50.235693598672064
39814.892578125,-73.50504131793161,-50.667308531520334
39836.42578125,-70.78325668067009,-51.116985487012876
39857.958984375,-74.21551218638946,-51.57308081459642
39879.4921875,-71.28622386615521,-52.0247049861141
39901.025390625,-74.53113685286529,-52.46199089816911
39922.55859375,-71.5312439968113,-52.876314422697575
39944.091796875,-74.60712084274924,-53.260460543093124
39965.625,-71.3948845947785,-53.60873080960463
39987.158203125,-74.17203806925976,-53.916990386220256
40008.69140625,-70.99748023430026,-54.18265552419374
40030.224609375,-73.34313119788291,-54.40462476726755
40051.7578125,-70.08611915670693,-54.583159458821484
40073.291015625,-71.6626310582455,-54.7197210810858
40094.82421875,-68.30014143412541,-54.81677452654971
40116.357421875,-68.31181375186833,-54.87756751689504
40137.890625,-63.53492690391366,-54.90589700302684
40159.423828125,-56.22728645765273,-54.90587348334006
40180.95703125,-57.927527969887294,-54.88169377354154
40202.490234375,-68.0126277604422,-54.83743188172116
40224.0234375,-79.8788408627588,-54.77685634092189
40245.556640625,-78.5187662955204,-54.703280701609614
40267.08984375,-92.85089323822947,-54.61945197711966
40288.623046875,-83.1313678591533,-54.5274797661738
40310.15625,-82.37976393664184,-54.428806653500395
40331.689453125,-83.52289408937833,-54.324218418461285
40353.22265625,-79.43819312494227,-54.21389066352922
40374.755859375,-82.07732464448094,-54.09746680076201
40396.2890625,-77.55072318589308,-53.9741609820993
40417.822265625,-80.3609800616475,-53.842878587473955
40439.35546875,-76.12312107154135,-53.702346331885906
40460.888671875,-78.72762752882562,-53.55124393502894
40482.421875,-74.75613119482914,-53.38832960842457
40503.955078125,-76.97617265078114,-53.21255232697521
40525.48828125,-73.35983723165391,-53.02314491594133
40547.021484375,-75.00415232288503,-52.819693334801855
40568.5546875,-71.80396860167203,-52.602179096878494
40590.087890625,-72.8045011410796,-52.37099343931604
40611.62109375,-69.73325858321292,-52.12692355880903
40633.154296875,-69.89077577831715,-51.87111286158292
40654.6875,-66.44574421565747,-51.60499865408434
40676.220703125,-64.89142143065098,-51.330231945950125
40697.75390625,-60.288924959973265,-51.04858498522893
40719.287109375,-51.52316666756242,-50.76185275064465
40740.8203125,-52.00275864620613,-50.471754859314004
40762.353515625,-61.305957428818324,-50.17984420367989
40783.88671875,-68.60590942993106,-49.88742812210019
40805.419921875,-70.41402391778885,-49.59550706687325
40826.953125,-76.07709594423802,-49.30473461259956
40848.486328125,-75.49213059965402,-49.015401312649985
40870.01953125,-85.65692617798196,-48.72744343932449
40891.552734375,-80.22728536009245,-48.4404761181986
40913.0859375,-93.7877255021269,-48.15384887572292
40934.619140625,-83.14950825137329,-47.8667202456255
40956.15234375,-84.54756623022297,-47.57814690150625
40977.685546875,-81.8476545803733,-47.287181866661044
40999.21875,-79.92530396509129,-46.99297574954669
41020.751953125,-78.4628063097427,-46.69487469900428
41042.28515625,-76.61909373348313,-46.39250888284893
41063.818359375,-75.01529624384534,-46.08586576218903
41085.3515625,-73.82236181619513,-45.7753432376054
41106.884765625,-71.64578388756406,-45.46177883940952
41128.41796875,-71.0690239969555,-45.14645246374988
41149.951171875,-68.21731278104477,-44.83106164745389
41171.484375,-67.86125724497478,-44.517669946065496
41193.017578125,-64.07615347179404,-44.20863054556237
41214.55078125,-63.60302401421271,-43.9064887123888
41236.083984375,-58.25076281329006,-43.61386798668932
41257.6171875,-56.2667922182119,-43.33334607663288
41279.150390625,-44.834734146572124,-43.06732715675416
41300.68359375,-43.733911953157175,-42.81791766551635
41322.216796875,-51.24052925757316,-42.58681271039657
41343.75,-59.3062916991758,-42.375199816199974
41365.283203125,-58.35903489706682,-42.183686007856394
41386.81640625,-64.2587587921548,-42.01225313627169
41408.349609375,-61.75222318820716,-41.86024498665765
41429.8828125,-67.04438956603967,-41.7263881204955
41451.416015625,-63.79820211729586,-41.608846674412646
41472.94921875,-68.69487923374676,-41.50530955942601
41494.482421875,-64.97751146726257,-41.41310676352886
41516.015625,-69.8435182928236,-41.32934984974678
41537.548828125,-65.65684260786296,-41.25109034514384
41559.08203125,-70.30300192001782,-41.17548860834538
41580.615234375,-65.8031750365888,-41.09998500453525
41602.1484375,-70.16435200893689,-41.022464851043694
41623.681640625,-65.4095318901684,-40.941408647596376
41645.21484375,-69.25489917775624,-40.85601957631819
41666.748046875,-64.24197495066363,-40.766321129923256
41688.28125,-67.7960362828934,-40.67321896419106
41709.814453125,-62.26146456578529,-40.578522616440445
41731.34765625,-65.37363493325262,-40.484924513248316
41752.880859375,-59.049320927695824,-40.39593562401666
41774.4140625,-61.86960659005025,-40.31577911017709
41795.947265625,-54.0160874235515,-40.24924527751209
41817.48046875,-54.92963000432298,-40.20151296737409
41839.013671875,-41.70576977150519,-40.17794413369408
41860.546875,-40.05341952410732,-40.18385966924255
41882.080078125,-46.654384644257334,-40.22430550357109
41903.61328125,-57.35877820630711,-40.30381855073208
41925.146484375,-54.184096447955795,-40.42620221115038
41946.6796875,-62.353669564146436,-40.59432082362291
41968.212890625,-57.583495890103784,-40.80992173604683
41989.74609375,-65.37820010844337,-41.073492552913024
42011.279296875,-59.70481984359017,-41.384159677824535
42032.8125,-67.2778968735292,-41.73963256967138
42054.345703125,-61.0326970122151,-42.136196252785055
42075.87890625,-68.91955754514665,-42.56875265325821
42097.412109375,-62.03546198933464,-43.030909367672905
42118.9453125,-70.20627238487872,-43.515112597314534
42140.478515625,-62.798600446114996,-44.01281928518639
42162.01171875,-71.28044403012072,-44.51470204929788
42183.544921875,-63.419507840776994,-45.01087937458156
42205.078125,-72.14562357584427,-45.49116275162923
42226.611328125,-63.913517836026976,-45.9453120589231
42248.14453125,-73.01756228425856,-46.363290482530545
42269.677734375,-64.36850578029947,-46.7355106400106
42291.2109375,-73.99348919357854,-47.05306429178884
42312.744140625,-64.87705050656213,-47.30792903532492
42334.27734375,-74.17812618499477,-47.4931466232925
42355.810546875,-64.33122727751851,-47.60296895496111
42377.34375,-68.8198073488127,-47.63296928226466
42398.876953125,-52.8521156991659,-47.58011766922689
42420.41015625,-48.851734400744846,-47.44282116868988
42441.943359375,-52.69537426997516,-47.220930463652905
42463.4765625,-64.95179705189216,-46.91571580246869
42485.009765625,-57.264892247242834,-46.52981589176575
42506.54296875,-67.62336178987738,-46.067163968281896
42528.076171875,-58.41814435110095,-45.53289553813407
42549.609375,-68.4973501507071,-44.933242254456054
42571.142578125,-58.64281864105949,-44.27541612397679
42592.67578125,-68.67694516567884,-43.5674877276911
42614.208984375,-58.39199375365762,-42.8182614610795
42635.7421875,-68.68528112989208,-42.037150006004964
42657.275390625,-57.91686309722234,-41.2340494061699
42678.80859375,-68.20201493800494,-40.41921529948273
42700.341796875,-57.133475825253925,-39.60314013012477
42721.875,-67.58163461192537,-38.79643058024901
42743.408203125,-56.11552300128455,-38.00968407544211
42764.94140625,-66.46216418429708,-37.25336306509275
42786.474609375,-54.6859504877439,-36.53766587827653
42808.0078125,-65.22802837663268,-35.87239330966582
42829.541015625,-52.86634423841741,-35.266810682041736
42851.07421875,-62.96743137650156,-34.729505928257716
42872.607421875,-50.10579389390003,-34.26824518587261
42894.140625,-60.356843833317015,-33.88982843846532
42915.673828125,-45.9864361315894,-33.599948795072144
42937.20703125,-53.59415656963424,-33.403059993481584
42958.740234375,-35.54031829900937,-33.30225756316013
42980.2734375,-33.10754012002246,-33.29917971176344
43001.806640625,-38.60419795533321,-33.39393433626962
43023.33984375,-56.42488823967969,-33.585058549427266
43044.873046875,-47.631492482386975,-33.86951671502655
43066.40625,-62.794800462226135,-34.242742182188465
43087.939453125,-52.285285414675236,-34.69872670249194
43109.47265625,-66.31830441336295,-35.230159930822126
43131.005859375,-55.42833244283089,-35.82861950112238
43152.5390625,-68.78189728730953,-36.48481000343016
43174.072265625,-57.761060939661235,-37.18884685955913
43195.60546875,-71.2635531590513,-37.93057870786206
43217.138671875,-59.752293814023375,-38.69993957963225
43238.671875,-73.19080065755803,-39.487320002948934
43260.205078125,-61.42930219020072,-40.28394432529275
43281.73828125,-74.93077438507561,-41.08224011801697
43303.271484375,-62.87570967190036,-41.87618461439559
43324.8046875,-76.30116423225148,-42.66161282004401
43346.337890625,-64.03103153775044,-43.43647227750167
43367.87109375,-77.7825497862219,-44.20101049504349
43389.404296875,-64.82738754629665,-44.95788276180989
43410.9375,-78.94411473103187,-45.712170433273016
43432.470703125,-64.72816563352679,-46.47130271688386
43454.00390625,-80.10685393750411,-47.24487842098113
43475.537109375,-62.626461653037225,-48.04438792693606
43497.0703125,-80.63507977913434,-48.882839658673575
43518.603515625,-53.77145924095343,-49.77429939200189
43540.13671875,-50.222752632996276,-50.73335469555246
43561.669921875,-54.50400943007984,-51.77452045018286
43583.203125,-76.02821338031247,-52.91160458458846
43604.736328125,-62.4844347329881,-54.157055735218634
43626.26953125,-81.07282065497547,-55.521316352982254
43647.802734375,-66.07673453871996,-57.01220572997778
43669.3359375,-81.53914020839967,-58.63435743235144
43690.869140625,-68.02027819257609,-60.388734663894695
43712.40234375,-82.54716617748981,-62.27224515315729
43733.935546875,-69.41153910340142,-64.27747430016592
43755.46875,-83.40261231521889,-66.39255162339796
43777.001953125,-70.48038065713065,-68.6011611374707
43798.53515625,-84.31509123754317,-70.88270132452654
43820.068359375,-71.40647754806668,-73.21259502241244
43841.6015625,-84.72303585223892,-75.5627440454085
43863.134765625,-72.14735461381993,-77.9021178950816
43884.66796875,-85.27846820137881,-80.19746072906464
43906.201171875,-72.77396269673807,-82.41409604674595
43927.734375,-85.65843861107862,-84.51680451969027
43949.267578125,-73.26371151691404,-86.47074721333696
43970.80078125,-86.06460827684613,-88.24240425524208
43992.333984375,-73.64987090980759,-89.80049790549104
44013.8671875,-86.14621457999252,-91.1168690353185
44035.400390625,-73.90261836266298,-92.16727723268082
44056.93359375,-86.39520510915727,-92.93209709366268
44078.466796875,-74.03717980609763,-93.39688664522342


==> ISMIR-manuscript (3)/data/25_M_Dha2_Sm_So_R.csv <==
f,ogR,taeR
0.0,-18.316248,-15.889249089338662
86.1328125,-15.094281,-15.999432398928787
172.265625,-16.981438,-16.32220863631045
258.3984375,-13.845368,-16.83481472894
344.53125,-17.18264,-17.50113058931584
430.6640625,-13.295888,-18.274264133536946
516.796875,-19.273598,-19.09989652566757
602.9296875,-22.421745,-19.92013928521075
689.0625,-21.258392,-20.67761799441628
775.1953125,-23.620007,-21.31948224054588
861.328125,-24.373245,-21.801049182107928
947.4609375,-31.629322,-22.088818010263935
1033.59375,-22.055216,-22.16264214127611
1119.7265625,-20.494318,-22.016911259808882
1205.859375,-16.613039,-21.660671176319465
1291.9921875,-18.349024,-21.116689922346875
1378.125,-17.274052,-20.419557334096908
1464.2578125,-24.00679,-19.612976502453396
1550.390625,-20.263664,-18.746463494459512
1636.5234375,-15.704392,-17.8717123584607
1722.65625,-9.1354065,-17.038902706864484
1808.7890625,-14.373981,-16.293225849265202
1894.921875,-15.326452,-15.671882957790089
1981.0546875,-17.39197,-15.201767175580416
2067.1875,-16.879568,-14.89798448811122
2153.3203125,-18.985691,-14.763300293893536
2239.453125,-11.883011,-14.78852544130948
2325.5859375,-16.085373,-14.953782875268217
2411.71875,-16.854677,-15.230529652949969
2497.8515625,-16.687525,-15.584154040662916
2583.984375,-15.317945,-15.976927800911236
2670.1171875,-18.732006,-16.37107242327156
2756.25,-18.061913,-16.731696240675227
2842.3828125,-18.52116,-17.029376814834464
2928.515625,-13.678384,-17.242197846893013
3014.6484375,-17.10176,-17.357098987590053
3100.78125,-15.970854,-17.370456022104783
3186.9140625,-17.155722,-17.287873010658878
3273.046875,-16.172018,-17.12323180112058
3359.1796875,-13.363562,-16.897102753802685
3445.3125,-16.297356,-16.634668941070355
3531.4453125,-16.92893,-16.363350827763853
3617.578125,-16.209232,-16.11033701962507
3703.7109375,-17.845224,-15.900227975729468
3789.84375,-16.264513,-15.752983943044548
3875.9765625,-15.233108,-15.682337491978927
3962.109375,-15.305023,-15.694787827523239
4048.2421875,-16.844097,-15.789242383633022
4134.375,-15.696953,-15.95731554908155
4220.5078125,-19.476973,-16.184239417497494
4306.640625,-17.723635,-16.45029173222002
4392.7734375,-18.142807,-16.732605699096087
4478.90625,-14.073244,-17.007198200649533
4565.0390625,-16.266438,-17.251039196570442
4651.171875,-17.70997,-17.443986526188663
4737.3046875,-17.398415,-17.570426442184246
4823.4375,-18.473793,-17.62048928972358
4909.5703125,-18.095139,-17.590749044061994
4995.703125,-18.376654,-17.484361382543952
5081.8359375,-13.134994,-17.310643566343277
5167.96875,-15.399022,-17.084146486627752
5254.1015625,-15.792845,-16.823310855859827
5340.234375,-15.860557,-16.548832314279636
5426.3671875,-16.954273,-16.281881614361915
5512.5,-17.747246,-16.042334504391164
5598.6328125,-16.734108,-15.8471610487975
5684.765625,-15.296858,-15.709106630839527
5770.8984375,-15.90045,-15.635768570241215
5857.03125,-16.564272,-15.629135822274868
5943.1640625,-16.615477,-15.685617908029792
6029.296875,-15.939436,-15.796546700844956
6115.4296875,-16.210726,-15.949094626177484
6201.5625,-16.01084,-16.12751859566288
6287.6953125,-16.962814,-16.314613391639828
6373.828125,-17.068714,-16.493243245639416
6459.9609375,-16.286684,-16.64781705690325
6546.09375,-16.388262,-16.765581092463936
6632.2265625,-16.120876,-16.837622109520606
6718.359375,-15.256744,-16.85950175322358
6804.4921875,-15.839896,-16.831477197445523
6890.625,-16.850943,-16.758300220397093
6976.7578125,-16.737354,-16.648623943947495
7062.890625,-15.994435,-16.514080102149695
7149.0234375,-15.425706,-16.368117087929345
7235.15625,-16.239023,-16.224707904687925
7321.2890625,-17.456942,-16.09704605335066
7407.421875,-16.715942,-15.996345743569096
7493.5546875,-16.555346,-15.930850988480126
7579.6875,-17.03087,-15.905137365179653
7665.8203125,-16.00246,-15.919762494982425
7751.953125,-16.320885,-15.971289185686114
7838.0859375,-15.727992,-16.052671585608216
7924.21875,-16.238043,-16.153962606212968
8010.3515625,-16.521385,-16.263273072176535
8096.484375,-16.287632,-16.36789192450009
8182.6171875,-16.009853,-16.455464077716112
8268.75,-16.24313,-16.515119192242615
8354.8828125,-16.567936,-16.53845080245941
8441.015625,-15.711947,-16.520260235787212
8527.1484375,-15.056103,-16.45900209941091
8613.28125,-15.492764,-16.35689570730909
8699.4140625,-16.164457,-16.21969714869238
8785.546875,-16.06537,-16.056157035345016
8871.6796875,-15.070696,-15.87721662542795
8957.8125,-15.957675,-15.69501759635903
9043.9453125,-15.441855,-15.521816304267011
9130.078125,-16.841757,-15.368900643152642
9216.2109375,-14.673709,-15.2456060739693
9302.34375,-15.721078,-15.158517289220354
9388.4765625,-16.222347,-15.110924322276531
9474.609375,-15.584779,-15.102578366547268
9560.7421875,-15.330856,-15.129765301086557
9646.875,-14.296444,-15.185686391411046
9733.0078125,-15.053591,-15.261108393372055
9819.140625,-15.233484,-15.34522173524229
9905.2734375,-15.002424,-15.426627635235024
9991.40625,-15.2634945,-15.494364443556677
10077.5390625,-15.793366,-15.538881035815075
10163.671875,-15.224302,-15.552870856888095
10249.8046875,-15.62511,-15.531893619227821
10335.9375,-14.007189,-15.474731425354957
10422.0703125,-15.218756,-15.383450388954438
10508.203125,-14.562678,-15.263165466731314
10594.3359375,-13.932982,-15.121532793234184
10680.46875,-15.196121,-14.96801797047504
10766.6015625,-15.583912,-14.813008377267522
10852.734375,-15.814906,-14.666850926012119
10938.8671875,-14.412058,-14.538902672573
11025.0,-14.768219,-14.436679807771544
11111.1328125,-14.717081,-14.36518105710784
11197.265625,-13.851642,-14.326445293115345
11283.3984375,-14.231276,-14.319381715695634
11369.53125,-14.143525,-14.339886225697967
11455.6640625,-14.735583,-14.381231828774496
11541.796875,-14.593229,-14.434696361641887
11627.9296875,-14.286764,-14.490369707512947
11714.0625,-14.172195,-14.538066821118306
11800.1953125,-14.386777,-14.568263696995785
11886.328125,-14.185271,-14.572971670279781
11972.4609375,-14.011736,-14.546471256321587
12058.59375,-13.825339,-14.485839563140397
12144.7265625,-14.117416,-14.391223979993939
12230.859375,-13.780457,-14.265837675636758
12316.9921875,-13.735887,-14.115677389522507
12403.125,-13.529111,-13.948988847416043
12489.2578125,-13.063272,-13.775527675929208
12575.390625,-13.811751,-13.605681935943277
12661.5234375,-13.405485,-13.44953473615326
12747.65625,-13.460359,-13.315950744325296
12833.7890625,-13.918418,-13.211768323669197
12919.921875,-13.683623,-13.141169681087923
13006.0546875,-13.1287775,-13.105285657609098
13092.1875,-13.045893,-13.102071017158192
13178.3203125,-13.3488655,-13.126462135464802
13264.453125,-12.788391,-13.170803970900595
13350.5859375,-13.497446,-13.225509319166198
13436.71875,-13.231278,-13.279892717388622
13522.8515625,-12.927609,-13.323105787409384
13608.984375,-12.771326,-13.345091664888347
13695.1171875,-12.62571,-13.337474257902848
13781.25,-12.418573,-13.294303589077991
13867.3828125,-12.789134,-13.21259092291897
13953.515625,-12.725348,-13.092585681734894
14039.6484375,-12.129154,-12.93776871369804
14125.78125,-12.261376,-12.754561326266966
14211.9140625,-11.80698,-12.55177446676072
14298.046875,-12.15292,-12.339845335810649
14384.1796875,-12.129955,-12.129927552338911
14470.3125,-12.164593,-11.932914095836061
14556.4453125,-11.739986,-11.758478473895613
14642.578125,-11.8901615,-11.614218337843838
14728.7109375,-11.4817505,-11.50497718080112
14814.84375,-11.512713,-11.432404524507287
14900.9765625,-11.265217,-11.394794435958955
14987.109375,-11.839716,-11.387218081308639
15073.2421875,-11.425039,-11.401940406308139
15159.375,-10.87188,-11.429086149076477
15245.5078125,-10.983552,-11.457498405631146
15331.640625,-10.516299,-11.475715802448098
15417.7734375,-10.81884,-11.472983495546597
15503.90625,-11.011802,-11.440209684167895
15590.0390625,-10.697872,-11.370783445178523
15676.171875,-10.482958,-11.261181150147262
15762.3046875,-10.410469,-11.111306575176593
15848.4375,-10.206907,-10.924532553279
15934.5703125,-9.905868,-10.707437720499485
16020.703125,-10.101184,-10.469258374281715
16106.8359375,-10.058851,-10.221100420502907
16192.96875,-9.7432785,-9.974977673474335
16279.1015625,-9.587469,-9.742758529984414
16365.234375,-9.535372,-9.535111863207078
16451.3671875,-9.214714,-9.360544056317506
16537.5,-9.080732,-9.224612255912866
16623.6328125,-9.252253,-9.129384682714191
16709.765625,-9.197193,-9.073198337726549
16795.8984375,-8.945403,-9.050739375075317
16882.03125,-8.721241,-9.053443871116665
16968.1640625,-8.934747,-9.070189026382732
17054.296875,-8.447009,-9.088219351695054
17140.4296875,-8.192423,-9.094231308962424
17226.5625,-8.138894,-9.075525048324305
17312.6953125,-8.031196,-9.021124646338595
17398.828125,-7.966402,-8.9227693197617
17484.9609375,-7.6708755,-8.775687489866447
17571.09375,-7.7973957,-8.579082626594065
17657.2265625,-7.172234,-8.336283182233297
17743.359375,-7.0401945,-8.054536755059038
17829.4921875,-7.1036096,-7.744458630809872
17915.625,-7.0608873,-7.419174546680596
18001.7578125,-6.6761136,-7.0932244112133915
18087.890625,-6.6690235,-6.781315493123149
18174.0234375,-6.152745,-6.49702835073168
18260.15625,-6.0408883,-6.251585151065507
18346.2890625,-5.765762,-6.05278733458846
18432.421875,-5.955309,-5.904217865717726
18518.5546875,-5.671284,-5.804783361980195
18604.6875,-5.3406806,-5.748644696991464
18690.8203125,-5.2321935,-5.725553284999428
18776.953125,-4.9208865,-5.721576659168058
18863.0859375,-4.6156635,-5.720163860310556
18949.21875,-4.5507574,-5.703471277083052
19035.3515625,-4.3687677,-5.653845434981114
19121.484375,-4.0282574,-5.555342919552446
19207.6171875,-3.6958864,-5.395160651235117
19293.75,-3.5111132,-5.164852899181853
19379.8828125,-3.1273956,-4.861224729740981
19466.015625,-2.892476,-4.48681422491635
19552.1484375,-2.6171188,-4.049906212322671
19638.28125,-2.27339,-3.5640562081547933
19724.4140625,-1.9663585,-3.047142089956067
19810.546875,-1.7454832,-2.5199997044734577
19896.6796875,-1.3047541,-2.0047341393506874
19982.8125,-0.9383397,-1.5228278861238798
20068.9453125,-0.60392684,-1.0931881391285183
20155.078125,-0.17984779,-0.7302861530343535
20241.2109375,0.15615575,-0.44254081588051075
20327.34375,0.62888056,-0.23108613009054843
20413.4765625,1.0854957,-0.08903876101206734
20499.609375,1.5693634,-0.0013486931958764953
20585.7421875,2.0802705,0.05472443423946241
20671.875,2.5493584,0.10851172433121067
20758.0078125,3.0231137,0.19426082627438418
20844.140625,3.828174,0.34897997404721043
20930.2734375,4.488377,0.6099318227644888
21016.40625,5.2065177,1.0119389959663514
21102.5390625,5.976531,1.5846828119638543
21188.671875,6.8545012,2.3501837528551057
21274.8046875,7.836347,3.3206460895670835
21360.9375,8.818736,4.496829841235178
21447.0703125,10.186293,5.867082036224183
21533.203125,11.70442,7.407118042978206
21619.3359375,13.670291,9.080595284907496
21705.46875,16.232538,10.840469234205933
21791.6015625,20.417469,12.631068809553332
21877.734375,30.350441,14.39077886551539
21963.8671875,23.318708,16.055174845949786
22050.0,16.750422,17.56042192309627
22136.1328125,23.318708,18.84673043546291
22222.265625,30.350441,19.86165270849423
22308.3984375,20.417469,20.56301397555131
22394.53125,16.232538,20.92129169562665
22480.6640625,13.670291,20.92129169562665
22566.796875,11.70442,20.56301397555131
22652.9296875,10.186293,19.86165270849423
22739.0625,8.818736,18.84673043546291
22825.1953125,7.836347,17.56042192309627
22911.328125,6.8545012,16.055174845949786
22997.4609375,5.976531,14.39077886551539
23083.59375,5.2065177,12.631068809553332
23169.7265625,4.488377,10.840469234205933
23255.859375,3.828174,9.080595284907496
23341.9921875,3.0231137,7.407118042978206
23428.125,2.5493584,5.867082036224183
23514.2578125,2.0802705,4.496829841235178
23600.390625,1.5693634,3.3206460895670835
23686.5234375,1.0854957,2.3501837528551057
23772.65625,0.62888056,1.5846828119638543
23858.7890625,0.15615575,1.0119389959663514
23944.921875,-0.17984779,0.6099318227644888
24031.0546875,-0.60392684,0.34897997404721043
24117.1875,-0.9383397,0.19426082627438418
24203.3203125,-1.3047541,0.10851172433121067
24289.453125,-1.7454832,0.05472443423946241
24375.5859375,-1.9663585,-0.0013486931958764953
24461.71875,-2.27339,-0.08903876101206734
24547.8515625,-2.6171188,-0.23108613009054843
24633.984375,-2.892476,-0.44254081588051075
24720.1171875,-3.1273956,-0.7302861530343535
24806.25,-3.5111132,-1.0931881391285183
24892.3828125,-3.6958864,-1.5228278861238798
24978.515625,-4.0282574,-2.0047341393506874
25064.6484375,-4.3687677,-2.5199997044734577
25150.78125,-4.5507574,-3.047142089956067
25236.9140625,-4.6156635,-3.5640562081547933
25323.046875,-4.9208865,-4.049906212322671
25409.1796875,-5.2321935,-4.48681422491635
25495.3125,-5.3406806,-4.861224729740981
25581.4453125,-5.671284,-5.164852899181853
25667.578125,-5.955309,-5.395160651235117
25753.7109375,-5.765762,-5.555342919552446
25839.84375,-6.0408883,-5.653845434981114
25925.9765625,-6.152745,-5.703471277083052
26012.109375,-6.6690235,-5.720163860310556
26098.2421875,-6.6761136,-5.721576659168058
26184.375,-7.0608873,-5.725553284999428
26270.5078125,-7.1036096,-5.748644696991464
26356.640625,-7.0401945,-5.804783361980195
26442.7734375,-7.172234,-5.904217865717726
26528.90625,-7.7973957,-6.05278733458846
26615.0390625,-7.6708755,-6.251585151065507
26701.171875,-7.966402,-6.49702835073168
26787.3046875,-8.031196,-6.781315493123149
26873.4375,-8.138894,-7.0932244112133915
26959.5703125,-8.192423,-7.419174546680596
27045.703125,-8.447009,-7.744458630809872
27131.8359375,-8.934747,-8.054536755059038
27217.96875,-8.721241,-8.336283182233297
27304.1015625,-8.945403,-8.579082626594065
27390.234375,-9.197193,-8.775687489866447
27476.3671875,-9.252253,-8.9227693197617
27562.5,-9.080732,-9.021124646338595
27648.6328125,-9.214714,-9.075525048324305
27734.765625,-9.535372,-9.094231308962424
27820.8984375,-9.587469,-9.088219351695054
27907.03125,-9.7432785,-9.070189026382732
27993.1640625,-10.058851,-9.053443871116665
28079.296875,-10.101184,-9.050739375075317
28165.4296875,-9.905868,-9.073198337726549
28251.5625,-10.206907,-9.129384682714191
28337.6953125,-10.410469,-9.224612255912866
28423.828125,-10.482958,-9.360544056317506
28509.9609375,-10.697872,-9.535111863207078
28596.09375,-11.011802,-9.742758529984414
28682.2265625,-10.81884,-9.974977673474335
28768.359375,-10.516299,-10.221100420502907
28854.4921875,-10.983552,-10.469258374281715
28940.625,-10.87188,-10.707437720499485
29026.7578125,-11.425039,-10.924532553279
29112.890625,-11.839716,-11.111306575176593
29199.0234375,-11.265217,-11.261181150147262
29285.15625,-11.512713,-11.370783445178523
29371.2890625,-11.4817505,-11.440209684167895
29457.421875,-11.8901615,-11.472983495546597
29543.5546875,-11.739986,-11.475715802448098
29629.6875,-12.164593,-11.457498405631146
29715.8203125,-12.129955,-11.429086149076477
29801.953125,-12.15292,-11.401940406308139
29888.0859375,-11.80698,-11.387218081308639
29974.21875,-12.261376,-11.394794435958955
30060.3515625,-12.129154,-11.432404524507287
30146.484375,-12.725348,-11.50497718080112
30232.6171875,-12.789134,-11.614218337843838
30318.75,-12.418573,-11.758478473895613
30404.8828125,-12.62571,-11.932914095836061
30491.015625,-12.771326,-12.129927552338911
30577.1484375,-12.927609,-12.339845335810649
30663.28125,-13.231278,-12.55177446676072
30749.4140625,-13.497446,-12.754561326266966
30835.546875,-12.788391,-12.93776871369804
30921.6796875,-13.3488655,-13.092585681734894
31007.8125,-13.045893,-13.21259092291897
31093.9453125,-13.1287775,-13.294303589077991
31180.078125,-13.683623,-13.337474257902848
31266.2109375,-13.918418,-13.345091664888347
31352.34375,-13.460359,-13.323105787409384
31438.4765625,-13.405485,-13.279892717388622
31524.609375,-13.811751,-13.225509319166198
31610.7421875,-13.063272,-13.170803970900595
31696.875,-13.529111,-13.126462135464802
31783.0078125,-13.735887,-13.102071017158192
31869.140625,-13.780457,-13.105285657609098
31955.2734375,-14.117416,-13.141169681087923
32041.40625,-13.825339,-13.211768323669197
32127.5390625,-14.011736,-13.315950744325296
32213.671875,-14.185271,-13.44953473615326
32299.8046875,-14.386777,-13.605681935943277
32385.9375,-14.172195,-13.775527675929208
32472.0703125,-14.286764,-13.948988847416043
32558.203125,-14.593229,-14.115677389522507
32644.3359375,-14.735583,-14.265837675636758
32730.46875,-14.143525,-14.391223979993939
32816.6015625,-14.231276,-14.485839563140397
32902.734375,-13.851642,-14.546471256321587
32988.8671875,-14.717081,-14.572971670279781
33075.0,-14.768219,-14.568263696995785
33161.1328125,-14.412058,-14.538066821118306
33247.265625,-15.814906,-14.490369707512947
33333.3984375,-15.583912,-14.434696361641887
33419.53125,-15.196121,-14.381231828774496
33505.6640625,-13.932982,-14.339886225697967
33591.796875,-14.562678,-14.319381715695634
33677.9296875,-15.218756,-14.326445293115345
33764.0625,-14.007189,-14.36518105710784
33850.1953125,-15.62511,-14.436679807771544
33936.328125,-15.224302,-14.538902672573
34022.4609375,-15.793366,-14.666850926012119
34108.59375,-15.2634945,-14.813008377267522
34194.7265625,-15.002424,-14.96801797047504
34280.859375,-15.233484,-15.121532793234184
34366.9921875,-15.053591,-15.263165466731314
34453.125,-14.296444,-15.383450388954438
34539.2578125,-15.330856,-15.474731425354957
34625.390625,-15.584779,-15.531893619227821
34711.5234375,-16.222347,-15.552870856888095
34797.65625,-15.721078,-15.538881035815075
34883.7890625,-14.673709,-15.494364443556677
34969.921875,-16.841757,-15.426627635235024
35056.0546875,-15.441855,-15.34522173524229
35142.1875,-15.957675,-15.261108393372055
35228.3203125,-15.070696,-15.185686391411046
35314.453125,-16.06537,-15.129765301086557
35400.5859375,-16.164457,-15.102578366547268
35486.71875,-15.492764,-15.110924322276531
35572.8515625,-15.056103,-15.158517289220354
35658.984375,-15.711947,-15.2456060739693
35745.1171875,-16.567936,-15.368900643152642
35831.25,-16.24313,-15.521816304267011
35917.3828125,-16.009853,-15.69501759635903
36003.515625,-16.287632,-15.87721662542795
36089.6484375,-16.521385,-16.056157035345016
36175.78125,-16.238043,-16.21969714869238
36261.9140625,-15.727992,-16.35689570730909
36348.046875,-16.320885,-16.45900209941091
36434.1796875,-16.00246,-16.520260235787212
36520.3125,-17.03087,-16.53845080245941
36606.4453125,-16.555346,-16.515119192242615
36692.578125,-16.715942,-16.455464077716112
36778.7109375,-17.456942,-16.36789192450009
36864.84375,-16.239023,-16.263273072176535
36950.9765625,-15.425706,-16.153962606212968
37037.109375,-15.994435,-16.052671585608216
37123.2421875,-16.737354,-15.971289185686114
37209.375,-16.850943,-15.919762494982425
37295.5078125,-15.839896,-15.905137365179653
37381.640625,-15.256744,-15.930850988480126
37467.7734375,-16.120876,-15.996345743569096
37553.90625,-16.388262,-16.09704605335066
37640.0390625,-16.286684,-16.224707904687925
37726.171875,-17.068714,-16.368117087929345
37812.3046875,-16.962814,-16.514080102149695
37898.4375,-16.01084,-16.648623943947495
37984.5703125,-16.210726,-16.758300220397093
38070.703125,-15.939436,-16.831477197445523
38156.8359375,-16.615477,-16.85950175322358
38242.96875,-16.564272,-16.837622109520606
38329.1015625,-15.90045,-16.765581092463936
38415.234375,-15.296858,-16.64781705690325
38501.3671875,-16.734108,-16.493243245639416
38587.5,-17.747246,-16.314613391639828
38673.6328125,-16.954273,-16.12751859566288
38759.765625,-15.860557,-15.949094626177484
38845.8984375,-15.792845,-15.796546700844956
38932.03125,-15.399022,-15.685617908029792
39018.1640625,-13.134994,-15.629135822274868
39104.296875,-18.376654,-15.635768570241215
39190.4296875,-18.095139,-15.709106630839527
39276.5625,-18.473793,-15.8471610487975
39362.6953125,-17.398415,-16.042334504391164
39448.828125,-17.70997,-16.281881614361915
39534.9609375,-16.266438,-16.548832314279636
39621.09375,-14.073244,-16.823310855859827
39707.2265625,-18.142807,-17.084146486627752
39793.359375,-17.723635,-17.310643566343277
39879.4921875,-19.476973,-17.484361382543952
39965.625,-15.696953,-17.590749044061994
40051.7578125,-16.844097,-17.62048928972358
40137.890625,-15.305023,-17.570426442184246
40224.0234375,-15.233108,-17.443986526188663
40310.15625,-16.264513,-17.251039196570442
40396.2890625,-17.845224,-17.007198200649533
40482.421875,-16.209232,-16.732605699096087
40568.5546875,-16.92893,-16.45029173222002
40654.6875,-16.297356,-16.184239417497494
40740.8203125,-13.363562,-15.95731554908155
40826.953125,-16.172018,-15.789242383633022
40913.0859375,-17.155722,-15.694787827523239
40999.21875,-15.970854,-15.682337491978927
41085.3515625,-17.10176,-15.752983943044548
41171.484375,-13.678384,-15.900227975729468
41257.6171875,-18.52116,-16.11033701962507
41343.75,-18.061913,-16.363350827763853
41429.8828125,-18.732006,-16.634668941070355
41516.015625,-15.317945,-16.897102753802685
41602.1484375,-16.687525,-17.12323180112058
41688.28125,-16.854677,-17.287873010658878
41774.4140625,-16.085373,-17.370456022104783
41860.546875,-11.883011,-17.357098987590053
41946.6796875,-18.985691,-17.242197846893013
42032.8125,-16.879568,-17.029376814834464
42118.9453125,-17.39197,-16.731696240675227
42205.078125,-15.326452,-16.37107242327156
42291.2109375,-14.373981,-15.976927800911236
42377.34375,-9.1354065,-15.584154040662916
42463.4765625,-15.704392,-15.230529652949969
42549.609375,-20.263664,-14.953782875268217
42635.7421875,-24.00679,-14.78852544130948
42721.875,-17.274052,-14.763300293893536
42808.0078125,-18.349024,-14.89798448811122
42894.140625,-16.613039,-15.201767175580416
42980.2734375,-20.494318,-15.671882957790089
43066.40625,-22.055216,-16.293225849265202
43152.5390625,-31.629322,-17.038902706864484
43238.671875,-24.373245,-17.8717123584607
43324.8046875,-23.620007,-18.746463494459512
43410.9375,-21.258392,-19.612976502453396
43497.0703125,-22.421745,-20.419557334096908
43583.203125,-19.273598,-21.116689922346875
43669.3359375,-13.295888,-21.660671176319465
43755.46875,-17.18264,-22.016911259808882
43841.6015625,-13.845368,-22.16264214127611
43927.734375,-16.981438,-22.088818010263935
44013.8671875,-15.094281,-21.801049182107928


==> ISMIR-manuscript (3)/data/279_U_Sa_Sm_Lo_H.csv <==
f,ogH,taeH
0.0,-69.73164700371692,-91.9200612563121
21.533203125,-83.79516211236448,-91.78365362146437
43.06640625,-69.6607551645335,-91.37618380305977
64.599609375,-82.16338222542812,-90.70287748936622
86.1328125,-69.49446890030634,-89.77233303885146
107.666015625,-80.0216974812394,-88.59635750173175
129.19921875,-69.2300661985575,-87.18974238673795
150.732421875,-77.99445359797794,-85.56998434276574
172.265625,-68.86846038801752,-83.7569571689578
193.798828125,-76.26117868424967,-81.77254264488305
215.33203125,-68.34870370744925,-79.64022855777903
236.865234375,-74.66611513625358,-77.38468297466078
258.3984375,-67.70483416612377,-75.03131424781321
279.931640625,-73.22803808239077,-72.60582644350237
301.46484375,-66.92430014769386,-70.13377984299498
322.998046875,-71.91512801793786,-67.64016588611787
344.53125,-66.00452581196137,-65.14900542101168
366.064453125,-70.78249621678762,-62.682978405918405
387.59765625,-64.84319083278555,-60.263092301804406
409.130859375,-69.68114826812497,-57.90839532523332
430.6640625,-63.427320820432904,-55.63573953005183
452.197265625,-68.60009400683262,-53.45959738810812
473.73046875,-61.68812109822851,-51.39193417942622
495.263671875,-67.50472044712188,-49.44213711805399
516.796875,-59.52467675416762,-47.617000768163294
538.330078125,-66.56292943387584,-45.920766981758845
559.86328125,-56.55458337219157,-44.355216348266325
581.396484375,-65.740572483369,-42.919807017987246
602.9296875,-51.938819685603,-41.61185577272323
624.462890625,-64.16970019104235,-40.4267553900265
645.99609375,-42.33128456152798,-39.35822169967523
667.529296875,-37.82486715307945,-38.398563273792874
689.0625,-42.01548862299518,-37.538966431550044
710.595703125,-63.99056547449772,-36.7697881759497
732.12890625,-51.458929813975665,-36.08084980859309
753.662109375,-62.408886929395074,-35.46172427812368
775.1953125,-55.640280709665895,-34.90201079404318
796.728515625,-61.34825120645646,-34.39159086040666
818.26171875,-58.307788353789626,-33.920860630675485
839.794921875,-60.24175242052028,-33.48093533020199
861.328125,-60.12684803826729,-33.06382240906427
882.861328125,-59.20523209233817,-32.6625610469423
904.39453125,-61.55586356297273,-32.27132660503078
925.927734375,-58.042587926605044,-31.885499580015004
947.4609375,-62.591259883530924,-31.50169953587436
968.994140625,-56.81755984702037,-31.117785347026942
990.52734375,-63.32343383696481,-30.73282386033451
1012.060546875,-55.51116527999466,-30.347029756459428
1033.59375,-63.83885461694555,-29.961679949557755
1055.126953125,-54.085880507359306,-29.57900629895372
1076.66015625,-64.32456380511914,-29.20207071211907
1098.193359375,-52.3857924391058,-28.834626893991224
1119.7265625,-64.34165727802561,-28.480973046425156
1141.259765625,-50.44271404294021,-28.145799750110072
1162.79296875,-63.98453023483003,-27.834037079628587
1184.326171875,-48.09320121028655,-27.55070472334203
1205.859375,-63.10412975128077,-27.300768518546683
1227.392578125,-45.10776389026552,-27.089006385592175
1248.92578125,-63.04989540762886,-26.91988617009621
1270.458984375,-40.302084576347895,-26.797457398083374
1291.9921875,-56.477889016250664,-26.725258432576318
1313.525390625,-31.08110268832672,-26.70624000875155
1335.05859375,-26.652278931754346,-26.74270563369931
1356.591796875,-30.25643485112335,-26.83626887968896
1378.125,-66.2587781359237,-26.987827187994693
1399.658203125,-39.908814363754544,-27.19755144263845
1421.19140625,-91.28888907116988,-27.464890276049747
1442.724609375,-44.15611588592648,-27.788587835107062
1464.2578125,-79.32084442996079,-28.16671356712671
1485.791015625,-46.99821980639493,-28.596702479403024
1507.32421875,-73.91110384161657,-29.075404278904703
1528.857421875,-49.00099590098192,-29.599139804764725
1550.390625,-72.46815625293127,-30.163763217753598
1571.923828125,-50.59426411489457,-30.76472849932843
1593.45703125,-71.50571974185937,-31.397158928730015
1614.990234375,-51.92203924185863,-32.055918340328645
1636.5234375,-70.45921026321534,-32.735683105569976
1658.056640625,-53.04197650067974,-33.431013925627354
1679.58984375,-69.29511254949254,-34.13642665439979
1701.123046875,-53.962435936996535,-34.84646149027621
1722.65625,-68.30360097859571,-35.555749974132944
1744.189453125,-54.77480151581838,-36.259079307070515
1765.72265625,-67.16062955505718,-36.95145355294408
1787.255859375,-55.49836164863584,-37.62815131810704
1808.7890625,-65.68024890720203,-38.28477950598084
1830.322265625,-56.11639309701664,-38.91732273063206
1851.85546875,-63.73799535008698,-39.52218794633842
1873.388671875,-56.571318851417885,-40.096243815028856
1894.921875,-61.179274606417096,-40.636854297038106
1916.455078125,-56.88369271520882,-41.141905919689265
1937.98828125,-57.18251793184711,-41.6098281596075
1959.521484375,-56.86070165530387,-42.039606374732735
1981.0546875,-48.36430087753378,-42.43078674630121
2002.587890625,-42.63395519045552,-42.783472744051174
2024.12109375,-47.634772882137014,-43.098312712627816
2045.654296875,-59.671858155505646,-43.37647829507712
2067.1875,-57.39635235278349,-43.61963356013676
2088.720703125,-59.899588062058484,-43.829894881672004
2110.25390625,-62.08867180797984,-44.009781827189386
2131.787109375,-60.03428445026232,-44.1621595423365
2153.3203125,-65.0294459463144,-44.29017336259388
2174.853515625,-60.24679359993975,-44.39717663365986
2196.38671875,-67.1793497383535,-44.48665296904327
2217.919921875,-60.421830107558655,-44.56213440724639
2239.453125,-68.77466387273817,-44.62711714158076
2260.986328125,-60.6198325585022,-44.684976673277845
2282.51953125,-69.9643078742854,-44.73888437394177
2304.052734375,-60.759031766272216,-44.79172752841008
2325.5859375,-70.80966561237055,-44.84603495702974
2347.119140625,-60.86729168487064,-44.903910282284414
2368.65234375,-71.37930344957397,-44.96697480571615
2390.185546875,-60.871531265054266,-45.036321796509384
2411.71875,-71.84499750460205,-45.11248376463766
2433.251953125,-60.81688347187356,-45.19541400319993
2454.78515625,-72.08549640626136,-45.284483342910605
2476.318359375,-60.5586881488559,-45.37849267525557
2497.8515625,-72.14324729879428,-45.47570138013455
2519.384765625,-60.14097410444556,-45.573871351061584
2540.91796875,-71.68266628725885,-45.670325859615815
2562.451171875,-59.11655067145745,-45.76202205506499
2583.984375,-71.82374264989454,-45.84563546948006
2605.517578125,-57.303840340089224,-45.9176545076015
2627.05078125,-73.24636612012628,-45.9744825578869
2648.583984375,-50.28826387461897,-46.01254507905398
2670.1171875,-47.647756549314714,-46.028398805856924
2691.650390625,-51.91504443806991,-46.018840087539886
2713.18359375,-66.58551242662679,-45.98100932870494
2734.716796875,-65.671387018408,-45.912488548805925
2756.25,-68.8691628615189,-45.811389213833905
2777.783203125,-69.97844364309711,-45.6764277197069
2799.31640625,-69.09110653450821,-45.5069862161659
2820.849609375,-70.03783117662006,-45.30315684451423
2842.3828125,-68.92573491626014,-45.065767911597575
2863.916015625,-69.5462901766158,-44.79639102298229
2885.44921875,-68.29329411150505,-44.49732873541915
2906.982421875,-69.13199543041566,-44.17158284602049
2928.515625,-67.67784355065726,-43.82280399587045
2950.048828125,-68.88544865005676,-43.45522381144118
2971.58203125,-66.84807995959969,-43.07357132086905
2993.115234375,-68.72107270005552,-42.682975847361405
3014.6484375,-65.95876788091444,-42.28885898367043
3036.181640625,-68.63809786202813,-41.896818576523664
3057.71484375,-64.87993726525579,-41.51250788736972
3079.248046875,-68.57281079415813,-41.141513237774575
3100.78125,-63.54691762806479,-40.78923348934996
3122.314453125,-68.55502045338339,-40.46076464751447
3143.84765625,-61.892190859042685,-40.160792717320916
3165.380859375,-68.4932912100891,-39.89349768296017
3186.9140625,-59.858315105177496,-39.66247113845811
3208.447265625,-68.11645569766505,-39.47064967648879
3229.98046875,-57.253726975747675,-39.32026565864932
3251.513671875,-67.60795263317586,-39.21281645957973
3273.046875,-52.77934296095567,-39.14905271614104
3294.580078125,-62.784774353741,-39.12898553966001
3316.11328125,-44.36406803406837,-39.15191208256647
3337.646484375,-39.47277721384795,-39.21645830890977
3359.1796875,-42.5487188437513,-39.320637318697216
3380.712890625,-62.94703279843853,-39.46192113475715
3402.24609375,-53.32935840081378,-39.63732349189402
3423.779296875,-68.85978828319934,-39.843490883008016
3445.3125,-57.81182180150776,-40.07679892426438
3466.845703125,-69.72197243369105,-40.333451006829094
3488.37890625,-61.14589010849574,-40.60957620830922
3509.912109375,-70.31547730080543,-40.901323541608704
3531.4453125,-63.409999941596695,-41.2049498178386
3552.978515625,-70.4484531817393,-41.51689868541433
3574.51171875,-65.36825364688397,-41.83386876883212
3596.044921875,-70.6960824091175,-42.152869254603296
3617.578125,-67.10280523227527,-42.47126174313922
3639.111328125,-70.98471397627102,-42.78678768718991
3660.64453125,-68.76236505947764,-43.09758125198525
3682.177734375,-71.29911785843633,-43.40216794143594
3703.7109375,-70.14311253335438,-43.699449820879664
3725.244140625,-71.38490325817605,-43.988678613108824
3746.77734375,-71.5587614950062,-44.26941833553549
3768.310546875,-71.45864282461687,-44.54149946915149
3789.84375,-73.06092674708482,-44.804966893773674
3811.376953125,-71.27502177303158,-45.06002398117693
3832.91015625,-74.9094465396388,-45.30697530352402
3854.443359375,-70.58839154925053,-45.54617038773628
3875.9765625,-76.83916634322401,-45.77795082920186
3897.509765625,-68.09615884822324,-46.00260287584163
3919.04296875,-80.8983530945521,-46.22031731446767
3940.576171875,-63.31371675918933,-46.43115814674546
3962.109375,-78.97367824517731,-46.635041145421155
3983.642578125,-54.18106015927257,-46.831722948154344
4005.17578125,-48.65709099550376,-47.02080089294647
4026.708984375,-50.61316334631819,-47.20172334308791
4048.2421875,-68.17976707805849,-47.3738098081213
4069.775390625,-59.866148532701956,-47.536279757299845
4091.30859375,-73.32098187645009,-47.688288658965746
4112.841796875,-63.00912272920412,-47.82896947696881
4134.375,-75.14059258062903,-47.957477625188034
4155.908203125,-64.92357633433156,-48.073037232203035
4177.44140625,-77.06325651008434,-48.17498650594271
4198.974609375,-66.07628998364889,-48.26282001522203
4220.5078125,-78.16132337613777,-48.33622582061764
4242.041015625,-66.91287731242016,-48.3951155869521
4263.57421875,-78.9774318550567,-48.43964608639421
4285.107421875,-67.59613359327528,-48.47023084455059
4306.640625,-79.44099757764046,-48.48754107907723
4328.173828125,-68.18217312376689,-48.49249551633736
4349.70703125,-79.53752315914655,-48.48623912998001
4371.240234375,-68.61444574721025,-48.470111308561385
4392.7734375,-78.74113717363062,-48.44560440971439
4414.306640625,-69.03230401912998,-48.414314078458645
4435.83984375,-77.18081932633702,-48.37788308058666
4457.373046875,-69.46095033353559,-48.337940713802496
4478.90625,-74.95556333410809,-48.29604009672062
4500.439453125,-69.95984866110012,-48.25359578888174
4521.97265625,-72.36475811862586,-48.21182425655855
4543.505859375,-70.28175418990023,-48.17168966556876
4565.0390625,-68.8530670794674,-48.133857353315584
4586.572265625,-71.04374275001847,-48.098657111090226
4608.10546875,-63.912714699293176,-48.06605810097114
4629.638671875,-73.13068640098862,-48.03565684934499
4651.171875,-54.550813748349675,-48.0066793139421
4672.705078125,-49.57499917800564,-47.97799752857853
4694.23828125,-51.67841412051249,-47.94816080670485
4715.771484375,-65.67995607162194,-47.915440949896265
4737.3046875,-62.200575657769754,-47.87789037976567
4758.837890625,-68.55355816647825,-47.833411610633114
4780.37109375,-66.38886431022559,-47.779836024134006
4801.904296875,-69.30824668269408,-47.71500951293018
4823.4375,-69.23617439454966,-47.6368822439491
4844.970703125,-69.85042576576045,-47.54359956471603
4866.50390625,-71.1170160172477,-47.43359094893873
4888.037109375,-69.93225947074579,-47.3056538557348
4909.5703125,-72.78555061794893,-47.159029463295006
4931.103515625,-70.03910160911329,-46.993467431107575
4952.63671875,-74.24686903483789,-46.809277140120784
4974.169921875,-69.99237335712151,-46.60736324875157
4995.703125,-75.81314778646944,-46.38924387245237
5017.236328125,-69.9356467335498,-46.15705023064909
5038.76953125,-77.05649638775304,-45.91350718980269
5060.302734375,-69.5311235454018,-45.661894745779215
5081.8359375,-78.42320959304355,-45.40599111205606
5103.369140625,-68.83883427306716,-45.149998691440686
5124.90234375,-79.92814090442371,-44.89845478702663
5146.435546875,-67.59142651965024,-44.656129433087735
5167.96875,-82.46820687486982,-44.427913180173235
5189.501953125,-65.90927139125165,-44.21869803475286
5211.03515625,-80.59541661659527,-44.03325501916144
5232.568359375,-63.29039588707283,-43.87611197243034
5254.1015625,-78.83742714778109,-43.75143525068456
5275.634765625,-58.361920238659685,-43.662918904876726
5297.16796875,-66.65029624670268,-43.61368471551327
5318.701171875,-50.11037714360687,-43.606196154483285
5340.234375,-44.31229684226416,-43.64218893274063
5361.767578125,-46.40911321112141,-43.72262029253435
5383.30078125,-62.94664513387163,-43.847638630337016
5404.833984375,-57.10509009595593,-44.01657441032987
5426.3671875,-71.3324302185484,-44.22795266891516
5447.900390625,-60.381882675893465,-44.479526740101235
5469.43359375,-72.83089618690113,-44.76833217205624
5490.966796875,-62.84473225316604,-45.09075917866721
5512.5,-75.91949864820808,-45.44264139751829
5534.033203125,-64.17510054013442,-45.8193582264808
5555.56640625,-77.06316062320133,-46.21594760179863
5577.099609375,-65.15197712379405,-46.62722577484031
5598.6328125,-78.24094346799261,-47.04791045274451
5620.166015625,-65.8970433601026,-47.47274359631607
5641.69921875,-79.23968260259626,-47.8966102189482
5663.232421875,-66.50559506588864,-48.31464970109345
5684.765625,-80.70476532511833,-48.7223564198058
5706.298828125,-66.91046621970209,-49.11566688214258
5727.83203125,-81.53631998953809,-49.49103103119776
5749.365234375,-67.204019911343,-49.84546594757204
5770.8984375,-82.14036888798972,-50.17659077798576
5792.431640625,-67.42004031463182,-50.48264236544629
5813.96484375,-81.62073945032822,-50.762471709696015
5835.498046875,-67.49181322317828,-51.01552203002352
5857.03125,-79.30986638433576,-51.24178981276742
5878.564453125,-67.33148979031861,-51.44177078201067
5900.09765625,-75.71976929916877,-51.61639321500402
5921.630859375,-66.99272030846839,-51.76694141729671
5943.1640625,-69.89776457404902,-51.89497246307539
5964.697265625,-65.24186683498411,-52.00222948412326
5986.23046875,-60.63636166492529,-52.09055485037659
6007.763671875,-52.600165868012596,-52.16180652470237
6029.296875,-55.45146314540932,-52.217780696898856
6050.830078125,-78.27834873724453,-52.26014351380034
6072.36328125,-66.27445523884435,-52.29037433441937
6093.896484375,-72.21955352185269,-52.30972246546124
6115.4296875,-69.64039928168276,-52.31917879050668
6136.962890625,-71.27769572673358,-52.319463115293416
6158.49609375,-72.01700384945103,-52.31102743318981
6180.029296875,-70.60746991637767,-52.294074691462285
6201.5625,-73.35687335508565,-52.268592032808286
6223.095703125,-70.33380326348333,-52.23439691976203
6244.62890625,-74.54227472738194,-52.191194042508926
6266.162109375,-70.10360732021083,-52.13864048177974
6287.6953125,-75.50462127906685,-52.07641626349372
6309.228515625,-69.86182375717661,-52.00429721300854
6330.76171875,-76.3414020638287,-51.922226902783436
6352.294921875,-69.59189114371136,-51.83038449245509
6373.828125,-77.0650344558911,-51.729245385012284
6395.361328125,-69.26617771456768,-51.619631862913245
6416.89453125,-77.74945086886135,-51.50275121546617
6438.427734375,-68.80004591721993,-51.380219311582465
6459.9609375,-78.40952003095066,-51.25406809465852
6481.494140625,-68.10403593211392,-51.126736060491595
6503.02734375,-78.72200389063852,-51.00104140415702
6524.560546875,-67.19996687690097,-50.88013816549999
6546.09375,-79.0960679393786,-50.767456342378765
6567.626953125,-65.75400256214942,-50.66662755313591
6589.16015625,-78.60255610584989,-50.58139839290882
6610.693359375,-62.73951891712716,-50.51553412188608
6632.2265625,-72.96833079961866,-50.47271572939013
6653.759765625,-56.01982652827045,-50.456433720630784
6675.29296875,-51.35152304200059,-50.4698821615805
6696.826171875,-53.98525044445823,-50.51585658407825
6718.359375,-67.30322677730368,-50.596659294623066
6739.892578125,-67.0020887290885,-50.714015447390615
6761.42578125,-73.89280052373135,-50.869002940173544
6782.958984375,-71.471649010351,-51.06199878076695
6804.4921875,-75.6776821790176,-51.29264406421871
6826.025390625,-73.77353873431652,-51.5598291151774
6847.55859375,-77.14530271759767,-51.861699703968256
6869.091796875,-74.69218019641391,-52.19568456184482
6890.625,-78.04575260293814,-52.55854372333937
6912.158203125,-74.91830450729313,-52.94643653561616
6933.69140625,-78.7723245585164,-53.35500751983726
6955.224609375,-74.8845922953623,-53.77948767036144
6976.7578125,-79.37142025881292,-54.2148082548556
6998.291015625,-74.70856664706454,-54.655723750297525
7019.82421875,-79.9551877441639,-55.096940231382376
7041.357421875,-74.62480165724992,-55.53324533028778
7062.890625,-80.55814796494545,-55.95963581725735
7084.423828125,-74.47630954658287,-56.371438912803534
7105.95703125,-81.14263702209612,-56.764423632803165
7127.490234375,-74.2938233228744,-57.13489878122302
7149.0234375,-81.68857623911816,-57.47979463130334
7170.556640625,-73.9976111214498,-57.796725860507124
7192.08984375,-81.79971588484153,-58.08403390978313
7213.623046875,-73.69678084279836,-58.34080760328827
7235.15625,-81.24126109815855,-58.56688156818008
7256.689453125,-73.34523686986049,-58.76281271163834
7278.22265625,-76.89901986262697,-58.929835719634184
7299.755859375,-71.70164513458836,-59.06979921522442
7321.2890625,-66.92733598779897,-59.18508483058076
7342.822265625,-58.8261008810897,-59.278511985807604
7364.35546875,-61.91715214038447,-59.353231610788136
7385.888671875,-83.7669639672508,-59.412612379065195
7407.421875,-71.41959280713981,-59.4601232341665
7428.955078125,-76.59425210515295,-59.49921607207948
7450.48828125,-74.01185835875444,-59.53321239643931
7472.021484375,-75.86350160504519,-59.56519758759523
7493.5546875,-75.68924019393083,-59.59792612964897
7515.087890625,-75.21924407809381,-59.63374073159177
7536.62109375,-76.44388867430928,-59.67450777436726
7558.154296875,-74.98480401323434,-59.721570932915554
7579.6875,-77.13381592021493,-59.775724181515585
7601.220703125,-74.75950627301586,-59.837204714487584
7622.75390625,-77.61172745313948,-59.90570562613709
7644.287109375,-74.5419336382239,-59.980407517635285
7665.8203125,-77.96310295882193,-60.06002755773555
7687.353515625,-74.30170059222726,-60.142883940891245
7708.88671875,-78.17429065606419,-60.22697318042975
7730.419921875,-74.06509272630207,-60.31005726311741
7751.953125,-78.36325192286408,-60.389757388491006
7773.486328125,-73.75477876255205,-60.463650831639214
7795.01953125,-78.45651900092305,-60.52936740738423
7816.552734375,-73.27922804186512,-60.58468207834106
7838.0859375,-78.30106433988034,-60.62760043598413
7859.619140625,-72.66706527115689,-60.65643408518824
7881.15234375,-78.0373506033641,-60.66986336725522
7902.685546875,-71.70876783987198,-60.666985349095654
7924.21875,-77.2996928443703,-60.64734556883653
7945.751953125,-69.88357062852981,-60.61095264008517
7967.28515625,-74.87794993136566,-60.55827545611884
7988.818359375,-64.9712679388732,-60.49022337823327
8010.3515625,-60.69211968023619,-60.40811041614782
8031.884765625,-64.28991703250212,-60.31360499028079
8053.41796875,-74.44840579826233,-60.20866738499085
8074.951171875,-86.13352976669373,-60.09547743996207
8096.484375,-79.50023784705132,-59.97635536819179
8118.017578125,-84.41852448141006,-59.853678821458765
8139.55078125,-80.0375482194703,-59.72979943959097
8161.083984375,-81.35440046496598,-59.60696211445644
8182.6171875,-80.0307667285837,-59.48723007387918
8204.150390625,-80.3675362866421,-59.37241864951431
8225.68359375,-80.06632421673785,-59.26404024515762
8247.216796875,-79.62516137692775,-59.16326258093235
8268.75,-79.94259128185945,-59.07088177059772
8290.283203125,-79.21751418785186,-58.98731121297211
8311.81640625,-79.76424410677782,-58.91258666539578
8333.349609375,-78.97259716767896,-58.846387239860995
8354.8828125,-79.47655997767279,-58.78807144404557
8376.416015625,-78.96451164034738,-58.73672680284318
8397.94921875,-79.16904521068348,-58.691231062818794
8419.482421875,-78.9589962055816,-58.65032252216075
8441.015625,-78.60937122489715,-58.61267665936605
8462.548828125,-79.20176792495158,-58.57698596904815
8484.08203125,-77.92753274486043,-58.54203976311278
8505.615234375,-79.68547289491768,-58.50680066618597
8527.1484375,-76.86448852245533,-58.47047462731471
8548.681640625,-80.90367223398793,-58.43257148287453
8570.21484375,-75.51201795990185,-58.39295343122836
8591.748046875,-82.29101190193748,-58.35186920679575
8613.28125,-71.79395878289205,-58.309972254887526
8634.814453125,-84.36621044451866,-58.26832179080825
8656.34765625,-66.50986307086322,-58.228366256630444
8677.880859375,-60.810871905529275,-58.19190934416411
8699.4140625,-60.90567669323449,-58.16105940940973
8720.947265625,-68.22103898037167,-58.13816373842048
8742.48046875,-74.62962459726263,-58.12572971388852
8764.013671875,-72.49885127609367,-58.126335454268705
8785.546875,-78.40374505903438,-58.1425329334765
8807.080078125,-73.1416309935326,-58.17674692272129
8828.61328125,-81.84571674639412,-58.23117331399643
8850.146484375,-73.97708050771251,-58.307680478308406
8871.6796875,-82.90727109051225,-58.40771727642705
8893.212890625,-74.28244680980629,-58.532231175849454
8914.74609375,-83.37332680659873,-58.68159963944223
8936.279296875,-74.43568944330319,-58.85557754791919
8957.8125,-83.54627488409213,-59.05326291311424
8979.345703125,-74.47496492145824,-59.27308254878329
9000.87890625,-83.66569099755331,-59.51279871037305
9022.412109375,-74.51255225254549,-59.769537017194025
9043.9453125,-83.50348275880195,-60.039835253728015
9065.478515625,-74.39407918822444,-60.3197119361726
9087.01171875,-83.29499752756023,-60.60475285049477
9108.544921875,-74.20425513147441,-60.890213142997794
9130.078125,-82.87346977022366,-61.171131995693685
9151.611328125,-73.86271773213609,-61.44245646604399
9173.14453125,-82.48047450446515,-61.699170730065575
9194.677734375,-73.36427598331554,-61.936426751747156
9216.2109375,-81.80872569878302,-62.149672318267704
9237.744140625,-72.23124299752129,-62.33477243315721
9259.27734375,-80.51131096929184,-62.488120247101584
9280.810546875,-70.12270030032047,-62.606734022690354
9302.34375,-75.96372324357826,-62.688337064683324
9323.876953125,-63.045867350758854,-62.731418086832875
9345.41015625,-61.264145728259216,-62.73527011181292
9366.943359375,-66.42744348018434,-62.7000066912218
9388.4765625,-82.58178557281866,-62.6265549645153
9410.009765625,-76.72848789215027,-62.51662582418284
9431.54296875,-86.28038733236943,-62.37266219399831
9453.076171875,-78.59834376517128,-62.19776713252863
9474.609375,-84.52724021574636,-61.995614121208
9496.142578125,-78.93136038837301,-61.770342463120585
9517.67578125,-84.09103034497033,-61.52644118589106
9539.208984375,-78.75054362298523,-61.268625193920904
9560.7421875,-83.49015168845605,-61.001707639786574
9582.275390625,-78.44518369727011,-60.73047257451059
9603.80859375,-83.03919287143293,-60.45955188887576
9625.341796875,-78.26917911314581,-60.19331037499819
9646.875,-82.31558838177419,-59.935742425722864
9668.408203125,-78.12818503453876,-59.690383460238785
9689.94140625,-81.7662821856388,-59.460238632875566
9711.474609375,-78.02528958574105,-59.247730767121816
9733.0078125,-80.97755530312413,-59.05466878014754
9754.541015625,-77.92090102821761,-58.88223714827958
9776.07421875,-80.09757710500185,-58.73100623600331
9797.607421875,-77.81793760681944,-58.60096259557331
9819.140625,-78.76685694493196,-58.49155766613427
9840.673828125,-77.64045135747301,-58.401772683929636
9862.20703125,-77.34749469685589,-58.330197080052464
9883.740234375,-77.44645813992815,-58.27511720765753
9905.2734375,-75.10031912985482,-58.23461192140147
9926.806640625,-77.27850322847235,-58.206651338778514
9948.33984375,-71.45005518117671,-58.18919505216793
9969.873046875,-76.6098459539693,-58.18028613329496
9991.40625,-63.2848582951075,-58.17813747517783
10012.939453125,-58.09478648160395,-58.18120734261643
10034.47265625,-60.76302180414805,-58.1882614386669
10056.005859375,-72.99026711391846,-58.198419325235484
10077.5390625,-74.32630814739557,-58.21118364149871
10099.072265625,-76.08842599638783,-58.22645122227363
10120.60546875,-78.83598390098115,-58.2445059058489
10142.138671875,-76.53984107884517,-58.2659935122959
10163.671875,-83.48260107416118,-58.29188014396191
10185.205078125,-76.95114369125908,-58.32339558556308
10206.73828125,-86.03313639345845,-58.36196413955825
10228.271484375,-77.08491074018956,-58.409125703271805
10249.8046875,-89.11022070787689,-58.46645026070231
10271.337890625,-77.10244402583797,-58.53544921102706
10292.87109375,-91.39796370294195,-58.617487078667274
10314.404296875,-77.06025190256399,-58.71369714213305
10335.9375,-93.881194466137,-58.824904381151065
10357.470703125,-77.03646593306962,-58.951558878904045
10379.00390625,-94.92175230489832,-59.09368243818897
10400.537109375,-76.92768207868248,-59.25083069069622
10422.0703125,-96.75337444320188,-59.42207241483991
10443.603515625,-76.76887345775683,-59.605987150078036
10465.13671875,-96.91944877451557,-59.80068152718366
10486.669921875,-76.49565031126743,-60.00382404867593
10508.203125,-95.58921552804924,-60.21269737639739
10529.736328125,-76.14287102065383,-60.4242665385497
10551.26953125,-91.56382347393364,-60.63526087970548
10572.802734375,-75.22852374466083,-60.842267065722375
10594.3359375,-89.916431771984,-61.04183003961957
10615.869140625,-72.9630645577614,-61.23055851941157
10637.40234375,-78.73359939273556,-61.405231445693566
10658.935546875,-69.12617219957114,-61.56290173209986
10680.46875,-62.65953619284527,-61.70099374762765
10702.001953125,-63.71915093509462,-61.81739116352442
10723.53515625,-75.25636954906452,-61.91051212164548
10745.068359375,-75.58749286673729,-61.979369114200765
10766.6015625,-83.9766100051136,-62.02361149098653
10788.134765625,-76.58695145909047,-62.043549110518896
10809.66796875,-85.18391787305654,-62.04015630424247
10831.201171875,-77.31472087609953,-62.0150560045625
10852.734375,-87.51616840880598,-61.97048457317827
10874.267578125,-77.54436462706968,-61.909238531259746
10895.80078125,-87.9612538452093,-61.83460501333932
10917.333984375,-77.53155952471523,-61.75027831994096
10938.8671875,-88.09653384018264,-61.66026540994396
10960.400390625,-77.53065749933654,-61.56878353565563
10981.93359375,-88.02821130277906,-61.48015346852717
11003.466796875,-77.45567470109499,-61.39869188264499
11025.0,-88.00261638618242,-61.32860645242861
11046.533203125,-77.38823862617622,-61.27389708099733
11068.06640625,-87.7456657281739,-61.238266411811956
11089.599609375,-77.25282780210973,-61.22504239840771
11111.1328125,-86.90972378093821,-61.23711522946924
11132.666015625,-77.04792975458187,-61.276890347027866
11154.19921875,-85.76961917304939,-61.34625867510607
11175.732421875,-76.67196397816765,-61.44658451791632
11197.265625,-84.17435194794055,-61.578710915409154
11218.798828125,-76.13042421870195,-61.742981584773375
11240.33203125,-82.48867158322099,-61.9392779542489
11261.865234375,-75.41746418980527,-62.16706923384876
11283.3984375,-77.70627201442932,-62.42547298764989
11304.931640625,-72.07936376650169,-62.71332329257504
11326.46484375,-71.4672647606151,-63.02924330374782
11347.998046875,-62.377640900681584,-63.37171890701998
11369.53125,-64.69449555160638,-63.73917013095139
11391.064453125,-82.85041013219777,-64.13001711428387
11412.59765625,-77.64263103958616,-64.54273767673749
11434.130859375,-84.19622423473601,-64.97591391187713
11455.6640625,-81.61607892812344,-65.42826569739427
11477.197265625,-82.1705431862145,-65.89866958288012
11498.73046875,-84.82085748941603,-66.38616214701416
11520.263671875,-80.69583372907687,-66.88992759130541
11541.796875,-85.91593062497927,-67.40927003048634
11563.330078125,-80.32532421137752,-67.9435716238039
11584.86328125,-87.25103431011236,-68.49223834024973
11606.396484375,-80.05269656586964,-69.05463573869402
11627.9296875,-88.19608499449636,-69.63001764738277
11649.462890625,-79.84282593104454,-70.21745102561476
11670.99609375,-88.9253505459974,-70.81574056658306
11692.529296875,-79.66002333189252,-71.42335674160721
11714.0625,-89.41376276009723,-72.03837098440344
11735.595703125,-79.5380231127837,-72.65840156693447
11757.12890625,-89.95169091137677,-73.28057342839787
11778.662109375,-79.46018499822398,-73.90149479403055
11800.1953125,-90.46469311752838,-74.51725287371029
11821.728515625,-79.32259248928499,-75.12343027961003
11843.26171875,-90.3162884352109,-75.71514306931105
11864.794921875,-79.42382096588241,-76.28710053109114
11886.328125,-90.69324090108991,-76.83368600937517
11907.861328125,-79.01457028792288,-77.34905724991566
11929.39453125,-90.72387494275694,-77.82726395601499
11950.927734375,-77.71401211837522,-78.2623795183193
11972.4609375,-100.84303547297664,-78.64864323909372
11993.994140625,-73.9266418948682,-78.9806088424994
12015.52734375,-73.4177895163383,-79.25329466674027
12037.060546875,-74.36373745819965,-79.46233068916021
12058.59375,-83.13342384849419,-79.60409745353387
12080.126953125,-79.5172293352407,-79.67585205643552
12101.66015625,-90.36047767517343,-79.67583660736088
12123.193359375,-79.45443602024064,-79.60336499991965
12144.7265625,-91.83676856712287,-79.45888440774289
12166.259765625,-78.89489594877047,-79.24400863203846
12187.79296875,-91.46521035365805,-78.96152125620112
12209.326171875,-78.9851380891552,-78.6153474804115
12230.859375,-91.93563364679473,-78.21049448609631
12252.392578125,-79.00110815605763,-77.75296118430977
12273.92578125,-92.2596477708498,-77.2496191999291
12295.458984375,-78.99136915676036,-76.70806790114088
12316.9921875,-92.52708006285253,-76.13646716800847
12338.525390625,-78.88542545783798,-75.5433523739637
12360.05859375,-92.66621212307999,-74.93743670198248
12381.591796875,-78.81668628189877,-74.32740640923043
12403.125,-92.90127518185187,-73.72171497132555
12424.658203125,-78.80096749855349,-73.12838216696629
12446.19140625,-93.2388533385506,-72.55480409861815
12467.724609375,-78.6673026258921,-72.00757988483434
12489.2578125,-93.0714442478245,-71.49236031078621
12510.791015625,-78.46302789213655,-71.0137230983053
12532.32421875,-92.56509520181979,-70.57507867387403
12553.857421875,-77.94589012978061,-70.17860939671691
12575.390625,-92.38363693660565,-69.82524418833309
12596.923828125,-77.72884232374719,-69.51466941214305
12618.45703125,-87.1171631790339,-69.24537572277973
12639.990234375,-74.63668652393837,-69.01473947583368
12661.5234375,-91.3005612989927,-68.81913619775835
12683.056640625,-71.70792347134466,-68.65408259837032
12704.58984375,-76.03492107282969,-68.51440269895593
12726.123046875,-81.33928688309138,-68.39441287806345
12747.65625,-84.80504720898132,-68.28812003082616
12769.189453125,-80.17432383547317,-68.18942661699685
12790.72265625,-87.85417369562896,-68.09233615255008
12812.255859375,-80.22050083057476,-67.99115268789205
12833.7890625,-89.70367729396663,-67.88066801363055
12855.322265625,-79.75105164788964,-67.7563307367172
12876.85546875,-90.7595399671333,-67.61439196295075
12898.388671875,-79.59525714661564,-67.45202308723199
12919.921875,-91.39363356462141,-67.26740210566881
12941.455078125,-79.5154181557763,-67.05976589369962
12962.98828125,-92.50570703512204,-66.82942700787025
12984.521484375,-79.3977780849183,-66.57775472890864
13006.0546875,-93.3675110826465,-66.30712123178857
13027.587890625,-79.23120647245275,-66.02081490569867
13049.12109375,-94.41781865412797,-65.72292391534542
13070.654296875,-79.09652217407489,-65.41819405917232
13092.1875,-95.53866578029992,-65.1118658076968
13113.720703125,-78.87129654156611,-64.80949606863666
13135.25390625,-97.54785127522477,-64.51677070271705
13156.787109375,-78.60817248751124,-64.23931408918801
13178.3203125,-100.85106051947878,-63.98250210412911
13199.853515625,-78.14716204480546,-63.751284725700756
13221.38671875,-103.237526426056,-63.55002412395329
13242.919921875,-77.6722217838909,-63.38235354099629
13264.453125,-98.20577306128548,-63.25106153924763
13285.986328125,-75.70842961297457,-63.15800531609198
13307.51953125,-82.87223474152626,-63.10405578266828
13329.052734375,-71.8474329954566,-63.08907601687071
13350.5859375,-67.59143979072171,-63.11193356310903
13372.119140625,-68.0791567663615,-63.17054590271948
13393.65234375,-76.609334885704,-63.26195729826536
13415.185546875,-79.55530740878872,-63.38244416042794
13436.71875,-83.00206701456463,-63.52764513355972
13458.251953125,-80.78390242396108,-63.69271127750196
13479.78515625,-85.12356399173628,-63.872471066555995
13501.318359375,-81.15427260007948,-64.0616044535411
13522.8515625,-87.1645281762143,-64.25481997331266
13544.384765625,-80.95160301941871,-64.44702879470915
13565.91796875,-88.20302360902849,-64.63350977421003
13587.451171875,-80.82237937137957,-64.81005991295218
13608.984375,-89.08951966498229,-64.97312515846644
13630.517578125,-80.69918442021053,-65.11990720427124
13652.05078125,-89.9585952780772,-65.24844279909236
13673.583984375,-80.63408926080135,-65.3576530527326
13695.1171875,-90.8769430706001,-65.44736128327644
13716.650390625,-80.55429018784193,-65.51827905338058
13738.18359375,-91.61108842018676,-65.57196115337572
13759.716796875,-80.44838452694168,-65.61073136712915
13781.25,-92.87587349676072,-65.63758186563479
13802.783203125,-80.33967093089953,-65.65604997813456
13824.31640625,-94.50096794765142,-65.67007685998134
13845.849609375,-80.24923641747807,-65.6838531839765
13867.3828125,-95.8359390813633,-65.70165740681973
13888.916015625,-80.21346157393926,-65.7276923903022
13910.44921875,-92.44957890086658,-65.76592618059624
13931.982421875,-79.84529030885133,-65.81994256826736
13953.515625,-85.50823781429833,-65.89280667346085
13975.048828125,-77.00718167521492,-65.98695023902965
13996.58203125,-76.35334124893323,-66.10408058953487
14018.115234375,-67.76269524535479,-66.24511635213838
14039.6484375,-70.7726366160923,-66.4101520672782
14061.181640625,-87.73600449743742,-66.5984527772194
14082.71484375,-80.85723320053454,-66.80847860613495
14104.248046875,-82.86286600377754,-67.03793827447251
14125.78125,-82.57481543207602,-67.2838694610095
14147.314453125,-82.55749993869568,-67.5427429746528
14168.84765625,-84.36754431338534,-67.8105868583528
14190.380859375,-81.91203944593215,-68.08312584911064
14211.9140625,-85.25515703007767,-68.35593108553999
14233.447265625,-81.74839837927667,-68.62457460645253
14254.98046875,-85.98358472098363,-68.88478303252897
14276.513671875,-81.63592674328163,-69.13258487336223
14298.046875,-86.58363255396961,-69.36444615186686
14319.580078125,-81.65358138900369,-69.57738947797654
14341.11328125,-87.08611085101197,-69.76909231764756
14362.646484375,-81.64594692050665,-69.93796096918332
14384.1796875,-87.45581678383972,-70.0831776491077
14405.712890625,-81.65789378210377,-70.2047190721139
14427.24609375,-87.74912180409424,-70.30334594858921
14448.779296875,-81.82484338299784,-70.38056388141824
14470.3125,-88.17142245649208,-70.43855718306777
14491.845703125,-82.02327268245034,-70.48009811689425
14513.37890625,-88.53851110588141,-70.5084349577498
14534.912109375,-82.37083274000722,-70.52716303413465
14556.4453125,-88.92211625466177,-70.54008352964232
14577.978515625,-82.47348936713266,-70.55105526299364
14599.51171875,-89.44982741814665,-70.56384491753623
14621.044921875,-84.78605372378145,-70.58198124350116
14642.578125,-86.54442004059236,-70.60861860754318
14664.111328125,-84.89393557726174,-70.64641491938082
14685.64453125,-76.53316562437931,-70.69742843702065
14707.177734375,-71.85944568154049,-70.76303725906953
14728.7109375,-82.18575730088884,-70.8438844799686
14750.244140625,-78.59463504073653,-70.93985104168114
14771.77734375,-86.62235634809123,-71.05005729751858
14793.310546875,-79.07321921292642,-71.17289324729225
14814.84375,-86.9822602433599,-71.30607634621668
14836.376953125,-79.74275112690506,-71.44673477145642
14857.91015625,-87.64958063887524,-71.59151308711289
14879.443359375,-79.87512647866757,-71.73669641537604
14900.9765625,-87.76185353479048,-71.87834852921745
14922.509765625,-80.0225203420151,-72.0124587560695
14944.04296875,-87.82230423947146,-72.13509224216378
14965.576171875,-80.1787103867175,-72.24253798663969
14987.109375,-87.88768634356327,-72.33144911905724
15008.642578125,-80.28190655522484,-72.39897016198978
15030.17578125,-87.87112055776151,-72.44284648298029
15051.708984375,-80.30039892262097,-72.4615117812447
15073.2421875,-87.721282747135,-72.45415025146717
15094.775390625,-80.39797441901332,-72.420730991453
15116.30859375,-87.55711107878031,-72.3620132391024
15137.841796875,-80.42020252154862,-72.27952210036848
15159.375,-87.23115802968819,-72.17549552450004
15180.908203125,-80.38820004816799,-72.0528043559956
15202.44140625,-86.46890716122425,-71.91484830491467
15223.974609375,-80.06003997721723,-71.76543159109129
15245.5078125,-85.15683908823723,-71.60862279931165
15267.041015625,-80.40770018754719,-71.44860410218239
15288.57421875,-82.57051260162297,-71.28951544145815
15310.107421875,-79.19323946012636,-71.13529948983219
15331.640625,-80.74564590636587,-70.98955323368801
15353.173828125,-72.19610058644938,-70.85539182079178
15374.70703125,-78.5392552719271,-70.73532991089449
15396.240234375,-82.17669941593797,-70.63118516487522
15417.7734375,-91.14907713867329,-70.54400772978839
15439.306640625,-80.95374484662904,-70.47403864991037
15460.83984375,-92.52235652297823,-70.42069909016783
15482.373046875,-81.07352561351522,-70.38261113520787
15503.90625,-92.3005849334914,-70.35764976505666
15525.439453125,-81.21903505943371,-70.34302444878578
15546.97265625,-92.52339510217993,-70.33538768309653
15568.505859375,-81.29225689729785,-70.33096677421703
15590.0390625,-92.47565407295679,-70.32571425720388
15611.572265625,-81.43859707469912,-70.31547160073427
15633.10546875,-92.64041848297728,-70.29614028642995
15654.638671875,-81.5533239385267,-70.26385400186255
15676.171875,-92.80993406509312,-70.21514556049583
15697.705078125,-81.69468384270377,-70.14710226684183
15719.23828125,-93.09190468048553,-70.05750377970357
15740.771484375,-81.8811243068265,-69.9449370809331
15762.3046875,-93.20818497470232,-69.80888391402475
15783.837890625,-82.13124118273323,-69.64977699102072
15805.37109375,-93.73470863499642,-69.46902234593696
15826.904296875,-82.50581820556174,-69.26898640099213
15848.4375,-95.23421659601614,-69.05294756684106
15869.970703125,-83.05276151497473,-68.82501347546385
15891.50390625,-98.81769278220509,-68.590006198762
15913.037109375,-84.41685028338094,-68.35331899204141
15934.5703125,-100.08987932293189,-68.1207491761673
15956.103515625,-85.4848129138761,-67.89831269553572
15977.63671875,-89.11055271428646,-67.69204662639055
15999.169921875,-76.88158146187772,-67.50780643295072
16020.703125,-68.12867373331015,-67.35106505618303
16042.236328125,-67.70885635814447,-67.22672095889966
16063.76953125,-78.95097544555384,-67.13892203693007
16085.302734375,-75.84013462368416,-67.09091184410609
16106.8359375,-86.65028626519302,-67.0849038822646
16128.369140625,-77.30952905380208,-67.12198879844115
16149.90234375,-86.95030041016719,-67.2020782397013
16171.435546875,-78.52771180516015,-67.32388787822208
16192.96875,-88.09309111990515,-67.48496077745146
16214.501953125,-78.8381036990802,-67.6817308707139
16236.03515625,-88.28055044367785,-67.90962491530144
16257.568359375,-79.12252834986467,-68.16319991752454
16279.1015625,-88.49117804914584,-68.43631174610414
16300.634765625,-79.32311635837029,-68.72230950872734
16322.16796875,-88.52873825135939,-69.01424930132082
16343.701171875,-79.49287116498645,-69.30512018755391
16365.234375,-88.65814129933922,-69.58807475606235
16386.767578125,-79.57733428598097,-69.85665635544353
16408.30078125,-88.55387484823669,-70.10501513374399
16429.833984375,-79.629783413126,-70.32810531193516
16451.3671875,-88.35303602115002,-70.52185669205721
16472.900390625,-79.66346360631277,-70.68331422308987
16494.43359375,-87.81340508922841,-70.81074049496209
16515.966796875,-79.53122948852008,-70.90367726905262
16537.5,-87.23995069125822,-70.96296354062696
16559.033203125,-79.42566961254222,-70.99070911782049
16580.56640625,-85.97282776080091,-70.99022424187224
16602.099609375,-79.1870197805805,-70.9659073108995
16623.6328125,-82.8770345813602,-70.92309425069627
16645.166015625,-77.92773168473192,-70.86787444839304
16666.69921875,-75.9021772488728,-70.80687937917952
16688.232421875,-68.22160434498603,-70.74705106855934
16709.765625,-71.46327487938548,-70.69539830531323
16731.298828125,-85.66555204897992,-70.65874902404443
16752.83203125,-88.24775289985197,-70.64350749054357
16774.365234375,-81.98506652912046,-70.65542483783642
16795.8984375,-88.4948173142792,-70.69939111564351
16817.431640625,-82.06192789066128,-70.77925634154325
16838.96484375,-90.19540201062429,-70.89768709905869
16860.498046875,-81.52456680957476,-71.05606404643686
16882.03125,-90.4884209144851,-71.25442431893887
16903.564453125,-81.5689344682312,-71.49145127322424
16925.09765625,-90.89444013264426,-71.76451238691632
16946.630859375,-81.5064386777162,-72.06974444573036
16968.1640625,-90.95057005978065,-72.40218348280993
16989.697265625,-81.63091274071141,-72.75593533843534
17011.23046875,-91.14311238730883,-73.12438123940684
17032.763671875,-81.59272113474657,-73.50041150862806
17054.296875,-91.29178339494142,-73.87667945341859
17075.830078125,-81.68574876607877,-74.24586668512202
17097.36328125,-91.2546173278684,-74.60095062301696
17118.896484375,-81.85215165620218,-74.93546475273817
17140.4296875,-90.9676775678952,-75.24374235291029
17161.962890625,-82.36410340180777,-75.52113487177316
17183.49609375,-91.2307179545885,-75.76419691524025
17205.029296875,-82.71596160963173,-75.97083087513684
17226.5625,-91.98308596329021,-76.14038554716943
17248.095703125,-83.39326253779195,-76.27370461922786
17269.62890625,-91.11781988943358,-76.37312260097065
17291.162109375,-86.31597191202057,-76.44240755835727
17312.6953125,-89.23164570094087,-76.48665185086743
17334.228515625,-88.57684681039359,-76.51211388159578
17355.76171875,-76.630161957318,-76.52601559842167
17377.294921875,-72.83733679388992,-76.5363020675722
17398.828125,-80.68507381511495,-76.55137082314319
17420.361328125,-79.2971316626049,-76.57977982798039
17441.89453125,-94.99787630044295,-76.62994372143712
17463.427734375,-79.40432461465664,-76.70982854631256
17484.9609375,-90.24757625770532,-76.82665532002557
17506.494140625,-80.43445177198905,-76.98662263477401
17528.02734375,-91.70604600814391,-77.19465794115479
17549.560546875,-80.16367229266801,-77.45420630464776
17571.09375,-91.71204838111592,-77.76706425133712
17592.626953125,-80.2676493236486,-78.13326487592025
17614.16015625,-91.94059669456804,-78.5510187187052
17635.693359375,-80.37742686556345,-79.01671308424886
17657.2265625,-91.68617451585126,-79.52497053404832
17678.759765625,-80.53912748394987,-80.06876530490669
17700.29296875,-91.71776147255946,-80.639594450763
17721.826171875,-80.55803987675144,-81.22769864597693
17743.359375,-92.22141592287464,-81.82232588660584
17764.892578125,-80.54540318350908,-82.41202984241431
17786.42578125,-92.36771913519439,-82.98499339843303
17807.958984375,-80.62968402553516,-83.52936702411384
17829.4921875,-92.25644442836978,-84.03361105328456
17851.025390625,-80.5943943740548,-84.48683077026456
17872.55859375,-91.58091275374761,-84.87909338521342
17894.091796875,-80.78317877873444,-85.20171654071994
17915.625,-94.81936465835162,-85.44751890463348
17937.158203125,-80.5923626310038,-85.61102464172225
17958.69140625,-95.63874487277045,-85.68861507806274
17980.224609375,-79.42067884587976,-85.67862262624746
18001.7578125,-79.4526997195199,-85.58136396733661
18023.291015625,-72.27766104132282,-85.3991115214427
18044.82421875,-74.84186021789347,-85.1360043133026
18066.357421875,-87.57319310253251,-84.7979013808341
18087.890625,-87.15095446026666,-84.3921828129395
18109.423828125,-80.56095113803164,-83.92750527037651
18130.95703125,-93.24187537556881,-83.41352037862045
18152.490234375,-80.94862700593987,-82.86056563031451
18174.0234375,-91.7509613685815,-82.27933835286407
18195.556640625,-81.25697522819338,-81.68056385098565
18217.08984375,-90.37906923160646,-81.07466900409779
18238.623046875,-81.4552019215059,-80.47147237716311
18260.15625,-91.32201070476452,-79.87990129741544
18281.689453125,-81.37932239072262,-79.30774537828063
18303.22265625,-91.33409979113263,-78.76145466853654
18324.755859375,-81.53895124932487,-78.24598901397961
18346.2890625,-91.42742292238046,-77.76472339549505
18367.822265625,-81.6185993861013,-77.31941201484307
18389.35546875,-91.19897522881315,-76.91021180732508
18410.888671875,-81.79002761838223,-76.5357639423031
18432.421875,-91.46827295581132,-76.19332980314317
18453.955078125,-81.93198979555714,-75.87897599105884
18475.48828125,-91.46170600355468,-75.58780114214653
18497.021484375,-82.35058182182408,-75.31419584684949
18518.5546875,-91.74443733033414,-75.05212577070851
18540.087890625,-82.76113899365049,-74.79542723845891
18561.62109375,-91.87297660053638,-74.5381040919333
18583.154296875,-83.55835786732057,-74.27461458396814
18604.6875,-91.23203067325329,-74.00013742949268
18626.220703125,-87.58160295035995,-73.71080689063496
18647.75390625,-91.8946991935918,-73.40390790022337
18669.287109375,-84.80175446612725,-73.07802368925447
18690.8203125,-72.77935000548094,-72.73313012829209
18712.353515625,-71.3604281871889,-72.37063295938724
18733.88671875,-85.50052940625788,-71.99334621454486
18755.419921875,-78.60085411454914,-71.60541231353244
18776.953125,-95.32743934816779,-71.21216652901153
18798.486328125,-78.26618513235395,-70.81995062100539
18820.01953125,-92.15297929151346,-70.43588239817578
18841.552734375,-79.40420809921713,-70.06758968779512
18863.0859375,-92.95529755896817,-69.72291862474538
18884.619140625,-79.51750804638772,-69.40962724739114
18906.15234375,-92.6478179709263,-69.1350760718003
18927.685546875,-79.76087769882923,-68.90592757623979
18949.21875,-92.94780403440552,-68.72786635072816
18970.751953125,-79.80787117814708,-68.60535105280589
18992.28515625,-92.98525348812761,-68.54140827739101
19013.818359375,-79.98477328676961,-68.53747702770436
19035.3515625,-93.24689795838196,-68.59331071216943
19056.884765625,-79.95644865546033,-68.7069415481637
19078.41796875,-93.37532071164249,-68.87470999766198
19099.951171875,-80.02627209952868,-69.09135947086975
19121.484375,-93.98800099684932,-69.35019409645827
19143.017578125,-79.95404631773673,-69.64329495850042
19164.55078125,-94.69141162050616,-69.96178792806086
19186.083984375,-79.95076265711548,-70.29615415580221
19207.6171875,-95.32712004716558,-70.63657251886546
19229.150390625,-79.53594711675615,-70.97328189952118
19250.68359375,-96.33091308855509,-71.29695017185949
19272.216796875,-79.39161421949123,-71.59903622943504
19293.75,-95.32639822841767,-71.87213132906898
19315.283203125,-77.17999403017043,-72.11026646488891
19336.81640625,-88.96983759089085,-72.30917341567597
19358.349609375,-71.95539032583902,-72.46648850371704
19379.8828125,-72.52740465766276,-72.58188992373937
19401.416015625,-83.32354366869366,-72.65716168950723
19422.94921875,-83.50863152386738,-72.6961797326366
19444.482421875,-81.71813493618663,-72.70481839073278
19466.015625,-86.04684472681353,-72.690778348605
19487.548828125,-81.46937181311174,-72.66333994957157
19509.08203125,-87.46240920515828,-72.63304857354444
19530.615234375,-81.38617895449416,-72.61134138521012
19552.1484375,-87.87976450473387,-72.61012709396896
19573.681640625,-81.1757119560346,-72.64133234971912
19595.21484375,-88.23559401421156,-72.71642994822032
19616.748046875,-81.17620317968579,-72.84596507341983
19638.28125,-88.57825430451086,-73.0390963146064
19659.814453125,-81.09850432340193,-73.30316813437135
19681.34765625,-88.74386480522641,-73.6433308191938
19702.880859375,-81.09008664806854,-74.06222272807678
19724.4140625,-88.80498597134573,-74.55972789606446
19745.947265625,-81.03318411576946,-75.13281979796173
19767.48046875,-88.79039096190154,-75.7754994003784
19789.013671875,-81.00497023093087,-76.47883261047402
19810.546875,-88.75087699959036,-77.23108896398551
19832.080078125,-80.89067676796411,-78.01797999005811
19853.61328125,-88.47621740505411,-78.82299225966005
19875.146484375,-80.81542922626875,-79.62780678457925
19896.6796875,-88.16622291236347,-80.4127933009316
19918.212890625,-80.74946469787946,-81.15756515567357
19939.74609375,-87.60995895230698,-81.84157811901899
19961.279296875,-80.40571374770948,-82.44475455979892
19982.8125,-85.97073823441235,-82.94811311896227
20004.345703125,-79.91300188360711,-83.33438335449144
20025.87890625,-81.6434500475946,-83.58858484429392
20047.412109375,-86.41914151175853,-83.69855093526282
20068.9453125,-92.2052738121899,-83.65537870681419
20090.478515625,-81.58694302840613,-83.45378874289766
20112.01171875,-90.92894523362045,-83.09238092246609
20133.544921875,-82.10486575115203,-82.57377556854344
20155.078125,-91.42542980739366,-81.90463284552209
20176.611328125,-81.61029892476576,-81.09554715252045
20198.14453125,-90.70178198762164,-80.16081730452449
20219.677734375,-81.75891283452268,-79.11809739115087
20241.2109375,-90.54548534971876,-77.98793721952234
20262.744140625,-81.74256326865088,-76.79322504751302
20284.27734375,-90.1257514155688,-75.55854876587306
20305.810546875,-81.75478889151066,-74.30949467107182
20327.34375,-89.80645101919214,-73.0719053771451
20348.876953125,-81.74462651703661,-71.87112015368699
20370.41015625,-89.51400224558986,-70.73122197826254
20391.943359375,-81.87328161904566,-69.67431580805129
20413.4765625,-89.12960454493182,-68.71986198578651
20435.009765625,-81.88811595851354,-67.88408730369966
20456.54296875,-88.57347855878946,-67.17949408751493
20478.076171875,-81.99513541206478,-66.61448478791269
20499.609375,-87.80539570520622,-66.19311606123135
20521.142578125,-82.10063006864874,-65.91499228872676
20542.67578125,-87.0986530707232,-65.77530404791455
20564.208984375,-82.62164114770613,-65.76501234930844
20585.7421875,-85.83254947100238,-65.87117463733243
20607.275390625,-82.21115489266455,-66.07740378182422
20628.80859375,-82.66127525273802,-66.36444671424353
20650.341796875,-80.98416382768715,-66.71086514454423
20671.875,-80.43533172560736,-67.09379707586997
20693.408203125,-71.86318171768815,-67.48977474619437
20714.94140625,-69.52935152824007,-67.87557228183968
20736.474609375,-72.66511782403694,-68.2290548382505
20758.0078125,-91.4713736033967,-68.53000039360846
20779.541015625,-78.54742071927481,-68.76086568780751
20801.07421875,-95.42828431999651,-68.90746907008182
20822.607421875,-78.92544292683748,-68.95956520973994
20844.140625,-101.61196471579474,-68.91128968226701
20865.673828125,-79.70294855411343,-68.76145528471866
20887.20703125,-101.94806216914105,-68.51368645021515
20908.740234375,-80.0074365867339,-68.17638318810009
20930.2734375,-99.24934041428928,-67.7625114207861
20951.806640625,-80.16446720189742,-67.28922225212168
20973.33984375,-98.37631546992728,-66.77730840691122
20994.873046875,-80.24567650204803,-66.25051164418953
21016.40625,-97.44157405028392,-65.73470018652485
21037.939453125,-80.36057982744197,-65.25693994970857
21059.47265625,-97.21013772427125,-64.8444874402511
21081.005859375,-80.45929029900248,-64.52373546891491
21102.5390625,-96.6519686522692,-64.3191451869
21124.072265625,-80.45658159254714,-64.25219929430264
21145.60546875,-96.91285585872326,-64.34041153572302
21167.138671875,-80.41667973043651,-64.59642675605674
21188.671875,-97.3767293413994,-65.02724384565484
21210.205078125,-80.35954329257112,-65.63359089805456
21231.73828125,-96.73280769039243,-66.40947790926886
21253.271484375,-80.47631003200124,-67.34194747128043
21274.8046875,-95.78885857747721,-68.41103828932837
21296.337890625,-80.28974439235962,-69.58997014370493
21317.87109375,-93.69280202674199,-70.84555230378614
21339.404296875,-80.47636680386005,-72.13881058200275
21360.9375,-86.3550046747233,-73.42582139496861
21382.470703125,-87.99962400187671,-74.65873458772907
21404.00390625,-86.94608844503857,-75.78696058145229
21425.537109375,-80.7036416482906,-76.75849182146831
21447.0703125,-89.05979334467247,-77.52132371198775
21468.603515625,-80.8786497582168,-78.02493638496284
21490.13671875,-91.31384155440696,-78.22179589531738
21511.669921875,-80.90752678678315,-78.06883186379639
21533.203125,-92.05470713890747,-77.52884826782862
21554.736328125,-80.96205840653312,-76.57182503875818
21576.26953125,-92.05059496597426,-75.17607035082966
21597.802734375,-80.99820117471594,-73.32918693510162
21619.3359375,-92.09785025500493,-71.02882033424648
21640.869140625,-80.98218217783213,-68.28316261097827
21662.40234375,-92.47802275520664,-65.11119148078113
21683.935546875,-80.9528882006765,-61.542631978328515
21705.46875,-92.3731085327033,-57.61763538385475
21727.001953125,-81.00196905007299,-53.38617801182898
21748.53515625,-92.54240655470387,-48.90719037084027
21770.068359375,-80.97152061002237,-44.247434908925555
21791.6015625,-92.40927463138564,-39.48015783497303
21813.134765625,-81.13404078742566,-34.68354713754977
21834.66796875,-93.21403015752321,-29.939034708299317
21856.201171875,-80.33576234632942,-25.329485242337185
21877.734375,-85.53285218610966,-20.937318186306104
21899.267578125,-87.3348399639493,-16.84261132302251
21920.80078125,-85.91409152656496,-13.121235544219822
21942.333984375,-81.64828494266871,-9.843069933662058
21963.8671875,-89.3996918817883,-7.070344466628402
21985.400390625,-79.80510733338072,-4.856154474104999
22006.93359375,-89.0847164475926,-3.243186606273012
22028.466796875,-81.12800328315203,-2.262690482582963
22050.0,-96.15946788342734,-1.933723691043987
22071.533203125,-81.12800328315203,-2.262690482582963
22093.06640625,-89.08471644759234,-3.243186606273012
22114.599609375,-79.80510733338072,-4.856154474104999
22136.1328125,-89.39969188178831,-7.070344466628402
22157.666015625,-81.6482849426687,-9.843069933662058
22179.19921875,-85.91409152656493,-13.121235544219822
22200.732421875,-87.33483996394932,-16.84261132302251
22222.265625,-85.5328521861097,-20.937318186306104
22243.798828125,-80.3357623463294,-25.329485242337185
22265.33203125,-93.21403015752325,-29.939034708299317
22286.865234375,-81.13404078742568,-34.68354713754977
22308.3984375,-92.40927463138567,-39.48015783497303
22329.931640625,-80.97152061002238,-44.247434908925555
22351.46484375,-92.54240655470389,-48.90719037084027
22372.998046875,-81.00196905007297,-53.38617801182898
22394.53125,-92.37310853270328,-57.61763538385475
22416.064453125,-80.95288820067653,-61.542631978328515
22437.59765625,-92.47802275520668,-65.11119148078113
22459.130859375,-80.98218217783216,-68.28316261097827
22480.6640625,-92.09785025500493,-71.02882033424648
22502.197265625,-80.99820117471594,-73.32918693510162
22523.73046875,-92.0505949659743,-75.17607035082966
22545.263671875,-80.96205840653312,-76.57182503875818
22566.796875,-92.05470713890747,-77.52884826782862
22588.330078125,-80.90752678678317,-78.06883186379639
22609.86328125,-91.31384155440702,-78.22179589531738
22631.396484375,-80.8786497582168,-78.02493638496284
22652.9296875,-89.05979334467247,-77.52132371198775
22674.462890625,-80.70364164829061,-76.75849182146831
22695.99609375,-86.9460884450384,-75.78696058145229
22717.529296875,-87.99962400187653,-74.65873458772907
22739.0625,-86.35500467472329,-73.42582139496861
22760.595703125,-80.4763668038601,-72.13881058200275
22782.12890625,-93.69280202674187,-70.84555230378614
22803.662109375,-80.2897443923596,-69.58997014370493
22825.1953125,-95.78885857747724,-68.41103828932837
22846.728515625,-80.47631003200124,-67.34194747128043
22868.26171875,-96.7328076903924,-66.40947790926886
22889.794921875,-80.35954329257112,-65.63359089805456
22911.328125,-97.37672934139933,-65.02724384565484
22932.861328125,-80.4166797304365,-64.59642675605674
22954.39453125,-96.91285585872313,-64.34041153572302
22975.927734375,-80.45658159254715,-64.25219929430264
22997.4609375,-96.6519686522692,-64.3191451869
23018.994140625,-80.45929029900248,-64.52373546891491
23040.52734375,-97.21013772427162,-64.8444874402511
23062.060546875,-80.36057982744195,-65.25693994970857
23083.59375,-97.44157405028392,-65.73470018652485
23105.126953125,-80.24567650204803,-66.25051164418953
23126.66015625,-98.3763154699273,-66.77730840691122
23148.193359375,-80.16446720189748,-67.28922225212168
23169.7265625,-99.24934041428928,-67.7625114207861
23191.259765625,-80.0074365867339,-68.17638318810009
23212.79296875,-101.94806216914097,-68.51368645021515
23234.326171875,-79.70294855411348,-68.76145528471866
23255.859375,-101.61196471579476,-68.91128968226701
23277.392578125,-78.92544292683746,-68.95956520973994
23298.92578125,-95.42828431999642,-68.90746907008182
23320.458984375,-78.54742071927481,-68.76086568780751
23341.9921875,-91.4713736033967,-68.53000039360846
23363.525390625,-72.66511782403695,-68.2290548382505
23385.05859375,-69.52935152824007,-67.87557228183968
23406.591796875,-71.86318171768822,-67.48977474619437
23428.125,-80.43533172560736,-67.09379707586997
23449.658203125,-80.98416382768713,-66.71086514454423
23471.19140625,-82.661275252738,-66.36444671424353
23492.724609375,-82.21115489266452,-66.07740378182422
23514.2578125,-85.83254947100237,-65.87117463733243
23535.791015625,-82.62164114770613,-65.76501234930844
23557.32421875,-87.09865307072317,-65.77530404791455
23578.857421875,-82.10063006864875,-65.91499228872676
23600.390625,-87.80539570520625,-66.19311606123135
23621.923828125,-81.99513541206478,-66.61448478791269
23643.45703125,-88.57347855878949,-67.17949408751493
23664.990234375,-81.88811595851352,-67.88408730369966
23686.5234375,-89.12960454493181,-68.71986198578651
23708.056640625,-81.87328161904563,-69.67431580805129
23729.58984375,-89.51400224558978,-70.73122197826254
23751.123046875,-81.74462651703661,-71.87112015368699
23772.65625,-89.80645101919214,-73.0719053771451
23794.189453125,-81.75478889151066,-74.30949467107182
23815.72265625,-90.12575141556884,-75.55854876587306
23837.255859375,-81.74256326865088,-76.79322504751302
23858.7890625,-90.54548534971876,-77.98793721952234
23880.322265625,-81.75891283452268,-79.11809739115087
23901.85546875,-90.70178198762159,-80.16081730452449
23923.388671875,-81.61029892476577,-81.09554715252045
23944.921875,-91.42542980739367,-81.90463284552209
23966.455078125,-82.10486575115203,-82.57377556854344
23987.98828125,-90.92894523362033,-83.09238092246609
24009.521484375,-81.58694302840611,-83.45378874289766
24031.0546875,-92.20527381218979,-83.65537870681419
24052.587890625,-86.4191415117586,-83.69855093526282
24074.12109375,-81.64345004759454,-83.58858484429392
24095.654296875,-79.91300188360712,-83.33438335449144
24117.1875,-85.97073823441235,-82.94811311896227
24138.720703125,-80.40571374770946,-82.44475455979892
24160.25390625,-87.60995895230677,-81.84157811901899
24181.787109375,-80.74946469787947,-81.15756515567357
24203.3203125,-88.16622291236348,-80.4127933009316
24224.853515625,-80.81542922626878,-79.62780678457925
24246.38671875,-88.47621740505411,-78.82299225966005
24267.919921875,-80.89067676796411,-78.01797999005811
24289.453125,-88.75087699959033,-77.23108896398551
24310.986328125,-81.00497023093088,-76.47883261047402
24332.51953125,-88.79039096190155,-75.7754994003784
24354.052734375,-81.03318411576944,-75.13281979796173
24375.5859375,-88.80498597134573,-74.55972789606446
24397.119140625,-81.09008664806854,-74.06222272807678
24418.65234375,-88.74386480522644,-73.6433308191938
24440.185546875,-81.09850432340193,-73.30316813437135
24461.71875,-88.57825430451086,-73.0390963146064
24483.251953125,-81.17620317968576,-72.84596507341983
24504.78515625,-88.23559401421153,-72.71642994822032
24526.318359375,-81.17571195603465,-72.64133234971912
24547.8515625,-87.87976450473388,-72.61012709396896
24569.384765625,-81.38617895449417,-72.61134138521012
24590.91796875,-87.46240920515827,-72.63304857354444
24612.451171875,-81.46937181311176,-72.66333994957157
24633.984375,-86.04684472681353,-72.690778348605
24655.517578125,-81.7181349361866,-72.70481839073278
24677.05078125,-83.5086315238674,-72.6961797326366
24698.583984375,-83.32354366869365,-72.65716168950723
24720.1171875,-72.52740465766279,-72.58188992373937
24741.650390625,-71.95539032583902,-72.46648850371704
24763.18359375,-88.9698375908909,-72.30917341567597
24784.716796875,-77.17999403017038,-72.11026646488891
24806.25,-95.32639822841767,-71.87213132906898
24827.783203125,-79.39161421949127,-71.59903622943504
24849.31640625,-96.3309130885556,-71.29695017185949
24870.849609375,-79.53594711675609,-70.97328189952118
24892.3828125,-95.32712004716558,-70.63657251886546
24913.916015625,-79.95076265711548,-70.29615415580221
24935.44921875,-94.69141162050623,-69.96178792806086
24956.982421875,-79.9540463177367,-69.64329495850042
24978.515625,-93.98800099684934,-69.35019409645827
25000.048828125,-80.02627209952868,-69.09135947086975
25021.58203125,-93.37532071164247,-68.87470999766198
25043.115234375,-79.95644865546035,-68.7069415481637
25064.6484375,-93.246897958382,-68.59331071216943
25086.181640625,-79.98477328676961,-68.53747702770436
25107.71484375,-92.98525348812764,-68.54140827739101
25129.248046875,-79.80787117814708,-68.60535105280589
25150.78125,-92.94780403440552,-68.72786635072816
25172.314453125,-79.76087769882923,-68.90592757623979
25193.84765625,-92.64781797092638,-69.1350760718003
25215.380859375,-79.5175080463877,-69.40962724739114
25236.9140625,-92.9552975589682,-69.72291862474538
25258.447265625,-79.40420809921714,-70.06758968779512
25279.98046875,-92.15297929151353,-70.43588239817578
25301.513671875,-78.26618513235397,-70.81995062100539
25323.046875,-95.32743934816779,-71.21216652901153
25344.580078125,-78.60085411454912,-71.60541231353244
25366.11328125,-85.50052940625778,-71.99334621454486
25387.646484375,-71.36042818718893,-72.37063295938724
25409.1796875,-72.77935000548092,-72.73313012829209
25430.712890625,-84.80175446612719,-73.07802368925447
25452.24609375,-91.89469919359162,-73.40390790022337
25473.779296875,-87.58160295035985,-73.71080689063496
25495.3125,-91.23203067325332,-74.00013742949268
25516.845703125,-83.5583578673206,-74.27461458396814
25538.37890625,-91.87297660053636,-74.5381040919333
25559.912109375,-82.76113899365045,-74.79542723845891
25581.4453125,-91.74443733033414,-75.05212577070851
25602.978515625,-82.35058182182408,-75.31419584684949
25624.51171875,-91.46170600355472,-75.58780114214653
25646.044921875,-81.93198979555712,-75.87897599105884
25667.578125,-91.46827295581136,-76.19332980314317
25689.111328125,-81.79002761838223,-76.5357639423031
25710.64453125,-91.19897522881318,-76.91021180732508
25732.177734375,-81.61859938610135,-77.31941201484307
25753.7109375,-91.42742292238046,-77.76472339549505
25775.244140625,-81.5389512493249,-78.24598901397961
25796.77734375,-91.33409979113269,-78.76145466853654
25818.310546875,-81.37932239072263,-79.30774537828063
25839.84375,-91.32201070476452,-79.87990129741544
25861.376953125,-81.45520192150593,-80.47147237716311
25882.91015625,-90.37906923160648,-81.07466900409779
25904.443359375,-81.25697522819341,-81.68056385098565
25925.9765625,-91.7509613685815,-82.27933835286407
25947.509765625,-80.94862700593987,-82.86056563031451
25969.04296875,-93.24187537556872,-83.41352037862045
25990.576171875,-80.56095113803164,-83.92750527037651
26012.109375,-87.15095446026666,-84.3921828129395
26033.642578125,-87.57319310253249,-84.7979013808341
26055.17578125,-74.84186021789345,-85.1360043133026
26076.708984375,-72.27766104132283,-85.3991115214427
26098.2421875,-79.4526997195199,-85.58136396733661
26119.775390625,-79.42067884587982,-85.67862262624746
26141.30859375,-95.63874487277089,-85.68861507806274
26162.841796875,-80.59236263100381,-85.61102464172225
26184.375,-94.81936465835162,-85.44751890463348
26205.908203125,-80.78317877873431,-85.20171654071994
26227.44140625,-91.58091275374741,-84.87909338521342
26248.974609375,-80.59439437405479,-84.48683077026456
26270.5078125,-92.25644442836978,-84.03361105328456
26292.041015625,-80.62968402553511,-83.52936702411384
26313.57421875,-92.36771913519433,-82.98499339843303
26335.107421875,-80.54540318350908,-82.41202984241431
26356.640625,-92.22141592287464,-81.82232588660584
26378.173828125,-80.55803987675148,-81.22769864597693
26399.70703125,-91.71776147255946,-80.639594450763
26421.240234375,-80.53912748394983,-80.06876530490669
26442.7734375,-91.68617451585128,-79.52497053404832
26464.306640625,-80.37742686556345,-79.01671308424886
26485.83984375,-91.94059669456783,-78.5510187187052
26507.373046875,-80.26764932364858,-78.13326487592025
26528.90625,-91.71204838111592,-77.76706425133712
26550.439453125,-80.163672292668,-77.45420630464776
26571.97265625,-91.70604600814384,-77.19465794115479
26593.505859375,-80.434451771989,-76.98662263477401
26615.0390625,-90.2475762577053,-76.82665532002557
26636.572265625,-79.40432461465664,-76.70982854631256
26658.10546875,-94.99787630044285,-76.62994372143712
26679.638671875,-79.29713166260491,-76.57977982798039
26701.171875,-80.68507381511495,-76.55137082314319
26722.705078125,-72.83733679388993,-76.5363020675722
26744.23828125,-76.630161957318,-76.52601559842167
26765.771484375,-88.5768468103937,-76.51211388159578
26787.3046875,-89.2316457009409,-76.48665185086743
26808.837890625,-86.31597191202056,-76.44240755835727
26830.37109375,-91.11781988943385,-76.37312260097065
26851.904296875,-83.39326253779198,-76.27370461922786
26873.4375,-91.98308596329021,-76.14038554716943
26894.970703125,-82.71596160963185,-75.97083087513684
26916.50390625,-91.2307179545883,-75.76419691524025
26938.037109375,-82.36410340180771,-75.52113487177316
26959.5703125,-90.96767756789522,-75.24374235291029
26981.103515625,-81.8521516562022,-74.93546475273817
27002.63671875,-91.25461732786854,-74.60095062301696
27024.169921875,-81.68574876607877,-74.24586668512202
27045.703125,-91.29178339494149,-73.87667945341859
27067.236328125,-81.5927211347466,-73.50041150862806
27088.76953125,-91.14311238730883,-73.12438123940684
27110.302734375,-81.63091274071141,-72.75593533843534
27131.8359375,-90.95057005978066,-72.40218348280993
27153.369140625,-81.5064386777162,-72.06974444573036
27174.90234375,-90.8944401326444,-71.76451238691632
27196.435546875,-81.56893446823123,-71.49145127322424
27217.96875,-90.48842091448512,-71.25442431893887
27239.501953125,-81.52456680957478,-71.05606404643686
27261.03515625,-90.19540201062438,-70.89768709905869
27282.568359375,-82.06192789066128,-70.77925634154325
27304.1015625,-88.49481731427922,-70.69939111564351
27325.634765625,-81.98506652912046,-70.65542483783642
27347.16796875,-88.24775289985195,-70.64350749054357
27368.701171875,-85.66555204897992,-70.65874902404443
27390.234375,-71.46327487938548,-70.69539830531323
27411.767578125,-68.22160434498603,-70.74705106855934
27433.30078125,-75.9021772488728,-70.80687937917952
27454.833984375,-77.92773168473192,-70.86787444839304
27476.3671875,-82.87703458136019,-70.92309425069627
27497.900390625,-79.18701978058051,-70.9659073108995
27519.43359375,-85.9728277608009,-70.99022424187224
27540.966796875,-79.42566961254226,-70.99070911782049
27562.5,-87.23995069125822,-70.96296354062696
27584.033203125,-79.53122948852004,-70.90367726905262
27605.56640625,-87.81340508922854,-70.81074049496209
27627.099609375,-79.6634636063128,-70.68331422308987
27648.6328125,-88.35303602114998,-70.52185669205721
27670.166015625,-79.62978341312602,-70.32810531193516
27691.69921875,-88.55387484823666,-70.10501513374399
27713.232421875,-79.57733428598098,-69.85665635544353
27734.765625,-88.6581412993392,-69.58807475606235
27756.298828125,-79.49287116498647,-69.30512018755391
27777.83203125,-88.52873825135936,-69.01424930132082
27799.365234375,-79.32311635837031,-68.72230950872734
27820.8984375,-88.49117804914584,-68.43631174610414
27842.431640625,-79.12252834986464,-68.16319991752454
27863.96484375,-88.28055044367773,-67.90962491530144
27885.498046875,-78.8381036990802,-67.6817308707139
27907.03125,-88.09309111990515,-67.48496077745146
27928.564453125,-78.52771180516015,-67.32388787822208
27950.09765625,-86.95030041016717,-67.2020782397013
27971.630859375,-77.3095290538021,-67.12198879844115
27993.1640625,-86.650286265193,-67.0849038822646
28014.697265625,-75.84013462368416,-67.09091184410609
28036.23046875,-78.95097544555384,-67.13892203693007
28057.763671875,-67.70885635814447,-67.22672095889966
28079.296875,-68.12867373331015,-67.35106505618303
28100.830078125,-76.88158146187772,-67.50780643295072
28122.36328125,-89.11055271428637,-67.69204662639055
28143.896484375,-85.484812913876,-67.89831269553572
28165.4296875,-100.08987932293194,-68.1207491761673
28186.962890625,-84.41685028338092,-68.35331899204141
28208.49609375,-98.81769278220503,-68.590006198762
28230.029296875,-83.05276151497479,-68.82501347546385
28251.5625,-95.23421659601611,-69.05294756684106
28273.095703125,-82.5058182055617,-69.26898640099213
28294.62890625,-93.73470863499628,-69.46902234593696
28316.162109375,-82.1312411827332,-69.64977699102072
28337.6953125,-93.20818497470235,-69.80888391402475
28359.228515625,-81.88112430682654,-69.9449370809331
28380.76171875,-93.09190468048541,-70.05750377970357
28402.294921875,-81.69468384270374,-70.14710226684183
28423.828125,-92.80993406509313,-70.21514556049583
28445.361328125,-81.5533239385267,-70.26385400186255
28466.89453125,-92.6404184829774,-70.29614028642995
28488.427734375,-81.43859707469909,-70.31547160073427
28509.9609375,-92.4756540729568,-70.32571425720388
28531.494140625,-81.29225689729788,-70.33096677421703
28553.02734375,-92.52339510217992,-70.33538768309653
28574.560546875,-81.21903505943371,-70.34302444878578
28596.09375,-92.3005849334914,-70.35764976505666
28617.626953125,-81.07352561351522,-70.38261113520787
28639.16015625,-92.52235652297847,-70.42069909016783
28660.693359375,-80.95374484662905,-70.47403864991037
28682.2265625,-91.1490771386733,-70.54400772978839
28703.759765625,-82.17669941593803,-70.63118516487522
28725.29296875,-78.5392552719271,-70.73532991089449
28746.826171875,-72.19610058644939,-70.85539182079178
28768.359375,-80.74564590636588,-70.98955323368801
28789.892578125,-79.19323946012639,-71.13529948983219
28811.42578125,-82.570512601623,-71.28951544145815
28832.958984375,-80.40770018754716,-71.44860410218239
28854.4921875,-85.15683908823725,-71.60862279931165
28876.025390625,-80.06003997721724,-71.76543159109129
28897.55859375,-86.46890716122391,-71.91484830491467
28919.091796875,-80.3882000481679,-72.0528043559956
28940.625,-87.23115802968819,-72.17549552450004
28962.158203125,-80.42020252154859,-72.27952210036848
28983.69140625,-87.55711107878024,-72.3620132391024
29005.224609375,-80.39797441901342,-72.420730991453
29026.7578125,-87.721282747135,-72.45415025146717
29048.291015625,-80.30039892262099,-72.4615117812447
29069.82421875,-87.87112055776154,-72.44284648298029
29091.357421875,-80.28190655522485,-72.39897016198978
29112.890625,-87.88768634356327,-72.33144911905724
29134.423828125,-80.17871038671751,-72.24253798663969
29155.95703125,-87.82230423947146,-72.13509224216378
29177.490234375,-80.02252034201507,-72.0124587560695
29199.0234375,-87.76185353479048,-71.87834852921745
29220.556640625,-79.87512647866757,-71.73669641537604
29242.08984375,-87.64958063887525,-71.59151308711289
29263.623046875,-79.74275112690508,-71.44673477145642
29285.15625,-86.9822602433599,-71.30607634621668
29306.689453125,-79.07321921292643,-71.17289324729225
29328.22265625,-86.62235634809122,-71.05005729751858
29349.755859375,-78.59463504073653,-70.93985104168114
29371.2890625,-82.18575730088884,-70.8438844799686
29392.822265625,-71.8594456815405,-70.76303725906953
29414.35546875,-76.53316562437931,-70.69742843702065
29435.888671875,-84.89393557726173,-70.64641491938082
29457.421875,-86.54442004059237,-70.60861860754318
29478.955078125,-84.78605372378148,-70.58198124350116
29500.48828125,-89.4498274181467,-70.56384491753623
29522.021484375,-82.47348936713266,-70.55105526299364
29543.5546875,-88.92211625466179,-70.54008352964232
29565.087890625,-82.37083274000722,-70.52716303413465
29586.62109375,-88.53851110588155,-70.5084349577498
29608.154296875,-82.02327268245031,-70.48009811689425
29629.6875,-88.1714224564921,-70.43855718306777
29651.220703125,-81.82484338299783,-70.38056388141824
29672.75390625,-87.74912180409426,-70.30334594858921
29694.287109375,-81.65789378210376,-70.2047190721139
29715.8203125,-87.45581678383971,-70.0831776491077
29737.353515625,-81.64594692050672,-69.93796096918332
29758.88671875,-87.08611085101195,-69.76909231764756
29780.419921875,-81.65358138900366,-69.57738947797654
29801.953125,-86.58363255396961,-69.36444615186686
29823.486328125,-81.63592674328163,-69.13258487336223
29845.01953125,-85.98358472098366,-68.88478303252897
29866.552734375,-81.74839837927665,-68.62457460645253
29888.0859375,-85.25515703007768,-68.35593108553999
29909.619140625,-81.91203944593214,-68.08312584911064
29931.15234375,-84.36754431338537,-67.8105868583528
29952.685546875,-82.55749993869574,-67.5427429746528
29974.21875,-82.57481543207602,-67.2838694610095
29995.751953125,-82.86286600377751,-67.03793827447251
30017.28515625,-80.85723320053455,-66.80847860613495
30038.818359375,-87.7360044974374,-66.5984527772194
30060.3515625,-70.7726366160923,-66.4101520672782
30081.884765625,-67.76269524535479,-66.24511635213838
30103.41796875,-76.35334124893322,-66.10408058953487
30124.951171875,-77.00718167521492,-65.98695023902965
30146.484375,-85.50823781429833,-65.89280667346085
30168.017578125,-79.84529030885132,-65.81994256826736
30189.55078125,-92.44957890086664,-65.76592618059624
30211.083984375,-80.21346157393926,-65.7276923903022
30232.6171875,-95.83593908136345,-65.70165740681973
30254.150390625,-80.24923641747807,-65.6838531839765
30275.68359375,-94.50096794765173,-65.67007685998134
30297.216796875,-80.3396709308995,-65.65604997813456
30318.75,-92.87587349676072,-65.63758186563479
30340.283203125,-80.44838452694168,-65.61073136712915
30361.81640625,-91.61108842018669,-65.57196115337572
30383.349609375,-80.55429018784196,-65.51827905338058
30404.8828125,-90.87694307060015,-65.44736128327644
30426.416015625,-80.63408926080133,-65.3576530527326
30447.94921875,-89.95859527807721,-65.24844279909236
30469.482421875,-80.69918442021051,-65.11990720427124
30491.015625,-89.08951966498226,-64.97312515846644
30512.548828125,-80.82237937137954,-64.81005991295218
30534.08203125,-88.20302360902846,-64.63350977421003
30555.615234375,-80.95160301941871,-64.44702879470915
30577.1484375,-87.16452817621432,-64.25481997331266
30598.681640625,-81.15427260007948,-64.0616044535411
30620.21484375,-85.12356399173629,-63.872471066555995
30641.748046875,-80.78390242396108,-63.69271127750196
30663.28125,-83.00206701456463,-63.52764513355972
30684.814453125,-79.55530740878874,-63.38244416042794
30706.34765625,-76.609334885704,-63.26195729826536
30727.880859375,-68.0791567663615,-63.17054590271948
30749.4140625,-67.59143979072171,-63.11193356310903
30770.947265625,-71.84743299545661,-63.08907601687071
30792.48046875,-82.87223474152626,-63.10405578266828
30814.013671875,-75.70842961297457,-63.15800531609198
30835.546875,-98.20577306128553,-63.25106153924763
30857.080078125,-77.6722217838909,-63.38235354099629
30878.61328125,-103.23752642605622,-63.55002412395329
30900.146484375,-78.1471620448055,-63.751284725700756
30921.6796875,-100.85106051947893,-63.98250210412911
30943.212890625,-78.60817248751125,-64.23931408918801
30964.74609375,-97.54785127522479,-64.51677070271705
30986.279296875,-78.87129654156604,-64.80949606863666
31007.8125,-95.53866578029991,-65.1118658076968
31029.345703125,-79.09652217407495,-65.41819405917232
31050.87890625,-94.41781865412794,-65.72292391534542
31072.412109375,-79.2312064724527,-66.02081490569867
31093.9453125,-93.3675110826465,-66.30712123178857
31115.478515625,-79.39777808491831,-66.57775472890864
31137.01171875,-92.50570703512214,-66.82942700787025
31158.544921875,-79.51541815577627,-67.05976589369962
31180.078125,-91.39363356462141,-67.26740210566881
31201.611328125,-79.59525714661561,-67.45202308723199
31223.14453125,-90.75953996713338,-67.61439196295075
31244.677734375,-79.75105164788962,-67.7563307367172
31266.2109375,-89.70367729396663,-67.88066801363055
31287.744140625,-80.2205008305748,-67.99115268789205
31309.27734375,-87.85417369562894,-68.09233615255008
31330.810546875,-80.17432383547315,-68.18942661699685
31352.34375,-84.80504720898132,-68.28812003082616
31373.876953125,-81.33928688309138,-68.39441287806345
31395.41015625,-76.03492107282969,-68.51440269895593
31416.943359375,-71.70792347134469,-68.65408259837032
31438.4765625,-91.30056129899269,-68.81913619775835
31460.009765625,-74.63668652393838,-69.01473947583368
31481.54296875,-87.1171631790339,-69.24537572277973
31503.076171875,-77.7288423237472,-69.51466941214305
31524.609375,-92.38363693660565,-69.82524418833309
31546.142578125,-77.9458901297806,-70.17860939671691
31567.67578125,-92.56509520181976,-70.57507867387403
31589.208984375,-78.46302789213651,-71.0137230983053
31610.7421875,-93.0714442478245,-71.49236031078621
31632.275390625,-78.66730262589212,-72.00757988483434
31653.80859375,-93.23885333855046,-72.55480409861815
31675.341796875,-78.80096749855352,-73.12838216696629
31696.875,-92.90127518185187,-73.72171497132555
31718.408203125,-78.81668628189881,-74.32740640923043
31739.94140625,-92.66621212308075,-74.93743670198248
31761.474609375,-78.88542545783801,-75.5433523739637
31783.0078125,-92.5270800628525,-76.13646716800847
31804.541015625,-78.99136915676038,-76.70806790114088
31826.07421875,-92.2596477708498,-77.2496191999291
31847.607421875,-79.00110815605765,-77.75296118430977
31869.140625,-91.93563364679471,-78.21049448609631
31890.673828125,-78.98513808915521,-78.6153474804115
31912.20703125,-91.46521035365798,-78.96152125620112
31933.740234375,-78.89489594877048,-79.24400863203846
31955.2734375,-91.83676856712287,-79.45888440774289
31976.806640625,-79.45443602024068,-79.60336499991965
31998.33984375,-90.3604776751734,-79.67583660736088
32019.873046875,-79.51722933524073,-79.67585205643552
32041.40625,-83.13342384849419,-79.60409745353387
32062.939453125,-74.36373745819964,-79.46233068916021
32084.47265625,-73.41778951633832,-79.25329466674027
32106.005859375,-73.92664189486818,-78.9806088424994
32127.5390625,-100.84303547297662,-78.64864323909372
32149.072265625,-77.71401211837522,-78.2623795183193
32170.60546875,-90.72387494275695,-77.82726395601499
32192.138671875,-79.01457028792288,-77.34905724991566
32213.671875,-90.69324090108991,-76.83368600937517
32235.205078125,-79.42382096588241,-76.28710053109114
32256.73828125,-90.31628843521091,-75.71514306931105
32278.271484375,-79.32259248928499,-75.12343027961003
32299.8046875,-90.46469311752841,-74.51725287371029
32321.337890625,-79.46018499822398,-73.90149479403055
32342.87109375,-89.95169091137676,-73.28057342839787
32364.404296875,-79.5380231127837,-72.65840156693447
32385.9375,-89.4137627600971,-72.03837098440344
32407.470703125,-79.6600233318925,-71.42335674160721
32429.00390625,-88.9253505459973,-70.81574056658306
32450.537109375,-79.84282593104454,-70.21745102561476
32472.0703125,-88.1960849944964,-69.63001764738277
32493.603515625,-80.05269656586964,-69.05463573869402
32515.13671875,-87.25103431011235,-68.49223834024973
32536.669921875,-80.32532421137752,-67.9435716238039
32558.203125,-85.91593062497927,-67.40927003048634
32579.736328125,-80.69583372907687,-66.88992759130541
32601.26953125,-84.82085748941599,-66.38616214701416
32622.802734375,-82.17054318621452,-65.89866958288012
32644.3359375,-81.61607892812344,-65.42826569739427
32665.869140625,-84.19622423473595,-64.97591391187713
32687.40234375,-77.64263103958615,-64.54273767673749
32708.935546875,-82.8504101321978,-64.13001711428387
32730.46875,-64.69449555160638,-63.73917013095139
32752.001953125,-62.377640900681584,-63.37171890701998
32773.53515625,-71.46726476061511,-63.02924330374782
32795.068359375,-72.07936376650169,-62.71332329257504
32816.6015625,-77.70627201442932,-62.42547298764989
32838.134765625,-75.41746418980529,-62.16706923384876
32859.66796875,-82.48867158322099,-61.9392779542489
32881.201171875,-76.13042421870195,-61.742981584773375
32902.734375,-84.17435194794052,-61.578710915409154
32924.267578125,-76.67196397816767,-61.44658451791632
32945.80078125,-85.76961917304934,-61.34625867510607
32967.333984375,-77.04792975458187,-61.276890347027866
32988.8671875,-86.90972378093821,-61.23711522946924
33010.400390625,-77.25282780210975,-61.22504239840771
33031.93359375,-87.74566572817366,-61.238266411811956
33053.466796875,-77.3882386261762,-61.27389708099733
33075.0,-88.00261638618242,-61.32860645242861
33096.533203125,-77.45567470109499,-61.39869188264499
33118.06640625,-88.02821130277914,-61.48015346852717
33139.599609375,-77.53065749933654,-61.56878353565563
33161.1328125,-88.09653384018264,-61.66026540994396
33182.666015625,-77.53155952471522,-61.75027831994096
33204.19921875,-87.96125384520926,-61.83460501333932
33225.732421875,-77.54436462706965,-61.909238531259746
33247.265625,-87.51616840880595,-61.97048457317827
33268.798828125,-77.31472087609953,-62.0150560045625
33290.33203125,-85.18391787305653,-62.04015630424247
33311.865234375,-76.58695145909047,-62.043549110518896
33333.3984375,-83.9766100051136,-62.02361149098653
33354.931640625,-75.58749286673728,-61.979369114200765
33376.46484375,-75.2563695490645,-61.91051212164548
33397.998046875,-63.719150935094625,-61.81739116352442
33419.53125,-62.65953619284527,-61.70099374762765
33441.064453125,-69.12617219957113,-61.56290173209986
33462.59765625,-78.73359939273554,-61.405231445693566
33484.130859375,-72.96306455776138,-61.23055851941157
33505.6640625,-89.916431771984,-61.04183003961957
33527.197265625,-75.22852374466085,-60.842267065722375
33548.73046875,-91.56382347393361,-60.63526087970548
33570.263671875,-76.14287102065386,-60.4242665385497
33591.796875,-95.5892155280493,-60.21269737639739
33613.330078125,-76.49565031126741,-60.00382404867593
33634.86328125,-96.91944877451544,-59.80068152718366
33656.396484375,-76.76887345775684,-59.605987150078036
33677.9296875,-96.75337444320175,-59.42207241483991
33699.462890625,-76.92768207868245,-59.25083069069622
33720.99609375,-94.92175230489826,-59.09368243818897
33742.529296875,-77.0364659330696,-58.951558878904045
33764.0625,-93.88119446613695,-58.824904381151065
33785.595703125,-77.06025190256398,-58.71369714213305
33807.12890625,-91.39796370294218,-58.617487078667274
33828.662109375,-77.10244402583797,-58.53544921102706
33850.1953125,-89.11022070787689,-58.46645026070231
33871.728515625,-77.08491074018954,-58.409125703271805
33893.26171875,-86.03313639345848,-58.36196413955825
33914.794921875,-76.95114369125909,-58.32339558556308
33936.328125,-83.48260107416118,-58.29188014396191
33957.861328125,-76.53984107884516,-58.2659935122959
33979.39453125,-78.83598390098116,-58.2445059058489
34000.927734375,-76.08842599638783,-58.22645122227363
34022.4609375,-74.32630814739557,-58.21118364149871
34043.994140625,-72.99026711391846,-58.198419325235484
34065.52734375,-60.763021804148046,-58.1882614386669
34087.060546875,-58.09478648160395,-58.18120734261643
34108.59375,-63.2848582951075,-58.17813747517783
34130.126953125,-76.6098459539693,-58.18028613329496
34151.66015625,-71.45005518117671,-58.18919505216793
34173.193359375,-77.27850322847236,-58.206651338778514
34194.7265625,-75.10031912985482,-58.23461192140147
34216.259765625,-77.44645813992818,-58.27511720765753
34237.79296875,-77.34749469685589,-58.330197080052464
34259.326171875,-77.64045135747304,-58.401772683929636
34280.859375,-78.76685694493196,-58.49155766613427
34302.392578125,-77.81793760681946,-58.60096259557331
34323.92578125,-80.09757710500187,-58.73100623600331
34345.458984375,-77.92090102821767,-58.88223714827958
34366.9921875,-80.97755530312415,-59.05466878014754
34388.525390625,-78.0252895857411,-59.247730767121816
34410.05859375,-81.76628218563903,-59.460238632875566
34431.591796875,-78.12818503453876,-59.690383460238785
34453.125,-82.31558838177419,-59.935742425722864
34474.658203125,-78.26917911314587,-60.19331037499819
34496.19140625,-83.03919287143309,-60.45955188887576
34517.724609375,-78.44518369727021,-60.73047257451059
34539.2578125,-83.49015168845605,-61.001707639786574
34560.791015625,-78.7505436229852,-61.268625193920904
34582.32421875,-84.09103034497039,-61.52644118589106
34603.857421875,-78.93136038837301,-61.770342463120585
34625.390625,-84.52724021574637,-61.995614121208
34646.923828125,-78.59834376517125,-62.19776713252863
34668.45703125,-86.28038733236944,-62.37266219399831
34689.990234375,-76.72848789215028,-62.51662582418284
34711.5234375,-82.58178557281866,-62.6265549645153
34733.056640625,-66.42744348018434,-62.7000066912218
34754.58984375,-61.26414572825922,-62.73527011181292
34776.123046875,-63.045867350758854,-62.731418086832875
34797.65625,-75.96372324357826,-62.688337064683324
34819.189453125,-70.12270030032046,-62.606734022690354
34840.72265625,-80.51131096929183,-62.488120247101584
34862.255859375,-72.2312429975213,-62.33477243315721
34883.7890625,-81.80872569878302,-62.149672318267704
34905.322265625,-73.36427598331555,-61.936426751747156
34926.85546875,-82.48047450446512,-61.699170730065575
34948.388671875,-73.8627177321361,-61.44245646604399
34969.921875,-82.87346977022366,-61.171131995693685
34991.455078125,-74.20425513147438,-60.890213142997794
35012.98828125,-83.29499752756021,-60.60475285049477
35034.521484375,-74.39407918822445,-60.3197119361726
35056.0546875,-83.50348275880194,-60.039835253728015
35077.587890625,-74.5125522525455,-59.769537017194025
35099.12109375,-83.66569099755321,-59.51279871037305
35120.654296875,-74.47496492145822,-59.27308254878329
35142.1875,-83.54627488409213,-59.05326291311424
35163.720703125,-74.43568944330318,-58.85557754791919
35185.25390625,-83.37332680659871,-58.68159963944223
35206.787109375,-74.28244680980627,-58.532231175849454
35228.3203125,-82.90727109051227,-58.40771727642705
35249.853515625,-73.97708050771251,-58.307680478308406
35271.38671875,-81.84571674639407,-58.23117331399643
35292.919921875,-73.1416309935326,-58.17674692272129
35314.453125,-78.40374505903438,-58.1425329334765
35335.986328125,-72.49885127609369,-58.126335454268705
35357.51953125,-74.62962459726263,-58.12572971388852
35379.052734375,-68.22103898037167,-58.13816373842048
35400.5859375,-60.90567669323449,-58.16105940940973
35422.119140625,-60.810871905529275,-58.19190934416411
35443.65234375,-66.50986307086323,-58.228366256630444
35465.185546875,-84.3662104445186,-58.26832179080825
35486.71875,-71.79395878289205,-58.309972254887526
35508.251953125,-82.29101190193748,-58.35186920679575
35529.78515625,-75.51201795990187,-58.39295343122836
35551.318359375,-80.90367223398796,-58.43257148287453
35572.8515625,-76.86448852245533,-58.47047462731471
35594.384765625,-79.68547289491767,-58.50680066618597
35615.91796875,-77.92753274486044,-58.54203976311278
35637.451171875,-79.20176792495158,-58.57698596904815
35658.984375,-78.60937122489716,-58.61267665936605
35680.517578125,-78.9589962055816,-58.65032252216075
35702.05078125,-79.16904521068349,-58.691231062818794
35723.583984375,-78.96451164034738,-58.73672680284318
35745.1171875,-79.47655997767278,-58.78807144404557
35766.650390625,-78.97259716767897,-58.846387239860995
35788.18359375,-79.76424410677772,-58.91258666539578
35809.716796875,-79.21751418785189,-58.98731121297211
35831.25,-79.94259128185945,-59.07088177059772
35852.783203125,-79.62516137692775,-59.16326258093235
35874.31640625,-80.06632421673783,-59.26404024515762
35895.849609375,-80.36753628664215,-59.37241864951431
35917.3828125,-80.0307667285837,-59.48723007387918
35938.916015625,-81.35440046496598,-59.60696211445644
35960.44921875,-80.03754821947032,-59.72979943959097
35981.982421875,-84.41852448141006,-59.853678821458765
36003.515625,-79.50023784705132,-59.97635536819179
36025.048828125,-86.13352976669373,-60.09547743996207
36046.58203125,-74.44840579826233,-60.20866738499085
36068.115234375,-64.28991703250212,-60.31360499028079
36089.6484375,-60.692119680236196,-60.40811041614782
36111.181640625,-64.9712679388732,-60.49022337823327
36132.71484375,-74.87794993136566,-60.55827545611884
36154.248046875,-69.8835706285298,-60.61095264008517
36175.78125,-77.2996928443703,-60.64734556883653
36197.314453125,-71.70876783987198,-60.666985349095654
36218.84765625,-78.03735060336412,-60.66986336725522
36240.380859375,-72.66706527115689,-60.65643408518824
36261.9140625,-78.30106433988036,-60.62760043598413
36283.447265625,-73.27922804186514,-60.58468207834106
36304.98046875,-78.45651900092304,-60.52936740738423
36326.513671875,-73.75477876255205,-60.463650831639214
36348.046875,-78.36325192286408,-60.389757388491006
36369.580078125,-74.06509272630207,-60.31005726311741
36391.11328125,-78.17429065606416,-60.22697318042975
36412.646484375,-74.30170059222729,-60.142883940891245
36434.1796875,-77.96310295882195,-60.06002755773555
36455.712890625,-74.54193363822388,-59.980407517635285
36477.24609375,-77.61172745313957,-59.90570562613709
36498.779296875,-74.75950627301587,-59.837204714487584
36520.3125,-77.13381592021491,-59.775724181515585
36541.845703125,-74.98480401323432,-59.721570932915554
36563.37890625,-76.4438886743093,-59.67450777436726
36584.912109375,-75.21924407809377,-59.63374073159177
36606.4453125,-75.68924019393083,-59.59792612964897
36627.978515625,-75.86350160504519,-59.56519758759523
36649.51171875,-74.01185835875444,-59.53321239643931
36671.044921875,-76.59425210515293,-59.49921607207948
36692.578125,-71.41959280713981,-59.4601232341665
36714.111328125,-83.76696396725076,-59.412612379065195
36735.64453125,-61.91715214038447,-59.353231610788136
36757.177734375,-58.8261008810897,-59.278511985807604
36778.7109375,-66.92733598779897,-59.18508483058076
36800.244140625,-71.70164513458836,-59.06979921522442
36821.77734375,-76.89901986262697,-58.929835719634184
36843.310546875,-73.3452368698605,-58.76281271163834
36864.84375,-81.24126109815855,-58.56688156818008
36886.376953125,-73.69678084279835,-58.34080760328827
36907.91015625,-81.79971588484153,-58.08403390978313
36929.443359375,-73.99761112144978,-57.796725860507124
36950.9765625,-81.68857623911816,-57.47979463130334
36972.509765625,-74.29382332287442,-57.13489878122302
36994.04296875,-81.14263702209612,-56.764423632803165
37015.576171875,-74.47630954658287,-56.371438912803534
37037.109375,-80.55814796494545,-55.95963581725735
37058.642578125,-74.62480165724992,-55.53324533028778
37080.17578125,-79.9551877441639,-55.096940231382376
37101.708984375,-74.70856664706456,-54.655723750297525
37123.2421875,-79.37142025881292,-54.2148082548556
37144.775390625,-74.88459229536234,-53.77948767036144
37166.30859375,-78.77232455851629,-53.35500751983726
37187.841796875,-74.91830450729313,-52.94643653561616
37209.375,-78.04575260293814,-52.55854372333937
37230.908203125,-74.69218019641387,-52.19568456184482
37252.44140625,-77.14530271759756,-51.861699703968256
37273.974609375,-73.77353873431656,-51.5598291151774
37295.5078125,-75.6776821790176,-51.29264406421871
37317.041015625,-71.471649010351,-51.06199878076695
37338.57421875,-73.89280052373135,-50.869002940173544
37360.107421875,-67.0020887290885,-50.714015447390615
37381.640625,-67.30322677730368,-50.596659294623066
37403.173828125,-53.98525044445823,-50.51585658407825
37424.70703125,-51.35152304200059,-50.4698821615805
37446.240234375,-56.01982652827045,-50.456433720630784
37467.7734375,-72.96833079961866,-50.47271572939013
37489.306640625,-62.739518917127164,-50.51553412188608
37510.83984375,-78.60255610584991,-50.58139839290882
37532.373046875,-65.75400256214942,-50.66662755313591
37553.90625,-79.0960679393786,-50.767456342378765
37575.439453125,-67.19996687690097,-50.88013816549999
37596.97265625,-78.72200389063849,-51.00104140415702
37618.505859375,-68.1040359321139,-51.126736060491595
37640.0390625,-78.40952003095066,-51.25406809465852
37661.572265625,-68.80004591721995,-51.380219311582465
37683.10546875,-77.74945086886135,-51.50275121546617
37704.638671875,-69.26617771456769,-51.619631862913245
37726.171875,-77.06503445589111,-51.729245385012284
37747.705078125,-69.59189114371136,-51.83038449245509
37769.23828125,-76.34140206382868,-51.922226902783436
37790.771484375,-69.86182375717661,-52.00429721300854
37812.3046875,-75.50462127906687,-52.07641626349372
37833.837890625,-70.10360732021083,-52.13864048177974
37855.37109375,-74.5422747273819,-52.191194042508926
37876.904296875,-70.33380326348332,-52.23439691976203
37898.4375,-73.35687335508565,-52.268592032808286
37919.970703125,-70.60746991637768,-52.294074691462285
37941.50390625,-72.01700384945102,-52.31102743318981
37963.037109375,-71.2776957267336,-52.319463115293416
37984.5703125,-69.64039928168276,-52.31917879050668
38006.103515625,-72.2195535218527,-52.30972246546124
38027.63671875,-66.27445523884435,-52.29037433441937
38049.169921875,-78.27834873724451,-52.26014351380034
38070.703125,-55.45146314540932,-52.217780696898856
38092.236328125,-52.600165868012596,-52.16180652470237
38113.76953125,-60.63636166492529,-52.09055485037659
38135.302734375,-65.24186683498411,-52.00222948412326
38156.8359375,-69.89776457404902,-51.89497246307539
38178.369140625,-66.99272030846839,-51.76694141729671
38199.90234375,-75.71976929916876,-51.61639321500402
38221.435546875,-67.33148979031861,-51.44177078201067
38242.96875,-79.30986638433576,-51.24178981276742
38264.501953125,-67.4918132231783,-51.01552203002352
38286.03515625,-81.62073945032822,-50.762471709696015
38307.568359375,-67.42004031463182,-50.48264236544629
38329.1015625,-82.14036888798974,-50.17659077798576
38350.634765625,-67.204019911343,-49.84546594757204
38372.16796875,-81.53631998953807,-49.49103103119776
38393.701171875,-66.91046621970209,-49.11566688214258
38415.234375,-80.70476532511833,-48.7223564198058
38436.767578125,-66.50559506588864,-48.31464970109345
38458.30078125,-79.23968260259625,-47.8966102189482
38479.833984375,-65.89704336010259,-47.47274359631607
38501.3671875,-78.24094346799261,-47.04791045274451
38522.900390625,-65.15197712379405,-46.62722577484031
38544.43359375,-77.0631606232014,-46.21594760179863
38565.966796875,-64.17510054013442,-45.8193582264808
38587.5,-75.91949864820808,-45.44264139751829
38609.033203125,-62.84473225316604,-45.09075917866721
38630.56640625,-72.83089618690113,-44.76833217205624
38652.099609375,-60.381882675893465,-44.479526740101235
38673.6328125,-71.3324302185484,-44.22795266891516
38695.166015625,-57.10509009595594,-44.01657441032987
38716.69921875,-62.94664513387163,-43.847638630337016
38738.232421875,-46.4091132111214,-43.72262029253435
38759.765625,-44.31229684226416,-43.64218893274063
38781.298828125,-50.11037714360687,-43.606196154483285
38802.83203125,-66.65029624670268,-43.61368471551327
38824.365234375,-58.361920238659685,-43.662918904876726
38845.8984375,-78.83742714778109,-43.75143525068456
38867.431640625,-63.29039588707283,-43.87611197243034
38888.96484375,-80.59541661659529,-44.03325501916144
38910.498046875,-65.90927139125165,-44.21869803475286
38932.03125,-82.46820687486984,-44.427913180173235
38953.564453125,-67.59142651965024,-44.656129433087735
38975.09765625,-79.92814090442369,-44.89845478702663
38996.630859375,-68.83883427306715,-45.149998691440686
39018.1640625,-78.42320959304355,-45.40599111205606
39039.697265625,-69.53112354540178,-45.661894745779215
39061.23046875,-77.05649638775306,-45.91350718980269
39082.763671875,-69.9356467335498,-46.15705023064909
39104.296875,-75.81314778646944,-46.38924387245237
39125.830078125,-69.99237335712151,-46.60736324875157
39147.36328125,-74.24686903483789,-46.809277140120784
39168.896484375,-70.03910160911329,-46.993467431107575
39190.4296875,-72.78555061794894,-47.159029463295006
39211.962890625,-69.93225947074579,-47.3056538557348
39233.49609375,-71.11701601724772,-47.43359094893873
39255.029296875,-69.85042576576046,-47.54359956471603
39276.5625,-69.23617439454966,-47.6368822439491
39298.095703125,-69.30824668269409,-47.71500951293018
39319.62890625,-66.38886431022559,-47.779836024134006
39341.162109375,-68.55355816647824,-47.833411610633114
39362.6953125,-62.200575657769754,-47.87789037976567
39384.228515625,-65.67995607162194,-47.915440949896265
39405.76171875,-51.67841412051249,-47.94816080670485
39427.294921875,-49.57499917800564,-47.97799752857853
39448.828125,-54.550813748349675,-48.0066793139421
39470.361328125,-73.13068640098861,-48.03565684934499
39491.89453125,-63.912714699293176,-48.06605810097114
39513.427734375,-71.04374275001847,-48.098657111090226
39534.9609375,-68.8530670794674,-48.133857353315584
39556.494140625,-70.28175418990024,-48.17168966556876
39578.02734375,-72.36475811862587,-48.21182425655855
39599.560546875,-69.95984866110012,-48.25359578888174
39621.09375,-74.95556333410809,-48.29604009672062
39642.626953125,-69.46095033353559,-48.337940713802496
39664.16015625,-77.18081932633702,-48.37788308058666
39685.693359375,-69.03230401912998,-48.414314078458645
39707.2265625,-78.74113717363063,-48.44560440971439
39728.759765625,-68.61444574721025,-48.470111308561385
39750.29296875,-79.53752315914656,-48.48623912998001
39771.826171875,-68.18217312376689,-48.49249551633736
39793.359375,-79.44099757764046,-48.48754107907723
39814.892578125,-67.59613359327527,-48.47023084455059
39836.42578125,-78.9774318550567,-48.43964608639421
39857.958984375,-66.91287731242016,-48.3951155869521
39879.4921875,-78.16132337613777,-48.33622582061764
39901.025390625,-66.0762899836489,-48.26282001522203
39922.55859375,-77.06325651008432,-48.17498650594271
39944.091796875,-64.92357633433153,-48.073037232203035
39965.625,-75.14059258062903,-47.957477625188034
39987.158203125,-63.00912272920413,-47.82896947696881
40008.69140625,-73.32098187645009,-47.688288658965746
40030.224609375,-59.866148532701956,-47.536279757299845
40051.7578125,-68.17976707805849,-47.3738098081213
40073.291015625,-50.61316334631819,-47.20172334308791
40094.82421875,-48.65709099550376,-47.02080089294647
40116.357421875,-54.18106015927257,-46.831722948154344
40137.890625,-78.97367824517731,-46.635041145421155
40159.423828125,-63.31371675918934,-46.43115814674546
40180.95703125,-80.8983530945521,-46.22031731446767
40202.490234375,-68.09615884822324,-46.00260287584163
40224.0234375,-76.83916634322401,-45.77795082920186
40245.556640625,-70.58839154925053,-45.54617038773628
40267.08984375,-74.90944653963882,-45.30697530352402
40288.623046875,-71.27502177303158,-45.06002398117693
40310.15625,-73.06092674708482,-44.804966893773674
40331.689453125,-71.45864282461687,-44.54149946915149
40353.22265625,-71.55876149500618,-44.26941833553549
40374.755859375,-71.38490325817607,-43.988678613108824
40396.2890625,-70.14311253335438,-43.699449820879664
40417.822265625,-71.29911785843633,-43.40216794143594
40439.35546875,-68.76236505947763,-43.09758125198525
40460.888671875,-70.98471397627102,-42.78678768718991
40482.421875,-67.10280523227527,-42.47126174313922
40503.955078125,-70.6960824091175,-42.152869254603296
40525.48828125,-65.36825364688397,-41.83386876883212
40547.021484375,-70.44845318173928,-41.51689868541433
40568.5546875,-63.409999941596695,-41.2049498178386
40590.087890625,-70.31547730080544,-40.901323541608704
40611.62109375,-61.14589010849574,-40.60957620830922
40633.154296875,-69.72197243369105,-40.333451006829094
40654.6875,-57.81182180150776,-40.07679892426438
40676.220703125,-68.85978828319931,-39.843490883008016
40697.75390625,-53.329358400813774,-39.63732349189402
40719.287109375,-62.94703279843853,-39.46192113475715
40740.8203125,-42.5487188437513,-39.320637318697216
40762.353515625,-39.47277721384795,-39.21645830890977
40783.88671875,-44.364068034068374,-39.15191208256647
40805.419921875,-62.784774353741,-39.12898553966001
40826.953125,-52.77934296095567,-39.14905271614104
40848.486328125,-67.60795263317586,-39.21281645957973
40870.01953125,-57.253726975747675,-39.32026565864932
40891.552734375,-68.11645569766505,-39.47064967648879
40913.0859375,-59.858315105177496,-39.66247113845811
40934.619140625,-68.4932912100891,-39.89349768296017
40956.15234375,-61.892190859042685,-40.160792717320916
40977.685546875,-68.55502045338339,-40.46076464751447
40999.21875,-63.54691762806479,-40.78923348934996
41020.751953125,-68.57281079415813,-41.141513237774575
41042.28515625,-64.87993726525578,-41.51250788736972
41063.818359375,-68.63809786202813,-41.896818576523664
41085.3515625,-65.95876788091444,-42.28885898367043
41106.884765625,-68.7210727000555,-42.682975847361405
41128.41796875,-66.84807995959969,-43.07357132086905
41149.951171875,-68.88544865005677,-43.45522381144118
41171.484375,-67.67784355065726,-43.82280399587045
41193.017578125,-69.13199543041566,-44.17158284602049
41214.55078125,-68.29329411150505,-44.49732873541915
41236.083984375,-69.5462901766158,-44.79639102298229
41257.6171875,-68.92573491626013,-45.065767911597575
41279.150390625,-70.03783117662006,-45.30315684451423
41300.68359375,-69.0911065345082,-45.5069862161659
41322.216796875,-69.97844364309711,-45.6764277197069
41343.75,-68.8691628615189,-45.811389213833905
41365.283203125,-65.671387018408,-45.912488548805925
41386.81640625,-66.5855124266268,-45.98100932870494
41408.349609375,-51.91504443806991,-46.018840087539886
41429.8828125,-47.647756549314714,-46.028398805856924
41451.416015625,-50.28826387461897,-46.01254507905398
41472.94921875,-73.2463661201263,-45.9744825578869
41494.482421875,-57.303840340089224,-45.9176545076015
41516.015625,-71.82374264989454,-45.84563546948006
41537.548828125,-59.11655067145746,-45.76202205506499
41559.08203125,-71.68266628725885,-45.670325859615815
41580.615234375,-60.14097410444556,-45.573871351061584
41602.1484375,-72.14324729879428,-45.47570138013455
41623.681640625,-60.55868814885591,-45.37849267525557
41645.21484375,-72.08549640626136,-45.284483342910605
41666.748046875,-60.81688347187357,-45.19541400319993
41688.28125,-71.84499750460205,-45.11248376463766
41709.814453125,-60.871531265054266,-45.036321796509384
41731.34765625,-71.37930344957398,-44.96697480571615
41752.880859375,-60.86729168487063,-44.903910282284414
41774.4140625,-70.80966561237055,-44.84603495702974
41795.947265625,-60.759031766272216,-44.79172752841008
41817.48046875,-69.9643078742854,-44.73888437394177
41839.013671875,-60.6198325585022,-44.684976673277845
41860.546875,-68.77466387273817,-44.62711714158076
41882.080078125,-60.421830107558655,-44.56213440724639
41903.61328125,-67.1793497383535,-44.48665296904327
41925.146484375,-60.24679359993974,-44.39717663365986
41946.6796875,-65.0294459463144,-44.29017336259388
41968.212890625,-60.03428445026231,-44.1621595423365
41989.74609375,-62.08867180797984,-44.009781827189386
42011.279296875,-59.899588062058484,-43.829894881672004
42032.8125,-57.39635235278349,-43.61963356013676
42054.345703125,-59.671858155505646,-43.37647829507712
42075.87890625,-47.63477288213701,-43.098312712627816
42097.412109375,-42.63395519045552,-42.783472744051174
42118.9453125,-48.36430087753378,-42.43078674630121
42140.478515625,-56.86070165530387,-42.039606374732735
42162.01171875,-57.18251793184711,-41.6098281596075
42183.544921875,-56.88369271520882,-41.141905919689265
42205.078125,-61.179274606417096,-40.636854297038106
42226.611328125,-56.571318851417885,-40.096243815028856
42248.14453125,-63.737995350086976,-39.52218794633842
42269.677734375,-56.11639309701664,-38.91732273063206
42291.2109375,-65.68024890720203,-38.28477950598084
42312.744140625,-55.49836164863584,-37.62815131810704
42334.27734375,-67.16062955505718,-36.95145355294408
42355.810546875,-54.77480151581838,-36.259079307070515
42377.34375,-68.30360097859571,-35.555749974132944
42398.876953125,-53.962435936996535,-34.84646149027621
42420.41015625,-69.29511254949253,-34.13642665439979
42441.943359375,-53.04197650067974,-33.431013925627354
42463.4765625,-70.45921026321534,-32.735683105569976
42485.009765625,-51.92203924185863,-32.055918340328645
42506.54296875,-71.50571974185937,-31.397158928730015
42528.076171875,-50.59426411489457,-30.76472849932843
42549.609375,-72.46815625293127,-30.163763217753598
42571.142578125,-49.00099590098192,-29.599139804764725
42592.67578125,-73.91110384161655,-29.075404278904703
42614.208984375,-46.99821980639493,-28.596702479403024
42635.7421875,-79.32084442996079,-28.16671356712671
42657.275390625,-44.15611588592648,-27.788587835107062
42678.80859375,-91.28888907116973,-27.464890276049747
42700.341796875,-39.908814363754544,-27.19755144263845
42721.875,-66.2587781359237,-26.987827187994693
42743.408203125,-30.256434851123345,-26.83626887968896
42764.94140625,-26.652278931754346,-26.74270563369931
42786.474609375,-31.08110268832672,-26.70624000875155
42808.0078125,-56.477889016250664,-26.725258432576318
42829.541015625,-40.302084576347895,-26.797457398083374
42851.07421875,-63.04989540762885,-26.91988617009621
42872.607421875,-45.10776389026552,-27.089006385592175
42894.140625,-63.10412975128077,-27.300768518546683
42915.673828125,-48.093201210286544,-27.55070472334203
42937.20703125,-63.98453023483003,-27.834037079628587
42958.740234375,-50.44271404294021,-28.145799750110072
42980.2734375,-64.34165727802561,-28.480973046425156
43001.806640625,-52.3857924391058,-28.834626893991224
43023.33984375,-64.32456380511914,-29.20207071211907
43044.873046875,-54.085880507359306,-29.57900629895372
43066.40625,-63.83885461694555,-29.961679949557755
43087.939453125,-55.51116527999466,-30.347029756459428
43109.47265625,-63.3234338369648,-30.73282386033451
43131.005859375,-56.81755984702037,-31.117785347026942
43152.5390625,-62.591259883530924,-31.50169953587436
43174.072265625,-58.042587926605044,-31.885499580015004
43195.60546875,-61.555863562972725,-32.27132660503078
43217.138671875,-59.20523209233817,-32.6625610469423
43238.671875,-60.12684803826729,-33.06382240906427
43260.205078125,-60.24175242052028,-33.48093533020199
43281.73828125,-58.307788353789626,-33.920860630675485
43303.271484375,-61.34825120645646,-34.39159086040666
43324.8046875,-55.640280709665895,-34.90201079404318
43346.337890625,-62.40888692939508,-35.46172427812368
43367.87109375,-51.458929813975665,-36.08084980859309
43389.404296875,-63.99056547449772,-36.7697881759497
43410.9375,-42.01548862299518,-37.538966431550044
43432.470703125,-37.82486715307945,-38.398563273792874
43454.00390625,-42.33128456152798,-39.35822169967523
43475.537109375,-64.16970019104237,-40.4267553900265
43497.0703125,-51.938819685603,-41.61185577272323
43518.603515625,-65.74057248336901,-42.919807017987246
43540.13671875,-56.55458337219157,-44.355216348266325
43561.669921875,-66.56292943387584,-45.920766981758845
43583.203125,-59.52467675416762,-47.617000768163294
43604.736328125,-67.50472044712188,-49.44213711805399
43626.26953125,-61.68812109822851,-51.39193417942622
43647.802734375,-68.60009400683262,-53.45959738810812
43669.3359375,-63.427320820432904,-55.63573953005183
43690.869140625,-69.68114826812499,-57.90839532523332
43712.40234375,-64.84319083278555,-60.263092301804406
43733.935546875,-70.78249621678762,-62.682978405918405
43755.46875,-66.00452581196136,-65.14900542101168
43777.001953125,-71.91512801793786,-67.64016588611787
43798.53515625,-66.92430014769387,-70.13377984299498
43820.068359375,-73.22803808239078,-72.60582644350237
43841.6015625,-67.70483416612379,-75.03131424781321
43863.134765625,-74.6661151362536,-77.38468297466078
43884.66796875,-68.34870370744925,-79.64022855777903
43906.201171875,-76.26117868424967,-81.77254264488305
43927.734375,-68.86846038801752,-83.7569571689578
43949.267578125,-77.99445359797792,-85.56998434276574
43970.80078125,-69.2300661985575,-87.18974238673795
43992.333984375,-80.02169748123939,-88.59635750173175
44013.8671875,-69.49446890030634,-89.77233303885146
44035.400390625,-82.16338222542811,-90.70287748936622
44056.93359375,-69.66075516453353,-91.37618380305977
44078.466796875,-83.79516211236445,-91.78365362146437


==> ISMIR-manuscript (3)/data/INet_H_342604.csv <==
x,y,c
64.033264,-13.421987,0.0
25.331026,5.362827,5.0
82.37865,19.767242,2.0
-62.026405,-4.4099426,1.0
-28.936632,43.06894,7.0
-13.27354,-7.6987753,0.0
-70.32136,-10.503667,8.0
-32.950367,-6.3184853,6.0
-26.654541,9.353515,6.0
-11.835647,-11.100212,4.0
15.833656,-12.738484,10.0
53.719097,-4.5889206,0.0
-43.56503,17.255873,0.0
23.431953,11.015997,1.0
34.093246,-23.750984,4.0
6.0174336,19.670034,0.0
-71.890526,-7.9845505,8.0
-51.839016,-9.672324,9.0
-32.806644,-10.497442,6.0
-47.275967,-11.199885,9.0
-48.461563,17.209421,2.0
-57.85486,5.014465,3.0
-2.3377156,5.7505174,1.0
-12.676611,-3.1626823,8.0
-9.207889,7.3436956,0.0
-31.197092,-9.447882,6.0
-64.32829,-0.13811642,10.0
19.983068,-4.55967,1.0
64.99671,-5.4805827,0.0
16.580677,-30.462862,11.0
39.87156,-0.11895243,3.0
32.561623,-24.956863,6.0
-7.658237,-1.8435256,0.0
-29.503752,-18.242237,5.0
35.35061,5.0318313,5.0
-12.988763,-14.167294,8.0
-58.41923,32.344353,11.0
-42.907986,-6.5135684,5.0
-49.9905,9.303808,4.0
-9.604307,1.381745,0.0
19.309134,-15.7149515,3.0
74.77225,12.984498,7.0
73.82251,4.6432056,5.0
61.717728,-10.866616,0.0
46.33608,4.019949,0.0
-62.500374,1.5764091,10.0
21.053226,-12.389332,0.0
9.962004,-24.150011,6.0
-1.7690225,-1.7245976,3.0
-50.939667,4.697616,1.0
1.2814163,18.563013,6.0
8.471959,22.550833,0.0
-12.685775,17.042974,9.0
21.09144,-22.454224,4.0
-7.989418,12.416285,10.0
27.741133,10.71855,5.0
-21.121643,-18.559082,2.0
-18.229582,-19.344889,8.0
25.410482,13.262868,5.0
-58.519524,16.541174,2.0
72.31105,1.8256941,9.0
21.426146,-29.60324,2.0
4.4534845,16.987669,0.0
-6.7629366,18.813469,7.0
78.40083,9.019733,10.0
-28.81369,15.802813,7.0
-18.539766,2.8178682,9.0
50.237934,5.0535975,3.0
-15.093096,4.6449766,4.0
-0.0053285006,-39.000458,11.0
-63.403336,-12.422797,9.0
87.80189,13.805776,1.0
-20.15217,-1.0932721,9.0
-19.709837,1.2769256,9.0
28.94617,1.9780725,10.0
-70.69363,-8.509896,8.0
-66.89267,1.8056809,10.0
-24.696136,-15.200689,8.0
23.909147,-9.255179,4.0
-39.874783,9.076624,1.0
-71.203064,-6.5678425,8.0
33.04557,-30.579851,10.0
-26.539251,26.975315,10.0
-19.943726,-20.696133,3.0
-63.868057,3.4700923,10.0
-21.249828,-16.642769,4.0
87.04739,5.821385,3.0
33.837746,-1.4964541,0.0
1.422947,-37.463543,11.0
30.9034,-25.968174,2.0
33.038185,-11.921141,4.0
-27.175793,8.893744,6.0
22.639128,-3.550493,2.0
-35.692688,0.20998162,5.0
26.78324,-4.527723,0.0
-34.545284,-13.785202,0.0
-18.891802,-11.146093,8.0
63.051876,-8.773899,0.0
7.6526203,6.6689034,0.0
55.202885,-9.994482,0.0
11.383633,-19.237423,10.0
-52.433792,14.564116,0.0
29.533346,-17.681705,4.0
23.351282,-1.7275388,2.0
-64.37545,-10.521806,9.0
3.2497425,22.462118,0.0
0.41970366,8.180268,0.0
-63.87678,6.122778,2.0
-20.844078,-21.87047,8.0
60.93244,-9.616912,0.0
23.199127,6.7468796,2.0
-64.29972,28.90408,11.0
75.500725,15.544031,11.0
-17.315996,-13.787458,8.0
33.62033,14.612482,6.0
6.866969,19.737497,0.0
87.87763,11.103166,4.0
21.963907,-1.6167146,1.0
10.8597555,7.773216,0.0
17.124151,-20.413225,10.0
1.004338,14.289683,10.0
-62.32386,32.22344,11.0
27.690933,-17.096632,4.0
57.133965,-11.83791,0.0
-34.65504,0.7229557,5.0
1.2564423,6.0196266,0.0
27.622587,-10.898963,4.0
11.073221,7.6630993,0.0
-3.3423011,3.8850892,11.0
-38.946426,-9.964176,0.0
31.553286,-37.36265,11.0
-47.785137,5.372649,5.0
4.8666964,-2.468838,0.0
28.695269,-8.421987,0.0
-57.34439,-8.036505,9.0
-52.838444,4.167203,3.0
20.451548,-14.268801,3.0
22.016966,5.6859307,6.0
64.893776,-7.5718894,0.0
41.478054,-4.122704,0.0
27.164236,10.810886,5.0
-7.7064543,12.143559,10.0
-58.07023,33.77122,11.0
-54.93602,-18.49061,8.0
-23.467337,6.5440917,6.0
33.181923,-37.440914,11.0
-10.410617,25.1837,10.0
-31.943367,10.647919,2.0
-24.57099,11.282018,6.0
-40.231922,9.513195,1.0
-21.28257,38.94136,7.0
-24.32431,39.755005,7.0
14.334261,-10.314249,1.0
87.002625,16.688566,4.0
45.7624,4.7325215,1.0
20.0661,4.38777,2.0
82.83887,10.893034,1.0
-48.24517,-9.068428,9.0
32.977913,-15.915133,3.0
36.104362,-30.532402,11.0
20.809355,-18.080301,3.0
-52.88757,-4.1412983,5.0
-2.7486122,2.8720415,11.0
-46.77057,3.6632957,1.0
9.102349,-5.3502574,10.0
-14.043686,6.9043674,0.0
-56.444996,8.107009,1.0
-22.70004,41.791664,7.0
-9.664566,-5.8740077,2.0
-56.283108,-10.849097,9.0
10.880204,-26.317657,11.0
10.742438,-31.125217,2.0
77.78683,11.843456,8.0
-32.193996,9.227652,2.0
-18.526184,-16.948166,8.0
-65.023674,23.056824,4.0
-53.352234,-3.3688412,5.0
5.071869,4.841465,1.0
-12.721058,3.0269854,6.0
-35.431507,-13.531415,0.0
6.213338,13.108507,6.0
-12.019961,8.072142,2.0
6.475761,-2.8679967,0.0
15.683312,-11.44708,10.0
25.604551,-38.34007,2.0
34.926548,2.992568,5.0
51.3696,-16.3832,0.0
-43.865566,10.36947,1.0
-54.59615,-19.459465,8.0
60.990864,-11.908473,0.0
34.98515,12.199405,6.0
4.630754,20.977367,0.0
-23.280815,-21.850386,4.0
-66.2568,11.38748,0.0
32.35878,6.6031094,6.0
-18.726969,18.483461,9.0
-45.141632,16.102386,0.0
17.829895,-31.446081,2.0
13.555936,4.024647,1.0
79.64504,7.209192,8.0
21.04229,-8.884031,0.0
-23.728132,8.91835,6.0
-7.546738,-3.5441067,0.0
88.14011,11.408505,4.0
17.796387,-31.682348,11.0
15.6456995,-16.808933,10.0
-54.243435,-5.615841,0.0
31.092667,-3.3607605,0.0
-27.062912,-8.429707,6.0
-55.881336,-2.885116,4.0
-57.993565,6.449557,8.0
90.32848,8.049164,1.0
-1.6433219,22.493618,6.0
-48.270092,-1.1583493,3.0
-18.967068,-12.916057,10.0
-6.877451,-8.958903,11.0
40.10834,9.500668,6.0
-31.765274,-8.938605,6.0
27.19189,-16.835032,4.0
-63.577534,26.223167,4.0
-38.4753,13.307897,1.0
73.195244,2.4336255,8.0
34.2217,-6.6652913,1.0
90.04971,8.509722,1.0
-35.473927,9.977609,2.0
-66.32985,19.213432,4.0
-23.86605,-5.5159287,5.0
-7.365508,6.4363003,1.0
-49.25892,13.563043,0.0
32.099735,-20.343225,3.0
5.140213,-10.087606,11.0
-36.775585,-16.307455,6.0
30.880552,-13.084069,3.0
38.797928,-10.101634,5.0
65.547485,-3.8538265,3.0
-71.645195,-9.5907345,8.0
16.799137,-31.235714,11.0
-46.132816,15.614445,2.0
89.76471,7.497834,1.0
-68.51992,1.021029,10.0
-38.73119,-1.28337,10.0
-47.970184,17.610981,3.0
-55.294178,5.4487357,3.0
81.6264,5.9821696,7.0
0.34785846,-38.59268,11.0
70.234604,-2.2347302,0.0
-62.932873,3.2767775,10.0
-65.5845,30.902672,11.0
9.881484,10.793204,7.0
23.439367,12.066393,6.0
28.94193,-16.619318,4.0
-25.022356,-25.062138,4.0
-60.152702,0.9011382,10.0
-27.852394,43.62706,7.0
56.15195,-7.582108,0.0
-48.741173,8.04944,1.0
-64.86271,25.619303,11.0
-26.610888,-0.8695913,7.0
29.143019,-40.432648,11.0
14.374675,-20.794287,10.0
-70.49124,-10.397404,8.0
34.919315,6.897948,6.0
-62.45735,26.27059,11.0
40.591114,-13.043121,3.0
-44.47969,2.227231,1.0
0.8586886,18.60851,6.0
12.066466,14.880579,7.0
5.6258893,-1.9334828,2.0
33.103687,-35.733467,11.0
32.93206,-19.609732,3.0
29.450047,12.001782,6.0
-21.881609,-20.906609,4.0
-4.3114038,-3.5126107,6.0
-28.541044,-9.031221,5.0
62.181587,-13.482284,0.0
-19.438099,19.163454,9.0
35.174274,-26.717228,6.0
-28.224525,44.962757,7.0
91.04705,13.851635,3.0
29.117668,1.997662,9.0
-16.25365,-0.81524664,9.0
-23.591488,-5.7935348,5.0
-2.1175692,-35.70634,11.0
5.361044,9.725772,4.0
28.896969,-17.59903,4.0
-43.02827,-7.6852202,5.0
20.386707,4.8837223,1.0
-59.540306,-3.8796253,3.0
-6.7343116,-17.203331,8.0
24.06307,-24.400074,7.0
65.20055,-3.2173219,3.0
-35.459736,14.65052,0.0
24.638657,1.024914,0.0
-47.543365,-8.797439,9.0
-54.622303,-2.5676928,4.0
-11.105418,-7.94497,2.0
24.20463,-29.29978,2.0
35.09147,-20.323645,4.0
-24.001574,36.547283,7.0
-24.100336,12.499681,4.0
82.27252,20.364046,3.0
58.194496,-9.417784,0.0
-15.525754,21.214664,9.0
22.147718,1.4135472,1.0
31.220257,-9.321306,5.0
-23.187304,11.416694,6.0
24.883017,-16.103283,0.0
-64.642006,-0.31641755,10.0
-46.185722,-6.245594,9.0
-47.68969,11.6573925,0.0
-20.19196,-0.32095295,9.0
20.218105,0.1486209,1.0
-10.337077,-10.581382,2.0
-9.03441,4.724329,4.0
-64.166145,28.39582,11.0
76.75419,3.7266266,10.0
13.605471,-16.187204,3.0
-54.87099,1.071389,1.0
8.480812,-1.6294608,10.0
-54.349785,-9.046027,9.0
64.84166,-10.7207985,0.0
11.940141,-26.91244,11.0
54.006084,-6.7351446,0.0
1.7360498,-23.367628,3.0
27.330616,-1.785018,11.0
14.883266,15.240382,7.0
52.41839,-8.192186,0.0
18.606283,-1.3055959,1.0
-0.6243327,2.4468832,0.0
75.982414,6.7594175,5.0
12.460738,15.436018,7.0
18.779556,-12.917005,3.0
11.604116,-19.244493,10.0
-6.435032,8.522636,8.0
25.23583,0.48056704,6.0
60.388264,-13.301634,0.0
-36.908398,16.573729,0.0
-47.6026,-11.066374,9.0
17.061377,-5.0644865,4.0
-64.66002,21.458233,6.0
18.964869,1.0333513,0.0
-52.43542,-16.411125,8.0
-4.5840816,-23.271523,11.0
53.369232,-7.5589476,0.0
64.507996,-11.522439,0.0
17.663307,13.021825,6.0
81.90516,5.8448353,7.0
-18.386087,2.215996,9.0
9.934617,2.107088,0.0
-56.627266,5.7608886,3.0
-55.865616,-10.240401,9.0
-61.1743,-8.725114,9.0
66.49725,-3.769351,4.0
62.918667,2.1354165,3.0
27.08056,-14.637853,3.0
19.507986,7.310559,0.0
-56.01633,18.356243,0.0
19.225334,-18.471712,3.0
77.23619,13.898987,8.0
-8.521324,11.371328,10.0
-37.566864,-0.47032347,3.0
-61.87829,31.547228,11.0
-27.339512,37.42019,7.0
-44.31051,-2.313874,3.0
-26.815521,40.67577,7.0
-2.303943,19.537056,6.0
85.08567,13.07656,1.0
-45.37423,6.066209,1.0
-53.27456,24.577778,0.0
24.420156,-10.345315,4.0
34.451584,13.120378,6.0
28.186935,10.205079,2.0
5.1694546,21.502563,0.0
22.797647,-30.241526,2.0
-22.167614,39.65908,7.0
-7.0615954,7.8388686,8.0
-28.630726,-19.576025,5.0
-43.10811,-7.2704725,5.0
55.49339,-8.979467,0.0
-32.53084,40.534237,7.0
-46.971786,2.770408,2.0
15.536348,3.0749288,0.0
6.6549263,12.492125,6.0
36.013046,-36.72923,11.0
-56.29863,-10.843953,9.0
-26.606272,45.66839,7.0
58.588604,-8.408579,0.0
-61.41198,-11.231986,9.0
23.255869,2.8686628,0.0
-47.923775,18.603895,10.0
16.059732,-12.370282,10.0
39.244263,-28.964788,10.0
-60.522877,-12.620149,9.0
-55.1661,10.0579195,1.0
-43.995663,-9.462956,9.0
51.248814,-14.799121,0.0
12.204039,-26.307343,11.0
-14.782569,12.767253,7.0
35.614105,-18.284784,0.0
26.562134,-32.46927,10.0
-22.633331,36.380486,7.0
25.623579,-38.369335,0.0
-34.804245,6.693785,0.0
43.62117,-25.248817,4.0
-43.88028,7.0272574,1.0
17.941172,4.2166576,5.0
-18.563822,-17.285427,8.0
0.9456636,-5.6294155,3.0
-64.327385,2.193756,10.0
16.376244,-32.814022,11.0
-20.588415,25.773623,5.0
85.121666,17.536005,5.0
19.426855,3.0728624,5.0
16.206268,-31.090754,11.0
-26.124743,27.875732,3.0
-36.815224,3.467691,8.0
-56.337368,11.929147,0.0
-25.95464,38.93403,7.0
-70.49676,0.6446405,10.0
66.21736,-10.632809,0.0
-32.060745,7.671335,1.0
47.00691,1.6322978,5.0
20.798344,-32.508812,2.0
-16.401024,20.626854,9.0
-69.70428,0.8308944,10.0
-25.647774,3.570783,7.0
-37.940777,0.19007847,3.0
-12.121491,-3.4545646,4.0
91.77892,12.720459,2.0
23.087986,-4.5834017,5.0
-14.875944,19.1565,9.0
16.495255,7.856246,2.0
-7.3805504,-2.812572,0.0
2.0874403,-38.760643,11.0
84.16778,12.905865,1.0
-14.698549,-15.738387,8.0
-62.73395,31.25427,11.0
-34.266712,5.5606728,1.0
63.536682,-0.08065009,7.0
-51.702965,-9.639872,9.0
15.208041,-17.924711,10.0
48.17753,-12.478535,0.0
0.30636147,-9.7888975,2.0
50.011456,4.966603,0.0
84.770004,9.543102,2.0
-59.874615,30.19492,11.0
-60.48328,9.473365,10.0
-64.12246,9.762269,0.0
-65.72841,11.411724,4.0
27.763931,-24.59879,4.0
-24.425081,-12.508433,0.0
31.229053,-15.100805,3.0
-53.43092,12.813572,0.0
-18.774157,2.1535373,9.0
-49.059395,-8.12288,9.0
25.534693,-33.894215,10.0
-48.338284,11.9317465,0.0
-36.224903,11.215125,2.0
68.12007,-6.0075436,4.0
10.355184,-25.912128,11.0
-63.064026,33.585464,11.0
-58.72222,9.963014,0.0
-4.449637,-8.649446,11.0
58.273426,-15.493471,0.0
-38.40048,-18.14227,10.0
17.673435,1.8564208,0.0
-58.436123,2.7164838,3.0
-26.105682,3.9579275,5.0
-57.915043,-1.6949818,8.0
37.50968,-24.094141,6.0
-40.21958,8.126875,1.0
92.13638,12.055421,2.0
-24.19281,7.417581,6.0
-12.611116,-2.8626516,4.0
-1.651817,22.255928,6.0
-7.7296743,-8.527586,11.0
25.913826,0.7106471,5.0
-7.546932,18.683777,7.0
-22.404373,-9.660051,8.0
-43.09756,-6.043985,5.0
-59.747627,32.719387,11.0
73.89139,5.6556363,10.0
50.742958,-13.368931,0.0
-26.194263,-14.481096,5.0
-13.472525,-20.264246,8.0
80.74929,5.929772,6.0
-70.806274,-6.800104,8.0
-59.201862,18.743675,2.0
-16.831236,-19.581123,8.0
-4.0762396,-23.246307,11.0
56.913204,-9.702096,0.0
30.024145,8.786688,1.0
-53.029804,-17.709284,8.0
-27.994833,-4.303596,9.0
40.37022,-9.736593,3.0
68.11299,-5.08659,4.0
-17.090368,-20.28714,8.0
-54.528336,34.463486,11.0
-61.74339,29.484697,11.0
-64.38572,-0.74959236,10.0
-19.126074,20.143631,9.0
30.223207,13.889905,6.0
-16.533516,2.5385945,9.0
33.415585,-1.7244848,0.0
-41.207733,13.533764,0.0
-65.501755,3.486398,10.0
9.092837,3.75045,2.0
-43.482258,-8.366178,9.0
40.436676,-3.8896246,3.0
35.1602,-35.19247,8.0
19.52566,10.902137,2.0
-45.44087,-0.33279842,8.0
-28.09231,-12.563116,0.0
-30.893991,-9.487593,6.0
84.02165,14.6848955,3.0
-20.60068,0.21410774,9.0
43.69187,-3.8905106,3.0
31.065512,-14.391067,3.0
41.253902,9.491648,0.0
-52.43621,11.168143,2.0
24.59653,-9.696392,4.0
91.734085,13.686701,2.0
40.441032,-1.1017567,3.0
-28.435816,3.1188161,0.0
17.668829,13.328446,2.0
3.8896437,-10.132477,11.0
30.149529,-1.11466,0.0
-32.5368,8.47678,1.0
34.515846,14.210063,6.0
35.031506,-26.630224,6.0
30.236103,-17.216717,4.0
26.912636,-28.44684,0.0
10.965127,-10.405075,9.0
7.7114344,-2.4864137,1.0
34.94948,6.8905215,4.0
-23.914436,38.730152,7.0
12.853781,-3.299982,1.0
38.70193,-11.945375,3.0
38.125053,-22.730806,0.0
-23.205553,8.162232,6.0
24.511026,9.486046,2.0
-65.025444,-11.590082,9.0
-2.294567,19.437656,6.0
-25.785763,2.4588587,6.0
39.825085,-11.317448,3.0
88.63245,13.66747,3.0
11.175525,-8.191963,10.0
-19.906097,16.664429,9.0
-15.802649,19.528776,9.0
30.064177,-38.007637,11.0
35.279243,-22.16223,4.0
56.17618,-10.103461,0.0
34.839684,11.638732,6.0
-60.745655,29.827595,11.0
-18.539616,-8.358633,8.0
2.1714196,7.3955607,0.0
43.776417,-3.844857,3.0
12.001596,-1.4569961,1.0
15.2888,-6.817848,4.0
62.43548,-7.9042997,0.0
6.0651207,2.8275197,5.0
27.289207,12.881291,6.0
64.680786,-7.688293,0.0
-45.802467,7.22426,1.0
-33.159416,42.471222,7.0
-17.06025,9.214111,0.0
3.9127254,21.427883,0.0
-23.07298,12.423561,6.0
-64.31075,30.136826,11.0
32.876247,-3.6041453,0.0
19.042824,-1.4560763,1.0
2.7054706,3.9620118,0.0
-56.41903,-5.276992,5.0
-48.490257,1.4463359,3.0
-57.857895,17.599821,2.0
2.5046453,-22.629463,3.0
64.57795,-0.6083915,0.0
54.734695,-15.302524,0.0
13.843847,-13.558356,10.0
13.160187,1.1578305,1.0
-9.7184725,6.1099806,0.0
-65.16469,30.17794,11.0
-12.273296,4.9190493,1.0
3.4545517,-21.3984,0.0
-29.988928,12.5609045,2.0
-40.86019,1.2199115,3.0
34.52282,5.9096394,5.0
31.241331,-28.597576,3.0
76.342575,14.601442,11.0
15.661534,-19.444117,10.0
-0.7948327,-35.385174,11.0
-7.6285186,15.107487,4.0
-27.38578,-4.056638,7.0
-51.13839,-9.592831,9.0
23.56297,-28.137394,2.0
-19.312403,-9.045521,8.0
-59.90592,7.870452,10.0
20.055286,-6.944487,5.0
-35.63613,-4.961435,9.0
29.037323,-25.747297,5.0
-0.04061239,-12.762838,6.0
-1.98174,17.594606,6.0
4.926559,1.0710453,6.0
-52.003307,10.250293,1.0
-17.21664,2.8425348,9.0
15.930597,-32.19949,11.0
79.040886,7.1964955,8.0
-29.438137,-15.700319,5.0
-48.775524,5.825795,1.0
-60.646423,12.342236,2.0
56.109062,-8.481669,0.0
28.752705,13.551401,6.0
-47.35089,-7.9305043,9.0
36.642864,-24.958467,6.0
90.04252,8.94551,1.0
33.504055,0.33263415,0.0
-21.019722,40.487946,7.0
62.744476,-12.794793,0.0
75.303116,13.631282,8.0
-23.737267,11.492933,6.0
38.686337,9.7144575,6.0
-63.97619,-12.085099,9.0
38.702553,0.32448012,3.0
33.867634,-36.979282,11.0
-20.47757,39.772915,7.0
1.1764709,6.759814,0.0
-14.883288,-13.612894,0.0
9.605769,2.516697,2.0
1.7112459,13.4632435,9.0
17.823292,5.5464497,5.0
-43.10842,17.965334,0.0
-49.377686,13.105496,0.0
-28.846048,16.53607,2.0
5.6883802,6.3004975,5.0
-58.633423,13.2876,0.0
13.098381,10.777141,7.0
-62.055702,35.59117,11.0
37.805332,-11.618435,4.0
19.385319,-7.386086,5.0
-10.648565,-7.0172725,2.0
0.9630487,-35.88349,11.0
-43.38025,5.370732,8.0
16.338312,-1.9074283,1.0
-10.532726,24.047148,10.0
65.868355,2.423887,0.0
-37.02344,14.968838,0.0
28.742659,-4.3178554,0.0
53.00651,-15.051808,0.0
-64.45011,26.81194,11.0
-70.75367,-9.7653265,8.0
-49.438442,-0.087414786,3.0
-62.23099,14.490511,0.0
60.310158,-6.0270977,4.0
-20.951273,38.511353,7.0
89.25646,11.061788,2.0
-18.702267,7.427301,4.0
31.538387,-4.2187324,0.0
-61.79069,0.48221686,8.0
-56.96517,33.06982,11.0
-32.794533,1.5911351,10.0
30.28056,-26.034273,2.0
-54.999817,0.6690482,1.0
5.9594684,-9.117198,6.0
68.46724,-2.6572802,3.0
17.138796,-5.275118,4.0
-28.172121,12.628765,2.0
57.755558,-6.834442,0.0
4.298643,-3.785883,0.0
18.53977,11.868476,7.0
-63.085995,-10.226246,9.0
76.51544,11.892204,10.0
-49.893982,7.1891627,1.0
28.189934,-18.482782,6.0
1.5259385,-12.963115,5.0
83.652824,8.323159,0.0
85.34236,15.729472,4.0
-28.376526,41.91138,7.0
14.96667,-27.1264,4.0
60.034664,-9.314742,0.0
-15.948367,21.765144,9.0
-17.838833,-10.684582,8.0
29.72167,-13.515545,8.0
-59.213554,18.990364,2.0
-45.4772,-10.386066,9.0
23.615677,11.604018,6.0
-30.880117,-18.608196,10.0
-13.25836,-14.684121,8.0
31.413555,-1.7121304,0.0
-5.9166174,13.947592,6.0
87.01455,5.6140366,5.0
75.91904,14.200878,10.0
11.444322,-19.25345,10.0
4.7520704,6.9950056,0.0
61.911865,-16.254837,0.0
-17.173855,-18.687641,8.0
-59.741913,-2.0002396,10.0
-13.076326,3.5628135,0.0
-40.402676,12.07706,0.0
83.87696,9.992338,2.0
0.23970117,-35.137775,11.0
-22.88417,-12.611021,8.0
32.611412,17.14954,6.0
-5.526894,12.94998,4.0
-60.20264,11.739411,0.0
20.847454,0.7635996,1.0
-18.627705,-6.733862,5.0
13.576564,3.358967,1.0
-17.055977,0.63577336,9.0
21.59428,-1.4985414,1.0
-8.524902,7.275894,1.0
12.022023,-8.817453,10.0
-28.225163,-16.816322,8.0
77.32819,5.5313153,2.0
-19.266842,-4.692009,2.0
40.32177,-7.7936573,0.0
26.559042,9.586033,1.0
7.572753,-4.2098913,11.0
55.377277,-1.8195311,3.0
-61.954178,-14.199559,9.0
-22.80625,5.3704853,6.0
-24.057,-19.57281,8.0
-26.287619,-14.42739,5.0
85.95275,15.673563,2.0
-67.57645,0.9943066,10.0
2.4276073,-10.517144,6.0
-24.929092,-25.056608,4.0
37.648304,-7.663024,3.0
32.578373,-35.869267,11.0
-13.21571,1.9245365,6.0
-10.302632,0.50699854,6.0
1.0536045,-36.76902,11.0
-11.225204,-19.423649,8.0
-41.683475,12.927304,0.0
87.9932,13.163317,0.0
30.30244,-22.182793,4.0
-17.130417,-0.2074136,9.0
-27.016737,-23.380394,3.0
-21.453426,40.039154,7.0
-60.51759,-4.422751,1.0
31.217363,16.951756,6.0
73.60713,2.5267699,10.0
-54.399017,-1.5409722,2.0
-37.220123,-9.510798,5.0
-1.7609925,-37.671143,11.0
15.541513,-27.97676,4.0
81.24849,20.061676,3.0
41.756348,-4.1449947,0.0
12.857809,-19.964594,10.0
19.945902,-2.068865,1.0
-7.3795104,18.291662,7.0
-2.9510763,18.019825,6.0
-1.8575859,-37.664288,11.0
2.3339586,-1.5787541,11.0
-20.369919,39.958534,7.0
89.34269,10.608364,2.0
-39.097965,3.3151,2.0
11.756152,13.889787,7.0
-45.782555,-11.436768,9.0
28.229729,7.0221987,2.0
83.98724,17.740496,5.0
1.6978825,-1.9291065,2.0
-0.5618285,2.8435886,0.0
-1.5930153,-35.80071,11.0
55.339397,-4.1319923,0.0
-24.37563,-8.997188,8.0
-13.935091,23.283625,10.0
25.75158,-5.6871004,0.0
23.2167,-28.595018,2.0
56.869175,-8.170048,0.0
-1.815544,7.259264,0.0
-60.621704,8.136061,2.0
38.191425,-10.243846,5.0
-63.458836,-9.711591,9.0
78.46641,10.726028,8.0
-62.646667,32.45232,11.0
-4.2693233,-3.9156287,11.0
-63.364433,10.538083,2.0
-14.674562,20.497946,9.0
22.286966,-29.452547,2.0
-62.184406,7.553553,2.0
-37.189793,2.442637,8.0
-55.46139,-0.3611812,3.0
27.402815,12.450175,6.0
28.937788,-8.535852,3.0
-24.180977,28.154089,3.0
-1.4412093,-1.5216899,2.0
89.698654,10.454955,1.0
-33.230377,42.7171,7.0
31.059769,-37.550243,11.0
17.377623,-17.749586,3.0
10.269822,-8.770582,10.0
4.7095575,-11.887173,2.0
10.773947,4.9541006,1.0
26.174992,-8.5212,4.0
33.108593,17.138563,6.0
5.187324,4.682406,1.0
33.67085,-36.05876,11.0
26.183405,17.579248,6.0
83.66816,12.230001,1.0
63.92857,-12.749332,0.0
-54.97582,30.493258,4.0
-20.142551,7.113184,6.0
-57.7561,-11.778259,9.0
-38.68168,6.9939623,1.0
-55.13698,-5.2099857,1.0
36.354664,-11.614713,3.0
11.312309,11.837553,7.0
91.27052,14.819905,2.0
84.62636,17.181635,5.0
-40.237896,13.48587,0.0
1.7705053,8.5588455,0.0
-63.06296,2.9855497,10.0
-63.629017,27.285114,11.0
-47.28391,-11.372202,9.0
-61.61122,-9.163993,9.0
-54.250965,9.894012,1.0
-3.9328823,-10.24656,2.0
-13.203936,21.997257,9.0
33.588757,-4.338427,0.0
-30.81809,12.337856,2.0
3.9817383,-3.4684906,7.0
-61.88516,-15.061632,9.0
64.07115,-0.73595375,0.0
-33.01217,41.387474,7.0
-61.615078,33.538986,11.0
29.545773,-11.864502,4.0
-21.430347,1.9915864,9.0
-63.549633,24.954472,11.0
-15.639538,-20.11336,8.0
-61.57197,27.696629,11.0
87.22535,11.969791,2.0
24.111147,-21.788265,4.0
9.376848,-29.419392,2.0
-34.273922,-3.8796215,5.0
84.3285,16.380713,5.0
1.3505824,2.255081,0.0
-64.604065,27.647453,11.0
-55.064026,30.537664,4.0
36.05747,-28.961847,10.0
-69.94696,1.0699092,10.0
12.381669,-27.410479,11.0
36.27164,-24.66871,6.0
81.8825,11.49862,4.0
-46.990902,10.702768,1.0
1.4375259,-23.694542,3.0
27.117659,13.843502,1.0
30.204807,-0.6206551,0.0
-63.539513,30.593798,11.0
-30.410315,39.690384,7.0
-62.793526,14.330622,0.0
46.55167,-20.880354,0.0
2.2712345,-7.9197135,0.0
-11.173892,0.3978646,7.0
37.802654,-35.58642,8.0
72.760376,7.411193,6.0
-71.575905,2.4989996,10.0
-17.049257,5.790076,4.0
17.219837,-20.839624,10.0
-67.0141,1.9540794,10.0
-57.465324,31.971018,11.0
-11.566874,-8.990553,0.0
85.18276,14.650333,3.0
-42.371872,9.572385,1.0
12.832569,11.388407,7.0
70.554146,-4.98444,1.0
-13.4279,12.745319,7.0
-63.05405,28.22275,11.0
29.489601,-7.652074,0.0
-63.41658,32.076595,11.0
-27.029346,-17.05889,8.0
11.532601,-31.654768,2.0
11.99307,-26.021044,11.0
75.188255,14.273142,10.0
84.78168,5.303712,1.0
-14.347521,-14.279927,0.0
-20.556826,13.565903,9.0
-49.025906,8.71123,1.0
2.4058127,-22.16652,3.0
-5.46702,-6.253364,2.0
64.98714,-3.9014945,3.0
-32.166245,40.907356,7.0
46.341496,-20.818504,0.0
61.86294,-11.896833,0.0
15.718664,1.4496031,0.0
-56.409546,8.795274,1.0
-16.816408,5.73273,4.0
34.68526,-11.444653,4.0
1.939793,-38.081387,11.0
62.693554,-1.8670282,2.0
35.616,-20.24869,4.0
-27.794628,44.803177,7.0
-0.2949048,21.810238,0.0
-11.56512,7.8072305,2.0
28.130316,-26.40028,2.0
49.642788,-13.608087,0.0
19.767767,5.4721346,0.0
-17.021847,-21.664394,8.0
38.74811,-1.3173558,3.0
-23.25031,-13.353859,5.0
-31.447115,40.970154,7.0
-28.01558,40.886147,7.0
-61.81408,-12.613307,9.0
-13.091518,13.356273,7.0
65.287834,-11.993726,0.0
4.4203534,-21.67612,3.0
18.933014,-27.27975,1.0
-20.33582,20.352745,9.0
22.491312,-5.4086156,5.0
-65.62127,30.41541,11.0
32.090466,-13.581059,3.0
73.02198,2.0662076,10.0
-65.78162,28.241474,11.0
30.42716,-13.356632,3.0
20.534996,-6.7064805,5.0
-54.3121,7.956372,2.0
13.127602,-8.797519,5.0
-31.407362,-6.2598643,6.0
67.39807,-4.8963485,4.0
81.28655,11.5723715,4.0
2.9705627,-9.0457115,6.0
-67.50248,7.635263,10.0
36.380013,-14.277554,3.0
60.905582,-15.207649,0.0
-22.505278,-15.569951,3.0
20.548235,-0.30361748,2.0
-38.88289,-18.173313,10.0
-45.48673,-9.959217,9.0
16.615702,-13.60083,10.0
28.71901,-39.6418,11.0
-22.470373,-12.387015,5.0
-40.144894,2.500808,8.0
75.561676,12.846471,8.0
64.98096,-2.0539083,4.0
61.64395,-8.698558,0.0
-57.7275,34.024,11.0
-62.849464,2.974097,10.0
-66.66403,18.84467,0.0
-33.44719,-6.9682713,6.0
-22.26481,-17.182629,3.0
18.043547,14.30552,2.0
-21.892582,-16.76418,3.0
67.88376,-4.1442494,2.0
-1.5974845,17.080994,6.0
-71.451515,-7.774104,8.0
29.408575,-2.654736,0.0
29.527113,-30.466934,3.0
22.442545,-5.686733,5.0
-70.79464,-7.316166,8.0
-35.55223,-5.8580613,9.0
19.478374,9.78088,2.0
-27.522898,43.990147,7.0
-33.39315,-10.826747,0.0
-30.84384,40.619877,7.0
-22.723175,-12.540799,5.0
64.824036,-0.4033143,1.0
-64.86487,3.3286023,10.0
10.829786,-4.4234543,10.0
17.462572,-29.856108,11.0
-15.5876,-4.7014613,3.0
5.4825053,-2.1833587,2.0
19.452723,-17.97013,3.0
-27.449211,-4.215887,9.0
9.256615,10.186813,7.0
-58.304996,13.013306,0.0
65.79007,-4.4215884,3.0
37.751762,-29.108316,10.0
-28.925413,43.06591,7.0
39.947105,-3.5919034,3.0
2.5952802,-12.9862585,6.0
-35.657032,17.70073,7.0
-15.281909,-4.27286,3.0
-17.217546,18.559916,9.0
63.654274,-13.181702,0.0
15.692326,4.5919476,0.0
-56.913445,32.63679,11.0
-22.08041,5.960914,6.0
28.903471,-17.790606,4.0
47.099648,-11.429611,0.0
39.27963,-7.014973,6.0
-49.543716,-1.9308887,3.0
53.09046,-13.405593,0.0
-28.587948,45.85554,7.0
-17.263605,-7.637461,3.0
33.41903,3.37047,5.0
15.231212,-8.107789,5.0
38.74596,-7.10528,6.0
89.13167,7.521684,1.0
16.750961,-31.766924,11.0
38.324554,-30.513346,10.0
15.857463,4.2090955,0.0
-53.20876,1.3171144,3.0
-9.56068,-16.120275,8.0
-2.5051954,16.325035,6.0
-20.630531,-15.502924,4.0
21.971754,8.516827,2.0
-45.19887,2.329137,1.0
-22.763391,7.537156,6.0
-20.89124,25.560745,4.0
60.29664,-14.497835,0.0
-43.93762,7.732113,1.0
-35.50992,7.264745,2.0
77.29048,15.922747,8.0
-60.210037,-11.66047,9.0
-60.8807,16.268927,0.0
-58.828556,0.8995793,5.0
15.338766,-28.714306,4.0
35.829983,-16.583197,3.0
9.901174,-30.260345,2.0
65.270905,4.5866227,2.0
-39.072918,12.3023205,1.0
35.16299,3.7104225,5.0
-0.40934816,-35.20869,11.0
31.976276,6.0637608,4.0
3.8382323,7.561705,1.0
55.689617,-7.5768256,0.0
29.177742,-40.496906,11.0
55.734474,-6.447346,0.0
17.77425,-15.840853,3.0
58.084927,-3.7477422,0.0
-56.18458,-6.875443,2.0
-14.09312,4.414536,6.0
-26.748583,-17.729237,8.0
-51.362644,1.2892547,3.0
73.01257,6.9774156,10.0
24.319561,4.086282,1.0
-26.714296,40.56146,7.0
-29.246368,44.28545,7.0
-38.1225,-9.008455,5.0
-54.054417,1.0345091,1.0
-58.513462,8.908975,2.0
52.617393,-12.337886,0.0
11.534028,-4.032935,10.0
-55.476536,14.321319,0.0
-14.6079,-19.939688,8.0
-28.17302,-12.577874,0.0
-16.233988,-7.654564,8.0
-36.31308,16.322853,0.0
-27.64345,-9.753712,5.0
18.398535,-3.3984911,1.0
34.360237,16.58282,6.0
78.40335,10.7631445,8.0
59.81318,-3.1349452,0.0
-24.335808,9.269236,6.0
7.789375,-12.780317,6.0
0.6227572,-39.02659,11.0
50.79068,-6.83693,2.0
-45.299347,7.111653,1.0
26.244787,11.734991,1.0
-21.651726,-15.636361,3.0
-43.146633,4.867322,8.0
-62.82173,-8.814652,9.0
21.642698,-32.64484,3.0
11.27077,-8.637293,10.0
-25.11923,39.78849,7.0
-37.101902,15.885923,0.0
-38.628857,6.914672,1.0
-1.0580447,-12.549893,6.0
15.323771,-14.081199,10.0
-48.811005,-8.185819,9.0
-48.918736,12.6914625,0.0
-24.050669,28.700026,3.0
20.742834,13.058809,1.0
40.534412,-22.457106,2.0
-18.44858,-12.395901,8.0
-13.099357,23.967941,10.0
29.882956,-24.874996,2.0
-16.930115,20.615227,9.0
-42.165054,-0.79649955,8.0
-26.706152,-11.296362,0.0
15.308161,-13.208071,10.0
26.508484,-10.057896,0.0
-57.162518,-11.68329,9.0
-38.346973,16.034403,0.0
-60.76399,-10.875569,9.0
63.789356,-8.356796,0.0
21.640678,8.600915,1.0
82.296104,7.229327,1.0
2.6325877,17.573305,6.0
-8.538271,-18.067924,8.0
-36.99442,13.798432,0.0
-25.853209,5.0586953,4.0
-22.967354,-15.536111,3.0
90.84866,13.616652,2.0
32.90603,5.327054,4.0
-38.478397,-8.0560465,4.0
-59.751472,-13.84726,9.0
-22.844646,38.923492,7.0
-60.844727,16.113176,0.0
75.8351,11.667375,7.0
-23.973831,6.837359,6.0
12.072001,-13.3679695,0.0
-57.27982,11.554478,1.0
4.160178,-19.571684,0.0
-25.531452,-0.7939692,7.0
10.434647,11.446379,7.0
-61.678547,32.780468,11.0
-28.70557,5.049495,3.0
59.294643,-11.5148945,0.0
-35.718895,-4.9899573,9.0
0.40284422,-39.32002,11.0
-61.08164,1.6778367,10.0
-16.806683,9.048159,1.0
83.11874,10.501278,0.0
58.519066,-6.455509,0.0
21.592113,4.81003,1.0
-23.339838,39.048973,7.0
30.999323,-1.5691124,0.0
-59.722477,1.1125764,5.0
34.59422,-15.596912,3.0
-5.9709697,-6.174827,11.0
-25.069244,-16.762598,3.0
44.612244,-11.633898,0.0
-16.979576,0.8232149,9.0
-37.558773,11.181934,1.0
-69.32224,0.720429,10.0
88.211006,10.163671,4.0
-38.805763,16.43488,0.0
88.76725,7.7792935,3.0
5.4502993,17.630264,6.0
62.793846,-10.910458,0.0
29.796188,-4.218878,0.0
9.455345,-7.0984244,10.0
-46.545067,-6.8208785,9.0
0.506513,-2.9659925,1.0
27.088734,-8.493428,4.0
2.141613,-39.61664,11.0
61.410324,-11.44064,0.0
31.617315,-21.261547,4.0
-67.37047,-0.42200232,10.0
59.398243,-12.362359,0.0
-40.384296,15.72467,0.0
80.93107,2.7928882,6.0
34.668385,-0.031064805,0.0
4.99521,16.321785,11.0
-10.115638,-12.205327,3.0
15.595818,12.67258,2.0
-10.350021,25.944815,10.0
10.896596,-4.7142115,10.0
-51.247265,-16.959196,8.0
14.935658,5.009569,0.0
78.344826,15.815746,7.0
32.45283,-21.8334,4.0
55.150017,-3.8033729,0.0
-53.920624,-18.279165,8.0
11.014482,-0.86170495,10.0
33.21159,-33.82974,9.0
35.94407,10.16163,6.0
-21.63235,7.750412,6.0
-15.472983,19.630444,9.0
-37.48144,14.259612,0.0
15.570789,2.909495,1.0
15.455788,-25.780184,2.0
18.557688,-15.629446,3.0
-15.330114,-14.909467,8.0
-4.9706793,-1.558405,6.0
19.35322,-31.225332,6.0
17.898949,9.472278,2.0
12.319814,-31.582058,2.0
-52.158836,8.23338,2.0
54.59295,-1.2849796,0.0
15.895017,8.152578,2.0
22.461016,-14.45354,10.0
41.52853,-9.441806,3.0
-52.193657,-16.061121,8.0
-51.2689,6.9310727,3.0
-58.826736,15.779707,2.0
-30.207394,6.0968633,5.0
17.013672,-0.056307416,1.0
-9.120698,-19.571278,3.0
-20.657269,38.88425,7.0
-9.248084,-19.639275,8.0
-22.249157,10.503198,6.0
4.014837,23.122555,0.0
-37.41908,2.0120957,8.0
24.137867,-9.842412,4.0
23.16232,-26.29336,4.0
51.71363,-12.817996,0.0
9.238474,-0.6479077,2.0
-59.045593,14.939564,0.0
41.793854,-9.161859,5.0
32.312267,-4.6946115,0.0
-42.833454,18.248018,0.0
20.28233,-9.339739,0.0
30.99077,13.034252,6.0
55.374672,-9.609257,0.0
-30.498766,44.900475,7.0
35.489372,11.666855,6.0
-24.912043,11.402349,6.0
-36.85236,7.07497,1.0
-13.303139,-15.957424,8.0
-35.100754,2.2953513,8.0
80.71592,9.461206,5.0
44.29094,4.4965997,0.0
-33.01909,43.018177,7.0
-20.616539,14.267022,9.0
-8.008817,18.877466,7.0
0.1614956,-12.42502,6.0
-37.35144,-18.019869,6.0
-17.179922,-11.161724,8.0
-51.354954,-17.939034,8.0
62.654785,-1.047418,2.0
-29.468393,14.625445,7.0
-48.641953,0.80860126,3.0
-20.610277,14.124776,9.0
-56.914,32.11505,11.0
-9.702701,-6.132421,2.0
28.715208,8.1326685,5.0
4.6555505,20.594707,0.0
41.40914,-1.4997195,3.0
-62.047512,30.081343,11.0
2.6350722,-38.590202,11.0
78.743225,9.688318,8.0
-4.1147504,4.9400873,10.0
-28.461819,12.702335,2.0
-18.109362,-0.041132603,9.0
-12.547208,15.154253,7.0
-23.9284,-21.851387,4.0
83.6078,9.942337,0.0
57.34741,-12.169373,0.0
7.6020393,-29.997665,6.0
-1.3833903,2.6201496,11.0
24.013489,-29.874548,2.0
-64.327805,5.499984,2.0
51.110275,-13.117339,0.0
-58.413445,17.476856,2.0
86.937805,13.680291,1.0
83.06256,5.6562266,6.0
28.323242,5.182187,5.0
3.95496,-9.847882,11.0
-59.838146,-12.655967,9.0
86.66605,13.266954,1.0
20.024677,-17.50281,3.0
83.55241,13.452637,3.0
7.216822,-16.734634,10.0
35.849808,-3.9321227,5.0
-5.255336,1.0794265,3.0
-12.803199,-13.255132,8.0
-5.4496903,1.0141721,0.0
-2.0263946,-5.5966697,0.0
-2.838766,-2.6184766,2.0
-43.819862,10.297761,0.0
63.231483,-11.901487,0.0
-23.193665,-6.21171,5.0
86.54223,5.434077,5.0
-5.468285,-8.983028,11.0
-32.860657,9.51833,2.0
-55.568188,18.503113,0.0
-15.203947,-17.815977,8.0
30.251732,8.352092,5.0
10.809718,-29.804386,2.0
-52.14678,13.471675,1.0
25.309484,-20.745373,6.0
35.740208,-3.7449555,5.0
-25.041166,10.459718,2.0
40.033485,-7.800896,0.0
34.46277,12.19515,6.0
-10.379939,25.876095,10.0
63.72384,1.1868124,0.0
-12.8495,-8.045244,0.0
-14.3434,21.95263,10.0
54.816723,-12.009931,0.0
51.91792,-15.022345,0.0
54.052116,-6.4222555,0.0
-23.207878,36.664986,7.0
77.49058,14.14541,7.0
22.222471,1.3835398,1.0
-46.139317,7.26124,1.0
-13.06711,13.841175,7.0
-10.681906,1.3113632,7.0
-64.25578,31.133303,11.0
34.613632,-14.932227,3.0
-59.94275,9.178284,2.0
28.141483,-4.438992,0.0
30.944128,5.9794507,5.0
-49.70217,-7.366104,9.0
-25.7479,41.427456,7.0
-25.907728,-9.105764,8.0
88.96053,11.892531,3.0
10.439741,-3.6311002,5.0
-41.954998,7.4479246,2.0
19.340237,9.199954,2.0
17.310087,-1.9277323,1.0
30.216022,-38.906116,11.0
2.9511395,22.678246,0.0
-25.440554,41.427696,7.0
31.418602,-22.666008,4.0
-54.892807,1.2760615,1.0
8.342293,6.4463315,1.0
-33.508507,-6.5546646,7.0
22.710224,-28.476713,2.0
-1.4129618,-35.07426,11.0
45.12297,-10.498227,0.0
19.222775,9.96095,2.0
76.07191,15.483739,11.0
-70.15272,-9.346362,8.0
7.3209558,-13.63332,10.0
-52.61624,6.0968947,4.0
77.49468,9.631377,7.0
-13.431544,-19.811295,8.0
2.748313,9.169161,0.0
86.46254,14.792637,1.0
-62.12902,-13.658131,9.0
65.230774,3.5066557,4.0
16.1384,-15.9578705,3.0
-11.229605,-10.526664,2.0
21.477968,-23.95732,4.0
-10.238608,24.248226,10.0
-25.741087,-12.242548,5.0
-61.733395,-11.374113,9.0
-22.725832,5.777462,6.0
6.1870775,0.6375022,6.0
29.249506,-3.3217845,0.0
-17.591232,-12.680117,8.0
-0.15237626,-38.461426,11.0
17.541735,-20.97325,10.0
-6.3612537,-10.037277,11.0
7.221307,-16.739782,10.0
36.005634,-22.426964,4.0
24.52955,6.3345075,2.0
-43.13535,-4.371913,3.0
23.664787,3.6611986,1.0
-5.9560475,14.841113,6.0
2.7848225,-12.391575,6.0
-19.038248,20.28651,9.0
-19.954828,-7.3975463,8.0
-1.7516352,6.7739267,0.0
-28.853138,-16.206522,5.0
3.2615418,-38.077557,11.0
-44.212852,6.8329372,1.0
75.61039,13.559056,8.0
-36.670025,-0.29803857,8.0
3.1987236,4.2477026,1.0
-52.436836,2.468543,3.0
-21.587402,-5.9177885,3.0
-26.447117,-0.65613925,7.0
83.33232,11.0243,0.0
-19.404604,17.408928,9.0
2.0296783,9.052607,0.0
25.897497,7.0943165,10.0
35.126663,-11.967596,4.0
-38.458584,-13.412738,3.0
63.125748,-3.149466,0.0
11.330676,2.1964297,6.0
-11.460509,-18.348969,8.0
-52.709667,12.6002,1.0
33.969788,-22.173857,4.0
-7.811322,12.072635,10.0
75.71035,1.5504314,9.0
-22.668303,40.020405,7.0
62.48798,-9.77886,0.0
32.399075,-36.630043,11.0
-27.314672,-6.408738,2.0
-26.99015,-8.22184,6.0
-56.70789,18.03087,0.0
-16.59339,19.563908,9.0
-60.31062,11.590218,0.0
-13.450361,1.9042056,6.0
-30.79577,-17.683105,4.0
21.581734,-28.626638,2.0
-65.66174,3.6251976,10.0
-65.11224,1.801558,10.0
-60.948383,6.277329,4.0
28.364515,-3.2971122,0.0
8.538236,3.4570556,2.0
-41.50328,10.111961,0.0
-57.25277,-1.686894,3.0
3.9467063,21.59545,0.0
-27.744232,38.96629,7.0
33.61693,-23.637445,4.0
-69.671005,-9.561651,8.0
-21.118006,-21.745861,8.0
-59.774807,30.192438,11.0
10.769986,-13.404713,2.0
-53.923626,25.455643,2.0
-67.608,0.4750215,10.0
-63.81736,-13.936596,9.0
-3.0727246,-11.076426,6.0
-57.271156,1.1467535,5.0
-43.2658,1.5644618,1.0
-25.116037,-15.829579,3.0
-22.2623,-9.899724,8.0
54.856033,-8.377778,0.0
81.89812,20.249651,5.0
-18.352234,16.821104,9.0
-15.273598,23.15075,9.0
-8.050149,18.844349,7.0
30.033262,-3.3589423,0.0
-28.13168,-18.535906,8.0
37.204353,-22.525192,2.0
-57.86141,-8.180911,9.0
-10.818244,17.330479,9.0
81.182846,3.0883107,8.0
-12.377889,-8.989162,0.0
-61.763466,-8.167898,9.0
-12.539822,19.771769,6.0
-40.51342,18.591103,2.0
59.199173,-13.730173,0.0
-64.81971,29.569101,11.0
57.24006,-8.895056,0.0
32.66082,-35.385967,11.0
-44.78229,2.3283427,1.0
-37.033978,9.492175,8.0
-15.578849,-17.264744,8.0
71.4476,2.389192,7.0
30.656507,-18.58924,4.0
-58.56985,9.875219,0.0
9.677908,-30.895975,2.0
1.7561802,-11.978223,7.0
-63.724804,2.1097946,10.0
39.04922,-2.0701702,6.0
26.437918,-32.446087,10.0
13.407095,0.18613127,1.0
91.8706,13.7401705,2.0
-23.699675,-14.050621,5.0
-55.178196,-19.31621,8.0
-21.724997,14.974783,5.0
52.668274,-13.33994,0.0
-45.602055,15.821232,0.0
-40.313156,10.655457,1.0
-2.3326635,-17.5359,3.0
-31.88009,1.3777021,10.0
-51.317425,-18.039469,8.0
17.55897,5.524083,5.0
36.502388,7.660641,9.0
59.71534,-1.7388126,2.0
15.97969,-13.428855,10.0
-15.253246,-9.573282,3.0
26.825739,11.036417,4.0
16.526096,-1.8539461,1.0
82.65869,20.195646,2.0
-29.200165,44.647728,7.0
33.23534,-7.54784,5.0
-22.325447,-6.115642,5.0
-61.308056,15.827844,0.0
32.437073,-2.5831966,0.0
-12.497503,16.241003,9.0
-51.813038,6.2574625,3.0
-29.737652,12.685648,2.0
85.48003,17.26205,4.0
23.32928,15.542591,11.0
85.87032,14.718379,1.0
52.65529,-4.998666,0.0
25.555012,-2.4617476,6.0
32.260303,5.0892797,2.0
-66.121376,-2.1028032,8.0
26.663643,-4.904563,0.0
24.307243,12.955295,6.0
-52.82352,11.301111,1.0
38.35151,-12.788007,3.0
-26.252922,28.049679,3.0
75.72588,6.1241245,5.0
-19.114796,-16.952854,8.0
-27.491838,-24.16837,10.0
12.415885,5.784515,0.0
28.168726,-15.261687,3.0
-13.145225,-17.881985,8.0
41.77455,-8.662646,5.0
30.616686,5.404531,1.0
-12.712173,14.532939,7.0
12.144951,5.6946483,0.0
-51.976448,13.896878,0.0
-43.98453,4.829757,0.0
-13.971297,6.7999964,0.0
54.60347,-10.071282,0.0
-33.571987,8.577844,1.0
51.485924,-16.04089,0.0
-9.851165,-23.271997,10.0
17.488338,-21.03889,10.0
27.00726,2.5218394,2.0
-72.20909,-9.305564,8.0
-43.888004,-0.6224691,3.0
30.173834,-19.979134,0.0
91.76013,8.465383,3.0
-24.727596,-1.6055871,7.0
17.8998,4.1672254,2.0
-32.587097,-13.371985,0.0
-15.83097,5.307262,4.0
37.460476,-6.853814,5.0
30.027714,-38.461777,11.0
38.18787,6.967015,6.0
0.93654776,-5.6662664,3.0
30.639582,-29.407581,3.0
56.915913,-4.626811,0.0
87.65717,12.208885,3.0
31.300812,-23.158974,4.0
-45.502666,-4.729461,3.0
-58.721558,32.98454,11.0
28.758268,-39.871693,11.0
-17.50553,18.335821,9.0
-44.369465,-0.5328722,3.0
-51.205715,4.5480094,3.0
-27.977623,44.471214,7.0
53.55817,-8.75724,0.0
45.682533,-11.02229,0.0
22.180258,-23.862589,4.0
-54.476852,-9.246162,9.0
-31.340025,39.10482,7.0
-32.48742,13.018673,1.0
-49.08876,-0.81178486,3.0
21.316713,-5.8133087,5.0
-54.31884,5.3557887,3.0
39.388718,9.525021,6.0
-21.841146,0.52383924,9.0
25.763126,2.4558074,0.0
38.626728,-8.5792465,5.0
-57.21349,1.0404178,5.0
11.041823,-0.9371151,10.0
-52.97398,2.9578862,3.0
-59.82816,-13.963315,9.0
-11.855556,30.162725,7.0
24.3073,-8.310198,4.0
-63.574677,25.166235,11.0
14.597604,1.3432349,1.0
-64.63388,5.011588,2.0
-27.423023,11.622116,8.0
-62.02549,29.01377,11.0
33.516335,-11.515787,4.0
85.67545,17.95805,5.0
-36.32524,-9.128113,5.0
27.663187,-24.411722,4.0
6.885942,12.008567,11.0
14.2794285,5.1527944,0.0
-17.050346,-21.740921,8.0
-14.044221,-10.36417,2.0
5.8774824,5.254995,2.0
-27.609892,45.149757,7.0
-12.438013,8.807759,0.0
-31.680136,-7.963208,6.0
7.333453,-18.399681,6.0
3.914981,-7.9128795,6.0
1.4325362,-37.86589,11.0
0.42513433,10.276693,0.0
81.01621,12.584143,4.0
9.441404,-6.7184234,10.0
41.547787,-19.258472,10.0
79.640816,2.6844034,8.0
31.899195,7.529383,6.0
-61.862335,-1.1484991,0.0
88.4822,6.519694,3.0
47.040817,1.6988063,5.0
-64.04278,-10.476137,9.0
33.760914,-21.579226,4.0
14.658777,-2.1728709,1.0
26.152742,-3.830297,0.0
-63.00903,6.6811175,2.0
-6.622065,-11.023312,11.0
57.93194,-8.275874,0.0
37.14866,-16.352083,3.0
14.4521055,-25.888283,2.0
-37.42548,16.493883,0.0
-7.2864943,-4.858142,0.0
1.5676353,6.9767823,0.0
-38.80848,-3.7505822,4.0
48.405487,-14.554243,0.0
84.99306,11.680443,1.0
-18.504898,2.1318119,9.0
-57.106228,1.6631833,5.0
77.073,15.1297455,11.0
51.172096,-6.826432,2.0
59.793953,-15.5031595,0.0
65.31635,4.7559123,2.0
-37.3099,-17.911587,6.0
-25.650755,4.244721,6.0
-41.05169,14.655603,0.0
-31.292513,39.6734,7.0
-65.672165,22.584003,4.0
69.9422,-2.7073576,0.0
63.059383,-6.0903425,0.0
-51.73244,1.6629456,3.0
-55.062824,10.229579,1.0
17.869394,15.126179,2.0
58.35815,-11.157709,0.0
33.043385,7.641009,2.0
-32.020245,40.452938,7.0
31.647356,-29.616163,3.0
-60.71205,31.499228,11.0
-21.343363,40.013153,7.0
25.600222,-21.322472,6.0
70.255844,-4.27022,0.0
-10.190674,1.180137,6.0
31.200495,7.540223,2.0
-17.082869,21.43903,9.0
-26.977596,44.42584,7.0
-52.113655,3.289991,3.0
-24.011005,-0.083171315,9.0
-57.725655,33.307507,11.0
87.961815,6.3949347,3.0
46.524506,-20.802996,0.0
-37.53349,2.511571,8.0
19.037928,0.2603571,1.0
29.605812,-5.725902,0.0
40.46684,-0.26803845,3.0
89.371506,9.052795,3.0
35.768044,13.717607,6.0
63.37862,-9.720476,0.0
-63.208195,-13.943967,9.0
-56.99461,33.82992,11.0
-62.035374,7.6743617,2.0
-21.141348,-20.50403,3.0
25.417728,-24.151752,4.0
81.00278,7.8394732,8.0
-22.208155,-6.910919,5.0
36.583466,-35.99395,11.0
8.988243,-0.9145465,2.0
13.635973,-15.693722,10.0
15.70059,-13.799949,10.0
23.655329,-20.799467,4.0
34.65098,-17.980486,0.0
-19.369993,0.14984436,9.0
-64.539536,-14.562902,9.0
-16.412384,17.561794,9.0
-21.199276,-18.862396,2.0
-34.19341,-13.831245,4.0
-19.830791,26.799597,2.0
85.97972,11.898043,1.0
35.174744,-14.918368,4.0
-34.084938,-4.07387,4.0
-31.947857,41.334564,7.0
-0.90756273,22.851675,0.0
-45.856354,-3.485875,8.0
-65.03891,-1.7843224,8.0
82.53621,19.890396,2.0
38.429047,-29.27984,10.0
-65.063644,-10.499132,9.0
81.46261,7.1517153,6.0
-36.280937,1.2546364,8.0
59.289886,-10.302903,0.0
-37.13607,0.042755507,8.0
-50.30024,3.6812594,9.0
-67.15162,11.097881,4.0
-70.60873,-7.760398,8.0
65.33475,-9.799455,0.0
-26.016699,39.509205,7.0
4.8639073,8.727398,0.0
-47.675407,-9.201571,9.0
-68.0237,1.4995935,10.0
25.527359,-15.995487,3.0
22.889347,-22.824327,4.0
-19.104666,-10.243995,8.0
14.717605,-25.84815,2.0
28.619848,-23.042536,4.0
-10.083222,-21.970585,10.0
-27.335363,-22.59361,0.0
78.10244,12.861686,8.0
34.66143,-12.486614,4.0
32.076416,-12.5124,4.0
-29.88514,-14.9912195,5.0
-4.6317763,-23.269264,11.0
9.814492,4.5322285,0.0
-25.395662,42.037853,7.0
-50.664158,-5.8654056,3.0
-23.60488,11.102756,6.0
-18.83869,7.916435,1.0
15.274051,-6.4719872,4.0
-49.446716,9.344585,4.0
-16.842333,2.6259904,9.0
33.01875,-14.98578,3.0
-32.76441,-8.849951,6.0
14.425729,-21.153444,10.0
0.1159662,10.721715,0.0
48.035946,4.686311,1.0
49.56896,-17.959738,7.0
79.5162,13.192016,7.0
-7.4539394,-5.2301345,0.0
81.995674,12.815529,4.0
-53.093773,11.126834,1.0
87.147095,14.538094,1.0
15.398785,-17.223455,10.0
-55.851124,-18.142967,8.0
-16.825865,23.443323,9.0
6.361849,12.936437,6.0
-28.779285,-20.635141,5.0
38.752113,-12.663557,3.0
-61.793327,35.968582,11.0
14.44802,-6.0217147,6.0
14.152943,-1.8673064,1.0
57.561348,-13.338282,0.0
14.993715,12.533084,2.0
-12.345293,-7.6054754,6.0
91.97939,10.008569,3.0
-5.7584224,26.726557,7.0
2.9322433,-11.72563,6.0
-29.355465,-13.289355,9.0
-15.175755,-16.955452,8.0
49.08116,-15.623043,0.0
-62.19532,-12.357002,9.0
36.7871,-36.73729,11.0
-33.487328,10.226491,2.0
-49.53863,4.335012,3.0
-7.6131396,15.236428,4.0
13.274978,-20.22116,10.0
-48.15648,5.2967186,3.0
32.209167,12.742646,6.0
-45.7243,-11.227568,9.0
7.5929008,-13.326871,10.0
31.805882,12.831176,6.0
21.774622,3.2286391,1.0
-65.58898,-1.1976541,8.0
21.567888,-13.33133,3.0
-56.313034,-4.11565,4.0
-63.124714,-12.539312,9.0
23.165714,-29.95174,2.0
57.90879,-3.44582,0.0
85.710014,14.014049,3.0
-31.647713,42.20173,7.0
21.380522,-8.88123,0.0
33.3239,-19.598436,3.0
-16.749504,16.72308,9.0
-56.967438,-0.77553546,2.0
21.186878,-22.569536,4.0
23.370079,-21.970829,6.0
-45.899433,-1.4435498,4.0
33.321358,-7.2409296,5.0
-22.795305,-20.882988,4.0
50.80349,-13.914832,0.0
-58.78152,-12.274614,9.0
-69.2724,-8.709657,8.0
33.164833,-36.547237,11.0
-9.619655,6.086938,0.0
-26.992647,-11.105588,5.0
2.5075932,-1.1527642,2.0
-12.778492,-1.8969364,9.0
-27.0514,2.431208,7.0
3.0510612,20.518202,0.0
24.557602,10.377196,6.0
-58.037582,31.857862,11.0
-37.222656,-9.817324,5.0
-16.621557,22.940804,9.0
3.1651332,6.7519712,1.0
-64.11431,33.167072,11.0
73.81102,6.2273197,11.0
-0.9390901,17.800865,6.0
22.138182,-3.769219,1.0
28.913227,-30.420855,3.0
-14.721031,-18.69362,8.0
31.093687,-12.356948,4.0
36.569885,12.9909315,6.0
1.9785788,-15.337562,0.0
34.71085,-13.334089,3.0
-58.61972,-5.7848315,2.0
26.591639,-6.1358213,11.0
36.262886,-11.788539,4.0
-52.34306,-16.251575,8.0
-24.278994,38.874523,7.0
21.875267,-24.976809,4.0
15.05584,8.083418,0.0
76.291145,9.954616,8.0
-40.253387,1.0308735,3.0
35.516296,-38.489975,3.0
55.057728,-5.9611173,0.0
-11.49448,25.896498,10.0
64.95784,3.0173643,2.0
22.081535,-7.4226894,5.0
-63.280933,25.330824,11.0
-56.758488,-7.0027585,2.0
33.230698,-27.022743,5.0
53.817764,-3.861356,0.0
77.225914,12.946414,7.0
-38.7844,14.08734,1.0
35.947685,4.2621765,0.0
-61.36779,-8.821892,9.0
26.268028,-32.670094,10.0
-11.28348,25.94109,10.0
-2.7831857,-6.9659348,2.0
-53.987274,6.464388,1.0
-12.483738,17.113806,9.0
-19.314629,-4.392995,11.0
85.51046,13.194339,1.0
80.70044,2.709792,8.0
11.667538,-30.92033,2.0
-18.986622,-11.40701,8.0
-38.986557,-5.0756927,4.0
34.809124,-19.000984,0.0
-57.806725,32.670288,11.0
-4.1938887,4.944682,10.0
-2.9813225,14.652194,6.0
24.488688,14.644642,1.0
-36.136192,4.6230326,1.0
61.073303,-7.2304683,0.0
16.638958,-11.503975,10.0
-65.51824,28.514872,11.0
22.444721,-5.981045,5.0
76.76148,6.9244328,6.0
1.0379869,14.541565,0.0
-5.641436,-10.143884,11.0
37.19226,-7.836859,3.0
38.061028,-10.250643,3.0
-36.924854,-15.77188,9.0
15.687121,-30.536222,11.0
20.92276,-14.512401,3.0
35.901684,-36.980343,11.0
90.81034,13.401844,2.0
24.577896,-16.144085,4.0
-21.385668,24.626703,4.0
-11.612342,4.771611,1.0
-47.78854,10.855233,2.0
4.8674746,6.450788,5.0
39.38778,0.011462587,3.0
2.1219416,-39.602936,11.0
-10.987592,-20.370678,8.0
9.199642,-5.63832,10.0
-41.9888,-5.635304,5.0
19.723948,-0.5318978,1.0
-12.26498,-15.503275,8.0
-64.908226,32.185078,11.0
5.1562996,1.0161269,6.0
-38.228687,-13.487429,5.0
-3.4346893,6.3619766,1.0
6.3863783,-9.661837,6.0
66.04079,2.5135136,0.0
3.783945,-38.180935,11.0
-59.41978,-3.9755428,1.0
-0.86593354,7.8343754,0.0
7.6204963,-4.3207035,11.0
5.8873515,8.611422,0.0
-6.674568,-9.190928,11.0
21.538696,-14.099297,3.0
34.603424,14.405177,6.0
20.435308,-29.763727,2.0
33.687336,-17.449253,4.0
14.655203,2.012125,1.0
25.355173,16.479671,0.0
27.14852,-14.855495,3.0
-20.003376,38.15437,7.0
14.359585,1.0283589,1.0
-61.57707,27.895092,11.0
60.328213,-9.89964,0.0
70.89665,-5.5138264,8.0
-58.276527,30.458475,11.0
17.504694,-29.060759,11.0
-37.5954,11.00443,1.0
-28.645306,-19.35337,5.0
-40.513966,8.586291,1.0
-21.424515,1.9855458,9.0
-50.366894,-6.255842,10.0
-54.760113,4.443495,3.0
17.507845,-28.29153,5.0
-66.60581,22.506153,4.0
3.6555367,-10.739803,6.0
36.14347,12.581319,6.0
-71.26136,2.142092,10.0
-37.358776,5.663544,8.0
33.46013,10.196119,6.0
-5.3402977,-9.372873,11.0
0.3281485,-1.2788354,2.0
4.1485467,3.5998936,1.0
19.52728,-16.18026,9.0
-70.63935,-10.122707,8.0
25.554277,-0.048651565,5.0
-54.08875,7.8707476,2.0
13.834806,-11.598942,10.0
28.232655,5.2643433,5.0
46.98485,1.8036419,5.0
-52.188297,-15.342953,3.0
-27.336897,37.572517,7.0
29.063868,-5.270937,0.0
-31.60147,9.452867,5.0
-16.941257,-21.088142,8.0
27.602688,-29.84689,3.0
-34.511612,5.996219,1.0
10.96271,-30.52607,2.0
91.13105,8.179074,2.0
-28.753502,-17.750723,5.0
-15.527172,20.875769,9.0
32.717255,-22.764044,4.0
-18.892042,11.507907,2.0
50.16207,-14.844187,0.0
48.246437,-14.734905,0.0
-24.77,-10.539845,5.0
-69.08204,-9.814589,8.0
-2.2054658,-6.27339,2.0
-60.75526,-1.8925322,3.0
14.822404,15.076819,7.0
-47.071846,0.28050694,8.0
27.847614,-6.084332,0.0
-28.361485,10.150753,8.0
17.020533,-11.462554,10.0
-61.90423,-4.3543715,1.0
-9.350927,-15.995999,8.0
-24.009718,28.02488,3.0
18.24953,0.5217701,5.0
-54.40655,-1.9479686,2.0
20.62575,-17.547134,3.0
33.685963,-13.956382,3.0
20.297234,-2.3079093,1.0
86.59927,13.754121,1.0
12.962017,6.4680705,0.0
-50.657707,1.1710434,3.0
68.346176,-2.9716225,0.0
-46.896164,0.19383825,8.0
-65.03423,27.715836,11.0
-11.231028,-17.972496,8.0
-9.82594,-23.34919,10.0
-19.262047,-10.557111,8.0
33.312355,-27.023512,5.0
-17.6336,21.82634,9.0
-53.702015,5.225235,3.0
33.0223,16.479816,6.0
-55.741608,-18.984772,8.0
85.17985,18.241854,5.0
33.362637,12.2282715,6.0
-67.467896,7.6450095,10.0
32.05935,-22.85228,4.0
-32.981808,-14.0131445,0.0
49.54948,-14.268494,0.0
85.471405,5.2631025,5.0
-13.085751,19.569237,0.0
17.170334,-25.445015,2.0
-34.134804,10.8473215,2.0
-38.30759,13.815638,1.0
29.101778,11.379546,6.0
25.442677,-34.132793,10.0
-20.148932,1.5723516,9.0
-22.789463,11.546212,6.0
-56.01679,-18.949953,8.0
-19.690691,18.859982,9.0
19.89952,13.772107,6.0
1.3048824,-22.057278,3.0
-43.07124,0.9258569,2.0
89.97828,11.434258,2.0
14.043789,-20.59105,10.0
-65.40044,0.97074676,10.0
-56.39261,8.670645,1.0
0.6208652,8.368803,0.0
11.715486,-5.9885073,10.0
17.37568,-6.1095815,1.0
-8.202403,7.0602255,1.0
4.654477,3.8843691,2.0
-27.390781,-1.8526919,7.0
-69.46707,-7.221131,8.0
-37.907402,16.754934,0.0
-4.741495,-7.407069,11.0
-62.450684,0.88343024,10.0
-36.748894,10.521698,1.0
-62.19872,33.04044,11.0
23.718946,6.3297997,2.0
-14.469697,12.743387,7.0
73.44044,6.2728286,10.0
48.4904,-12.83887,0.0
-15.921129,-21.206118,8.0
60.339523,-2.2352095,2.0
-61.14336,-10.705868,9.0
37.353233,-28.247746,10.0
-26.801859,-22.992409,3.0
-57.143166,-4.0788336,2.0
-11.343813,7.7212663,2.0
-60.974293,-9.642064,9.0
-71.809875,2.6829557,10.0
14.4449835,-30.611404,11.0
9.814965,-23.957163,6.0
45.50084,4.93643,0.0
10.649103,-29.561935,2.0
0.0020045848,-11.16692,7.0
74.419235,9.414554,7.0
-54.732067,-18.495693,8.0
42.056393,-3.8347116,0.0
-11.310334,-3.7178311,4.0
11.660567,-8.347372,10.0
-36.388718,-16.470892,6.0
-1.6915796,-6.0075994,5.0
79.78307,7.0215354,8.0
-8.834907,6.393888,1.0
1.8793945,-9.948208,6.0
1.5264419,-12.938405,5.0
-6.909949,17.238955,7.0
52.85438,-8.050684,0.0
-54.45794,10.442907,1.0
-61.71057,12.392281,0.0
72.5899,4.192368,11.0
1.5542226,1.9249965,0.0
-19.207443,-1.7690188,11.0
50.478607,-12.537975,0.0
36.82799,-28.791885,10.0
74.06746,9.020392,10.0
59.7348,-7.9722214,4.0
73.20223,1.0788008,0.0
41.05936,-23.370016,5.0
-19.478914,27.393406,1.0
76.91357,10.535952,8.0
-12.084994,-19.469181,8.0
13.433086,15.904673,0.0
29.094036,-29.979149,3.0
76.37356,13.488785,8.0
24.956842,5.371754,2.0
58.52827,-8.738591,0.0
-59.28591,8.444068,10.0
29.14949,-23.695057,1.0
37.596466,-24.907806,6.0
24.001368,12.704598,6.0
46.15565,5.6192956,0.0
28.15865,-2.1134195,0.0
34.48561,-1.8842437,0.0
28.382679,-6.819043,0.0
26.151943,-7.3592024,0.0
7.793584,7.810335,1.0
0.4463717,-34.33729,11.0
37.426567,-16.485302,3.0
60.24562,-10.857894,0.0
-0.97741854,17.530552,6.0
-65.49091,5.795736,0.0


==> ISMIR-manuscript (3)/data/INet_H_644995.csv <==
x,y,c
-14.8072,-10.83001,5.0
14.850619,-3.9114838,2.0
56.878693,-10.037358,0.0
6.4143677,-17.231535,0.0
6.045786,-31.74934,1.0
77.56313,29.214962,6.0
39.23378,0.71099186,3.0
-4.3474755,3.2393491,6.0
-63.96252,-14.868979,8.0
-15.655141,-11.39361,5.0
-59.119194,19.121384,10.0
26.821226,-11.348775,1.0
45.852837,-28.80418,0.0
40.867393,-11.620494,0.0
-44.93008,-28.322868,8.0
-24.47432,-3.5277402,7.0
20.425663,17.961454,4.0
60.63151,-9.40263,0.0
25.158848,-43.520386,0.0
67.11603,19.076727,3.0
7.566361,25.510975,5.0
-60.016155,22.848034,10.0
1.8596016,-45.50894,0.0
-42.112656,-25.89599,8.0
-6.2027316,-20.242558,3.0
73.04416,15.4510565,1.0
-17.286015,-21.634758,4.0
21.003357,-19.097704,1.0
7.3453894,-30.092684,1.0
29.674994,8.502342,3.0
5.7851386,-50.187515,0.0
1.4894688,-35.890884,1.0
49.314613,-9.566189,0.0
30.712128,15.549928,4.0
-80.6941,19.673029,11.0
-42.378796,-33.1768,8.0
-54.204502,25.795767,10.0
-49.64333,8.145914,9.0
34.34746,-39.411682,0.0
29.101994,9.340324,3.0
-11.373923,-17.905844,4.0
-83.241936,24.722466,11.0
74.74248,23.13099,2.0
8.0890045,18.163918,5.0
29.972933,-36.18738,0.0
-28.659977,19.0802,7.0
-57.77148,-20.972145,8.0
41.48866,-26.661385,0.0
-45.878284,-26.325527,8.0
-81.65555,18.809656,11.0
6.9181223,14.495918,5.0
-54.859013,1.3981086,9.0
-44.69628,28.973618,10.0
-59.0674,-10.729679,8.0
17.50594,-0.8682442,2.0
15.066836,4.6024785,2.0
-29.553192,20.664988,7.0
54.356064,4.0667515,11.0
22.123423,-16.256193,1.0
-15.285552,-20.895714,4.0
-84.44503,17.98583,11.0
69.61082,19.976112,1.0
50.702087,-14.4387665,0.0
-22.674255,-2.891231,7.0
69.039635,17.451065,0.0
24.995687,-17.366798,1.0
56.868145,1.2505696,4.0
-58.09969,18.059402,10.0
-18.047867,45.648155,11.0
-82.451195,26.43338,11.0
-46.71549,-22.73794,8.0
43.09006,-8.690745,0.0
-46.26889,9.738165,9.0
22.485754,14.048352,4.0
44.31201,-26.214575,0.0
-83.02159,19.884342,11.0
52.38327,-7.551385,0.0
27.915161,-30.678127,3.0
-8.909227,-15.83858,4.0
-48.095585,27.63829,10.0
63.207672,-2.5565948,0.0
4.3129187,6.837437,6.0
37.697495,7.117942,3.0
-3.9284296,-21.271475,3.0
6.6679916,14.3004675,5.0
-58.95924,0.64867914,9.0
-32.046497,48.086555,11.0
-5.3947663,1.0948623,6.0
30.898403,-43.130108,0.0
36.491856,5.577811,3.0
48.682663,-26.319324,0.0
20.910376,19.24126,4.0
20.855675,16.259281,4.0
-49.755634,11.067782,9.0
37.069508,-34.088634,0.0
5.617668,-32.363506,1.0
35.62976,-33.6909,0.0
-9.087437,-27.633316,3.0
-54.52597,0.1723514,9.0
-41.313854,44.644444,10.0
-20.167847,-16.428686,5.0
-62.295567,-18.750996,8.0
-50.721684,6.91023,9.0
-29.332993,46.635914,11.0
-18.317795,46.43475,11.0
-39.77211,31.658669,10.0
51.841118,-15.077327,0.0
36.386745,-16.114374,0.0
-11.7985325,-7.9779296,6.0
-46.59317,40.079872,10.0
34.76346,12.453271,3.0
33.81118,-36.85625,0.0
-24.216501,-14.932632,5.0
71.51185,18.504137,8.0
59.77024,-2.2007718,1.0
55.203663,-11.157995,0.0
-45.328655,-25.17347,8.0
-41.604294,-26.17988,8.0
59.367466,-1.1865624,7.0
-27.704283,-13.470168,7.0
2.9674199,-32.606644,1.0
27.810108,14.492987,4.0
37.469788,-16.887445,0.0
6.572049,9.359374,6.0
-52.436985,4.5957313,9.0
-84.48555,21.322403,11.0
3.8846989,-35.26259,1.0
73.18635,19.967934,3.0
8.009638,14.833501,5.0
-12.332958,-29.561264,3.0
14.786738,2.4480171,2.0
-61.131104,22.633543,10.0
41.9963,-12.336501,0.0
-62.175087,-18.297943,8.0
47.318035,3.9454322,10.0
70.79509,15.786728,4.0
9.897663,-10.74138,2.0
40.285034,1.8262908,3.0
15.892223,-8.523812,2.0
-42.29637,44.419037,10.0
-58.176296,0.41534832,9.0
19.092403,24.473284,6.0
0.7333395,-23.489096,2.0
37.738384,-34.459213,0.0
36.39558,4.5577183,3.0
-41.210915,-31.96705,8.0
-13.263559,-13.164259,5.0
-46.50182,38.95868,10.0
40.803165,0.9124216,3.0
7.4252253,-37.365383,1.0
-28.208607,50.351196,11.0
61.2037,22.892138,8.0
-45.944,40.79993,10.0
-14.608528,46.079174,11.0
-20.157274,-13.381074,5.0
-8.511408,2.8706574,6.0
-45.24594,-23.996109,8.0
63.297684,24.151056,7.0
-48.590683,10.080392,9.0
-12.14531,-25.296011,3.0
-24.781612,37.14344,11.0
53.398407,-8.44546,0.0
-56.874508,3.5378873,9.0
56.343597,-5.491957,0.0
69.41578,19.41941,1.0
-46.407337,-32.26137,8.0
77.51428,29.359331,7.0
27.728054,-16.490362,1.0
43.731544,-25.433937,0.0
-19.731253,0.5358726,7.0
7.6248484,24.216543,5.0
39.17949,-34.857758,0.0
-46.349922,13.656648,9.0
-4.5297003,5.19374,6.0
13.362601,-5.861714,2.0
-50.603603,25.176437,10.0
-53.6197,25.565996,10.0
32.969254,-36.873837,0.0
-9.814632,-8.147306,6.0
-41.32808,-32.40323,8.0
-16.970282,-23.809101,4.0
-8.345032,-28.851072,3.0
-25.613289,43.938915,11.0
59.440598,0.79589415,6.0
-61.035297,-18.913897,8.0
28.729136,8.322803,3.0
-17.869543,-23.916412,4.0
4.384834,17.302166,5.0
38.15804,1.0426995,3.0
37.71453,4.885206,3.0
26.814138,2.8614848,3.0
-42.061058,45.216713,10.0
-81.43876,24.392155,11.0
22.883768,13.172309,4.0
-11.967182,-3.5126216,6.0
5.4351125,6.8451133,6.0
17.267616,-27.750677,1.0
62.165157,0.67622006,2.0
-28.127457,47.913654,11.0
33.646103,-40.534645,0.0
-18.162622,-7.5242286,5.0
-58.4216,-19.939407,8.0
6.1122384,20.43265,5.0
12.87197,13.726678,6.0
-9.620018,2.9404972,6.0
-58.261013,0.32744026,9.0
-61.465237,-21.3968,8.0
23.96986,-14.842625,1.0
-8.890642,2.4491277,6.0
59.96007,-7.460752,0.0
8.226793,8.872125,6.0
30.162558,15.518194,4.0
42.685402,-11.953409,0.0
68.17601,24.447504,7.0
50.908905,6.3616776,5.0
30.527132,7.5531507,3.0
-60.928696,19.139252,10.0
57.115505,2.9423878,4.0
-27.698387,15.269211,7.0
-61.049522,22.599266,10.0
21.699926,18.83568,4.0
-21.61414,22.10199,7.0
-41.573383,36.851177,10.0
-9.049357,-5.7845755,6.0
22.178387,-0.08476635,2.0
-17.39639,-14.102293,5.0
34.00618,9.295926,3.0
43.29058,-28.57027,0.0
-28.246593,48.761795,11.0
-47.410908,7.591725,9.0
24.856853,13.421858,4.0
-78.727394,23.801992,11.0
50.62658,1.3684304,2.0
-62.501606,-16.647287,8.0
21.83816,-15.637531,1.0
-42.282623,6.6577644,9.0
-43.1127,-26.3061,8.0
-47.003708,-27.32309,8.0
-20.84153,17.932663,7.0
-83.407684,24.354374,11.0
0.6964827,-23.87866,2.0
-4.351994,-32.024567,2.0
2.544857,-48.58455,0.0
-8.138761,-28.802727,3.0
-59.68996,-13.03042,8.0
0.637736,-22.831226,2.0
-25.313898,25.415644,7.0
-28.799837,21.038778,7.0
2.0972388,-31.61484,1.0
11.205207,-9.114429,2.0
-41.89506,43.66723,10.0
52.250854,-15.407821,0.0
-8.065694,-6.283276,6.0
-60.166245,-10.879057,8.0
-6.552882,-19.534395,3.0
30.318314,8.585942,3.0
21.436222,-19.826021,1.0
8.20659,-34.91744,1.0
37.81741,-36.29723,0.0
26.468393,-19.290138,1.0
19.534317,4.49543,2.0
17.384478,-1.2483666,2.0
47.87271,-26.912727,0.0
-42.58508,-31.201595,8.0
6.6059103,-44.18277,0.0
-80.93351,20.16876,11.0
34.99139,12.581869,3.0
37.699745,-13.348748,0.0
-83.498665,20.82197,11.0
3.0259995,-45.93926,0.0
-2.4468858,-39.03671,1.0
17.693636,-3.045731,2.0
35.618343,-29.205551,0.0
31.890894,4.5395246,3.0
-11.836342,-27.036308,3.0
64.80371,17.901073,1.0
15.747494,-25.91647,1.0
-29.365793,45.88394,11.0
-53.05946,6.517556,9.0
6.190295,-29.334406,1.0
-5.7457843,-25.781868,3.0
-60.565926,-10.537504,8.0
45.17419,-27.260492,0.0
73.169815,15.8141365,0.0
-3.7234073,4.295812,6.0
-0.9459381,3.6730995,6.0
47.57602,-11.338433,0.0
16.127113,-9.535825,1.0
75.92666,24.053001,1.0
-11.735303,-3.538499,6.0
14.698148,-4.316721,2.0
72.466545,25.36047,5.0
-38.67802,36.6104,10.0
-22.097445,47.11517,11.0
30.63399,-40.99906,0.0
4.250173,21.987108,5.0
-25.279009,-1.4046553,7.0
7.477486,-46.923298,0.0
0.036229778,-14.151854,3.0
41.112034,-19.938356,0.0
-45.93518,7.0395117,9.0
33.994247,-37.800117,0.0
-55.956387,3.4430344,9.0
9.5823965,-9.19232,2.0
50.161034,-14.098005,0.0
3.5184224,15.766362,5.0
1.4779952,-22.54772,2.0
-20.531849,-0.30812,7.0
-16.619513,-19.679703,4.0
-61.879387,22.31726,10.0
60.25143,3.9163485,4.0
-60.646168,-12.464747,8.0
4.915649,8.584273,6.0
-5.794066,1.039167,6.0
30.719427,9.169692,3.0
-4.3676453,-1.8798232,6.0
39.102776,-18.377378,0.0
-79.78622,23.945665,11.0
-50.971092,3.0733912,9.0
31.111883,-4.4699583,2.0
20.642159,-20.64819,1.0
-13.411345,-18.135788,4.0
-59.87483,0.869696,9.0
56.125072,-16.222622,0.0
34.16148,-39.797684,0.0
77.64925,28.83485,5.0
-16.815691,-9.529235,5.0
27.470673,13.287182,4.0
-46.45978,13.722023,9.0
50.02774,-8.932112,0.0
-45.84488,8.484227,9.0
3.0302033,8.810678,6.0
-61.425323,20.415178,10.0
-82.68989,23.576075,11.0
29.404062,-2.6847162,2.0
4.1847258,22.887724,5.0
3.3294404,17.1458,5.0
12.170795,25.234745,6.0
-82.408165,20.134506,11.0
13.760637,2.5722148,2.0
-0.59810907,3.5380728,6.0
-13.586675,-3.9821367,6.0
-60.40076,-9.818065,8.0
26.58047,-38.293907,0.0
4.5225925,10.744806,6.0
-11.543407,-29.369148,3.0
-9.014029,-27.4695,3.0
45.58631,-27.968592,0.0
48.509148,-7.139086,0.0
-19.714441,1.1136639,7.0
37.221413,-33.3784,0.0
-23.008066,21.458687,7.0
-2.522106,0.98167443,6.0
-63.806625,-17.798824,8.0
0.1949933,-29.258633,2.0
-28.27841,50.245674,11.0
-26.813782,19.664892,7.0
12.661414,-4.435493,2.0
34.37691,-41.422783,0.0
41.22511,-33.89255,0.0
-20.621351,21.578775,7.0
44.42112,-25.158606,0.0
26.724947,-36.928528,0.0
45.554863,-14.662222,0.0
72.50943,13.377025,0.0
44.51654,-30.200481,0.0
1.6928077,-34.976562,1.0
19.050364,13.694288,4.0
-0.7121087,10.29199,6.0
73.84396,24.480534,2.0
-60.231483,-0.0039231647,9.0
68.97028,24.53963,7.0
50.42672,-15.101886,0.0
-56.182365,19.284372,10.0
-16.314571,-11.89901,5.0
-9.764705,-2.5125577,6.0
28.100515,2.6374302,3.0
-41.805626,-24.415977,8.0
-3.8857422,-4.8846807,4.0
73.625145,21.882639,2.0
-14.434458,46.146587,11.0
-78.8009,21.61722,11.0
-19.32054,-27.789215,4.0
-59.771484,0.04285065,9.0
40.20569,-36.631905,0.0
40.29024,-10.196644,0.0
-9.620053,-28.406805,3.0
25.746479,-3.3591695,2.0
4.006801,-31.68441,1.0
-49.99717,9.347553,9.0
51.93446,0.31793427,2.0
-41.328358,37.632004,10.0
26.023016,18.659315,4.0
-9.027406,-0.8629547,6.0
-22.658154,38.97718,11.0
27.328941,-30.661,3.0
-82.25835,19.840311,11.0
57.329525,-4.0583487,0.0
32.461014,4.621298,3.0
43.239887,-27.019669,0.0
35.252697,-16.425207,0.0
65.65787,20.978497,10.0
-53.833046,2.314686,9.0
66.7075,20.976877,10.0
33.46499,-34.79237,0.0
-58.73674,20.957159,10.0
33.46159,8.917318,3.0
-20.009909,23.600851,7.0
14.749721,-3.0041037,2.0
-20.22094,45.36057,11.0
-2.8793404,-14.758932,3.0
-42.723965,14.7582855,9.0
-46.62481,10.556605,9.0
28.553745,-16.767307,1.0
-18.803614,-26.548714,4.0
62.843372,-3.8721333,0.0
8.937837,-10.146037,2.0
-55.72286,3.8479438,9.0
-83.3999,18.690813,11.0
62.75591,20.449884,11.0
-43.84965,38.974033,10.0
-5.321402,-2.475079,6.0
21.287582,-15.407422,1.0
-18.655472,-24.993965,4.0
62.464703,-8.10018,0.0
-45.373676,8.931349,9.0
-18.026161,47.311737,11.0
37.215595,4.1295147,3.0
-44.894897,37.50549,10.0
-56.555046,1.7772526,9.0
-27.366844,15.400637,7.0
-47.545547,38.098743,10.0
-22.429314,18.067034,7.0
9.745729,24.108511,5.0
40.1534,-36.593296,0.0
59.10193,-9.233382,0.0
-58.022198,18.68848,10.0
-3.8435671,3.266521,6.0
5.149675,-49.09503,0.0
18.42874,6.498623,2.0
1.5270176,-24.970686,2.0
21.286905,-17.014442,1.0
-9.519044,9.113258,5.0
9.606568,23.05051,5.0
-81.02287,20.3244,11.0
21.650875,-21.400272,1.0
-9.804529,-8.077173,6.0
11.091062,-30.4393,1.0
-7.8762345,-4.7143493,6.0
-46.106724,-32.19136,8.0
-21.971199,22.713118,7.0
37.848835,7.727853,3.0
20.92171,18.961283,4.0
-18.439838,-20.871967,4.0
6.4761972,8.291655,6.0
-45.30973,-30.144999,8.0
30.385275,18.66941,4.0
36.954987,-33.64868,0.0
7.1487126,24.989828,5.0
21.634974,-1.306009,2.0
-85.57356,19.800762,11.0
-18.190702,-28.074638,4.0
6.738382,18.218643,5.0
10.063883,-10.568481,2.0
-20.339935,0.60989374,7.0
39.264423,-11.200778,0.0
3.766408,-31.781925,1.0
-3.7022448,-23.372461,3.0
-61.766064,-12.046184,8.0
-9.370343,8.884763,5.0
-15.380361,-8.089803,5.0
61.775623,24.471764,7.0
41.92845,-13.5086775,0.0
31.978148,15.360033,4.0
45.655582,-11.327743,0.0
21.996437,18.207075,4.0
45.088467,-30.74383,0.0
-64.061,-19.378637,8.0
-41.23756,45.60419,10.0
-48.516376,-26.010866,8.0
23.204027,-13.778961,1.0
32.39876,-42.154648,0.0
73.4123,26.292847,5.0
23.173222,-19.067421,1.0
51.636223,-14.586095,0.0
35.858532,-35.72041,0.0
16.932354,-2.255534,2.0
-42.99143,-29.333284,8.0
-12.01849,-9.621404,6.0
-5.745026,-25.840862,3.0
13.060983,-30.418137,1.0
-27.692902,-13.3446455,7.0
-41.64374,-27.629055,8.0
-61.762238,-9.512877,8.0
-82.097115,22.630869,11.0
-6.316944,-5.6446795,6.0
-21.849367,36.720432,11.0
14.589486,-27.786173,1.0
35.095673,-16.324049,0.0
-29.025969,20.977293,7.0
40.711838,-32.50177,0.0
-39.80404,42.75813,10.0
-12.020556,3.4992442,6.0
-24.77086,38.588867,11.0
46.4009,-27.702238,0.0
58.290527,-8.360373,0.0
17.591234,-0.76679933,2.0
7.5488544,-37.21162,1.0
-20.18222,-16.224165,5.0
10.285891,-43.179935,0.0
-28.062084,16.444857,7.0
0.22669075,-27.193441,2.0
-24.651846,42.484165,11.0
33.033688,-33.587463,0.0
-61.59563,-11.551081,8.0
9.901423,-8.119242,2.0
54.847935,-8.719868,0.0
-59.28588,-21.087124,8.0
25.914066,3.1366744,3.0
26.227947,-14.823243,1.0
-21.29244,1.588798,7.0
26.016478,18.66374,4.0
-12.655082,-10.128208,6.0
37.616333,1.5142179,3.0
-41.135574,43.583885,10.0
-26.73274,-13.315514,7.0
2.7995844,8.874516,6.0
-23.701052,40.85987,11.0
8.0071335,23.727695,5.0
-18.856596,-11.4877,5.0
-29.470821,37.027508,11.0
-40.38308,31.282703,10.0
-45.203598,-33.09312,8.0
-43.448627,44.21242,10.0
-45.166355,-23.806194,8.0
-18.579325,26.169731,7.0
-62.30205,-19.478964,8.0
4.905845,15.412554,5.0
7.405553,-44.8217,0.0
69.624,16.768425,2.0
31.137917,-41.32311,0.0
-23.090492,21.500841,7.0
58.849792,-7.520372,0.0
-41.369194,-24.905035,8.0
26.879908,-13.957102,1.0
44.700447,-8.258837,0.0
-28.067575,16.280602,7.0
-15.412564,-8.540915,5.0
-9.930249,3.4901607,6.0
29.606112,18.48352,4.0
-22.609283,-4.3912377,7.0
32.11843,-29.458551,0.0
36.626972,11.479995,3.0
20.29621,0.37566665,2.0
-41.59894,-25.257236,8.0
-59.015194,-19.055334,8.0
72.73008,15.388723,0.0
-44.72013,13.673311,9.0
25.963295,10.5992985,4.0
19.94097,-2.775995,2.0
-59.221157,-13.242627,8.0
-3.801883,-0.45683652,6.0
-17.551844,-27.702198,4.0
28.908068,-40.9274,0.0
55.653763,-9.334756,0.0
53.102333,7.182463,7.0
-45.13234,-22.825975,8.0
-0.3432218,-38.761837,1.0
27.98336,2.6671677,3.0
-16.258568,-9.323745,5.0
-43.928497,46.107388,10.0
38.668865,-30.25513,0.0
57.424847,-7.5452437,0.0
36.111496,-30.016905,0.0
-6.3257027,-1.3506528,6.0
-65.066826,-18.59135,8.0
-16.674698,-7.549127,5.0
21.121513,18.031988,4.0
16.708754,20.8774,7.0
-64.38252,-17.676243,8.0
7.910319,11.9781,6.0
23.77664,-42.21841,0.0
56.21441,-6.7588882,0.0
30.80096,-43.143177,0.0
3.9216497,-47.194405,0.0
-40.153908,31.182592,10.0
50.765835,-7.1228247,0.0
-53.378704,6.081733,9.0
-61.45453,-21.32932,8.0
-61.143517,-9.015418,8.0
7.107407,23.392221,5.0
-61.913273,22.712263,10.0
-60.58011,20.864752,10.0
53.644146,-13.469574,0.0
-43.934834,13.450112,9.0
47.159863,-10.997451,0.0
4.2351294,-31.322634,1.0
-29.438637,17.69451,7.0
47.463234,-27.295624,0.0
17.64984,-0.42262033,2.0
-42.853233,44.128063,10.0
1.537504,-25.322018,2.0
-24.701689,42.68555,11.0
-10.169586,-1.0782728,5.0
23.17499,-14.950176,1.0
-44.628105,11.125455,9.0
-45.657154,-32.014248,8.0
20.080898,-19.008825,1.0
62.929234,23.08616,7.0
4.6530776,-33.419952,1.0
-41.978806,10.912183,9.0
17.469345,-5.1658897,2.0
-21.942833,-13.530622,5.0
-8.997842,-23.771254,3.0
65.57901,19.860888,4.0
-57.723454,-0.44555807,9.0
-58.22012,18.988796,10.0
-43.12851,40.47123,10.0
47.33298,3.942105,10.0
-22.523228,38.936813,11.0
-46.498417,5.737187,9.0
-49.40875,6.304942,9.0
-60.736828,19.553707,10.0
58.39466,-6.4499965,0.0
-0.7604528,-30.888134,2.0
4.8552322,-34.269363,1.0
16.573486,-27.95612,1.0
6.2168307,-32.76501,1.0
12.362682,21.479544,5.0
34.94895,1.7161281,3.0
-79.74478,19.996943,11.0
-61.084522,-15.245927,8.0
45.251194,-28.784775,0.0
-47.5897,28.140383,10.0
-59.067577,18.925734,10.0
61.621635,2.3455327,1.0
-39.44574,-26.683971,8.0
-3.338866,-38.148556,1.0
-48.536564,26.886963,10.0
62.92931,-3.9084377,0.0
-13.79527,-12.733837,5.0
-10.72109,-17.262432,4.0
-59.130882,-19.408459,8.0
-20.928873,-26.29592,4.0
-47.870663,9.992994,9.0
-45.348606,29.356773,10.0
63.095184,24.783148,8.0
77.722435,28.399973,1.0
-13.156676,-19.99265,4.0
31.00902,10.032718,3.0
-9.042786,-0.94672275,6.0
-52.685143,5.8220816,9.0
33.954617,11.647394,3.0
23.007006,-21.229631,1.0
-8.061287,3.2583046,6.0
-81.15677,24.276628,11.0
-9.343474,-22.609854,3.0
-6.5396147,1.296981,6.0
-23.286076,-16.56613,5.0
-83.88527,20.11446,11.0
-43.80662,9.529501,9.0
-81.0616,18.82041,11.0
-40.08748,12.211721,9.0
56.40383,-4.489964,0.0
-48.736523,9.701025,9.0
76.15738,24.21041,1.0
16.015686,3.706313,2.0
-21.720432,46.675247,11.0
-26.381062,41.39607,11.0
-41.018093,31.74233,10.0
-57.388065,0.23568326,9.0
72.353065,21.735617,2.0
-59.540527,-11.499534,8.0
23.556494,-16.156956,1.0
-47.35915,37.920258,10.0
-24.065102,39.356876,11.0
48.0938,-25.298588,0.0
-22.267788,-10.960597,5.0
-17.47275,-22.669287,4.0
-18.421963,26.846806,7.0
-25.924744,-0.04597966,7.0
24.276117,-19.89118,1.0
14.810208,4.092725,2.0
59.885757,1.4691662,2.0
18.583885,-2.8563037,2.0
-20.147627,-16.311161,5.0
-82.532135,25.357521,11.0
20.024841,16.58409,4.0
-44.040703,-24.096048,8.0
67.45879,17.106916,3.0
-43.29891,-24.312141,8.0
-9.654066,-30.100574,3.0
-27.460348,47.784885,11.0
-3.2388415,5.959863,6.0
-9.431424,8.74025,5.0
-83.383896,24.024527,11.0
17.15216,-25.190418,1.0
-22.404182,18.429321,7.0
37.843372,0.7309513,3.0
18.164154,4.5778246,2.0
35.567547,3.5164583,3.0
40.11533,-31.1977,0.0
-25.004742,39.265457,11.0
65.615585,25.180086,8.0
-4.5366907,-24.90625,3.0
-6.941992,-7.970893,6.0
73.53053,23.999283,3.0
68.39256,28.171915,11.0
-30.15827,48.530716,11.0
10.928899,-30.52213,1.0
21.261282,-18.501907,1.0
-17.064468,-10.764049,5.0
-59.90985,24.3843,10.0
11.374049,-7.213894,2.0
63.361294,-2.2552795,0.0
-10.916517,-30.991037,3.0
29.723322,-33.628742,0.0
2.9158518,-31.027853,1.0
25.292614,13.672879,4.0
59.408974,-8.002234,0.0
27.255716,3.6260097,3.0
21.275091,4.6281066,2.0
55.056675,-7.3559775,0.0
44.23247,-11.963735,0.0
78.68246,27.906284,7.0
-21.276127,-10.45558,5.0
-18.223583,-28.189804,4.0
4.825447,-47.667503,0.0
28.967852,-36.629513,0.0
-42.39856,30.690802,10.0
34.890194,-39.729042,0.0
-24.584192,38.214275,11.0
10.806662,-32.048405,1.0
9.873275,-44.761196,0.0
-81.7996,17.914185,11.0
6.4354677,-47.92358,0.0
72.22074,24.634207,5.0
30.823153,19.664314,4.0
48.728996,-8.359938,0.0
4.470056,-34.79583,1.0
-25.955757,-13.1583605,7.0
14.2595825,-30.919601,1.0
31.615208,17.259737,4.0
-26.739998,21.866446,7.0
-16.548195,-20.254444,4.0
8.871014,-35.010185,1.0
7.220325,18.762133,5.0
61.949615,20.26625,7.0
-18.033167,-22.553083,4.0
36.078342,5.109942,3.0
-46.87057,40.15673,10.0
-18.035234,-27.086956,4.0
-6.1028466,-13.435053,4.0
26.36651,13.476437,4.0
-60.504066,21.119066,10.0
67.96096,26.633081,11.0
30.384237,-2.3099303,2.0
52.167603,-13.705133,0.0
-19.206034,23.848175,7.0
1.5719712,-22.397997,2.0
-25.404613,-2.2859743,7.0
-3.714737,-23.217793,3.0
6.9697566,21.874744,5.0
-47.906006,8.178109,9.0
-24.488684,-3.7424474,7.0
-27.283543,40.35228,11.0
23.93437,11.084759,4.0
-79.547386,22.841038,11.0
9.09017,22.876451,5.0
25.307484,-3.4362352,2.0
-48.099586,-25.394447,8.0
-29.464848,37.024548,11.0
6.2512245,-48.64296,0.0
-6.6201305,-22.699472,3.0
-80.951294,25.528938,11.0
-46.247105,31.777824,10.0
54.183456,-6.8225026,0.0
-42.030285,-26.777592,8.0
37.246113,-17.507694,0.0
34.594185,10.485421,3.0
-1.1395668,-36.384174,1.0
-27.692368,42.39356,11.0
-0.9940485,-16.248468,3.0
-49.90752,20.04976,10.0
-9.801542,8.249276,5.0
-26.94251,36.93601,11.0
36.22059,0.7864863,3.0
-43.807335,46.336185,10.0
33.256775,6.977961,3.0
4.117126,6.6927595,6.0
-4.8158197,-0.17708561,6.0
31.118723,-39.74964,0.0
-24.836044,24.960716,7.0
1.5192325,-37.041805,1.0
-31.864286,48.131454,11.0
-40.77614,-27.98744,8.0
28.18883,-39.98737,0.0
-17.293436,46.731148,11.0
-21.227118,-16.218292,5.0
-4.2548475,-31.975718,2.0
56.939846,-6.8660684,0.0
-46.10067,8.30041,9.0
4.1366897,-48.34692,0.0
-19.18072,-25.38754,4.0
-9.565893,-21.951132,3.0
6.6523194,-35.76639,1.0
29.995316,9.619408,3.0
-26.004951,36.518192,11.0
38.697258,-14.450544,0.0
-21.58338,24.483578,7.0
13.348659,-5.192679,2.0
-83.250206,18.453152,11.0
-27.384094,37.70144,11.0
-81.627426,22.150913,11.0
-40.23352,30.981045,10.0
-15.550786,-12.687602,5.0
-43.84685,-27.630146,8.0
15.630665,4.08591,2.0
-42.606056,42.74607,10.0
30.751024,-41.842533,0.0
-51.422504,3.4127927,9.0
-50.63691,25.212975,10.0
-44.20311,-29.133797,8.0
67.00879,16.150236,2.0
-11.348533,-11.30781,6.0
36.67703,2.1462963,3.0
19.804644,4.6337934,2.0
69.459595,26.978878,10.0
20.723127,2.61809,2.0
62.6657,25.437124,10.0
7.661819,8.9400625,6.0
-19.125368,-1.1192478,7.0
-56.556,-2.1788094,9.0
-9.532826,-22.176981,3.0
-83.65439,18.353155,11.0
-43.17497,10.5794935,9.0
14.889276,-3.1437426,2.0
-14.510273,-12.877468,5.0
36.427547,4.5833063,3.0
-29.380398,15.435757,7.0
23.562923,-20.14818,1.0
29.065645,-41.37613,0.0
-16.21587,-6.950905,5.0
62.037113,20.297527,6.0
-23.665514,15.607721,7.0
-27.44665,42.208557,11.0
-22.022633,-4.4428854,7.0
-22.983543,23.685593,7.0
8.303076,-34.957264,1.0
-57.450745,-0.108279854,9.0
72.36174,22.641075,2.0
52.851654,-9.461938,0.0
-62.36942,-14.857549,8.0
-23.343258,22.573616,7.0
54.702164,-9.30676,0.0
22.408424,-17.922235,1.0
6.779427,18.163969,5.0
56.617424,-9.6675625,0.0
35.696106,-29.324379,0.0
-42.748566,6.725504,9.0
-24.628073,17.465748,7.0
18.390907,6.12348,2.0
4.249483,21.83936,5.0
23.284168,-18.139294,1.0
-45.828964,38.279804,10.0
-44.009933,40.415405,10.0
20.387606,5.6534553,2.0
-24.635286,41.50406,11.0
67.99611,25.294432,11.0
-3.127169,3.7655144,6.0
-47.592197,23.406546,10.0
19.422583,1.0339144,2.0
-21.313604,0.5400081,7.0
40.80377,-33.18533,0.0
-10.785083,-9.202693,6.0
62.712753,24.296003,7.0
33.365734,5.6797023,3.0
-0.36966383,-38.7718,1.0
-23.612846,25.244787,7.0
30.89285,10.517452,3.0
8.527835,-36.41102,1.0
-42.640163,-28.383669,8.0
-29.242598,49.329174,11.0
27.98556,11.203638,3.0
35.437378,10.691245,3.0
-56.610504,2.5476766,9.0
6.796169,19.35081,5.0
-15.711201,-19.727116,4.0
64.49752,23.186625,7.0
-61.053192,-15.405142,8.0
-41.160084,45.58511,10.0
-41.719032,36.722538,10.0
17.853365,11.776682,4.0
-4.2378864,-38.450382,1.0
-21.55849,19.651495,7.0
-54.093254,25.218502,10.0
7.875151,14.989655,5.0
8.924039,-34.140316,1.0
-23.113659,20.26469,7.0
-21.113312,-12.325964,5.0
-46.379307,-28.14724,8.0
40.336853,-18.38379,0.0
56.561558,-5.0665383,0.0
-12.256807,-10.468109,6.0
35.63637,-17.451113,0.0
69.90693,26.77954,11.0
1.7204381,-47.367233,0.0
-22.775034,21.477821,7.0
57.981937,-5.588495,0.0
41.201572,-19.129915,0.0
-28.952505,16.501942,7.0
-46.00355,5.989292,9.0
33.704304,-38.047535,0.0
72.806244,24.632662,4.0
72.31416,22.117735,3.0
35.44684,-36.314705,0.0
16.012472,9.192484,7.0
11.362122,22.403992,5.0
30.926199,-2.6278846,2.0
-54.97293,0.99619865,9.0
-20.965168,-14.498859,5.0
5.568799,-32.57098,1.0
51.22489,6.7402244,6.0
47.725376,-12.086252,0.0
45.00189,-8.339838,0.0
74.729744,27.065163,5.0
-60.89386,-12.988609,8.0
74.64276,25.899178,3.0
-39.304253,32.364555,10.0
2.9124863,10.699289,6.0
-21.830397,0.030860838,7.0
21.194014,-4.384295,2.0
-42.068317,43.64221,10.0
25.290464,-32.92674,3.0
-62.66113,-16.632858,8.0
-40.037437,-30.839552,8.0
7.5090375,8.420191,6.0
-43.069767,41.046772,10.0
-54.650127,21.658718,10.0
8.530218,20.293951,5.0
-1.699448,-29.554043,2.0
-18.719261,-26.139605,4.0
15.352087,-26.746038,1.0
54.25382,-14.062525,0.0
-42.652195,45.123253,10.0
8.061202,14.620894,5.0
-19.808302,46.87381,11.0
0.22557963,-14.728097,3.0
45.997654,-14.634687,0.0
-0.8245002,-31.159565,2.0
36.720165,1.5834782,3.0
74.17789,18.892998,2.0
-17.654102,-0.4525484,7.0
15.088695,22.907719,6.0
62.403576,24.061357,7.0
35.765366,2.9097843,3.0
0.95793295,-35.729347,1.0
17.132067,-25.143026,1.0
1.4684185,-32.431084,1.0
26.860737,-37.75065,0.0
-82.73528,18.886204,11.0
-46.734665,12.115972,9.0
18.068668,-27.905691,1.0
-27.34493,20.6407,7.0
-40.46745,-28.189913,8.0
60.936577,-2.8447056,1.0
70.11954,20.533432,4.0
-83.05911,22.723673,11.0
-51.77072,7.9439993,9.0
43.354225,-9.77819,0.0
-44.05295,-30.361116,8.0
-58.729336,-10.465011,8.0
-46.119503,13.770373,9.0
7.080456,22.108852,5.0
-5.1964326,-1.1780385,6.0
-64.314514,-18.927322,8.0
-5.7169228,-22.509766,3.0
-52.245255,26.470379,10.0
-44.68503,29.080763,10.0
-55.047962,-21.01477,8.0
-59.363068,17.628368,10.0
-17.829605,-11.319925,5.0
2.9118156,-32.641655,1.0
1.10949,-25.896301,2.0
-56.221672,19.302914,10.0
-8.022595,-20.293398,3.0
69.326294,18.466404,1.0
-60.8168,-9.128472,8.0
-7.8872476,-15.1564865,4.0
-58.39107,16.9234,10.0
74.46209,24.666859,1.0
39.491013,-12.212481,0.0
-45.99879,38.600166,10.0
-9.520861,9.222662,5.0
-26.355825,40.174084,11.0
-82.40241,21.08075,11.0
28.508772,-15.453532,1.0
-16.624783,45.577873,11.0
26.848547,-38.436634,0.0
29.604567,-39.12911,0.0
-49.877956,25.194977,10.0
5.4607973,6.696528,6.0
8.259048,19.28214,5.0
-19.828333,45.889706,11.0
-24.52269,39.753384,11.0
49.735485,-9.537206,0.0
-2.9909804,-14.781786,3.0
-10.654258,-9.331803,6.0
24.552832,-43.388012,0.0
-48.25865,24.100801,10.0
-1.0952314,3.0290685,6.0
28.724335,-5.6371503,1.0
67.442406,17.013586,2.0
35.462738,5.7777286,3.0
-63.330086,-19.18965,8.0
-45.73688,6.8410616,9.0
-58.638233,21.010162,10.0
-41.4771,11.3550205,9.0
-41.98052,47.66756,10.0
73.2331,22.369617,3.0
56.923176,5.7718935,7.0
-1.690808,1.9946043,6.0
34.942574,-31.252365,0.0
-9.820181,1.4137295,6.0
-41.892323,-22.305939,8.0
73.93102,25.490458,2.0
-22.332537,41.687874,11.0
7.298747,24.803783,5.0
-7.329376,-4.292387,6.0
-16.722065,45.978153,11.0
32.476982,-37.533592,0.0
-61.392757,23.788767,10.0
7.320726,-44.52844,0.0
-47.4888,23.299002,10.0
30.51236,11.140372,3.0
8.2561655,19.900663,5.0
-8.404228,-23.701757,3.0
-11.102825,-27.684633,3.0
42.089733,-31.895271,0.0
-50.52453,7.1695933,9.0
-18.347223,1.3417408,7.0
-41.875168,-28.618225,8.0
29.415981,19.032887,4.0
-41.64145,-29.685465,8.0
-40.8836,30.417551,10.0
39.070576,-31.594648,0.0
-42.887913,10.903674,9.0
-17.164623,46.43894,11.0
5.162142,8.75268,6.0
-50.071533,19.208694,10.0
-22.39551,41.592274,11.0
48.071716,-26.150127,0.0
54.33299,3.989619,11.0
-3.1777081,-39.785847,1.0
42.600784,-18.820415,0.0
31.213968,15.129463,4.0
-10.196314,-5.34818,6.0
-24.895706,38.913445,11.0
35.237762,5.783824,3.0
-26.899778,16.737282,7.0
-2.7390084,-14.765206,3.0
16.237549,3.614903,2.0
6.166488,-48.73918,0.0
15.778689,2.4321764,2.0
-25.09214,-1.569884,7.0
32.692196,-38.600178,0.0
-52.71874,1.7868811,9.0
73.71151,23.333593,1.0
-60.406654,23.673252,10.0
-46.41023,12.660224,9.0
16.7354,-3.1362517,2.0
-1.3612508,-29.672325,2.0
51.366535,-13.311867,0.0
53.99283,-13.422708,0.0
20.319166,-0.12730554,2.0
61.44011,-9.100165,0.0
75.68368,25.582495,4.0
38.518063,1.744513,3.0
21.31012,15.966229,4.0
41.79139,5.385227,4.0
48.404873,-5.963116,3.0
19.406996,3.4689505,2.0
33.471943,12.682985,3.0
23.036823,-18.351295,1.0
-30.152258,47.90766,11.0
-23.99859,-5.955099,7.0
33.378365,-35.43855,0.0
8.506621,-34.85294,1.0
77.65564,28.477009,3.0
26.353628,-36.15468,0.0
-8.805712,-29.187487,3.0
-22.419548,22.97664,7.0
-47.462547,28.216644,10.0
56.804573,-8.352537,0.0
44.71362,-28.932613,0.0
40.603836,-14.585184,0.0
-43.384914,46.543106,10.0
24.801691,-13.453118,1.0
22.066872,-18.954044,1.0
3.3905418,-46.53047,0.0
45.12754,-12.395529,0.0
48.39925,-25.682678,0.0
-42.63423,-30.497606,8.0
-4.737406,5.114812,6.0
-43.182663,-26.166878,8.0
-8.546395,0.28529894,6.0
-65.425186,-18.9698,8.0
29.035715,-37.37645,0.0
14.938405,-27.313354,1.0
-84.77772,18.826704,11.0
-0.72222614,10.287206,6.0
-23.856808,43.751953,11.0
70.61652,23.36335,4.0
30.888102,-41.05845,0.0
53.494034,-4.001366,1.0
-10.021162,-3.9622722,6.0
35.09554,-31.106506,0.0
-19.538057,-12.645179,5.0
32.911167,-35.847645,0.0
-23.691298,15.613488,7.0
-46.972565,13.1482,9.0
34.526123,12.738956,3.0
-17.764399,-0.9946529,7.0
-44.74899,-31.509027,8.0
-17.876362,-2.80656,5.0
-26.207247,40.85937,11.0
38.6006,3.5845854,3.0
-82.31729,19.684034,11.0
-44.734898,30.171957,10.0
57.695747,-11.9280815,0.0
9.996981,22.095516,5.0
-17.179968,-21.405857,4.0
23.543673,-13.572906,1.0
-59.975586,-0.43532118,9.0
-19.36792,47.55947,11.0
-30.332762,47.68504,11.0
-43.17866,43.997177,10.0
-42.304394,-32.868015,8.0
-43.91191,-28.792265,8.0
-82.08598,25.167059,11.0
-46.28717,12.850316,9.0
-57.613697,-21.059374,8.0
-7.22244,-4.213855,6.0
52.107986,-15.695805,0.0
-60.517296,-12.707241,8.0
52.747807,-6.854406,0.0
-26.955362,41.668858,11.0
-12.6935835,-19.921543,4.0
-29.973085,50.121597,11.0
-50.906387,2.6481545,9.0
15.487835,3.5893407,2.0
-56.96574,3.7076712,9.0
-61.524807,-10.637333,8.0
-84.231125,23.306528,11.0
36.415672,3.8254523,3.0
59.448498,-4.4690037,0.0
-50.707825,4.413267,9.0
55.745068,-6.0005255,0.0
29.699133,7.9982963,3.0
-78.78924,21.69769,11.0
19.742466,-2.6789544,2.0
-4.8792434,-24.857811,3.0
-7.4492574,-28.430872,3.0
26.24349,-14.004273,1.0
-22.177582,38.82719,11.0
60.637875,1.7875061,2.0
64.54094,17.711899,2.0
-20.786451,19.05216,7.0
16.914215,-7.4787316,2.0
75.97826,18.787567,2.0
47.371475,-28.203318,0.0
-44.69033,30.190304,10.0
23.993177,-3.8410685,2.0
13.714441,-31.317793,1.0
-39.345314,32.26788,10.0
30.793762,-38.243114,0.0
-57.961956,1.421129,9.0
3.9866176,16.705185,5.0
-22.377846,47.00659,11.0
-22.963247,-4.9322867,7.0
45.13198,-24.45664,0.0
-49.48534,9.29741,9.0
-23.732382,18.579504,7.0
3.3981702,17.336872,5.0
13.404327,-5.9049115,2.0
22.418577,-19.18877,1.0
13.424145,13.190266,6.0
23.923203,-42.01553,0.0
29.672726,-39.7252,0.0
-27.327656,41.442684,11.0
73.37112,15.847722,0.0
27.070599,-17.997704,1.0
23.657454,14.962101,4.0
-22.41758,23.30676,7.0
-62.31169,-19.811266,8.0
11.992988,-6.986548,2.0
-56.80771,19.689005,10.0
-18.773413,-22.145672,4.0
15.958126,-8.343665,2.0
50.59217,-10.039826,0.0
-25.084095,41.11218,11.0
-40.707096,-29.646627,8.0
41.024147,-20.112007,0.0
66.70094,19.546867,3.0
37.53006,5.1545954,3.0
-21.096693,23.467627,7.0
34.525772,-37.105732,0.0
42.288498,1.7109358,3.0
58.963737,-11.496287,0.0
25.81226,-15.97286,1.0
21.431503,-20.528688,1.0
-28.252136,40.951164,11.0
-27.734194,42.677063,11.0
40.94009,-31.47365,0.0
43.492428,0.20696504,2.0
13.369222,13.179466,6.0
-41.076332,29.338028,10.0
-19.314436,47.768288,11.0
-14.897231,-21.808182,4.0
-22.16066,17.353941,7.0
-58.736755,17.888617,10.0
-11.017495,1.3630556,6.0
51.43082,-3.4669867,0.0
-16.0727,-9.871095,5.0
30.554855,11.651434,3.0
74.53771,25.148138,1.0
-43.564682,-27.232428,8.0
64.59418,23.246958,7.0
-21.844036,-13.728545,5.0
38.2451,2.2370527,3.0
57.2837,-0.0546991,2.0
49.866787,-16.165516,0.0
25.856104,-15.2927065,1.0
73.641685,19.198107,3.0
41.3089,-18.91029,0.0
-19.501379,-23.264755,4.0
-1.1488795,-22.664982,2.0
68.39621,25.320616,11.0
-46.519836,5.3344703,9.0
46.80349,-6.956902,0.0
22.43657,-16.42288,1.0
-2.9220304,-39.97132,1.0
70.58552,26.477608,10.0
-21.92861,23.12028,7.0
-64.32033,-17.492245,8.0
68.943886,20.12668,1.0
-11.089611,-3.7647538,6.0
-2.0861266,2.6472077,6.0
-63.50495,-14.872263,8.0
29.33973,8.473072,3.0
-9.822067,-15.728611,4.0
30.316948,-4.7370048,2.0
-41.89588,30.127142,10.0
-29.620924,21.626486,7.0
31.78176,-3.8581648,2.0
-44.120785,-26.289787,8.0
14.556529,-3.6610541,2.0
79.157326,27.167435,1.0
-14.797475,-19.646677,4.0
25.868963,19.375347,4.0
-40.33629,-28.572798,8.0
-50.930737,24.692472,10.0
-6.084056,-1.4359133,6.0
35.382484,-38.660275,0.0
-18.77711,-1.6532812,7.0
2.5901039,-35.238132,1.0
-60.93146,-10.593273,8.0
8.584109,-32.407146,1.0
14.081464,24.109032,6.0
37.78103,-35.63011,0.0
14.33257,2.391674,2.0
35.859646,-37.55045,0.0
-51.62578,4.954251,9.0
22.5026,14.753635,4.0
6.949899,10.516296,6.0
-27.140375,16.562881,7.0
70.18557,24.059025,5.0
-20.070356,1.0478944,7.0
4.5424113,-33.41123,1.0
44.499107,-12.020919,0.0
-41.589577,35.93697,10.0
38.99558,-30.39733,0.0
72.901436,16.893667,1.0
71.100075,25.279484,8.0
-19.842548,-8.184837,5.0
-53.857075,0.05363643,9.0
6.6270885,-44.001884,0.0
56.399174,1.428588,4.0
-14.7059145,-22.395632,4.0
68.07614,26.996244,10.0
-54.80943,23.908249,10.0
-2.649854,1.5537986,6.0
-7.407296,-8.562055,6.0
26.894293,-38.496586,0.0
-12.361992,0.9528823,6.0
58.43516,3.4589665,4.0
-24.155476,18.976236,7.0
74.758514,27.143497,5.0
28.561886,-34.710587,0.0
-13.258408,-4.096201,6.0
12.663551,-6.523138,2.0
39.28242,-31.64974,0.0
-43.95358,7.621016,9.0
10.217032,24.679447,5.0
-16.108381,-21.334349,4.0
-22.36844,17.83863,7.0
-27.906378,48.720833,11.0
-55.328133,0.68444943,9.0
25.2652,-18.14304,1.0
32.165226,10.212034,3.0
-81.82837,25.262016,11.0
-23.070139,-5.7427363,7.0
-18.73075,-22.249144,4.0
71.47556,17.345812,5.0
17.889912,11.830781,4.0
-49.99913,20.707184,10.0
-54.388935,24.712873,10.0
5.5764823,11.579062,6.0
18.182804,-24.296436,1.0
-11.516712,1.1340035,6.0
-58.76282,-17.392717,8.0
-46.848743,-21.990595,8.0
10.840202,20.66349,5.0
61.084023,-6.892428,0.0
-26.467339,-13.215919,7.0
-48.553158,27.870981,10.0
42.23477,5.4802294,4.0
29.32121,-15.659624,1.0
5.428701,-46.60733,0.0
3.9178648,-47.32064,0.0
-5.5537047,-2.2952197,6.0
-10.366163,-29.175406,3.0
54.16893,-11.432986,0.0
-48.431873,27.658484,10.0
-58.73238,23.720264,10.0
-29.390186,48.59748,11.0
17.573431,4.7488866,2.0
-28.577908,45.886734,11.0
45.955784,-7.0504475,0.0
-10.888946,-27.722454,3.0
-62.292263,-19.399206,8.0
-13.114738,-3.178352,6.0
68.14347,19.921759,5.0
42.586296,-10.747009,0.0
-44.987423,-23.972502,8.0
6.4985433,-29.055536,1.0
-47.35659,6.723098,9.0
27.554834,-16.90052,1.0
72.70409,26.640846,5.0
-41.48638,-25.348558,8.0
-21.777523,-2.0253625,7.0
-63.63572,-20.17165,8.0
31.081766,3.7546613,3.0
-60.946285,-18.864346,8.0
29.531733,15.8146925,4.0
41.36928,-10.612886,0.0
-12.027477,-10.8076935,6.0
49.411457,-12.334861,0.0
0.84047055,-27.337307,2.0
54.728264,6.970399,7.0
-25.88106,42.75002,11.0
-32.364388,20.709095,7.0
61.70899,4.106179,1.0
21.05016,-0.9137169,2.0
23.63586,13.39771,4.0
-17.13759,-8.592133,5.0
-5.7137427,-0.99765575,6.0
-29.524279,20.983637,7.0
-42.04378,-33.526207,8.0
61.637806,-2.9274843,1.0
-59.8235,-11.397328,8.0
-45.612396,33.827423,10.0
-45.109863,37.367344,10.0
4.8231797,15.647427,5.0
54.89883,-10.754431,0.0
63.98919,23.914408,7.0
55.422356,-13.180898,0.0
13.467077,19.541027,6.0
-41.496094,36.24306,10.0
8.595174,-32.327873,1.0
42.7124,-14.003379,0.0
-22.902504,-11.101997,5.0
-17.146906,-10.839829,5.0
8.717713,-32.03295,1.0
-21.87225,36.726772,11.0
8.466469,17.191477,5.0
31.363531,8.649974,3.0
10.723666,21.783413,5.0
43.184364,-8.631629,0.0
-59.5807,23.916754,10.0
51.274113,-4.7549744,0.0
-43.3396,44.498043,10.0
39.726803,-33.857872,0.0
62.418682,-8.253275,0.0
22.36925,-20.422092,1.0
-11.289002,-17.784344,4.0
-55.688774,25.68181,10.0
50.65668,1.3766862,2.0
-39.690716,12.523116,9.0
33.852734,-31.016268,0.0
-26.59689,16.281294,7.0
-44.886055,-31.765728,8.0
9.395116,-9.408116,2.0
19.499643,24.408401,6.0
-27.57926,15.334013,7.0
74.43732,23.858006,1.0
-11.556982,-8.029191,6.0
12.31069,-29.55326,1.0
-16.502111,47.04822,11.0
5.3205004,-47.329105,0.0
-10.330702,1.6592457,6.0
-19.07801,46.505547,11.0
-39.40781,29.473337,10.0
24.082458,-19.51809,1.0
-46.46266,40.288086,10.0
9.107521,-10.334992,2.0
13.426801,-30.725243,1.0
-32.407356,20.733599,7.0
-45.25683,42.965984,10.0
-15.316746,-21.103676,4.0
7.363143,-29.086279,1.0
34.32205,3.3484967,3.0
52.17387,-9.5235405,0.0
-45.501778,33.628708,10.0
-0.38935915,3.4297156,6.0
-42.736374,14.751211,9.0
14.823867,23.033178,6.0
43.54135,-12.763159,0.0
68.96844,25.975416,11.0
19.283169,-2.022323,2.0
-44.412422,-21.944864,8.0
-81.23894,20.35225,11.0
-2.5250838,-39.250805,1.0
44.843723,-25.621685,0.0
-13.324915,-5.065583,6.0
-39.28,29.054554,10.0
19.042297,14.410143,4.0
2.6352208,-35.6005,1.0
-81.310905,23.569195,11.0
27.69921,-16.041489,1.0
-29.418621,17.596533,7.0
23.341951,14.596146,4.0
-45.28292,-28.305553,8.0
-45.001286,46.548187,10.0
62.645885,25.096788,8.0
-0.8785109,-16.269491,3.0
-46.281013,27.279364,10.0
-45.42386,9.291001,9.0
7.233654,-37.107307,1.0
34.576942,12.823002,3.0
56.48055,-8.771404,0.0
-23.346748,-3.0088897,7.0
9.020312,-10.111336,2.0
61.7732,2.8025835,0.0
-19.72007,23.117254,7.0
-59.272266,-10.643013,8.0
19.903608,0.3936608,2.0
-22.057425,-2.9599035,7.0
45.54361,-26.045752,0.0
-7.96522,-22.9017,3.0
53.516438,0.42202866,3.0
18.540133,-23.656666,1.0
-17.448126,-13.485432,5.0
28.121246,-39.91791,0.0
-1.6319499,-39.207863,1.0
46.14299,-26.666159,0.0
21.08544,17.279406,4.0
-25.969454,40.52048,11.0
2.8207645,-35.48699,1.0
20.103859,-0.13840887,2.0
-59.70649,19.052534,10.0
15.51866,-1.8734757,2.0
2.8772264,7.47532,6.0
22.33834,17.616795,4.0
30.090286,-2.4196954,2.0
28.547422,-42.98836,0.0
11.231564,-9.10514,2.0
-59.76916,24.928112,10.0
21.688133,15.234801,4.0
18.801643,13.347503,4.0
70.49059,27.06119,11.0
50.85214,-9.653656,0.0
4.08744,-37.33816,1.0
12.745679,-28.296928,1.0
32.288353,-29.639675,0.0
6.1123934,-31.579292,1.0
-27.047815,42.474453,11.0
-63.42526,-13.521047,8.0
55.4167,-4.860723,0.0
32.446724,-39.649372,0.0
-29.852386,15.999631,7.0
-52.341194,4.8455973,9.0
-29.44108,47.34942,11.0
10.598234,16.959978,6.0
-54.77136,0.8686244,9.0
33.96954,5.9915795,3.0
20.907402,-0.76780164,2.0
74.13502,19.551609,2.0
-22.166637,18.534044,7.0
26.648846,2.8499444,3.0
53.006542,-6.9335427,0.0
45.66687,-27.012028,0.0
60.47878,3.5497236,2.0
48.963734,-26.932377,0.0
11.575774,26.071754,6.0
20.422052,-17.62053,1.0
61.334408,2.3937824,3.0
-40.48804,-25.703003,8.0
17.529018,-5.3621306,2.0
-47.228714,-25.22638,8.0
1.202582,-35.675552,1.0
24.82314,16.099718,4.0
7.7661066,-36.00925,1.0
25.909325,-15.485113,1.0
-40.36696,29.746302,10.0
65.61891,18.5059,2.0
2.4125762,-24.506449,2.0
-14.883985,-10.990384,5.0
79.00654,27.380396,3.0
61.19627,24.074207,7.0
5.565317,14.266778,5.0
-50.20004,25.275965,10.0
-43.397873,7.167968,9.0
11.927219,-29.77007,1.0
11.158351,-10.210127,2.0
31.082676,15.584808,4.0
44.925274,-15.181408,0.0
23.318129,9.601611,4.0
31.159286,17.80891,4.0
-1.1446301,-13.381338,3.0
-22.495981,38.900723,11.0
13.9530525,-30.995485,1.0
5.4375906,10.857126,6.0
71.53783,18.80318,4.0
-59.001545,-21.382154,8.0
37.919823,-35.69785,0.0
-1.9623059,-37.741425,1.0
62.11742,22.888447,7.0
35.98589,3.1536374,3.0
-7.4515457,-6.797138,6.0
-43.10494,-27.554508,8.0
25.5526,-15.118867,1.0
47.926712,-26.979485,0.0
12.758819,-28.001198,1.0
7.009527,-31.152113,1.0
-81.027466,21.32372,11.0
27.555288,1.3848072,3.0
-21.464836,-0.051319167,7.0
49.934994,-10.327168,0.0
-22.265842,-10.953219,5.0
-20.64017,24.51598,7.0
6.6024966,24.735275,5.0
31.283346,-4.480097,2.0
-59.19689,-13.168037,8.0
-9.356325,-25.286293,3.0
-43.70362,-32.038013,8.0
-41.019253,29.385218,10.0
30.03363,16.167646,4.0
-46.783165,8.344312,9.0
-3.1146598,-39.184925,1.0
6.023502,-17.583477,0.0
8.19529,-47.16773,0.0
-56.34897,19.223944,10.0
-54.950756,21.01784,10.0
-28.998892,39.98223,11.0
10.86016,22.122637,5.0
-6.808269,-19.191856,3.0
2.7549813,-48.377007,0.0
-26.880478,47.379864,11.0
-45.683952,41.148483,10.0
-40.232655,12.122902,9.0
4.1515136,22.63282,5.0
-7.3521657,-22.690134,3.0
-53.495445,2.6649907,9.0
-59.021152,-22.759523,11.0
-3.721731,-39.481335,1.0
-30.611582,48.342396,11.0
-8.940819,-22.076145,3.0
-43.625008,-29.765553,8.0
-49.133854,10.751413,9.0
-11.409354,-3.6183066,6.0
14.609041,-3.6994884,2.0
31.348902,18.644049,4.0
-1.8940811,-37.79676,1.0
-29.1542,46.154003,11.0
44.46703,-27.461685,0.0
-49.331364,13.125372,9.0
54.333035,6.911199,7.0
26.728567,11.443739,3.0
-61.418957,-15.422172,8.0
11.062596,21.554197,5.0
59.3528,-5.6473074,0.0
56.404427,1.4098821,4.0
57.92357,-9.533058,0.0
38.75738,-18.073294,0.0
8.193326,16.790815,5.0
30.454588,-17.394258,2.0
-8.017209,-15.395629,4.0
14.088922,23.907574,6.0
-42.845913,46.42471,10.0
0.9161179,-26.730295,2.0
-20.803291,-14.410942,5.0
46.24807,-5.78345,0.0
-7.606709,-23.929306,3.0
-59.649532,23.242212,10.0
-3.0111935,-38.681957,1.0
5.183526,-48.026638,0.0
-9.6368475,-2.5693426,6.0
0.29408327,-37.462303,1.0
-16.99244,-8.190092,5.0
71.72119,23.869621,5.0
-38.454975,-29.837017,6.0
-12.130181,3.6016219,6.0
-17.216461,45.848625,11.0
69.94731,27.81797,11.0
57.278183,-5.795736,0.0
-24.270557,-6.093841,7.0
-4.180015,-1.9800557,6.0
39.191387,-12.405098,0.0
34.661602,-40.04895,0.0
40.983147,0.8773136,3.0
26.51914,13.266401,4.0
24.232203,-18.562572,1.0
-18.248402,46.7532,11.0
8.145283,-49.689903,0.0
-64.59655,-19.137587,8.0
-11.082095,-29.67838,3.0
-39.292805,41.4405,10.0
32.22848,15.339671,4.0
8.735526,-47.45115,0.0
51.716496,-14.131808,0.0
8.624761,-36.894234,1.0
10.050938,12.96574,8.0
-47.506298,37.97668,10.0
36.656536,11.744896,3.0
54.81454,5.3824897,8.0
-58.693356,-1.1777775,9.0
-40.20615,-25.797535,8.0
22.77789,-18.222624,1.0
-14.1248665,46.748474,11.0
39.112144,-14.485465,0.0
43.793503,-30.98016,0.0
15.297185,4.789758,2.0
-19.756695,23.649996,7.0
-6.3385797,-19.88195,3.0
-17.608282,-9.902083,5.0
31.732378,-38.077866,0.0
7.266511,-46.147198,0.0
-28.124407,18.172451,7.0
-24.554462,47.841045,11.0
-30.50395,16.093735,7.0
73.32017,24.646164,4.0
20.713804,18.312675,4.0
-25.521984,18.185154,7.0
10.844078,20.682186,5.0
75.53091,23.637396,0.0
76.35983,18.732063,2.0
40.427612,-14.046904,0.0
39.977375,-31.577213,0.0
68.583664,18.690542,1.0
-12.317842,0.94402194,6.0
21.777239,-14.913664,1.0
54.36707,-12.143578,0.0
4.4263897,-46.434875,0.0
-20.381262,21.738077,7.0
31.233665,3.7218592,3.0
39.88509,1.1931075,3.0
6.390806,11.928769,6.0
25.14267,-43.630898,0.0
-52.86731,-0.30764145,9.0
7.2990017,9.074066,6.0
75.31725,24.851795,1.0
-44.888115,46.532684,10.0
9.795442,-44.823925,0.0
7.1846094,11.699804,6.0
-5.428352,-0.28703356,6.0
0.8414403,-22.67552,2.0
-18.282787,-27.536129,4.0
3.2194889,-46.562294,0.0
18.090963,-3.5124633,2.0
57.528988,-11.911142,0.0
-20.696026,-16.401995,5.0
7.385268,-46.43735,0.0
53.812286,-5.2314887,0.0
26.874702,11.339568,3.0
32.007263,10.655213,3.0
-46.09068,4.58165,9.0
-45.53079,7.794829,9.0
34.899002,10.198671,3.0
41.23162,-13.309431,0.0
-17.064993,-23.660185,4.0
23.420118,9.646099,4.0
-16.631744,-7.8138595,5.0
-60.973125,-9.078637,8.0
-44.49026,-22.028214,8.0
-27.12437,20.260992,7.0
-56.465023,-18.757689,8.0
21.7538,12.780943,4.0
-24.137516,18.463951,7.0
-41.355145,37.916256,10.0
-25.648829,36.703197,11.0
29.83045,18.049576,4.0
36.043808,-33.88251,0.0
-30.469975,47.6341,11.0
-8.097531,-27.833746,3.0
-27.355635,16.938063,7.0
-55.465683,22.231642,10.0
11.485288,18.60256,5.0
2.5427246,10.469438,6.0
36.25777,2.9044077,3.0
-13.337424,-4.892625,6.0
-0.53656673,-36.47783,1.0
27.247204,7.9045925,3.0
13.097401,2.4992692,2.0
62.527897,23.604727,7.0
0.23824361,-25.594446,2.0
-83.66711,25.415545,11.0
-29.618822,18.794798,7.0
37.108047,-16.368696,0.0
46.728928,-8.5236,0.0
7.1378045,-17.126188,0.0
-57.081047,-18.838202,8.0
-8.077082,-22.405045,3.0
-20.51107,21.199741,7.0
-40.040497,38.398045,10.0
-42.652924,30.859835,10.0
-44.121418,39.274315,10.0
-21.649775,48.000263,11.0
28.895426,-37.01467,0.0
18.527634,-0.6406155,2.0
67.07496,18.845299,2.0
1.79839,-44.380814,0.0
48.5683,-9.982091,0.0
27.461752,-18.90981,1.0
4.5831027,19.500177,5.0
-7.526109,-2.7979734,6.0
-60.858227,-11.724272,8.0
3.7038944,12.582514,7.0
51.640076,0.2690588,2.0
-42.623734,-31.035063,8.0
-39.20875,29.128304,10.0
-5.243317,4.5115323,6.0
69.99854,21.900444,7.0
69.58301,19.796051,1.0
23.724022,-20.685919,1.0
-82.2497,21.152273,11.0
19.507599,24.39983,6.0
-24.253513,43.354736,11.0
-22.415113,19.493963,7.0
-40.212833,37.93177,10.0
6.386651,-36.186382,1.0
-7.7102976,-29.537687,3.0
-38.939598,36.85066,10.0
-16.522745,-23.125675,4.0
29.502197,-4.7289906,2.0
38.932816,-14.397131,0.0
29.449802,17.996319,4.0
70.92762,23.059181,4.0
54.381546,-14.654772,0.0
-16.008419,-12.295315,5.0
-58.798756,-0.30486268,9.0
62.070496,25.607334,8.0
-48.902527,7.0623527,9.0
74.351654,19.350855,2.0
25.168032,9.816137,4.0
-10.594264,-2.2129738,5.0
-59.449013,17.800875,10.0
-10.058327,3.7031555,6.0
-60.467834,-15.692984,8.0
-52.498257,4.6855817,9.0
-82.78665,21.612864,11.0
44.8261,-25.371355,0.0
46.618332,-7.235812,0.0
9.968984,17.350477,6.0
-47.089443,9.356046,9.0
-22.241762,47.241882,11.0
-0.20993067,-25.659494,2.0
7.3737607,20.744925,5.0
14.941833,-30.43334,1.0
25.028719,13.138755,4.0
6.586013,19.144592,5.0
57.492126,-8.547079,0.0
-80.64092,18.530468,11.0
-20.936699,-12.306406,5.0
-26.704638,36.556095,11.0
70.29694,28.136948,11.0
-10.36464,-28.547365,3.0
-45.19574,37.764893,10.0
35.104156,-31.467808,0.0
8.833485,17.647577,5.0
-53.533,3.2082975,9.0
-55.465157,22.254948,10.0
35.735615,10.851517,3.0
68.30537,18.93935,3.0
-58.643757,-18.8789,8.0
-8.396506,-15.904226,4.0
20.409685,15.312233,4.0
-41.934895,-22.191463,8.0
6.3434525,-17.03725,0.0
19.853935,4.721089,2.0
-41.85509,47.758953,10.0
-8.160325,-22.753824,3.0
-6.3278794,-7.814806,6.0
31.54504,11.069027,3.0
24.531942,-40.899906,0.0
29.30112,7.3527994,3.0
-7.816981,-20.96407,3.0
-22.107754,47.85923,11.0
32.50139,-41.5849,0.0
-40.001163,12.234905,9.0
0.042158842,-29.289215,2.0
-39.127888,41.529713,10.0
-47.13525,-25.040545,8.0
-7.4426203,-24.081068,3.0
15.005531,-32.413265,1.0
46.04125,-25.79182,0.0
20.19942,-3.765076,2.0
24.80501,-3.561234,2.0
-41.337456,36.64789,10.0
35.64324,-17.448343,0.0
-45.783447,40.600803,10.0
-45.419415,-27.385834,8.0
15.566094,-25.235014,1.0
-48.003643,8.679657,9.0
-17.720776,-0.8615306,7.0
25.51829,-17.237837,1.0
40.801773,-11.606871,0.0
-19.458029,45.327,11.0
-16.236464,46.673466,11.0
31.122385,17.18148,4.0
19.606682,14.275857,4.0
-42.435688,37.768078,10.0
-17.113758,-1.2786677,7.0
29.0019,18.284292,4.0
55.231945,-6.007395,0.0
24.12886,-17.114098,1.0
21.788136,9.707634,4.0
-23.122116,-5.094046,7.0
-28.451782,41.253212,11.0
38.98148,-18.641914,0.0
-59.94096,-20.228918,8.0
74.924095,20.656456,3.0
24.936527,15.357291,4.0
-53.14879,2.0773833,9.0
38.897247,-34.69844,0.0
39.622017,-32.672276,0.0
-28.637156,-13.000331,7.0
11.367124,25.443977,6.0
-84.47271,18.167717,11.0
5.677073,8.917133,6.0
33.56409,12.237794,3.0
-14.758602,46.763706,11.0
4.680479,-46.219025,0.0
54.238632,-6.5449533,0.0
23.666645,-16.07146,1.0
26.759031,2.1289668,3.0
-21.610615,22.07977,7.0
25.437366,-43.60463,0.0
-1.1332142,-35.862442,1.0
76.70784,18.466805,2.0
32.64297,-5.583448,0.0
-44.733246,-30.04348,8.0
38.817863,-34.510803,0.0
-13.312817,-19.525433,4.0
33.06813,-30.43316,0.0
51.643604,-11.174704,0.0
1.2544523,-36.305702,1.0
-43.36035,8.291244,9.0
40.712753,-19.798204,0.0
32.070587,-41.535984,0.0
-26.705235,36.886436,11.0
72.36736,24.102837,4.0
-49.36586,27.97538,10.0
-4.7578773,5.063882,6.0
14.372453,23.439362,6.0
-58.092033,0.8169302,9.0
7.3490915,7.171882,6.0
-2.1786792,-22.819378,3.0
-5.564989,-26.34887,3.0
44.050396,-13.246146,0.0
-55.171783,2.5460973,9.0
38.26894,2.1704948,3.0
15.266305,2.3534904,2.0
-16.022976,-11.533292,5.0
-43.02701,31.185614,10.0
-42.895073,40.75089,10.0
14.915822,22.547941,6.0
-8.4503565,8.710214,5.0
10.077165,22.302996,5.0
-49.951706,19.837244,10.0
68.12559,19.783985,5.0
-3.6009908,3.5456088,6.0
29.788193,-37.959675,0.0
4.177772,-37.76416,1.0
28.022034,-15.019208,1.0
69.50068,15.624939,0.0
-42.207523,-29.259726,8.0
-38.494892,36.647755,10.0
-2.6130288,-37.56959,1.0
11.6481905,18.691696,5.0
-3.163103,-31.228441,2.0
75.96372,22.936764,0.0
-6.025481,-0.5682862,6.0
-30.286682,16.216928,7.0
39.43313,-30.299303,0.0
-2.076025,-39.727905,1.0
-59.26495,-11.638124,8.0
-2.85322,2.4975915,6.0
50.578045,-9.544494,0.0
-46.49486,10.794797,9.0
-47.82471,10.343779,9.0
-55.664978,22.225084,10.0
-46.52637,7.233856,9.0
-49.56159,4.081165,9.0
4.1129503,-37.09742,1.0
15.35578,-3.7944806,2.0
-11.518256,2.976855,6.0
31.51496,-3.81734,2.0
29.674227,-33.807137,0.0
-6.879929,-18.463099,3.0
27.74932,-39.714535,0.0
-48.45069,11.427165,9.0
-29.029577,46.38957,11.0
-18.322447,0.12463663,7.0
79.15798,27.167524,1.0
43.080482,-12.066151,0.0
33.96139,11.511158,3.0
-6.7752786,-7.068888,6.0
-25.646091,-0.5825266,7.0
-58.47399,17.62811,10.0
-20.306444,1.5541883,7.0
-8.0410185,-15.368636,4.0
-42.18488,8.5318575,9.0
24.301376,-43.21321,0.0
12.15316,25.240517,6.0
59.645607,-1.7588569,4.0
-22.903717,20.275644,7.0
-28.377151,50.34221,11.0
-80.574715,22.522686,11.0
-61.312218,-21.19428,8.0
-3.3189476,-20.670425,3.0
6.5959797,9.613127,6.0
-0.80377716,-30.26398,2.0
62.246784,0.55032545,2.0
-58.81304,-21.439135,8.0
20.239773,16.020628,4.0
-51.166454,9.597657,9.0
68.684875,21.275745,1.0
53.038513,-8.897535,0.0
-62.90217,-16.952188,8.0
-19.283583,-10.625304,5.0
26.480429,14.731658,4.0
-43.866665,45.146336,10.0
58.371403,-5.1295285,0.0
-17.799833,-7.9820457,5.0
28.959795,-36.527103,0.0
3.6028717,27.523838,9.0
57.267483,-6.2989197,0.0
-83.34211,21.10548,11.0
55.888306,-7.9873676,0.0
60.8398,-6.336016,0.0
55.432705,-7.0662556,0.0
-41.885204,7.1527042,9.0
-6.521364,-19.94003,3.0
-79.14483,21.66612,11.0
-42.812237,43.025097,10.0
-48.86793,40.291977,10.0
-22.86225,-15.747247,5.0
6.6629553,-40.471287,0.0
-58.43298,1.0277045,9.0
29.357498,6.05656,3.0
18.069407,12.207214,4.0
73.332115,22.161285,2.0
73.413124,25.24701,4.0
67.31603,26.602098,10.0
-7.213193,-6.9488115,6.0
33.488884,2.1423187,3.0
8.840619,24.610806,5.0
-6.7520285,-3.8267617,6.0
59.283585,-5.8106627,0.0
61.211414,-5.233535,0.0
-59.31017,-20.960697,8.0
-24.47765,20.208822,7.0
-43.76002,10.952611,9.0
-0.66336435,-35.20558,1.0
-10.743353,-29.480505,3.0
54.415432,-8.441684,0.0
72.50081,17.184034,4.0
-22.996956,-16.212444,5.0
-45.478928,33.54335,10.0
-46.062996,10.385761,9.0
-44.14685,37.750225,10.0
4.434317,10.458007,6.0
6.9691396,-29.103773,1.0
-55.812805,21.79073,10.0
-1.2195672,-13.397311,3.0
-46.263226,27.282185,10.0
23.291677,13.765031,4.0
25.310604,-32.97049,3.0
58.31999,3.3574839,4.0


==> ISMIR-manuscript (3)/data/INet_R_565174.csv <==
x,y,c
5.83223,29.088053,2.0
-12.383848,22.363283,8.0
18.687756,28.402712,2.0
-17.631649,21.856796,0.0
16.520805,31.215818,8.0
-1.2471875,14.0301075,5.0
25.875648,-8.389849,7.0
14.965313,26.70051,2.0
38.920662,12.681876,0.0
4.7564325,13.374806,7.0
-60.78642,-2.8002915,11.0
-35.538048,19.669203,5.0
21.385647,8.550851,3.0
-33.19467,13.89584,10.0
27.877842,11.734305,4.0
1.9550856,14.942445,10.0
-33.335155,22.88762,1.0
9.397268,17.880217,3.0
-34.92097,28.593664,8.0
-32.492817,-13.26082,4.0
17.291374,-23.435598,7.0
37.429424,-15.216003,7.0
34.17897,-4.4126406,4.0
-31.685173,-12.810897,4.0
36.866463,7.080911,4.0
-19.024576,-22.5868,9.0
-31.07098,16.859644,11.0
10.707966,-32.423363,0.0
52.7622,-11.656467,11.0
-39.58542,1.1102613,9.0
-34.55884,29.535929,8.0
-16.939665,-2.7260666,2.0
-22.809343,39.993774,8.0
20.64061,-24.339275,7.0
-55.813114,-7.115648,0.0
-9.2415085,1.9518833,2.0
-33.2503,-14.841494,4.0
16.864952,0.24387263,0.0
-45.530285,-14.234807,11.0
-54.320095,-7.8860884,0.0
5.9886503,-22.636358,1.0
9.414767,-1.8732456,11.0
37.413418,12.799263,7.0
27.530893,-30.732578,7.0
52.316338,-19.136414,11.0
53.409653,-13.459917,11.0
-32.14337,22.238459,8.0
-28.516232,26.621683,8.0
-0.5398937,-1.3099117,0.0
7.3105884,-10.137382,0.0
-9.249897,-23.087444,0.0
-27.435432,30.504375,8.0
10.534954,10.027197,5.0
4.9154778,22.543295,4.0
-54.05544,-3.7151117,0.0
-43.918327,-18.035563,4.0
43.036163,-22.977545,1.0
12.879441,35.402245,7.0
30.0086,-0.30824256,3.0
-41.551723,-12.779954,11.0
-20.693638,13.4617,9.0
30.99321,18.628735,3.0
38.1419,5.9455943,3.0
-0.3257738,6.919922,7.0
27.807978,-13.810844,0.0
4.030543,11.289995,10.0
-22.849602,30.09999,8.0
34.751,17.96467,6.0
-0.5481882,-1.5014814,0.0
2.6169913,-23.158875,6.0
-52.61325,-5.8748045,0.0
30.819149,-14.899978,0.0
0.62784857,-31.817305,0.0
7.8695827,36.34933,4.0
-0.26828972,27.866976,11.0
-39.62952,7.6886187,9.0
25.339333,21.372675,3.0
34.816708,-12.067299,3.0
-24.212278,33.96813,8.0
-22.9196,-22.561783,9.0
10.465053,20.128405,5.0
23.24577,-27.956873,0.0
-30.461786,-14.824782,2.0
-5.157811,8.3374195,0.0
-34.327564,-18.340904,4.0
46.322647,4.563674,6.0
14.158292,-29.32521,5.0
24.460945,-28.494316,7.0
-1.1554247,-15.896188,0.0
31.294659,-14.287901,7.0
-48.91267,-2.6277583,0.0
34.759674,0.5297177,4.0
-2.6279461,-7.41603,3.0
-16.522343,6.5133567,9.0
31.289633,-32.100693,6.0
-29.944834,30.958055,8.0
5.706644,19.092937,2.0
21.976694,23.925652,3.0
-8.739511,20.867634,1.0
34.76497,-24.081032,4.0
44.3958,-10.307471,5.0
-53.745342,5.179328,6.0
-19.127,-26.158741,9.0
17.197788,-17.802896,6.0
-3.0685554,-9.449678,1.0
-6.7961283,23.162865,8.0
2.2641704,12.924898,10.0
-33.00499,-7.229726,9.0
25.27056,-34.810276,0.0
-25.772688,3.8282928,5.0
12.4803915,21.101982,5.0
21.489254,18.629002,7.0
-40.811516,2.2597525,9.0
33.084873,21.179552,7.0
-9.552062,-9.634441,1.0
30.434433,-20.829437,0.0
14.732296,4.991673,0.0
-21.168072,-25.695063,9.0
19.81777,-19.559507,10.0
12.378673,32.41554,3.0
-4.0873613,8.131272,0.0
52.938034,-22.70768,7.0
11.815982,13.65688,5.0
-21.867838,-14.731488,9.0
31.818138,12.235946,6.0
34.972572,12.974773,4.0
7.3449154,21.926767,10.0
-57.464123,4.1442013,0.0
20.062708,19.421225,1.0
29.82595,14.158152,6.0
1.7509571,-5.0327125,10.0
-29.762709,22.977564,0.0
-24.165386,-27.788671,9.0
-57.850567,1.8640194,0.0
37.113705,-3.1230536,5.0
-0.47915316,-24.496176,0.0
51.042603,0.33950466,11.0
21.494392,-6.1032453,1.0
-32.34238,23.656963,8.0
27.714218,-35.14216,7.0
4.528796,-8.148903,1.0
-14.764327,27.946558,10.0
52.42787,-4.926243,11.0
-6.7938247,20.378332,1.0
21.977036,-13.184742,3.0
42.572613,-29.063704,11.0
14.207628,-2.4956346,10.0
10.832538,18.11706,3.0
40.125275,15.641961,1.0
29.163366,7.584793,7.0
6.0456963,5.3580236,6.0
30.516245,12.340261,3.0
25.52505,-32.991325,0.0
0.4751571,-33.05771,0.0
20.924646,27.313482,3.0
3.590791,-35.0818,1.0
11.610497,27.23225,2.0
47.04293,1.0709065,6.0
15.100682,1.441462,7.0
-62.83442,-0.51868784,0.0
-31.865963,-2.8831708,2.0
-48.633095,-3.9120097,0.0
14.188064,24.61297,3.0
-30.105268,-11.652923,4.0
31.470041,-34.746563,11.0
-1.9663402,-12.53127,0.0
-27.576868,7.5909758,2.0
45.003456,-13.833699,7.0
-20.33832,20.549868,9.0
12.233341,-21.528536,7.0
6.539402,-8.7044325,1.0
-39.31981,5.4758873,9.0
13.968304,3.0620723,7.0
-13.9801445,3.1428661,10.0
-19.19792,3.4629974,2.0
12.480869,19.683949,10.0
16.67561,14.228731,6.0
-14.529343,-6.36505,8.0
-19.593811,18.823044,10.0
12.036067,23.148647,3.0
-33.95701,31.66498,8.0
-0.49837846,2.1482258,3.0
48.855988,-16.068157,11.0
-18.210714,9.861127,10.0
-11.6659355,-0.39239293,0.0
-16.897585,6.76258,0.0
-38.18386,-20.762419,4.0
22.790588,23.425549,7.0
-33.968315,-20.294687,4.0
-21.31852,6.682331,2.0
37.30571,-0.04028311,6.0
-40.856873,-26.654043,4.0
27.702154,-25.573395,0.0
-35.832104,31.713892,8.0
17.449266,6.8004713,7.0
53.044514,-16.338753,11.0
-58.647568,3.3995838,0.0
47.138832,-19.754498,11.0
-34.973076,17.588793,10.0
-8.806767,-16.176924,0.0
25.63586,8.717923,7.0
9.16778,10.241466,5.0
-35.84894,5.504784,1.0
-16.047615,23.098188,3.0
-23.07027,23.340847,0.0
17.781544,26.618464,2.0
-3.2274184,-19.55684,0.0
-27.54211,-19.574648,0.0
34.31489,-15.335387,3.0
11.038228,11.165501,7.0
-36.726437,13.26809,9.0
-29.077429,34.035458,8.0
-28.95499,16.889805,10.0
12.922723,-22.0273,5.0
32.682503,26.763151,0.0
36.380272,2.0810237,11.0
38.76877,-6.2482734,1.0
-5.138174,-20.271467,0.0
35.515194,23.960548,11.0
-57.237694,9.175576,0.0
-19.381578,-11.6343775,10.0
26.090338,-21.164095,11.0
43.048344,-26.096025,1.0
-33.692944,3.459213,2.0
-12.489985,26.991547,10.0
16.904636,10.505577,3.0
-41.964226,-26.465088,8.0
-14.585766,-17.965221,5.0
-33.075325,30.057713,8.0
19.967857,-4.45586,0.0
16.607224,22.7985,0.0
15.07038,22.817099,5.0
2.6496205,-34.894234,1.0
32.58542,14.773963,4.0
6.359858,15.970868,11.0
2.5748212,-12.058894,1.0
2.3689697,28.054356,0.0
-10.9444275,31.955465,7.0
44.27117,-19.94902,1.0
25.30394,-33.943333,0.0
23.026892,-1.3110033,6.0
-12.268826,-21.065231,0.0
-23.819294,-10.881888,5.0
36.70361,4.7387195,3.0
18.49112,10.364089,3.0
19.260622,14.559389,1.0
3.3818536,7.893861,1.0
-35.28445,17.275114,4.0
-58.50991,0.3487053,0.0
-31.166891,34.430023,8.0
-15.833893,2.0523934,2.0
-32.219017,-3.458151,9.0
31.683027,-33.33933,6.0
13.5966215,0.082507245,7.0
-16.46768,17.610949,0.0
6.162427,-5.357218,1.0
-24.214935,-17.455235,9.0
8.064463,8.0493355,7.0
7.9421577,17.192236,3.0
23.641653,-22.955778,7.0
11.992045,31.187923,5.0
19.88342,-25.729752,7.0
-27.228708,13.978031,4.0
35.38512,-16.753082,0.0
38.156715,-15.569433,11.0
14.672634,11.396225,2.0
-20.108019,4.4367447,2.0
7.666987,34.00886,4.0
28.163996,14.474649,4.0
53.381653,7.1113853,6.0
-5.492526,-18.115213,8.0
38.368706,-32.9994,1.0
-0.5264227,30.229807,11.0
17.703445,10.11021,3.0
-45.897396,-3.892817,11.0
24.980932,-1.2196238,10.0
-36.92998,-8.443167,11.0
-36.740612,-10.435655,11.0
23.972778,-5.067186,1.0
-9.430454,8.981917,0.0
52.36044,3.0926485,11.0
47.0868,-15.699152,11.0
-9.029105,11.154222,3.0
52.7787,-9.420162,11.0
-23.42171,14.757466,10.0
6.795253,1.9163648,3.0
-18.13007,14.654202,10.0
28.426266,-0.3563619,4.0
-24.567892,38.765503,8.0
-29.703316,14.549179,8.0
7.1157703,-1.4329022,7.0
38.026825,-11.993107,3.0
10.220932,24.400381,3.0
-22.050047,-24.10015,9.0
-23.507,-25.522404,9.0
-60.25476,3.4973626,0.0
13.057556,34.61007,3.0
54.933533,-18.494064,11.0
-58.934074,-0.58229566,0.0
-22.708931,13.929442,9.0
-43.752625,-0.5273704,0.0
-33.216778,8.788832,9.0
-16.481274,12.684971,10.0
21.591814,20.979065,7.0
36.9769,12.541295,1.0
29.959612,34.70445,0.0
2.1341994,18.9966,3.0
12.099595,24.916449,5.0
8.881569,-22.81303,0.0
-34.008812,-10.640498,8.0
-32.26855,12.298543,9.0
-2.1176178,26.32719,1.0
11.976468,6.176596,0.0
18.913902,6.1442175,6.0
-28.427074,38.85316,8.0
15.967064,15.098129,6.0
50.919704,1.4861282,11.0
-35.79751,-10.838514,2.0
-25.76312,29.876009,8.0
-14.561588,-1.3025723,2.0
0.07825829,-6.6363153,0.0
24.972418,-7.274418,1.0
35.093285,-0.28538948,4.0
19.959177,24.131659,5.0
-37.88031,-9.486947,9.0
-20.750174,1.6693068,5.0
-5.2034864,13.024803,2.0
-28.071894,-21.210836,9.0
-19.680313,26.854284,9.0
35.108604,-32.20948,1.0
-27.121223,32.887062,8.0
-25.814241,-0.60762525,5.0
9.970364,13.385668,5.0
33.134083,-3.106441,4.0
-21.829927,12.304748,10.0
34.517548,-30.270344,1.0
33.761234,-18.165699,7.0
20.844448,21.166348,0.0
56.306034,-5.1089163,11.0
23.182493,6.692053,3.0
-5.528481,-8.8695,0.0
31.783106,-29.056738,4.0
17.201597,17.553974,3.0
17.23572,19.355068,7.0
9.123895,-7.1826515,3.0
-39.287914,11.448118,2.0
-18.468596,18.417091,10.0
23.837702,12.066474,4.0
43.6248,-20.655817,0.0
32.544563,-1.7387396,4.0
18.031658,-9.307365,0.0
-21.620243,1.9609023,2.0
47.93158,-17.509392,11.0
53.811024,-19.235752,11.0
-60.41059,1.3150309,0.0
-28.817638,2.1936505,2.0
-38.35289,32.68877,8.0
11.895647,-9.681904,1.0
27.807652,-19.729471,0.0
-18.053766,14.013585,9.0
-7.636983,-25.913094,0.0
-60.02129,0.7964908,0.0
-4.1397943,-25.09898,10.0
-9.810086,-26.021015,0.0
37.984974,-32.135906,11.0
-8.944413,22.219936,8.0
-50.766796,-10.219058,0.0
31.655521,-16.842802,0.0
35.447475,-9.624465,6.0
-19.924183,-24.65262,9.0
39.078293,-26.705814,0.0
-16.319906,37.707943,1.0
21.54358,34.89184,7.0
-30.926672,30.30665,8.0
-57.76072,2.5117862,0.0
9.955507,-2.3424757,11.0
-17.48283,-18.328367,2.0
24.756153,10.646788,1.0
6.062058,25.764301,10.0
-37.560604,-1.9263421,1.0
42.76159,-12.281139,1.0
-5.0454392,-7.3321157,6.0
14.939772,-3.7892525,7.0
-28.177351,-16.534641,9.0
-11.718676,-19.063627,2.0
31.375122,5.811783,4.0
38.308083,-3.1685755,5.0
-8.375168,3.4444702,2.0
-51.44556,-6.8411803,0.0
-51.97561,1.45904,6.0
-35.771263,-13.003464,4.0
50.505047,-9.775707,11.0
-23.328445,-24.35534,9.0
23.422037,-3.8341706,6.0
-10.511378,2.2461205,10.0
-32.37552,30.732546,8.0
-32.32172,-16.367037,2.0
-6.412231,15.749275,10.0
-26.91562,-0.56264585,5.0
33.75094,17.94153,6.0
-56.279125,2.6804752,0.0
37.141376,-11.709836,6.0
-1.4012889,21.929626,3.0
4.3806405,12.30176,10.0
-46.486984,-8.998861,11.0
-33.710052,24.98727,8.0
35.345467,-36.31945,7.0
35.43873,-16.01524,4.0
-16.664423,-12.0303545,8.0
18.291204,8.277542,3.0
-10.679364,-9.5144415,1.0
-56.48935,9.751834,6.0
27.622557,-33.282555,0.0
-58.326843,3.9000022,0.0
16.099709,-5.7122536,0.0
31.859837,-11.921465,7.0
-3.507909,7.062478,2.0
39.31896,-24.033289,3.0
-25.965578,9.868532,5.0
-25.591656,-26.959349,9.0
-5.2348566,21.655058,1.0
22.440407,-32.84563,1.0
43.482067,-10.443967,3.0
49.705982,6.3123174,11.0
24.752409,-20.643805,3.0
-16.620821,-21.171484,8.0
19.523455,12.715407,1.0
29.46845,24.032633,3.0
-11.326002,-7.024322,0.0
-38.004383,-21.383957,4.0
-40.586945,8.744673,11.0
3.7768264,-7.372079,1.0
37.769432,-6.898322,5.0
47.89823,7.8157396,6.0
32.068615,-8.593663,0.0
-50.603848,-10.765793,0.0
-11.14852,5.7445436,10.0
-19.284788,-1.112184,2.0
35.113255,32.14079,5.0
20.549274,17.049322,7.0
-13.267449,0.743385,0.0
31.151234,15.239817,3.0
25.064495,-0.508481,10.0
8.502871,-28.247374,0.0
-22.170187,31.114315,8.0
-41.831215,-10.535994,11.0
-33.904213,10.984938,9.0
19.941614,-16.896824,7.0
7.6689773,-25.095556,3.0
-48.168926,-9.658748,11.0
40.19018,-22.048359,0.0
33.58552,-28.965961,1.0
16.718992,1.7118698,0.0
18.85851,20.162794,7.0
29.29903,6.7815638,3.0
-23.04653,-15.785832,2.0
51.47158,2.0878417,11.0
-29.133902,11.74867,2.0
-7.6032386,-21.293175,0.0
20.836407,-22.432213,7.0
-21.504559,7.876413,4.0
-48.047043,-4.6022854,9.0
2.6884422,-6.2259045,1.0
-32.767082,10.443566,9.0
5.1949434,8.853333,6.0
-23.95468,35.465042,8.0
34.31908,23.800934,6.0
-47.624386,8.873734,6.0
-19.170568,13.046723,10.0
-45.762337,-16.616385,11.0
-50.52545,-4.6527195,0.0
22.357641,-7.4548216,0.0
29.621109,-15.100108,0.0
23.144627,28.540533,3.0
28.797066,17.014616,3.0
29.91885,-4.952478,4.0
17.445364,7.3403554,3.0
8.842668,-8.062003,1.0
-9.415001,4.962742,10.0
24.626507,30.88478,1.0
38.72373,-28.269945,1.0
-14.131166,-6.6809225,9.0
45.308537,20.089403,7.0
-2.9560134,8.6479645,0.0
33.473053,10.058795,4.0
40.47718,-2.9288101,5.0
-11.776674,22.554455,8.0
-19.475582,-0.22060296,2.0
-53.111412,-8.37582,0.0
-3.2310593,-9.487671,10.0
13.414068,24.051502,3.0
-24.929312,31.10678,8.0
37.178303,-24.31923,3.0
-37.67478,19.367817,5.0
44.98994,6.6961975,6.0
27.04497,12.961775,6.0
50.728218,-11.620708,11.0
16.671442,2.5392041,3.0
-42.361164,14.8616705,1.0
-25.694727,-1.1834524,5.0
6.9052644,35.008884,4.0
-20.062662,15.323837,8.0
45.600975,-31.283873,11.0
32.65415,15.411839,5.0
21.672052,-18.439508,0.0
-22.354765,4.789879,5.0
3.3546097,3.398225,2.0
-33.76047,27.5839,8.0
-58.260506,6.0886116,0.0
-26.583115,14.46955,11.0
-31.255377,1.715795,2.0
52.42913,-9.469397,11.0
-21.167149,-11.071733,2.0
-11.250903,-6.529413,1.0
-26.087267,21.655022,0.0
36.677853,-34.472347,0.0
42.906197,6.765352,6.0
33.712852,7.283893,4.0
-21.088749,23.02944,0.0
33.560104,7.914446,4.0
50.697968,-14.651302,11.0
-34.946667,6.232233,1.0
14.088927,25.217957,5.0
4.752023,7.1591372,5.0
-15.710711,-16.636549,2.0
-28.620079,1.4929743,2.0
53.152084,-8.060427,11.0
41.85104,-17.446848,3.0
-40.99946,-4.0064006,9.0
-38.094532,3.4857342,9.0
-14.561539,28.345293,0.0
-7.8770857,22.113695,8.0
-32.149635,33.30696,8.0
18.002195,-22.914015,7.0
24.268808,-23.116188,7.0
-14.48813,-1.2829008,2.0
-51.08545,-6.8512754,0.0
7.762906,-25.492483,1.0
-8.47938,-9.680821,1.0
-11.043679,16.23158,2.0
-41.85007,-11.64849,4.0
-3.8092852,13.197017,2.0
-33.850388,-10.667925,8.0
-48.10125,-3.2589087,6.0
33.426483,23.181152,6.0
-8.5477295,4.294482,10.0
-0.8521304,27.566158,3.0
17.544008,-25.6135,7.0
20.44852,-2.9033515,1.0
27.357252,4.4158845,0.0
-20.893723,34.48845,8.0
-42.231224,-14.462485,11.0
-36.770573,-16.383144,4.0
-25.11236,-5.974361,4.0
43.40508,18.860645,11.0
-23.334982,15.126357,10.0
-51.47051,-1.1362307,0.0
-26.497595,6.5564837,5.0
55.103127,-2.7004359,11.0
41.500057,21.889706,6.0
-35.508263,16.178534,2.0
-19.702734,-20.696596,2.0
-27.4569,-1.0387253,2.0
-53.341408,7.1244316,6.0
-57.34253,7.925306,0.0
12.847612,2.8446407,6.0
-19.495693,7.991731,9.0
14.048656,17.86743,3.0
-28.225025,32.37762,8.0
19.46823,-12.396869,7.0
16.384031,-25.715378,5.0
-33.80861,20.021244,8.0
19.002338,9.864452,3.0
-11.012537,-11.231687,0.0
27.60979,-13.933481,0.0
35.724716,9.757372,4.0
8.117581,14.588544,3.0
12.704695,18.40027,5.0
42.03304,-12.235061,1.0
25.554642,4.5778584,7.0
-25.74321,33.34131,8.0
-13.351016,-13.584016,10.0
25.615627,3.9003122,0.0
-1.1593426,6.6136827,10.0
56.779278,-0.8189945,1.0
-7.6083345,19.00771,2.0
-25.597532,19.461098,4.0
-16.21681,-11.7982025,0.0
49.106586,-4.7750826,6.0
-36.071365,-18.910471,8.0
27.530172,8.476585,1.0
28.700375,20.037464,3.0
-2.2014773,-15.48124,3.0
20.652077,10.830031,6.0
13.8514385,-5.982861,7.0
37.826084,26.9326,11.0
-10.830298,29.782415,10.0
4.609348,25.382915,10.0
-55.58162,1.1775128,0.0
36.412476,-29.278536,1.0
3.1170714,11.58674,10.0
-20.171486,-26.67045,9.0
22.467455,-22.595007,7.0
-57.546555,-5.636093,0.0
-35.844467,-14.77179,4.0
31.763132,-2.5685523,4.0
-30.342682,6.6433887,6.0
-3.7763321,-0.56540936,8.0
-45.290485,8.028745,9.0
-17.376558,19.998247,10.0
50.67642,-18.766932,7.0
29.169966,8.413813,0.0
-25.321686,23.301855,0.0
-5.770024,1.9772688,10.0
16.507889,-15.518617,0.0
-28.75285,-24.615187,0.0
-6.030444,-23.143002,0.0
-13.49603,2.2308471,0.0
-16.589415,14.175556,10.0
21.348469,-25.30138,7.0
-54.04217,-8.898508,0.0
-57.047215,-5.9037676,0.0
8.491387,37.23627,2.0
57.01316,-5.579938,6.0
15.762735,-23.656536,7.0
-17.442759,30.876303,8.0
46.028133,4.5133004,6.0
31.977013,-4.284394,4.0
-33.05327,8.251042,9.0
39.174625,-21.69219,7.0
1.0214583,-12.088605,1.0
-44.431763,-13.781095,11.0
-2.3616936,23.74838,1.0
-29.386007,-5.956166,9.0
-40.800304,10.817125,9.0
39.870968,-16.81308,3.0
53.135593,-19.446371,11.0
-50.551853,0.81771827,0.0
-59.405342,5.3883247,0.0
-6.4885073,-19.370205,0.0
-27.36433,5.2531433,5.0
7.43571,11.796813,0.0
42.152832,16.696304,11.0
14.655772,-2.4295456,0.0
-60.540466,-2.325388,0.0
21.258087,11.759882,1.0
-5.1510973,31.220276,3.0
-15.382905,27.243515,8.0
27.614689,11.378077,4.0
31.89176,-8.743812,1.0
-35.044254,-8.2244005,4.0
-24.380943,-19.249105,5.0
-16.036287,26.40733,0.0
-33.761215,-4.238429,1.0
-46.284904,-6.898017,11.0
42.2051,-19.261177,3.0
29.451675,-9.221322,1.0
-25.328815,27.388235,8.0
31.444284,2.2752924,4.0
-25.476654,0.25856835,2.0
45.948547,-26.470005,7.0
6.0761013,-11.57609,0.0
-29.78304,25.212963,8.0
-0.06876384,23.143713,8.0
36.095276,3.2630756,3.0
-3.6114657,14.97588,10.0
5.2979655,-3.8135653,8.0
-52.58321,-7.4208198,0.0
26.697153,-14.256341,1.0
40.45313,-6.427656,6.0
15.113247,4.016147,10.0
35.973583,-28.818111,0.0
35.811768,-20.097525,7.0
51.41009,-17.809544,11.0
16.380932,33.856773,4.0
-37.416756,-13.578561,4.0
-26.157276,15.540255,10.0
-1.6141162,-32.184605,1.0
39.758236,19.430391,7.0
-6.560256,-13.3059435,2.0
28.53945,12.502663,10.0
-49.492104,5.673226,0.0
45.393593,14.774562,11.0
-19.15823,-3.4754841,2.0
-21.8682,-4.4599476,10.0
-3.86085,-24.492474,10.0
-22.89237,-1.0852194,1.0
-33.16804,-20.415688,4.0
8.546588,-22.310472,9.0
41.84256,-20.652143,3.0
6.7119966,35.559456,4.0
23.49032,-19.839859,0.0
-24.456465,-20.627567,9.0
6.8684945,-9.732341,1.0
41.891632,1.6447585,1.0
50.645565,4.208708,6.0
-1.3848187,-32.925102,1.0
14.750885,-10.872342,10.0
44.422188,-21.110052,7.0
32.93873,3.4956367,4.0
2.2527187,-16.110968,2.0
-24.838701,-16.116522,4.0
-9.686843,14.0460615,2.0
-10.0976095,4.719795,10.0
2.9376378,-33.53581,1.0
57.460514,-10.473952,11.0
-31.183386,37.266083,8.0
-59.737682,-1.6068314,0.0
36.998375,-8.545988,7.0
-41.751038,-9.907017,0.0
2.5741765,8.134742,7.0
54.08573,-1.0335685,11.0
15.349102,-18.810959,0.0
-59.044083,3.0745335,0.0
-12.3004465,12.322807,10.0
-42.981625,15.058013,6.0
-17.577496,-1.4939274,2.0
42.861706,-11.992654,1.0
-31.37391,-12.476304,4.0
45.454292,1.8932296,6.0
-1.446407,0.72395384,7.0
-0.24752599,-2.9245634,0.0
-53.748547,-3.7110994,0.0
32.90599,5.100496,4.0
-23.494682,8.089555,5.0
-3.96803,-18.28132,0.0
18.781242,-2.2776022,1.0
9.458086,34.692463,2.0
32.60052,6.3388753,4.0
-26.603191,5.45699,5.0
26.949602,7.1616173,0.0
28.560917,-19.441484,0.0
14.061724,13.736183,1.0
48.80402,5.0460596,11.0
48.88579,5.8704405,11.0
-51.272297,0.42079863,0.0
-11.656695,-31.372122,9.0
-14.853134,-18.925749,6.0
38.685917,-10.792932,3.0
27.987915,-3.1959875,1.0
-22.235199,1.6132524,2.0
40.043186,-16.582567,3.0
-50.86761,2.6186464,0.0
31.60873,-21.905487,1.0
-23.211731,33.91273,8.0
8.158269,-20.71284,10.0
-4.7386436,-14.2445545,0.0
-14.335465,13.672984,10.0
-24.977121,-24.07049,9.0
8.35933,-28.736753,3.0
14.030121,0.42073628,3.0
19.815552,11.677139,6.0
-30.637688,-1.7943413,2.0
26.027254,-8.369879,1.0
23.002447,24.618425,3.0
-35.198338,-1.4295673,2.0
21.748692,-28.31663,7.0
25.686113,5.765582,6.0
43.691254,-27.615911,11.0
32.707993,-22.277983,7.0
-32.023457,-5.587149,9.0
-28.50765,-3.4179125,5.0
-38.74193,2.2968,9.0
-56.713394,2.4863808,6.0
0.18554007,-27.871338,0.0
-10.325093,8.606782,0.0
42.709797,-0.7779304,1.0
-25.821,7.5579867,5.0
52.24405,0.03167957,11.0
27.33158,-3.134323,1.0
53.81107,0.036947913,11.0
-36.728592,33.198704,8.0
-59.22369,-5.1345043,0.0
40.98565,-27.88139,11.0
-5.0511875,18.18139,10.0
10.979178,-26.229658,0.0
53.68333,-5.2514343,11.0
8.892884,35.472134,2.0
-59.4008,8.298195,0.0
-60.827675,3.5834095,0.0
42.797073,-8.698173,4.0
19.727007,28.50041,5.0
26.242298,27.701866,3.0
27.556421,-12.946251,0.0
33.245445,9.717641,4.0
29.731424,-29.26436,1.0
-11.7329855,11.061318,10.0
9.205432,-10.09954,1.0
-24.250916,10.312025,5.0
42.30181,-14.858076,3.0
30.346584,10.904756,6.0
51.38651,-2.7622178,11.0
46.39604,-5.0426064,5.0
21.100739,-15.083399,0.0
36.777336,-6.2153993,3.0
-29.830145,28.183275,8.0
31.203781,-22.50815,1.0
42.27227,7.0365353,3.0
1.1942444,14.296358,10.0
9.45675,1.6954473,3.0
30.029108,-15.017974,0.0
-5.588145,-16.849817,0.0
-29.883816,31.768976,8.0
-17.855427,12.824721,10.0
-20.279993,-30.524305,9.0
5.9433436,19.177315,10.0
24.835014,-35.52065,3.0
-9.434563,15.367418,2.0
-29.684307,29.682579,8.0
40.57918,-12.10317,0.0
-9.850472,15.249134,2.0
-16.252483,12.17708,10.0
-28.633127,5.003346,9.0
50.021954,-8.938417,11.0
-32.56391,23.384787,8.0
51.40327,-0.23264255,11.0
20.191229,19.738045,3.0
11.956625,13.988074,6.0
42.998116,-4.3876,11.0
9.733671,28.52167,8.0
-31.661682,11.016353,4.0
-7.532733,17.727018,1.0
-39.97201,0.8561379,9.0
25.008698,-19.408348,3.0
12.866273,9.040767,10.0
-22.727428,6.4911404,5.0
-20.152708,24.04302,8.0
35.911076,-35.228172,7.0
-27.96344,7.9215536,6.0
-16.794653,-4.327204,2.0
-21.409472,-26.863934,9.0
-16.364557,5.482209,9.0
22.517616,-21.948788,7.0
-39.73048,19.933853,1.0
-6.6900225,21.67625,10.0
-7.5422096,0.0137825515,0.0
10.0642395,-13.385201,1.0
15.405736,-9.453601,6.0
-4.334951,-24.804327,0.0
-11.492189,7.8781343,10.0
18.527384,-25.401716,7.0
13.777568,-1.6212898,6.0
-30.271828,26.41588,8.0
-29.524956,38.65543,8.0
9.274832,-0.94777787,11.0
41.41532,10.491209,7.0
42.147724,-24.218655,10.0
-20.272163,-26.345135,9.0
-12.964287,-23.996494,2.0
-52.248634,-3.865002,0.0
-58.080517,1.1555052,0.0
-6.882166,-3.9661229,2.0
-0.024450563,-19.832142,0.0
23.202316,-0.9046592,10.0
-24.40171,-11.95478,9.0
47.823723,1.4291581,6.0
-9.027429,-8.514836,0.0
42.893444,-19.525242,0.0
11.965349,19.042818,7.0
12.320042,31.467077,3.0
33.103127,0.13760741,4.0
-16.839743,4.0201726,9.0
36.690174,-3.7761345,6.0
53.170197,6.888632,1.0
11.969068,4.036733,0.0
6.130808,-8.962786,1.0
-36.35058,-8.33864,4.0
6.8113384,16.806513,5.0
-48.45051,1.1100703,0.0
52.315945,0.68527097,11.0
-18.711462,10.330916,10.0
-14.784581,2.6580608,2.0
24.512089,-11.210141,11.0
33.70605,-1.3569465,4.0
-45.651577,14.923513,6.0
-27.781866,20.208418,8.0
18.448072,-28.287962,2.0
-53.112316,-6.707102,0.0
-22.26143,31.273533,8.0
27.229418,-3.1740928,7.0
21.721096,0.9821623,3.0
-46.34601,-3.3501358,11.0
53.908115,1.9625477,11.0
-15.149896,12.754304,8.0
48.753094,-9.484058,1.0
41.916252,10.358415,1.0
39.272934,27.142056,11.0
-13.135165,17.217644,2.0
25.230076,31.656237,0.0
-6.6309476,3.5970058,5.0
14.471698,15.853331,7.0
-16.025244,14.666002,4.0
-57.650444,-0.32449603,0.0
-42.755695,-4.1470737,9.0
-10.349574,29.691006,10.0
-26.315975,16.103209,10.0
50.635887,11.133156,11.0
43.93761,-12.9220915,1.0
-19.817333,-8.30303,2.0
-40.23355,2.5320327,9.0
-22.795277,-17.418154,9.0
-25.944681,12.564332,4.0
19.690191,31.441244,5.0
26.836958,24.438066,3.0
31.357836,-35.230183,0.0
33.267246,-18.757507,4.0
33.280422,-10.935478,3.0
-20.514168,-18.6035,2.0
-38.268486,3.2757666,9.0
21.575325,-6.290492,1.0
-37.4141,1.7700555,9.0
-40.207283,-12.740132,11.0
-39.378586,7.946456,9.0
-14.577358,31.789886,8.0
-38.41872,-22.794483,4.0
-41.97898,-7.4436316,9.0
-31.59978,19.288017,4.0
-29.446268,27.512058,8.0
35.577995,-19.830566,7.0
9.831075,-6.3930297,7.0
-31.556458,30.342031,8.0
-45.295124,-12.499241,11.0
37.459743,-4.2609067,5.0
44.949287,-23.483381,1.0
-23.196827,28.31517,8.0
33.07674,-27.858292,1.0
-37.62221,-23.18156,4.0
-54.61424,2.7367618,0.0
39.14554,3.9939575,0.0
15.985105,-1.8974425,0.0
-51.417946,-8.604824,0.0
-23.789242,23.024307,0.0
-60.969475,-1.3698868,0.0
31.806486,-3.215584,4.0
22.610815,-32.565792,10.0
30.3771,-0.14410402,3.0
14.722253,5.806595,10.0
13.8344145,22.947939,5.0
28.540092,17.539165,3.0
29.137024,-7.333837,7.0
25.210772,-28.456774,0.0
21.841537,-12.266489,0.0
-8.68475,-14.802655,0.0
-18.29817,30.940716,8.0
5.947378,16.447905,2.0
21.091406,32.863914,3.0
-33.934196,28.37236,8.0
-22.030079,-2.328324,1.0
-33.234463,18.064833,10.0
34.982002,2.68958,4.0
32.727116,-11.297271,4.0
-25.288054,-1.9938656,6.0
-22.243145,4.5462523,5.0
-1.4658468,-30.399036,8.0
14.241902,13.923769,0.0
-11.201296,5.821418,10.0
-40.1418,-0.7390321,9.0
17.655857,-33.873608,5.0
-11.644734,16.291866,2.0
-23.825346,11.067749,5.0
-52.376842,-0.96162087,0.0
-16.57565,11.22736,10.0
-35.771362,26.797384,8.0
-17.145765,-18.108564,5.0
11.051315,6.4965715,7.0
19.361517,-20.84692,7.0
-38.161068,22.751654,2.0
43.242878,-9.88844,3.0
-31.528267,-0.0136991795,2.0
-30.494095,13.965118,2.0
-56.69171,-7.9829855,0.0
30.811508,-26.463644,4.0
-3.699134,4.0298867,5.0
-1.8863263,17.788324,3.0
4.921063,28.615263,6.0
-51.4431,-12.261626,0.0
47.109863,-0.49951407,6.0
-46.471745,2.5922592,11.0
-9.737102,-7.706023,0.0
28.810373,-8.238856,7.0
-4.302066,-8.294217,3.0
-26.380629,-9.974386,4.0
39.229248,14.794482,4.0
36.42814,23.397367,11.0
-31.189316,32.368984,8.0
21.976814,-30.421824,10.0
23.09002,3.0193298,1.0
-59.259598,5.28962,0.0
8.573347,-8.90383,1.0
-18.236458,-3.4454281,2.0
-37.745083,30.256027,8.0
34.196198,4.330867,7.0
-10.945202,-23.583372,2.0
41.03747,-12.690962,1.0
59.098377,-0.52939034,11.0
27.497639,18.36999,7.0
-12.028285,4.455822,10.0
-3.303672,-16.501,0.0
8.201546,26.923899,8.0
-24.252949,-2.7563741,5.0
-19.542463,-24.464256,0.0
41.99543,14.356581,1.0
-43.681885,-8.125066,6.0
46.58573,-17.514452,1.0
25.294355,10.9255085,4.0
-11.910368,8.123386,10.0
34.972847,-24.002428,3.0
52.403107,-5.10406,11.0
21.742577,25.563574,3.0
26.925264,24.090631,6.0
47.09506,-13.098184,6.0
-23.597414,5.8903537,9.0
29.10273,-25.87174,0.0
-20.720064,10.195049,9.0
-31.776655,32.65814,8.0
53.215584,-10.531701,11.0
-38.306007,-7.418947,9.0
-37.447723,-6.6154747,11.0
-46.20904,-9.22154,11.0
-22.868212,1.2688957,2.0
-1.5124528,1.3304169,2.0
24.672815,26.366634,7.0
12.649283,9.632198,10.0
34.29626,-0.015770096,4.0
-55.766277,4.0484133,0.0
-12.36219,23.46271,8.0
35.18193,6.3690653,10.0
-20.455328,-7.4329977,2.0
-39.18548,-10.620016,2.0
13.440647,16.256334,6.0
-15.852127,16.299843,2.0
-19.908045,-3.9778724,4.0
29.004398,21.240326,5.0
39.438377,-3.3117273,5.0
53.337418,3.5649796,11.0
23.312788,2.6648166,6.0
27.710924,-0.7767715,4.0
51.559532,-14.782555,11.0
-37.459545,32.76398,8.0
1.3872112,-19.024567,10.0
-27.918447,-1.1301289,2.0
-22.297934,-18.181164,9.0
16.343239,0.22840694,7.0
16.557205,-3.2725484,0.0
-23.259905,-7.5452304,5.0
27.96344,-24.609316,7.0
3.3102493,-9.643986,0.0
30.836262,23.030556,1.0
20.350636,-14.05132,0.0
-56.00561,-4.526737,0.0
-36.82618,9.200078,9.0
20.798431,5.3334117,6.0
-40.287918,-17.76897,8.0
11.142254,-26.278875,0.0
33.000156,26.633034,0.0
-31.56842,17.091425,11.0
41.102962,-25.001673,5.0
21.80092,-14.245802,7.0
-0.8507869,-9.665599,0.0
-6.788794,-13.29731,2.0
23.119085,-18.371517,10.0
27.794039,-32.213055,0.0
43.426155,19.153534,11.0
4.334922,4.9471617,6.0
0.617568,-20.813173,0.0
29.711622,-10.38858,1.0
44.172665,-6.436164,3.0
4.206952,-23.134956,10.0
-17.579004,0.91934985,2.0
-41.501614,30.334518,5.0
27.519386,-7.9999337,7.0
-28.193314,31.225794,8.0
-9.69261,1.3634865,2.0
30.177889,34.647858,3.0
-28.19964,26.537794,8.0
-21.315365,-25.351566,9.0
40.6029,1.7171805,0.0
-18.157919,-6.216252,0.0
23.996782,16.343678,1.0
7.984874,29.632492,8.0
-4.2628284,-10.733079,0.0
-55.601147,-1.3430177,6.0
29.721567,-1.6136851,0.0
-4.543376,13.788991,2.0
-17.934435,18.001703,10.0
21.126125,-27.149006,7.0
11.0417,-23.74106,3.0
35.870815,25.89957,11.0
35.71568,-12.080311,3.0
12.378477,24.33945,5.0
-37.938755,21.514801,9.0
39.228462,-18.707966,3.0
-21.700516,23.410147,0.0
23.713657,-17.766787,0.0
16.322416,33.77289,10.0
-27.469467,-25.047781,9.0
-25.970306,14.313793,4.0
49.769215,-11.081615,1.0
36.013443,7.2921886,4.0
-52.299496,-2.5539682,0.0
-62.78163,0.72637767,0.0
-0.5294235,2.260066,7.0
-19.58548,-20.600872,2.0
11.672826,-22.051773,1.0
-34.725792,14.239656,4.0
-19.345783,-4.3641796,2.0
-38.41552,-20.323385,6.0
41.70163,0.69730926,11.0
-37.825546,-6.7548237,9.0
51.8639,-24.998802,5.0
-21.736088,17.830687,10.0
38.993153,19.919304,2.0
-38.982014,15.21834,5.0
-52.225803,-5.365629,0.0
-28.816713,24.064917,8.0
40.05658,-9.663125,6.0
-16.315178,28.83253,8.0
-35.563484,9.914397,10.0
7.7029853,-10.044697,1.0
-12.632979,8.100147,2.0
0.5426564,14.956209,10.0
-19.399767,13.538436,10.0
-28.078005,-4.1288667,5.0
-16.118162,-2.2041564,10.0
-25.686668,32.056652,8.0
-35.179047,-2.3761072,2.0
18.843956,24.164667,1.0
-32.449566,10.374357,9.0
-2.5994635,6.526524,8.0
13.02588,-2.8820043,7.0
-24.129282,-26.016502,9.0
-24.981453,-26.930403,9.0
45.26885,4.691325,11.0
-7.5834107,5.1578407,10.0
28.506096,-22.631245,7.0
30.865961,21.06643,3.0
51.827694,-26.65776,7.0
-20.280966,-30.096369,9.0
-22.925325,25.400877,0.0
15.59035,22.377132,3.0
-1.8676076,-30.171486,0.0
-29.62122,38.736305,8.0
30.938507,3.0471444,4.0
-38.788147,7.0682025,9.0
45.741405,-2.0781994,6.0
58.491665,-4.1681976,11.0
-30.739233,7.1302133,5.0
7.4784846,-11.479778,1.0
23.085316,5.6069717,5.0
-24.501036,-1.6355917,2.0
28.25818,-5.2153325,0.0
-23.64498,-17.872547,9.0
3.5927472,-36.621468,3.0
-9.047952,-22.723057,0.0
50.480385,6.1974883,11.0
-24.478746,6.4728036,5.0
-31.192373,8.093803,2.0
52.031475,11.612141,11.0
18.102821,12.224685,6.0
56.516285,-0.49737495,11.0
-23.332834,8.369025,5.0
-47.935562,-10.457036,4.0
-48.25063,0.83720976,0.0
34.33885,-19.982628,1.0
37.98855,-26.641613,1.0
7.7483654,20.977856,3.0
-61.209576,-4.1377025,6.0
52.200153,-24.888561,11.0
-0.26795533,32.16086,11.0
-54.479267,-8.182466,0.0
-49.32859,-6.3406396,11.0
-26.67563,8.074276,0.0
54.200535,-7.8231173,11.0
-36.57478,31.172295,8.0
37.940784,-32.0102,11.0
-22.636988,16.795305,10.0
-37.867653,-2.5766885,1.0
-11.175227,-5.7792335,1.0
41.426,-10.400643,3.0
43.362267,-8.549446,3.0
3.2036562,-9.872362,0.0
48.12405,-9.225128,3.0
23.797466,-9.299236,1.0
-37.332577,9.564475,9.0
46.49281,-2.8913498,0.0
-11.416063,-14.385531,0.0
21.232359,-24.673862,7.0
41.279465,6.869171,10.0
-29.949326,14.634034,8.0
22.562494,16.56746,3.0
23.862675,-25.298683,6.0
-26.654242,24.79949,0.0
-49.351303,3.2197556,6.0
49.986523,-7.501763,11.0
-9.496248,-10.054599,6.0
34.05932,15.453771,3.0
-57.179657,-4.77441,0.0
-19.706121,12.151135,9.0
-36.236732,22.904055,8.0
11.357206,2.0244913,1.0
28.841827,18.669506,3.0
30.735611,4.9500756,4.0
49.46376,-1.9689215,10.0
41.134903,14.849926,1.0
-20.656837,-15.765674,9.0
8.069774,-7.54411,2.0
-47.084503,-1.8635067,0.0
-30.346518,25.366112,8.0
-27.683119,0.9378225,2.0
2.6179166,15.81736,7.0
24.106398,-20.346682,10.0
-13.204601,-24.099535,2.0
-53.163174,-7.1953454,0.0
-1.3236104,5.3278475,6.0
-5.890262,2.0342517,0.0
-9.814029,-4.6886644,0.0
8.159972,7.833495,9.0
6.6213703,5.1152344,0.0
-15.007144,-18.198563,5.0
43.040577,7.837714,3.0
-59.9762,1.5588064,0.0
-0.37942702,-9.75434,3.0
16.455217,-3.3837378,4.0
-27.852577,3.0923984,2.0
-24.430548,33.85543,8.0
-32.08388,5.0527763,2.0
-19.876635,24.687145,10.0
51.62055,-1.3608716,11.0
-34.806675,32.05301,8.0
-21.035622,-29.09909,9.0
36.40364,-21.196188,0.0
-48.549007,5.9956756,6.0
10.857919,3.5411582,6.0
45.53738,-13.582427,3.0
27.700998,28.539547,1.0
-50.17173,-0.42830056,11.0
-31.58568,-0.11615532,2.0
29.592485,3.7803133,6.0
35.9155,2.3523815,4.0
34.84503,8.35159,4.0
47.056828,-12.459373,4.0
27.578957,19.57505,3.0
-30.115162,-3.2085984,5.0
23.320574,-25.597612,0.0
38.311497,10.9460125,4.0
18.788477,28.471687,2.0
8.655969,-30.637018,3.0
44.399323,0.9618036,6.0
-32.658924,31.417238,8.0
18.033857,-0.12474242,0.0
0.93811655,-32.659428,9.0
-43.716908,-15.374609,8.0
-40.704308,23.51942,9.0
-30.411673,27.529232,8.0
44.256588,12.360827,1.0
38.451683,18.840935,3.0
-36.751324,12.7150955,9.0
-36.2775,5.458239,1.0
47.90233,-22.153954,11.0
-21.053356,-21.355217,9.0
27.062563,-10.9699955,7.0
20.64524,-5.656054,1.0
-30.033958,-5.662997,2.0
20.307308,-6.9839897,7.0
-21.360224,-17.492088,9.0
3.862628,-13.65053,1.0
-0.867601,-29.391874,0.0
27.202703,6.8558297,1.0
-33.962086,26.178913,8.0
-22.594124,9.817032,5.0
-33.869015,-15.942634,9.0
-14.316395,17.760504,8.0
-32.18459,-15.709312,4.0
-10.548886,-10.253355,0.0
9.319258,-5.71506,7.0
9.608196,24.097023,3.0
-32.748055,27.351337,8.0
28.681126,-22.714182,4.0
32.831104,-20.505316,1.0
41.08411,-8.563506,3.0
44.358166,17.676783,11.0
38.581783,27.008007,11.0
33.906322,-4.1965775,4.0
-28.65243,8.825725,5.0
-54.935314,-9.542952,0.0
37.09761,5.511004,3.0
49.43664,2.6615782,0.0
-9.834341,-26.167068,0.0
1.4083161,3.188143,5.0
-29.739576,-6.583901,9.0
14.694577,-14.637267,0.0
-11.702869,-31.383764,0.0
-31.134878,-2.398138,2.0
-36.77751,-17.316607,4.0
-37.07213,-20.544104,4.0
42.08086,-32.313324,11.0
-38.52603,-13.50975,4.0
-13.82679,-13.464801,10.0
-25.634872,27.954231,8.0
17.094408,-12.265215,7.0
-15.314803,-9.112819,4.0
-33.844746,1.8786527,2.0
37.20251,-4.1216755,3.0
16.441797,-22.383852,0.0
15.822559,-18.7709,1.0
-52.355305,-0.6956122,0.0
-25.781366,-22.151556,9.0
-51.99013,6.6178513,6.0
-45.248657,-17.227177,11.0
-25.426027,5.9890423,5.0
-25.839567,5.7249026,5.0
-3.9521189,15.388201,10.0
0.05971558,9.791384,6.0
-12.080894,-18.980139,7.0
48.616226,-18.109812,11.0
31.410341,24.040773,4.0
18.558432,11.78854,5.0
-6.8892927,-16.882523,0.0
2.4187748,-5.1849475,7.0
51.555435,-16.92667,11.0
-2.289498,-4.4906335,6.0
-30.131565,-11.655201,4.0
23.153978,-31.588879,10.0
2.1023383,18.998016,7.0
-31.822763,33.98023,8.0
-44.994408,-10.056716,11.0
29.506605,2.3216302,7.0
2.690667,0.17222664,10.0
-52.445564,3.7982798,0.0
-40.996017,9.093126,0.0
-47.849586,-1.3961124,0.0
-55.150124,-5.604176,0.0
22.547995,20.069836,7.0
13.512936,15.361486,1.0
-6.863687,10.284944,3.0
47.77121,-13.755424,11.0
-13.370207,8.757854,10.0
-27.221344,-11.296341,10.0
9.25619,4.757786,3.0
-9.626487,-1.3629501,0.0
42.353313,-18.618286,6.0
55.84636,-6.8246737,11.0
-27.94716,21.149925,2.0
6.1112347,25.594257,3.0
13.974973,-13.643287,0.0
32.387726,-0.7536062,4.0
50.174572,-24.682768,7.0
-33.31663,36.98142,0.0
-44.458008,-14.668105,11.0
44.600918,-16.001747,6.0
24.889542,27.852562,3.0
-35.044125,32.843117,8.0
3.1807506,-6.047333,1.0
37.88275,15.81711,4.0
52.75809,-4.2008333,11.0
-28.062513,28.238483,8.0
46.724377,-10.460456,11.0
-41.98236,4.637777,9.0
-13.740825,29.290384,0.0
-35.96462,-20.190475,4.0
-6.7295513,23.536839,8.0
-42.2631,-17.100983,4.0
-4.288529,4.023055,7.0
17.89567,26.08333,3.0
-9.080939,-7.039072,0.0
-26.624264,29.9686,8.0
-19.89582,-2.2667928,2.0
-42.09482,4.5472894,9.0
-34.16599,-18.188526,4.0
-26.753735,10.16673,9.0
39.942585,-4.659622,3.0
31.533825,-19.966238,7.0
-28.10438,23.630539,8.0
-8.181898,1.4328787,1.0
24.996,19.939363,0.0
-23.108112,39.584892,8.0
-32.9222,4.422394,2.0
43.990597,2.0108852,3.0
18.489933,19.772776,7.0
-23.527115,-18.153877,9.0
13.85598,21.47438,5.0
25.50233,13.844377,1.0
-20.471048,18.065504,9.0
-36.638985,1.2641766,9.0
37.047615,-30.604132,1.0
30.478683,2.7832637,6.0
-52.704853,-9.824698,0.0
10.249069,-1.4808239,5.0
-11.888708,-0.4604462,0.0
-25.317535,-21.171005,9.0
31.759338,-3.5551755,4.0
20.31808,2.2307928,11.0
-23.140547,39.228077,8.0
30.17602,7.4131947,0.0
-31.67943,2.734151,2.0
51.77711,-14.999271,11.0
22.708088,-8.51866,0.0
-41.235996,6.0095153,9.0
43.05737,12.728578,1.0
-16.980947,22.606178,0.0
48.72416,6.9922137,11.0
-28.529408,28.009918,8.0
-1.8043334,21.488096,7.0
23.49803,18.20464,1.0
-6.0299373,-4.439797,2.0
-13.166561,18.989681,7.0
45.166355,-23.363083,1.0
-5.1760225,-11.316784,9.0
31.25495,12.421446,6.0
-32.2979,-17.292286,4.0
19.159866,17.493303,1.0
45.794014,-17.570164,1.0
-22.432188,-2.9796634,2.0
12.246381,14.654215,6.0
42.235806,-28.821106,11.0
10.657158,16.473675,7.0
-34.101276,-0.35127681,6.0
26.3799,2.9429698,0.0
-41.72927,14.777833,2.0
12.459967,-4.283558,6.0
39.735558,-26.3326,0.0
38.258312,13.816678,1.0
-36.239456,29.867367,8.0
-31.283764,2.9829345,2.0
1.1582779,-4.6962857,11.0
-41.294567,8.451608,9.0
36.92575,14.240336,7.0
30.302038,-24.231071,0.0
2.1533935,14.478714,10.0
54.304443,2.2972624,11.0
11.673011,-33.228775,0.0
31.94074,2.000838,4.0
-37.235306,-22.25791,4.0
4.8971143,8.17859,5.0
38.347466,-13.645512,1.0
35.32335,-9.631707,6.0
-18.56396,-21.837214,2.0
33.82664,23.864058,6.0
-2.213385,-21.079647,0.0
-61.61572,4.6150913,0.0
-8.931621,-14.696783,0.0
5.1610274,1.2835015,2.0
2.2836735,-16.238111,0.0
40.272602,-7.962181,3.0
-23.123999,23.885685,0.0
18.427391,-30.700573,6.0
-50.31694,-11.17244,6.0
-43.329456,0.15425095,0.0
-7.8762717,-25.497555,0.0
6.5639052,-6.0396423,3.0
24.694122,-11.761626,1.0
-55.34044,-0.89218605,6.0
-0.18430851,-25.261068,0.0
39.92029,-0.6654934,6.0
-17.308607,-7.57223,2.0
0.33121228,31.276482,6.0
52.189487,-10.86524,11.0
18.79293,4.4574738,6.0
-26.375406,-23.291105,9.0
26.307814,8.151244,1.0
33.21465,6.0232816,4.0
-5.8676915,3.8709404,2.0
31.218624,-25.869,0.0
40.20062,-9.705749,6.0
-2.693245,-21.2727,0.0
-33.152107,19.016413,10.0
-35.063503,-14.332108,4.0
-36.06012,2.8735778,1.0
32.174107,7.426986,4.0
34.109943,-7.546092,7.0
29.386454,-17.536293,0.0
0.16153896,-18.341127,0.0
43.84904,-15.227735,6.0
23.239138,6.813695,6.0
52.62608,-6.2036333,11.0
-38.55614,26.951723,0.0
-14.72297,-20.258804,1.0
-38.569176,-5.7962933,9.0
9.492777,1.8700482,3.0
-19.58639,3.5289497,9.0
-4.4678373,19.549423,10.0
-56.3351,-1.0005015,0.0
39.25755,-18.770773,3.0
-15.728316,-4.7670054,2.0
28.643896,-0.021913707,4.0
-37.281013,-16.434694,4.0
-29.045435,16.78765,10.0
12.255377,11.923518,5.0
21.201855,-10.8895035,3.0
-31.376186,19.710749,10.0
-50.392025,-5.283203,0.0
7.499233,-30.401894,2.0
40.203075,-35.68973,6.0
36.49621,-35.032463,1.0
2.28152,-27.280924,0.0
-30.42711,10.352985,4.0
21.78849,-29.976126,10.0
42.478,-7.2396793,5.0
55.342556,-20.617388,11.0
-4.943878,-25.553476,2.0
28.982513,5.7699885,6.0
-34.552483,-8.135732,4.0
52.616783,-3.558677,11.0
5.0885625,9.589142,10.0
-33.835693,-23.23517,0.0
1.055128,22.60195,8.0
-28.992134,31.925419,8.0
34.1943,-27.06283,0.0
-49.20928,6.5847216,6.0
-17.751688,-12.094515,2.0
32.261875,23.999737,6.0
33.290257,5.009073,4.0
34.911514,-7.3568115,0.0
38.15476,-8.931629,1.0
30.199896,-27.818644,1.0
-1.5129001,7.1062584,0.0
40.86444,-13.983984,6.0
-3.5105405,-5.1429,8.0
15.887791,-0.86542505,0.0
-47.919758,9.567704,6.0
-38.179684,-5.037483,9.0
-57.920906,-6.9709353,0.0
-39.648647,-2.022543,9.0
30.530771,-31.04408,0.0
35.56371,17.079483,7.0
-14.513566,6.1081395,10.0
6.6022224,-23.275171,1.0
-55.70022,-4.4433565,0.0
-17.247698,-31.004654,9.0
20.990715,-19.978224,3.0
52.934315,-3.503723,11.0
13.026567,-18.015947,7.0
21.835033,4.7244573,6.0
34.44513,-14.028872,0.0
21.910387,19.391926,7.0
-50.15722,-8.24477,0.0
-25.911968,10.380769,5.0
36.66018,7.3651495,4.0
48.10612,0.9898936,6.0
4.8087144,18.52338,2.0
-13.432502,32.005272,5.0
26.089502,-31.451965,0.0
10.615345,16.289923,7.0
22.371275,18.453304,7.0
-8.861981,23.387194,8.0
-35.11532,32.082134,8.0
29.483118,-6.1136117,7.0
-29.753057,18.126354,2.0
-38.468243,9.292904,9.0
3.3842475,-1.6546052,6.0
32.34899,-27.81904,1.0
-8.39025,2.89729,2.0
-50.41349,-0.6561149,0.0
19.86634,-11.171991,3.0
-13.451071,9.573403,8.0
42.59459,-0.29522693,3.0
27.358255,-4.784552,0.0
-36.25793,30.527142,8.0
-46.350777,9.31598,9.0
-28.437185,18.038252,10.0
-17.13009,-21.70832,3.0
-42.26653,-5.772988,9.0
8.0982895,-29.999933,2.0
0.08312773,9.860522,6.0
-9.346006,-18.680008,0.0
-27.267067,35.84411,9.0
-19.313963,-30.343021,9.0
43.96068,4.314131,11.0
-33.683754,33.062817,8.0
7.6110644,-18.943632,10.0
20.781881,7.46574,6.0
-2.933272,16.043198,5.0
-20.541496,14.713028,8.0
22.003414,18.97926,7.0
-39.043766,-15.885962,4.0
-20.743883,30.856853,8.0
-13.510912,27.953527,10.0
47.870037,11.419985,11.0
-44.470078,-13.856612,11.0
26.28363,-17.832094,0.0
-31.627657,-19.95597,2.0
-14.957774,-5.5292306,2.0
-23.153063,29.727968,8.0
20.478998,6.557048,6.0
-1.1426084,-17.529984,9.0
33.93028,-24.83648,3.0
-53.69667,2.11734,0.0
-16.358873,1.6153901,2.0
49.917496,-24.590883,7.0
25.759373,11.687935,6.0
-9.479416,-1.4685463,0.0
-31.799671,6.3193088,2.0
31.548695,-25.383385,0.0
52.28266,1.5169585,11.0
25.690105,24.047901,5.0
14.3588915,8.535615,6.0
15.645498,10.675653,1.0
18.96011,5.0850906,6.0
-27.17333,-15.85657,9.0
3.1029434,-0.20767018,5.0
-41.732098,-7.5099173,9.0
-41.791595,1.5020893,11.0
-51.5759,-7.873877,0.0
-45.334248,0.6451067,0.0
-2.199658,-14.426876,0.0
26.935434,27.855684,3.0
9.060038,13.104686,6.0
-32.798576,18.185743,10.0
-2.1838148,-23.494568,0.0
-26.77353,-18.498682,10.0
39.12015,12.739017,0.0
-24.772518,24.649393,0.0
41.356983,-2.8539507,5.0
-57.65188,5.0862937,0.0
-25.29461,-28.299866,9.0
-7.3144174,24.276611,8.0
17.651087,4.40756,5.0
-17.766273,-30.813477,9.0
-11.221519,31.133501,10.0
4.350273,-33.655033,7.0
12.395306,2.705991,6.0
-25.511957,-19.341654,9.0
15.597072,-8.694867,6.0
37.533066,-12.215376,3.0
26.515186,16.350962,6.0
37.742672,-17.217894,11.0
-52.705933,6.091022,6.0
-38.151394,-0.120043606,5.0
-37.267944,28.16796,8.0
-25.061285,2.274503,2.0
17.817509,-32.829212,3.0
51.503963,-4.2748017,11.0
43.373135,13.007041,1.0
-34.83197,-0.15751998,2.0
-37.446846,15.642544,9.0
-27.36228,6.342731,6.0
53.23789,-0.51161176,11.0
-5.373172,12.102995,3.0
38.702656,-21.432154,0.0
46.952305,-1.4734026,6.0
-20.744194,-10.800577,4.0
-36.245926,-0.9748671,2.0
-16.391592,3.2966168,2.0
39.095592,-8.053703,6.0
0.4862288,4.995795,3.0
2.514853,-27.287878,0.0
-26.459373,-17.00876,9.0
24.196123,-16.58294,0.0
46.100353,-3.3952906,1.0
16.5614,11.76777,3.0
41.226315,-5.90337,11.0
29.404398,-23.80622,0.0
9.795616,-20.28494,5.0
-24.471388,-5.0321016,5.0
38.58115,-7.615145,5.0
16.239355,9.811472,7.0
-6.824176,10.335715,3.0
47.695385,2.2370694,6.0
-29.481289,22.543524,4.0
15.258658,19.598217,5.0
18.434961,-6.2624354,7.0
-17.143492,-7.643795,2.0
22.949406,23.490492,7.0
51.33178,11.338406,11.0
-63.51074,0.18788639,0.0
-27.380154,22.533466,8.0
-49.43721,-1.5347366,0.0
-33.781498,13.149058,9.0
38.003613,1.5571975,11.0
51.138664,-5.356864,11.0
30.405622,-17.180483,0.0
31.521688,-15.393251,0.0
-58.34816,-9.7675905,11.0
12.703702,5.7614765,0.0
-22.274193,-22.178926,9.0
5.4119186,-3.9405754,4.0
27.54931,-33.3797,0.0
-4.6153617,-8.217744,3.0
31.867212,-21.32866,1.0
22.455936,-20.027578,0.0
49.853565,-0.4341729,11.0
-27.699884,-9.323155,4.0
-0.5283436,32.900265,11.0
20.699533,12.898486,1.0
13.275507,28.01928,2.0
40.77383,-25.550608,1.0
2.068412,-33.934895,1.0
22.315702,26.21871,3.0
12.341016,-1.1972988,7.0
8.930129,4.3091865,3.0
-32.229076,-7.7102532,9.0
44.340813,-8.05689,4.0
-57.847214,-2.3166313,0.0
17.468527,-23.537888,7.0
-20.02317,26.4924,10.0
-38.21525,-3.007041,9.0
-32.90282,35.50847,8.0
53.528225,-12.379847,11.0
10.206129,-12.053455,1.0
-18.821281,-11.893466,10.0
-42.378895,7.666067,6.0
-20.285078,16.583838,10.0
23.715384,26.11576,3.0
-12.380723,4.3630877,10.0
-7.0125575,6.494778,8.0
10.473826,34.08753,1.0
-11.929829,-20.303099,0.0
-34.46188,-20.837278,0.0
-15.52367,-27.116102,0.0
24.274794,-18.34578,3.0
-28.095959,38.99167,9.0
-14.319936,15.884154,10.0
26.134884,-18.25608,0.0
35.535995,-35.36473,7.0
-13.385229,3.6020842,10.0
-31.340061,20.517038,8.0
17.5583,-1.2607633,0.0
-24.893808,13.825268,4.0
17.44355,-6.7776737,7.0
32.049488,-7.5976176,1.0
-2.358731,-30.08552,8.0
-1.6198592,-21.813349,0.0
32.88649,13.034983,6.0
3.4750328,-36.193287,9.0
-56.44015,5.7536654,0.0
46.819874,4.730427,6.0
27.097908,27.862719,3.0
-58.77793,6.977765,0.0
-39.125546,-16.526525,4.0
-30.697212,3.030289,2.0
28.86984,14.250429,4.0
-20.663483,17.53321,9.0
0.3530996,-16.480785,3.0
1.9515696,-12.18298,1.0
4.965672,22.528248,5.0
9.817454,13.646214,5.0
15.491615,11.010639,5.0
36.696278,-13.765836,3.0
41.802303,-9.290294,6.0
54.74524,-16.421082,11.0
-36.810505,14.106403,9.0
35.882137,17.073528,7.0
44.74377,0.08962837,5.0
-5.039805,-3.0283,3.0
-0.611708,-24.177502,0.0
-39.464436,19.643328,5.0
43.982937,9.490944,7.0
18.544725,1.6358731,0.0
-45.660797,9.943361,9.0
-18.67469,-26.29589,9.0
26.595348,12.273747,6.0
42.04434,-32.43481,11.0
-8.5873785,-2.488714,5.0
-27.831985,29.92238,8.0
4.602007,-24.55802,7.0
26.58445,-23.299421,0.0
27.153524,-8.022552,1.0
-25.879128,-3.5861,5.0
34.25649,-16.861824,0.0
56.290504,4.836076,11.0
26.869019,-25.769758,0.0
-48.271896,7.75294,6.0
27.531223,10.54228,4.0
-50.752678,-2.3318753,0.0
40.75666,-22.905136,7.0
55.288033,0.101445735,11.0
48.238007,-12.188418,6.0
-33.566917,6.2514114,1.0
36.512375,-17.152006,3.0
-37.8249,-16.04252,4.0
-36.215992,22.560701,8.0
43.587334,7.5370073,7.0
34.37468,-0.41957945,4.0
19.719252,31.563894,5.0
6.4843397,35.224716,4.0
-5.4090366,-5.014711,2.0
-22.424631,-1.3610263,5.0
-59.31648,-0.75346524,0.0
-33.60606,34.63867,8.0
-0.8095785,-0.3548019,5.0
-38.41428,14.362667,5.0
-15.8260355,-8.199088,2.0
-13.56178,16.509958,2.0
13.380981,8.641305,3.0
-20.978334,-22.717506,9.0
35.693825,-22.4684,3.0
-59.195496,-6.237365,11.0
24.251211,22.45349,1.0
22.08014,-25.735199,7.0
46.18945,2.7773023,11.0
54.101486,-10.218002,11.0
-24.111717,-4.745088,5.0
-34.475445,6.144001,1.0
9.508892,15.003891,5.0
16.040438,-18.264547,6.0
57.253273,2.527219,11.0
-30.960577,25.351826,8.0
10.139988,-8.90233,0.0
-21.45019,-20.922686,9.0
-32.56554,16.962566,10.0
21.744486,-0.5768524,0.0
32.67995,-16.830431,0.0
-12.09061,11.816893,10.0
24.885729,-7.021502,0.0
9.179733,20.17625,2.0
40.80108,-30.451006,11.0
-5.1003027,-5.239368,2.0
-5.779963,0.60267556,10.0
13.138282,34.441326,0.0
30.336094,-12.736452,1.0
1.6047448,-15.689262,0.0
-31.422571,28.88897,8.0
26.444103,2.508654,4.0
4.2552834,-16.170753,8.0
36.389183,18.350794,1.0
-32.002052,-4.8984375,9.0
-19.242157,-5.687181,2.0
13.815119,-11.097385,3.0
21.54454,34.138676,3.0
19.698938,11.048834,6.0
1.0996937,-14.795936,0.0
43.016476,14.365992,4.0
-4.939447,31.441988,3.0
-24.89943,9.742961,5.0
6.982622,-24.92154,3.0
27.580847,35.171654,7.0
31.79278,6.5305157,4.0
-32.54446,-2.528287,2.0
16.854622,-32.485962,7.0
-51.844486,-12.412563,0.0
35.92019,10.394638,4.0
20.24252,-7.8226056,7.0
15.429271,4.7022667,0.0
-11.150444,22.33557,8.0
46.0379,-18.244747,1.0
55.410088,-4.77165,11.0
3.699051,4.3204446,10.0
-0.13481353,-17.446688,0.0
35.556213,8.788578,4.0
37.322327,-19.946766,11.0
-10.948524,-14.7079315,0.0
-3.405324,19.823904,10.0
43.340733,12.148743,1.0
-39.033417,-5.84498,9.0
57.078697,-4.437222,11.0
26.504496,22.462301,3.0
-47.54198,-14.330753,11.0
26.486181,-28.553873,7.0
17.653471,-32.377964,5.0
-22.419886,-14.906764,2.0
2.3707623,-1.1474484,3.0
-17.126099,-23.252846,6.0
54.564987,-2.4415207,11.0
-17.8627,-2.6168554,2.0
-56.015102,-10.086677,0.0
12.065531,17.655771,5.0
18.515875,-15.780474,7.0
49.997307,-19.619087,1.0
42.71199,-20.915966,1.0
54.828438,-10.38893,11.0
9.473932,-20.683996,3.0
15.81837,7.2723823,6.0
-40.8432,6.219198,9.0
40.662815,-14.316766,0.0
28.700418,-28.966063,3.0
-38.0204,-11.867049,4.0
52.394657,-13.31237,11.0
15.5757,18.583868,0.0
32.055824,10.645989,3.0
53.512753,-16.883905,11.0
9.977651,-11.543989,1.0
-46.865036,-8.486639,11.0
4.7066207,-20.78648,3.0
10.336398,3.129056,3.0
-32.283676,16.154802,4.0
44.210815,-29.149227,11.0
-5.449919,-16.05595,10.0
-25.918463,4.1764855,5.0
-14.768901,16.820171,4.0
15.560209,25.170889,5.0
44.396667,-2.311615,5.0
55.968323,0.918138,11.0
-34.729084,4.4721537,1.0
-37.694157,10.004563,9.0
8.613158,-1.810174,7.0
-32.550396,35.703472,8.0
30.481726,-30.271004,0.0
31.11722,-27.798517,0.0
41.569256,-22.349995,1.0
43.61168,-26.495483,1.0
13.677623,-6.121563,6.0
12.039971,26.490273,2.0
-33.45168,15.48751,10.0
-29.08866,34.767258,8.0
-26.066303,-9.749506,9.0
-4.755456,-17.6173,0.0
-36.336308,-5.8566,9.0
-10.146226,-27.171942,4.0
-23.103907,21.434814,4.0
-17.691843,6.9972205,3.0
38.774746,3.9974396,5.0
19.069134,-2.5046852,1.0
51.260056,-9.233882,11.0
35.92157,-23.833132,1.0
17.065367,-12.146242,3.0
-35.562794,-9.186662,2.0
-28.698944,5.4540915,5.0
-13.32158,19.261219,8.0
37.394634,-30.7186,1.0
-27.551601,24.311295,8.0
-25.94237,-19.313911,9.0
29.663494,3.9192076,6.0
-0.7893594,22.644453,8.0
-30.658848,33.997707,8.0
14.371521,-3.3006701,7.0
-47.537495,4.9894595,5.0
46.717003,-15.966347,11.0
-24.445028,-21.198738,9.0
23.26226,-2.8815837,6.0
-26.775076,-11.63057,4.0
-17.940409,17.262182,10.0
-25.446478,-2.5576005,5.0
-60.44888,6.7064986,0.0
-53.0459,-16.253933,9.0
-38.784306,-15.397733,4.0
15.864508,-16.511389,0.0
10.625911,7.0434504,7.0
36.44208,16.375431,4.0
7.111649,15.1115885,7.0
-25.044676,-27.932573,9.0
-24.639679,-15.653046,11.0
-22.614225,27.935669,8.0
-34.946785,23.10592,8.0
8.7232065,20.508844,2.0
30.537128,-12.647488,7.0
13.383021,12.91849,0.0
21.52765,-11.101228,3.0
-8.201286,-7.834664,4.0
1.9312341,14.884465,10.0
-49.430023,-5.9068336,11.0
-33.77557,3.4322176,2.0
27.24642,-31.189331,7.0
-41.417942,10.950621,9.0
-46.26491,-2.1923678,9.0
29.122139,-18.688417,0.0
-12.15879,-4.700436,9.0
-47.55293,-13.559115,11.0
-45.965744,-14.26287,11.0
29.498426,-9.631501,1.0
20.094122,-0.33229053,6.0
9.516962,33.2892,8.0
24.914928,-13.845149,6.0
-48.53873,-7.2662563,11.0
42.72677,1.8629292,6.0
-29.960676,-6.836009,9.0
-37.16104,32.16319,8.0
-8.564417,-23.54218,0.0
-37.998928,-10.206095,4.0
-13.723713,8.064576,9.0
-8.425765,20.53809,1.0
-35.666214,27.289736,8.0
45.369736,14.057151,1.0
27.671072,0.7635893,0.0
-8.094084,2.2866383,2.0
36.09886,-20.674377,1.0
50.17534,-16.469849,11.0
35.266426,-26.234186,1.0
-15.240496,-4.464359,2.0
6.610274,-11.360108,0.0
8.134165,-9.470949,1.0
7.3739743,-12.438928,0.0
-9.506047,-27.085127,0.0
-15.097105,0.7051182,0.0
35.39071,-25.800844,1.0
38.574856,-13.662067,1.0
28.062368,-15.164502,7.0
-1.9088126,17.721968,7.0
21.024359,-15.520023,0.0
35.459305,-15.336509,3.0
15.072802,16.08515,10.0
15.812516,19.87939,3.0
3.8052459,-27.4823,0.0
15.702258,0.56203556,7.0
22.6565,15.306962,3.0
16.367336,-6.431081,7.0
19.358885,20.971903,5.0
46.22087,-4.325676,1.0
23.549934,-16.247192,10.0
-31.082418,15.8077,8.0
33.77162,2.1502666,4.0
-27.89993,-24.907454,9.0
-29.160566,-10.071634,2.0
24.534134,-5.8359966,0.0
-5.922635,16.915337,10.0
42.54568,-15.663633,3.0
-42.95803,-11.929532,9.0
7.2212934,-12.328906,1.0
8.219088,17.425924,5.0
37.943584,26.860735,11.0
20.021715,15.142608,1.0


==> ISMIR-manuscript (3)/data/INet_R_850649.csv <==
x,y,c
6.710577,-36.54506,3.0
-11.7971945,-1.0013721,7.0
38.94612,11.208139,5.0
-29.995941,-14.733813,6.0
17.072138,20.919556,10.0
28.623596,-6.9387155,8.0
-28.010359,-6.8226423,3.0
-24.882723,27.949474,7.0
-39.855606,-15.716887,6.0
-20.938272,-31.452017,0.0
-14.677556,31.895506,0.0
26.643152,5.4446993,10.0
7.2696433,-22.48357,0.0
-15.57666,-9.498815,3.0
-38.00321,-5.4838567,6.0
-41.849426,-1.3438116,7.0
30.582928,-14.146504,9.0
-22.228537,26.336254,7.0
4.558022,24.88323,10.0
-36.572174,-21.156958,2.0
-47.520786,-13.642449,0.0
-6.190697,-0.012473035,3.0
4.4621544,7.158115,3.0
61.308163,8.339905,0.0
23.598125,-10.66345,8.0
25.070229,-2.653567,8.0
-2.912302,22.406189,11.0
15.007045,1.4658719,0.0
38.95761,3.6640224,2.0
-31.389948,15.87474,7.0
35.946907,-1.9841485,10.0
53.325974,2.7139473,0.0
21.76992,-16.415453,1.0
36.551476,15.704806,5.0
52.653427,14.86661,11.0
-4.309279,-9.429841,5.0
43.05469,5.329592,4.0
-35.528423,-13.480268,6.0
9.363637,-10.3569355,8.0
-6.750217,-19.957556,0.0
-11.110906,-18.40305,7.0
17.465961,-23.930632,4.0
-49.909054,0.33248708,11.0
-55.942837,4.510551,0.0
-24.887794,0.007255873,6.0
-21.687235,9.639984,1.0
40.789814,18.834394,6.0
-53.282272,-3.2944763,3.0
-8.887199,4.5860987,0.0
34.402565,-13.371037,9.0
49.564438,12.822816,11.0
9.08868,9.920367,3.0
-29.52422,6.3575354,0.0
-22.63649,37.890762,7.0
45.257996,10.298664,6.0
-6.117097,12.268638,0.0
-13.218063,34.277332,10.0
-17.530483,17.151718,1.0
44.36657,2.217404,2.0
51.049137,-10.556061,9.0
44.230114,-15.720795,9.0
3.2114534,-20.705807,2.0
-51.51527,-8.462754,3.0
8.610437,-12.936778,8.0
-3.7402394,22.08513,11.0
-19.293333,10.871827,5.0
20.731943,-4.5505953,8.0
-11.659175,15.228289,1.0
-18.878048,-13.004468,0.0
-56.31466,9.011922,11.0
-9.635164,-23.200806,0.0
-5.2864375,37.72099,9.0
27.6808,-23.452837,4.0
31.769497,8.473975,5.0
31.815481,-28.50408,4.0
-49.445496,-8.031656,7.0
-7.6598253,36.981583,9.0
-23.138254,40.991745,3.0
-19.24695,19.048573,1.0
38.06747,-1.4938669,4.0
-30.711378,9.6744995,5.0
47.630184,-10.114903,9.0
23.474562,-2.6086488,8.0
45.563557,14.828704,6.0
-2.8938825,8.348479,1.0
19.377747,-10.224607,8.0
-4.5785785,-20.030594,2.0
-20.833828,32.971584,7.0
-14.563006,34.55345,10.0
-55.924164,4.5966988,1.0
20.286177,-29.67976,4.0
20.290462,-11.919676,8.0
-19.868433,18.957916,5.0
-18.465736,-2.0005755,3.0
40.85561,4.465262,4.0
57.795284,-6.0948486,8.0
44.403778,17.764729,6.0
65.19629,11.583641,0.0
-17.107605,9.466938,3.0
-27.710117,-11.675449,4.0
-1.6884422,28.923986,11.0
24.681505,8.255502,2.0
44.21887,4.2437987,4.0
38.307064,-5.7923584,8.0
-15.668297,-3.5631857,5.0
-41.37136,-6.23116,6.0
-21.028019,13.144118,1.0
-24.906403,-34.48702,4.0
-11.619159,18.079271,11.0
6.080389,3.401247,1.0
-54.94108,-0.53121465,0.0
0.34242448,8.421501,3.0
36.636677,13.675763,5.0
0.03897821,25.05421,11.0
7.5077677,-2.670087,0.0
13.865503,-18.045225,10.0
43.295254,-19.456554,9.0
-18.277836,29.45763,1.0
28.079515,-11.456,8.0
36.559715,10.005134,5.0
21.47092,-1.821904,8.0
25.510414,-8.168545,8.0
-15.559294,9.278712,0.0
11.459965,-17.908241,10.0
31.972218,9.929761,5.0
19.411524,9.546457,2.0
40.340393,9.763662,9.0
24.772121,-7.2382073,8.0
-18.86912,30.903196,7.0
40.81409,13.545691,5.0
-34.400955,-6.8099117,1.0
-27.057158,35.64334,0.0
-2.5157027,0.0018462638,0.0
-16.378654,34.679592,10.0
-24.467081,28.581827,7.0
-35.780994,17.89235,11.0
28.79763,-11.905978,8.0
-3.5099392,-29.379072,0.0
20.77607,-4.77065,8.0
-41.027386,20.16747,0.0
-46.459816,-17.069393,10.0
10.420959,-12.888237,8.0
-38.30376,26.944366,7.0
-40.393543,-8.222683,1.0
-46.458107,-7.4286237,0.0
19.838982,-33.83001,2.0
46.69802,-10.848228,9.0
27.295914,-15.424925,1.0
-32.916977,4.8701167,6.0
6.866037,2.835033,0.0
-9.046394,34.996113,10.0
-37.45517,0.70298594,3.0
28.541882,9.394418,10.0
24.82772,-32.87966,6.0
56.393982,-0.57601297,0.0
41.974552,2.134835,4.0
-24.69702,-9.726463,6.0
-38.188374,5.5364904,7.0
-23.78347,-16.090214,4.0
-8.231458,36.639633,10.0
41.045685,1.5700676,4.0
-24.217743,-5.4022303,11.0
-25.473436,0.2974602,0.0
15.513823,-20.392412,8.0
-10.749464,-17.59933,2.0
-31.918571,-13.495561,6.0
24.455103,-9.03797,8.0
39.95466,24.57987,8.0
5.7055564,-10.555119,0.0
12.470102,-30.891132,4.0
-8.788052,12.721538,4.0
-19.228146,7.8215055,1.0
-25.536377,22.351156,7.0
-45.181263,3.7161903,3.0
11.528672,11.6824665,5.0
-7.9382887,-24.008947,8.0
-45.92704,12.595296,6.0
23.740843,-8.042113,8.0
-29.531193,26.134085,7.0
-3.397165,26.396275,11.0
-9.791362,2.7743416,0.0
-39.76304,7.997041,10.0
-23.648874,-7.7842064,10.0
-41.7557,9.8263035,6.0
-43.78184,-9.965152,1.0
28.053907,-12.578866,8.0
46.092384,-6.9669833,9.0
54.112846,6.445787,0.0
-31.662477,-20.835743,0.0
-44.909615,-9.306717,1.0
-23.173426,0.81698096,3.0
-51.179287,2.149571,5.0
-33.355534,8.856094,6.0
0.9304713,24.848555,11.0
-39.767776,-5.8314195,4.0
20.47816,-13.279293,8.0
-16.308355,36.795475,7.0
-45.67943,-15.38618,11.0
-23.5162,31.651026,7.0
-6.6428323,23.22146,11.0
-30.007002,0.6010591,1.0
19.078773,-33.956142,1.0
-33.376602,5.537338,6.0
-17.785175,18.864271,1.0
10.502075,-34.49564,9.0
-32.41278,0.04874583,3.0
-11.901792,13.278809,3.0
-19.551699,-4.128229,1.0
-23.45178,-3.769464,11.0
1.054837,13.092849,1.0
-58.71195,1.5364113,5.0
-5.4289727,20.453411,11.0
-27.70033,6.881306,3.0
-0.82725775,0.13783756,0.0
11.57692,6.224966,0.0
51.729305,10.556191,11.0
28.051464,18.040253,0.0
-8.185678,-2.409034,6.0
-18.606522,9.549378,3.0
-15.362801,17.55622,11.0
-27.392517,32.784977,11.0
-30.139486,8.482158,3.0
-19.569122,15.729544,11.0
-5.2295876,1.6996038,1.0
19.580809,-9.982235,8.0
-8.063787,24.614397,10.0
-0.34638366,11.089158,0.0
42.27164,-21.90178,9.0
-33.43846,-20.257458,6.0
45.72488,-13.872591,9.0
4.4909883,23.610891,10.0
-19.37389,32.5642,7.0
-39.71137,-19.64932,0.0
21.38593,-26.812437,2.0
-15.399439,-31.386652,0.0
-41.484756,-10.849786,6.0
-21.523336,11.421186,1.0
-1.3685536,7.6526656,1.0
-23.075418,-30.740942,0.0
8.777396,-12.922114,8.0
66.448425,9.624851,0.0
-9.748847,-10.855025,5.0
-16.547653,-13.396686,6.0
26.94357,-22.681093,1.0
50.24807,13.441564,11.0
20.420736,-6.7720675,8.0
-10.964344,22.78235,11.0
-46.187973,22.436628,5.0
-8.774381,-11.943353,5.0
-10.19116,-25.475943,10.0
-10.64096,35.091362,10.0
-56.657814,10.111262,6.0
8.572551,5.8141594,6.0
-23.721571,6.602793,3.0
-37.860096,5.469563,7.0
-52.628918,8.073563,3.0
-49.81207,11.21043,6.0
-48.709854,16.903355,1.0
41.31521,9.044147,9.0
25.419495,18.540577,0.0
-5.173545,13.007428,6.0
44.30013,20.235,5.0
-5.1826816,31.620384,10.0
27.93525,-6.605093,8.0
-23.10349,-28.855825,0.0
37.45442,8.180425,5.0
-15.320029,-6.144914,0.0
-4.5794277,31.125519,11.0
-7.645621,-31.456392,0.0
-13.187348,11.990928,1.0
32.847614,-16.784908,9.0
-0.6594174,-2.5286884,0.0
-19.64939,31.910479,7.0
-21.519894,-4.207888,3.0
24.683666,-19.521605,8.0
25.349258,17.699345,1.0
-22.447636,-18.650936,6.0
32.131023,17.7527,3.0
-9.562425,18.536459,11.0
-8.073891,33.68473,8.0
-10.643652,-25.887474,0.0
-17.259336,-28.46698,0.0
-33.828636,6.842182,3.0
-10.2081995,18.698444,11.0
9.358816,-23.758318,10.0
36.87069,20.116123,5.0
-45.76555,-4.975749,0.0
7.324178,-26.057817,0.0
-27.03071,5.9894905,3.0
-29.466497,13.277481,3.0
42.913956,4.4569254,4.0
-3.830985,27.16832,11.0
-5.770229,-7.7444777,5.0
-53.201077,1.8632488,0.0
9.484426,-32.969646,2.0
20.41636,9.009756,10.0
32.014366,3.9767618,5.0
-2.2928944,29.112055,11.0
-26.08417,-35.01421,0.0
-24.27062,8.575758,6.0
-27.325438,12.9754,3.0
-2.0073242,20.48889,3.0
-2.353495,21.782804,11.0
7.4343696,-40.393036,2.0
-25.271572,-2.3835895,3.0
37.132393,12.502412,5.0
-46.02346,17.21588,0.0
1.3077509,8.294354,6.0
-34.14553,35.552834,0.0
27.524723,-27.553915,4.0
-10.602552,20.59207,11.0
36.511574,-19.549814,9.0
-18.769497,-26.01658,0.0
6.924294,7.804735,0.0
-17.81931,5.2064095,3.0
7.770309,-24.129992,2.0
-45.163994,-11.184954,1.0
37.256443,10.867073,2.0
26.816126,14.334481,1.0
-12.628873,-28.608696,0.0
35.7767,1.1616917,0.0
43.241177,2.7399993,2.0
40.516453,-13.977965,9.0
-8.019529,2.580309,1.0
-19.149666,10.937881,1.0
-3.6617694,20.536655,11.0
-21.810303,18.191597,11.0
63.575134,9.971495,0.0
38.34504,11.0334835,5.0
-4.372021,23.740513,11.0
-12.823194,9.361558,1.0
-35.820724,-3.6442034,11.0
18.422958,5.2069016,5.0
-52.139122,7.4258485,1.0
45.020706,-20.121399,9.0
-57.105938,1.5728854,5.0
18.205036,-9.042328,8.0
-14.596332,18.211338,1.0
14.944266,-4.9037294,10.0
36.096664,7.442806,2.0
5.3895545,-2.340012,2.0
9.104164,15.469323,1.0
-19.709162,-12.321708,0.0
-3.159971,-10.55892,3.0
-25.73786,-14.089587,4.0
15.495861,-3.855369,10.0
11.633415,-3.842339,10.0
44.537548,-19.75786,9.0
59.147842,12.227343,0.0
-39.827213,17.159748,11.0
-34.074066,-5.8315334,1.0
-42.096645,-15.652109,3.0
-16.911253,-25.58923,0.0
43.817482,7.0184965,4.0
-20.127176,16.638609,11.0
-39.04255,-11.022943,6.0
-5.4971795,0.9165772,1.0
-46.513607,-8.411383,10.0
28.897352,-29.354609,4.0
53.246273,-15.312345,9.0
-52.451984,12.481481,11.0
-17.248644,-21.575296,3.0
8.240561,-19.57571,10.0
-2.6219926,-15.7865715,5.0
25.948214,-4.5950828,8.0
64.598656,9.396256,0.0
-18.029737,32.844864,10.0
-6.523424,27.79898,11.0
52.21456,-17.71945,9.0
3.4228022,-5.9214406,0.0
-21.168653,38.275867,10.0
12.563274,3.7018728,2.0
-30.140066,-10.111579,4.0
30.243343,16.12531,10.0
-5.6148267,-1.5901453,3.0
-27.955555,4.7941976,3.0
13.969082,-14.180874,2.0
58.08369,9.686453,0.0
20.838102,-21.023378,9.0
-28.842537,6.8867803,0.0
-5.082142,-8.888196,2.0
-30.10733,31.582304,11.0
-21.406555,-35.367043,4.0
-40.49589,2.706384,11.0
38.908707,5.0071874,5.0
-2.4935694,32.388092,7.0
42.02856,-14.841347,9.0
42.96266,17.245054,6.0
-0.34454805,35.992783,5.0
4.9956307,16.365793,10.0
-27.204384,36.05636,0.0
-19.417046,26.077871,7.0
-16.105015,28.281645,7.0
-38.571804,21.24728,1.0
2.4992914,20.045746,2.0
-36.893803,3.2515132,7.0
-46.252388,3.3060133,10.0
17.422428,-6.042235,8.0
56.614838,14.950387,1.0
-44.165176,-2.3543456,3.0
50.736515,16.724922,11.0
18.399895,14.568453,9.0
63.656067,11.799781,0.0
-14.993913,-26.485086,0.0
-22.87534,25.987036,7.0
-54.44107,-0.15511848,7.0
16.041803,6.5637274,4.0
-50.39806,11.422902,0.0
45.593727,-10.228055,9.0
-27.814304,18.482416,1.0
-5.0592403,6.571545,0.0
23.766127,-16.301165,8.0
-42.432964,-0.7037643,7.0
-44.332047,13.961947,0.0
-30.165323,-3.0875456,0.0
1.7601101,16.310501,10.0
-13.976253,36.154076,10.0
35.330395,11.60848,5.0
4.2195516,10.940308,10.0
51.089447,-18.006721,9.0
-0.13278723,-15.896868,8.0
-19.822546,-14.017351,4.0
-42.431725,13.725501,0.0
-24.781988,-10.10016,4.0
30.025677,11.9357,5.0
-20.534399,5.9171486,3.0
-19.20394,7.7822127,4.0
0.476789,-9.221264,2.0
29.405382,-25.43032,1.0
18.402634,-20.105764,10.0
48.65981,10.645298,11.0
61.561676,1.0113627,0.0
26.871199,-10.079801,8.0
-12.1624365,-11.851593,2.0
38.948673,7.1179795,5.0
49.458603,-10.557446,9.0
47.73765,8.131797,6.0
-42.093204,13.143251,6.0
19.80482,0.89774245,8.0
-45.21016,10.993128,0.0
6.81575,-12.132805,0.0
-35.306736,6.038592,5.0
37.373665,6.280939,2.0
27.05272,5.790293,1.0
-10.497255,-9.587215,3.0
-39.26088,-5.2268496,6.0
-8.278089,-29.714716,8.0
-26.36097,-35.22892,2.0
12.915562,-3.1474104,10.0
-0.2993031,-26.282623,0.0
49.29306,3.2951088,0.0
46.05784,-6.474242,9.0
-10.679577,10.816036,3.0
1.4208344,-18.952717,4.0
-32.162804,4.810678,6.0
50.255764,21.347261,11.0
58.345726,-1.2580487,0.0
64.73797,10.824721,0.0
-3.6460333,24.689545,11.0
-10.968054,-1.2507187,1.0
-25.58159,-11.223576,6.0
62.753677,7.740877,0.0
-26.557589,31.70067,7.0
41.098038,19.109304,6.0
-44.373413,-7.209778,3.0
-1.696245,1.0306283,0.0
39.79866,17.504187,6.0
-2.1409035,15.675029,6.0
-11.281235,-5.91286,6.0
28.068447,17.871492,1.0
19.92994,-9.089553,8.0
-12.3716135,3.2435043,3.0
9.133491,-36.719227,8.0
-5.0822372,-25.56177,0.0
31.619995,-19.902191,9.0
-29.136286,4.8502784,3.0
-46.943516,16.813208,3.0
52.144676,15.29171,11.0
4.3899817,-17.503918,8.0
53.61776,3.2712462,0.0
2.1493068,-12.592057,2.0
-9.270708,-31.71643,0.0
-40.085304,6.603993,10.0
34.65318,14.817307,9.0
14.763695,-22.568747,2.0
46.7942,-1.745206,9.0
-13.805765,32.554607,0.0
-25.304546,31.389528,7.0
-29.300882,-14.729963,6.0
-11.853164,-17.59086,3.0
38.740643,-19.312529,9.0
45.663887,-5.200502,9.0
40.43492,6.8071327,5.0
62.077312,2.9098544,0.0
5.484599,-7.7410183,10.0
-14.017465,17.365255,3.0
41.794903,12.212959,5.0
32.25396,-25.740828,4.0
25.405865,-25.74349,2.0
-15.407841,-15.385004,6.0
-33.939346,10.09596,3.0
23.09024,-0.4897876,8.0
45.06835,4.7750454,8.0
-20.464603,25.937008,7.0
26.704647,-27.11035,4.0
-31.287706,-15.050177,4.0
15.912388,-30.257393,2.0
52.091858,-21.34953,0.0
-17.387812,15.44991,1.0
57.989944,10.75532,1.0
64.917305,7.1471586,11.0
40.5837,-12.9086075,9.0
21.2994,23.827675,10.0
39.49266,-20.728039,9.0
-42.382652,14.615598,6.0
-3.582765,-24.25412,0.0
33.612858,-16.963102,9.0
-7.406926,-28.45827,0.0
48.443493,10.786398,11.0
29.990768,-3.6580312,8.0
33.0855,-28.571592,2.0
-13.483238,5.4391594,3.0
-41.97864,-8.086357,7.0
29.644455,-32.037094,4.0
-13.207355,-2.4677556,7.0
-36.319096,-5.211622,6.0
-9.210195,6.9664254,1.0
-2.5456994,10.79889,0.0
26.464779,-19.04328,2.0
61.566906,8.3148985,0.0
11.251607,-12.522326,8.0
54.750977,10.309834,0.0
12.698424,11.713335,5.0
14.565224,21.110174,8.0
-5.244626,-26.480507,0.0
-36.39646,-3.3731132,1.0
16.55451,-3.3832371,10.0
60.59657,6.4995656,0.0
-20.960308,-2.9119463,11.0
15.313423,-29.040127,8.0
23.147753,11.4481735,2.0
20.189882,-2.7200408,8.0
-16.893784,-24.68618,0.0
0.7043322,1.1699824,4.0
6.28413,-14.50999,9.0
35.855114,5.423503,2.0
41.036957,15.996909,2.0
-27.650127,20.898468,0.0
29.864838,-2.9908931,8.0
0.77298105,1.2600816,0.0
-12.175228,35.31039,10.0
-28.050436,-7.527335,3.0
1.0933233,5.3765574,11.0
13.948154,-34.4552,2.0
-44.403378,0.68693393,11.0
62.565186,2.8603103,0.0
21.547956,-6.912578,0.0
-26.475227,21.556267,0.0
54.414135,15.862311,11.0
48.87442,12.239556,11.0
24.946033,-26.858511,2.0
24.525818,15.028194,3.0
-27.756681,11.6194515,3.0
21.63706,-33.123055,9.0
-15.0318575,-1.8839393,7.0
1.6575483,22.779554,11.0
-4.2282786,22.887772,11.0
-9.341435,6.548764,1.0
-4.4937263,-29.344326,0.0
-43.46903,-9.83664,1.0
-20.672865,2.8275352,11.0
6.072796,-0.75724447,0.0
61.031086,13.03504,0.0
-56.03619,-4.085228,1.0
1.1311749,26.93662,11.0
-32.62312,-9.846326,0.0
-0.07783845,19.850204,11.0
19.79938,-13.195352,8.0
39.366955,17.126743,5.0
52.526077,-12.104699,9.0
45.617443,-11.703852,9.0
-55.03697,-1.444144,5.0
-35.375977,-3.2362242,11.0
11.254363,6.0261827,5.0
11.267801,-16.304415,10.0
-24.678146,14.53414,3.0
46.724663,17.123661,11.0
-54.262386,-3.026248,2.0
65.272354,11.8896475,0.0
23.937551,-35.873276,9.0
4.5700536,26.93832,7.0
-22.34969,31.697935,7.0
-53.031387,-3.9558444,11.0
29.072325,-26.492104,4.0
-16.773458,-7.5202556,7.0
28.267935,15.099037,10.0
-20.373356,-25.986895,0.0
-12.1493,34.644123,10.0
11.355434,-4.112652,10.0
64.27446,1.1759166,0.0
-8.269812,5.62511,1.0
8.241713,-15.787543,9.0
-34.96694,1.3839955,6.0
5.8151965,13.849858,10.0
-23.832058,10.827634,11.0
1.2607176,-0.07688858,5.0
-28.388845,25.355854,1.0
-16.586107,-23.237577,2.0
-18.46035,-15.112313,0.0
-26.553913,-29.336151,0.0
34.564983,9.05052,2.0
48.937115,-14.02971,9.0
9.407567,0.07125758,2.0
30.882029,4.190696,5.0
23.761719,-4.935866,8.0
-21.716267,-14.337843,4.0
48.88015,17.77662,11.0
-6.9156775,0.9800601,1.0
-26.033895,8.940342,0.0
-38.72059,7.8840194,10.0
62.303596,1.4767486,0.0
44.453876,-17.961548,9.0
46.567986,10.804381,2.0
-46.14553,-16.70917,10.0
41.199757,-22.150068,9.0
-30.3633,9.281051,3.0
25.675364,3.4588299,0.0
-12.7447815,26.975836,10.0
32.16635,-1.5451337,0.0
29.465822,-6.819997,8.0
-52.91826,2.6064715,7.0
39.13313,-14.693219,9.0
-42.083782,6.8065534,6.0
22.853838,-29.364784,5.0
3.8340669,-30.498438,0.0
-21.125221,13.213776,1.0
-50.35633,19.326818,0.0
-56.08153,5.2828503,1.0
59.125698,12.83087,0.0
44.971104,17.1925,6.0
-20.35533,0.4827749,3.0
-21.905489,-1.6770526,11.0
-18.506405,37.925392,7.0
19.239973,-1.6001569,8.0
8.659575,-10.010596,10.0
36.795937,19.403154,5.0
42.644444,-1.8711902,4.0
-32.44631,-8.044397,11.0
-7.641886,13.792941,1.0
-19.585302,-6.068088,6.0
-6.639046,-16.49583,0.0
-25.75323,1.0176033,3.0
-31.698877,8.795177,5.0
-9.275696,4.731516,6.0
24.583832,-22.594679,0.0
-50.70292,2.647798,11.0
42.04841,-10.49915,9.0
-19.143353,21.998901,7.0
-14.819619,1.0616944,4.0
-0.46723166,-10.28193,0.0
-41.452896,8.148417,4.0
2.9165304,-15.520746,3.0
34.650536,-7.7582164,8.0
8.080038,-38.19961,5.0
-3.6362474,15.7375,6.0
3.9437165,16.460873,10.0
23.494045,-24.072739,2.0
8.697625,5.6321793,0.0
-33.73438,-15.298512,6.0
23.376247,-3.193234,8.0
53.706264,12.323545,11.0
30.46609,-18.882505,9.0
40.12755,18.173035,5.0
18.713793,-5.965837,8.0
8.709352,-26.671574,0.0
-15.03452,-28.549555,0.0
-20.067104,-36.82311,4.0
6.6344085,-0.5264243,0.0
51.22561,-14.960646,9.0
-3.5130267,4.3719573,0.0
-44.717525,18.025747,3.0
-14.437466,19.472355,0.0
52.411358,9.64575,11.0
26.356474,-22.740604,0.0
42.03319,-17.718657,9.0
55.377945,4.2386546,0.0
-38.222733,-11.835528,11.0
-11.114668,-13.884362,5.0
-39.267624,-10.0001955,5.0
-28.23424,-2.6005447,5.0
-45.93849,-10.133224,1.0
15.5044985,-21.864456,4.0
-30.775713,29.916985,1.0
-22.321775,30.18183,7.0
-38.610386,-9.557239,3.0
5.698962,13.9406185,11.0
-31.017086,-10.952486,4.0
1.513015,3.5385416,0.0
41.359093,-18.90773,9.0
29.15793,-18.176756,9.0
4.7964754,-27.783714,2.0
57.095016,7.9436765,0.0
-28.254902,8.295536,3.0
-25.513464,-34.339104,4.0
-0.6113409,-22.808079,0.0
-14.328114,12.790966,1.0
-9.419813,20.633543,11.0
13.336243,-30.647953,4.0
-6.0802016,0.13932511,5.0
34.48028,16.61682,0.0
-20.95734,-34.668385,4.0
-3.2967439,-4.4317064,1.0
-14.56004,2.8412871,6.0
7.21331,-10.422958,10.0
-53.28519,-1.9761211,1.0
-8.272824,20.8186,11.0
24.083471,-36.814934,9.0
-0.80576193,41.271404,5.0
49.724884,19.953268,11.0
-19.38554,5.5463805,5.0
-24.963469,-1.9539938,6.0
42.011555,1.1242123,4.0
-5.677977,11.629048,1.0
44.518353,-11.437209,9.0
5.294489,-2.7010703,2.0
26.462927,-12.363418,8.0
35.387196,11.99651,5.0
58.048096,6.5636816,0.0
-23.604403,13.858973,4.0
-29.619797,19.60274,1.0
-8.139875,18.29176,6.0
-8.236569,-28.202341,0.0
-21.549751,17.66653,7.0
-35.896904,24.07249,7.0
-28.43242,-1.1174837,2.0
63.063675,8.688415,0.0
29.604912,7.812243,9.0
9.94101,19.391125,3.0
-28.098932,-11.368499,1.0
18.735928,19.70317,10.0
44.3775,-11.735437,9.0
11.327538,-22.56421,10.0
-55.66818,3.4339986,1.0
18.41944,-12.733182,8.0
0.05918733,24.033968,11.0
56.10959,2.421622,0.0
59.462852,-0.044968568,0.0
-3.6799376,-10.772981,3.0
15.490756,-18.972715,10.0
-1.4562805,-37.520588,2.0
-4.712724,10.478689,0.0
-21.337183,30.552713,7.0
34.273537,-25.103622,4.0
63.80197,5.06105,0.0
6.5875363,-13.738944,9.0
-9.906893,-22.670824,4.0
-2.8293242,-32.005875,0.0
-45.307564,-9.704278,1.0
41.078655,3.313717,4.0
-28.597286,16.00954,0.0
-19.314327,-36.918865,9.0
32.079384,-17.985214,9.0
-35.1482,9.359166,0.0
38.362446,6.9958,2.0
-19.619251,37.4501,7.0
47.942574,12.671352,6.0
-4.686146,28.343563,11.0
25.503654,-9.600578,8.0
-29.251059,29.882088,6.0
-12.951975,10.889163,5.0
-6.746468,7.8970847,1.0
22.994576,-0.43287337,8.0
53.01798,-15.762791,9.0
0.3077514,25.783482,11.0
15.276406,-2.5841942,10.0
18.714886,9.609486,2.0
54.586838,13.647981,0.0
5.2592053,-32.0035,5.0
-41.38424,-7.085185,6.0
-31.085587,5.087049,6.0
22.200388,-26.35739,2.0
2.7486703,4.641611,6.0
-52.774582,7.6020536,3.0
-15.129025,-24.61461,2.0
-26.055107,34.529625,0.0
-8.336916,-10.804262,2.0
17.628452,-20.608904,9.0
-22.683687,20.638506,1.0
3.596617,22.275887,10.0
58.32183,5.3616586,0.0
18.398058,20.201147,10.0
14.605187,-23.854015,10.0
4.458195,1.2360541,3.0
-21.972214,-35.33515,8.0
28.5381,-20.01663,9.0
-18.828482,11.846726,3.0
20.499514,-5.789566,8.0
-14.8046055,-23.582287,0.0
-52.07816,0.9907701,0.0
-22.304176,-7.9895396,1.0
23.538055,-29.037397,5.0
-3.137125,-19.16882,3.0
5.7197227,-0.45636007,0.0
-14.90047,11.679926,3.0
-5.934688,24.551395,11.0
9.523311,-19.31834,9.0
21.46439,23.298027,10.0
48.096138,15.005386,11.0
-4.5544653,-12.756153,0.0
3.0013072,14.812909,4.0
35.719234,4.0986595,2.0
-4.6133947,16.911495,3.0
-4.4099846,26.375957,11.0
0.44241667,9.470607,10.0
16.747046,-13.820965,3.0
-9.567674,17.006872,11.0
-43.28721,-2.7423677,0.0
18.368517,-11.177971,8.0
32.267723,13.824983,5.0
-21.711432,-6.9785905,0.0
-15.567395,26.0288,7.0
-22.181587,6.6447926,3.0
-20.930801,23.243155,7.0
-37.95101,-18.365334,0.0
-5.6212826,37.708782,9.0
24.099754,-24.463486,2.0
-39.885536,1.7699592,7.0
31.048409,-23.713942,10.0
-24.405577,35.831715,0.0
15.635871,-26.01636,10.0
-35.949223,3.6160595,7.0
-8.712356,-4.6456394,6.0
62.034603,2.8758092,0.0
-28.25925,-7.930956,3.0
1.0404571,14.661544,10.0
-33.52022,-4.1429505,1.0
-39.696224,-4.4451976,6.0
31.357767,-15.9517765,10.0
-22.211992,7.68431,3.0
32.820324,-2.5616517,4.0
54.191124,3.7780404,0.0
-12.612527,-23.40049,8.0
-22.26889,-12.585609,4.0
-18.807312,-9.7621,4.0
48.578396,-17.933117,9.0
20.974878,-11.672685,8.0
-34.747192,24.759043,7.0
38.130096,-12.700735,9.0
-5.2218738,-11.40686,1.0
42.196285,19.810507,6.0
-2.4304507,23.044304,11.0
-3.5566,26.543703,11.0
46.126564,-9.347392,9.0
58.513153,6.4918866,0.0
-10.623534,-9.384154,5.0
16.47252,3.714019,2.0
-25.74818,10.512018,3.0
-3.1509922,32.222023,7.0
47.752712,-15.658528,9.0
-27.933798,17.380554,1.0
-24.172695,3.6616752,4.0
18.545874,-11.384162,8.0
-47.20302,9.271863,0.0
-28.408615,-10.178072,0.0
28.842392,3.4540925,5.0
-1.444733,-18.102646,2.0
21.652681,12.805651,10.0
-23.494678,-13.254561,4.0
32.900154,-6.549303,10.0
22.921412,7.866437,2.0
-12.311447,3.2924068,3.0
-6.589,-15.838397,0.0
30.840843,11.927421,2.0
-36.865547,4.1461577,7.0
-20.504086,-26.728281,0.0
46.794975,-1.9487342,2.0
-9.380457,12.476938,1.0
45.084553,-15.574619,9.0
-5.2549605,28.431145,11.0
-37.415276,27.314705,7.0
57.331673,2.8921666,11.0
9.082519,9.363204,5.0
-17.560524,-1.5341966,3.0
-6.044014,22.388144,11.0
32.543285,-25.539043,4.0
-17.625237,-25.435904,0.0
51.622894,13.812457,11.0
36.3925,-7.8665934,9.0
-12.781047,17.591553,1.0
-34.258034,-14.37925,3.0
-30.046492,16.045456,7.0
-46.1807,9.733309,0.0
7.875593,-8.860221,10.0
-39.6977,-7.0203214,6.0
13.965366,7.7889028,6.0
33.376194,-17.589285,9.0
6.7927747,-15.54612,0.0
-39.288887,-19.076271,0.0
-21.404303,21.531616,1.0
5.229866,16.475077,10.0
-15.386491,-18.363493,2.0
-14.15121,-28.994526,0.0
11.570243,-17.918444,10.0
-21.400846,-11.786097,4.0
22.805801,8.080964,2.0
58.600883,8.503523,0.0
-16.81314,15.189662,1.0
52.701283,2.16957,0.0
-5.444387,7.1598873,5.0
16.045439,23.466606,4.0
38.773964,-6.815055,8.0
61.87159,9.746064,0.0
56.23727,13.263633,0.0
19.923058,-27.198015,2.0
-15.438763,15.789012,1.0
-1.7462481,24.626896,11.0
0.42437527,-19.407726,8.0
42.762386,-4.3796268,4.0
-23.61415,17.311632,7.0
-1.9169537,-31.903458,0.0
11.302219,-22.410995,10.0
22.844753,-14.955846,2.0
20.91339,1.5931568,8.0
12.920092,10.358905,5.0
39.47883,13.590927,2.0
35.58855,9.733041,2.0
4.647304,-35.567413,7.0
11.682354,-29.019207,8.0
-36.735268,-9.769502,1.0
22.333788,-16.86418,8.0
-39.577885,12.3034935,6.0
-17.611858,0.03761441,11.0
13.95269,-21.086004,10.0
-26.459835,12.430817,3.0
-43.77965,-21.039816,7.0
13.344507,-15.108579,3.0
-27.398079,32.45541,11.0
32.095325,10.540776,2.0
-26.034744,15.609754,6.0
-36.462288,-6.493598,5.0
-15.377857,39.658134,7.0
57.473637,1.3902773,0.0
35.786728,-20.838896,9.0
-44.234615,16.748783,0.0
60.511982,10.093401,0.0
-21.197643,9.455454,0.0
12.909175,14.710761,6.0
-18.642365,-9.587109,4.0
-11.3148155,-0.6315735,1.0
42.37582,19.410152,5.0
1.2747883,-28.222017,0.0
60.128128,6.755832,0.0
-28.19964,13.349309,0.0
26.506353,8.602286,2.0
0.7598778,2.1827137,0.0
-22.607151,17.40605,7.0
30.765703,7.8290386,2.0
-25.42925,5.563515,5.0
-4.635166,-34.47504,0.0
-38.01286,12.68199,0.0
50.351063,2.268219,0.0
30.455544,0.5719482,2.0
-38.885647,8.515599,10.0
7.9251227,-21.471403,8.0
31.50597,-28.557037,4.0
-24.163336,9.621874,0.0
-28.663383,33.96496,0.0
-22.62247,-12.875719,4.0
-37.563984,16.656725,6.0
6.2477193,-24.926329,0.0
19.098532,-26.111399,2.0
1.6748909,25.938225,11.0
0.10382782,40.22484,2.0
-22.22045,6.2601495,3.0
-11.681656,-30.624834,0.0
17.960155,-30.72019,2.0
39.06986,-14.618756,9.0
-7.4629774,-3.8864832,4.0
-13.759703,15.236028,11.0
-21.10771,-27.71292,5.0
4.047359,-26.85772,2.0
51.171093,-18.819134,9.0
-32.472805,20.999067,7.0
11.822853,-30.547688,4.0
47.82181,8.388303,6.0
37.88858,9.581418,2.0
36.45973,-1.8831546,4.0
-53.51129,4.9822254,7.0
32.35266,22.270113,2.0
-4.707819,25.184534,11.0
23.764315,18.72514,3.0
32.738266,-14.747652,9.0
23.914495,8.175561,2.0
41.17989,-16.353117,9.0
32.845196,0.48561013,2.0
-5.4641795,21.816917,11.0
-27.953197,-2.7121031,3.0
-56.94559,-3.162629,0.0
22.393234,-19.745754,10.0
16.070496,-15.447057,10.0
-33.41072,15.553293,7.0
-6.0203657,-18.597466,0.0
-57.226944,-1.5737,0.0
-20.229769,3.2047222,6.0
-25.306093,7.5512753,3.0
19.978477,-7.4994354,8.0
-31.285769,7.486824,3.0
-35.219112,-13.614954,3.0
45.144955,-18.163614,9.0
-14.50893,-28.8925,0.0
63.781334,8.4317255,0.0
-41.27317,-3.1751587,7.0
-24.81484,3.712786,0.0
-40.12926,17.538233,6.0
-51.645603,19.523321,0.0
-28.864323,16.263157,7.0
-52.60352,12.806844,11.0
51.223408,8.179026,11.0
49.08596,20.662579,11.0
-35.58572,-10.710324,6.0
-38.47641,26.852121,10.0
57.722954,0.043782108,0.0
-12.879884,15.255519,1.0
48.109947,14.242763,11.0
23.499752,10.319495,2.0
16.003674,-19.579277,10.0
-5.961459,-9.997282,2.0
0.6365104,28.096268,11.0
-34.94562,14.7721615,7.0
-35.619446,25.572176,7.0
-39.077747,16.307474,3.0
11.234395,-16.01885,10.0
-29.752962,-35.91398,1.0
-39.871204,9.881463,6.0
8.052713,-9.815007,10.0
3.5767202,-0.9850782,2.0
-51.803455,13.816718,6.0
-22.157215,14.987061,0.0
-17.362053,-28.598986,0.0
20.077925,-15.927671,9.0
-19.131128,-30.68581,0.0
-24.554014,26.97676,7.0
-32.517,16.775839,7.0
55.572258,4.267982,0.0
33.744427,-19.335552,9.0
-42.510273,11.701923,6.0
28.524904,-15.722886,10.0
-23.782385,-14.759333,4.0
-11.147704,-30.461718,0.0
-15.247509,35.710056,10.0
33.635475,8.473823,2.0
49.179974,11.021342,11.0
-16.856565,11.343793,1.0
-0.5891154,-10.123205,0.0
-9.276087,-18.759155,3.0
-41.18626,-10.369068,6.0
11.513292,-29.585388,8.0
-25.645958,10.875957,3.0
-32.21975,26.242714,7.0
-34.281662,2.7816825,6.0
-23.706577,-12.360565,4.0
59.429768,4.623662,0.0
35.64191,5.72097,2.0
-14.263918,34.17261,10.0
20.446209,-8.328019,8.0
44.37882,-10.528668,9.0
17.609528,-20.231615,10.0
21.970854,-4.7217174,8.0
-30.399202,-0.60708356,3.0
-11.489307,-12.122025,2.0
48.689587,13.764305,11.0
55.442913,14.027947,11.0
27.266264,20.438786,1.0
-33.285545,35.98185,0.0
38.466785,18.031584,1.0
-0.5731606,22.25666,11.0
16.562454,-30.84029,4.0
-41.865807,-17.438864,0.0
-7.5939713,13.155402,1.0
66.23298,9.634697,0.0
22.693794,-4.7873316,8.0
-7.2336726,-21.047928,10.0
35.016487,-16.584763,9.0
-27.907692,-4.6414638,5.0
4.738775,21.193047,6.0
31.951855,18.647398,2.0
17.335028,-15.291827,0.0
17.716967,-11.138032,8.0
12.172422,-19.504837,10.0
-9.505233,-10.430282,2.0
20.85341,-25.408575,0.0
-40.01409,2.1671274,7.0
-26.561066,23.26738,11.0
-47.6199,12.831612,0.0
55.58758,0.53847325,0.0
46.307983,-14.369933,9.0
33.342667,-16.073889,9.0
-0.35810167,21.294956,11.0
15.516049,-11.925174,8.0
42.85417,-17.097975,9.0
-36.68018,5.6110196,10.0
-20.880161,6.353859,5.0
63.510788,0.96412075,0.0
-50.126534,0.84368706,0.0
45.65034,-16.992205,9.0
-13.509408,-6.2063293,3.0
24.497808,-37.869823,9.0
14.817055,3.5900097,10.0
-13.927336,-21.993273,2.0
-1.8379327,27.075127,11.0
32.66178,9.007402,2.0
-32.493652,13.768862,10.0
-16.860449,-5.1979856,3.0
-19.615868,-38.700344,2.0
52.424286,10.232777,11.0
52.34756,13.331199,11.0
-17.509447,23.630556,7.0
22.553482,-14.254084,8.0
-16.485815,35.0653,10.0
24.728117,-0.005322123,8.0
43.070183,15.976906,6.0
-8.66764,-12.749071,3.0
-56.768192,0.36112794,1.0
34.14962,-12.370327,9.0
23.89588,-16.265423,8.0
-42.550243,-12.210814,6.0
41.948093,-21.407265,9.0
17.269241,-1.6391456,0.0
-41.81526,8.459705,4.0
-37.05503,26.328436,7.0
-2.2063055,2.0909214,3.0
8.1919565,-38.063404,5.0
54.899967,5.1785784,0.0
-38.229908,3.6614285,7.0
-28.992922,4.1846404,3.0
-4.305628,4.457293,0.0
-4.9739795,-30.767767,3.0
-20.108103,35.071033,7.0
-45.59261,-15.348943,11.0
54.40529,14.143695,11.0
-0.09996868,27.662788,11.0
60.878876,3.5733109,0.0
-1.2381941,9.477247,0.0
-17.093859,10.579207,3.0
64.544556,10.377662,0.0
-5.5061626,25.822607,11.0
-51.746777,14.775388,0.0
62.581154,8.412727,0.0
32.381577,22.30024,4.0
-18.327469,7.212877,5.0
-22.945415,-12.40566,4.0
-32.842266,6.8315244,0.0
57.867718,4.5998454,0.0
-33.23309,-11.709075,3.0
20.051128,-21.38888,9.0
56.466053,7.9204226,0.0
38.13595,0.7317179,11.0
20.855299,23.990625,10.0
-13.531809,18.704052,1.0
31.856956,3.1412783,2.0
-18.099344,12.795272,5.0
-19.712008,30.082525,7.0
2.2131672,-16.437181,0.0
49.154137,15.744868,11.0
1.8648801,-24.058723,4.0
-6.728883,-13.5820265,2.0
-33.137985,35.627033,0.0
57.3408,12.530216,0.0
-29.930092,3.3554943,6.0
18.235317,15.403989,10.0
-19.760035,-37.761555,4.0
-23.106466,-17.149794,6.0
43.71214,1.0136995,4.0
-14.808946,12.457693,3.0
-23.084074,24.224798,7.0
44.41011,0.57138354,2.0
-21.583899,39.347095,7.0
23.975748,-20.500748,8.0
17.125637,5.378132,2.0
3.0292988,-35.325962,3.0
-54.29751,9.220857,11.0
-22.854677,28.674765,7.0
-21.678009,-26.139093,0.0
-21.464216,-29.186726,0.0
5.4535027,-28.48486,2.0
-15.939178,3.5193558,6.0
20.36218,-37.14814,10.0
-38.62853,-4.722447,6.0
23.838522,-10.579073,6.0
55.68325,5.885652,0.0
-20.618807,-3.1148987,1.0
-21.27184,-7.3064046,1.0
11.795042,4.2363896,2.0
-22.241709,9.87883,1.0
2.755254,7.457422,1.0
27.690058,-9.377,8.0
-6.7993813,-2.5779376,4.0
1.2554656,15.12202,10.0
-42.120594,15.713178,1.0
-16.69757,-0.053916793,3.0
34.873592,-6.6953807,9.0
-22.385342,-14.078653,4.0
-19.988985,5.35813,5.0
49.437202,20.37688,11.0
34.977917,1.4604362,2.0
-29.832348,22.224104,7.0
-1.6641618,25.401016,11.0
-35.98117,-24.05016,0.0
-15.671737,-30.520569,0.0
-28.306303,31.590328,6.0
48.814674,-9.995096,9.0
-4.1456127,-13.847642,0.0
23.542076,7.4258122,2.0
54.146458,4.672396,0.0
-17.11538,-10.550637,4.0
-37.639328,9.236368,10.0
-37.993816,8.892296,10.0
-50.724976,-6.262547,0.0
-29.620352,24.229622,10.0
8.725563,-0.9489685,2.0
-35.438774,-10.787174,6.0
31.152689,9.934139,5.0
-44.572197,-15.010362,0.0
6.640443,-20.209805,10.0
7.4308167,-25.718826,0.0
-36.768414,6.9854765,7.0
-22.949177,-31.203825,0.0
-24.971453,9.417006,6.0
-3.1932983,5.04408,1.0
1.3301456,-15.128954,0.0
-52.929386,-1.8120291,0.0
-13.368986,37.270817,10.0
-36.410458,-7.463848,0.0
10.505934,-33.015438,8.0
32.164413,5.5285873,9.0
-4.2881446,1.4537925,1.0
4.381612,-0.6499275,0.0
-36.20479,20.622519,6.0
17.600454,-21.887854,2.0
-15.023047,16.243845,1.0
30.247427,10.568598,2.0
29.867695,4.510772,5.0
-22.47892,23.07066,7.0
-18.535492,-15.431034,0.0
-22.423908,3.657314,6.0
-43.258755,8.400041,0.0
31.779305,-31.290209,4.0
56.780407,3.9468045,0.0
-36.712543,1.0583041,3.0
28.031822,13.070205,1.0
-13.832646,-8.853447,4.0
-29.270153,19.521553,1.0
-35.237713,-7.022074,1.0
18.375128,-18.34428,8.0
-26.792171,29.969603,11.0
3.2315855,-33.493908,4.0
-30.056776,-8.526532,0.0
-24.605347,-28.102823,1.0
-19.816149,-13.399571,4.0
-56.557503,9.929452,3.0
-35.17344,-8.376801,1.0
-38.72809,-8.057132,6.0
-26.82435,-32.385376,4.0
42.28887,-21.254778,9.0
-50.402496,-10.985567,0.0
13.99215,-29.065794,4.0
21.324957,-18.236528,10.0
13.529808,-18.012962,10.0
8.432972,-8.402517,10.0
42.220356,2.3193681,4.0
-12.332963,14.655613,1.0
-28.438904,10.338245,3.0
-20.552221,-22.578825,0.0
19.61273,-2.889476,8.0
50.034863,0.6685879,0.0
-1.9155377,22.693392,11.0
-6.7019253,-3.152164,4.0
-18.165342,20.082182,1.0
-9.485241,-26.945347,0.0
-8.630264,29.417492,11.0
31.722734,3.710689,5.0
14.36006,17.00954,1.0
6.140447,-29.49123,2.0
17.412893,-34.172207,0.0
-9.715929,34.283012,10.0
-6.83908,-31.790083,0.0
-21.363764,-11.149221,4.0
44.596657,6.961257,4.0
5.529837,-21.90073,3.0
-13.7102,8.328205,3.0
-14.017773,22.486385,1.0
14.3099785,0.6855833,0.0
2.6081297,-26.5297,0.0
-2.4975839,7.1076555,1.0
-9.09955,13.68536,7.0
-36.57847,-22.60468,0.0
-51.317307,-8.308429,5.0
22.6503,-8.889092,8.0
-6.0190535,10.167982,0.0
33.540592,18.58871,5.0
-0.05126735,4.027312,0.0
-37.50005,-18.97573,0.0
47.452232,-17.545254,9.0
26.30268,-23.89796,2.0
12.956344,-2.855547,10.0
-2.0726843,10.680963,0.0
-8.493203,-27.89661,0.0
4.652901,2.111425,0.0
-44.514782,7.5333824,10.0
-3.2292304,-2.0075746,1.0
51.568665,-8.553513,9.0
0.007213523,5.4880643,0.0
-29.19205,-10.005352,6.0
-9.759715,33.771835,10.0
-5.171295,-29.361351,7.0
0.14476661,-15.167324,2.0
43.94876,-11.361879,9.0
-42.974575,20.794346,5.0
-2.0889494,-2.4649792,0.0
-17.012114,-7.7124944,7.0
-58.31832,1.5303419,2.0
33.218834,15.455846,2.0
-5.6387215,-3.578223,4.0
-15.286492,-15.256943,2.0
-10.786936,20.816204,11.0
-18.233042,-3.6290586,0.0
51.424786,11.02597,11.0
23.48782,-1.3413687,8.0
46.32187,14.971847,6.0
-41.5166,-4.2107277,0.0
24.41227,-37.68097,9.0
-23.660927,25.237352,7.0
18.684013,-22.554583,8.0
-29.656256,14.087359,0.0
35.29272,-25.84303,4.0
-28.277193,20.937958,0.0
23.706682,-28.995281,2.0
-1.0531987,-12.56086,2.0
-45.31809,19.053783,6.0
13.365492,5.275725,2.0
23.725012,-4.4894695,8.0
-31.970242,9.059866,3.0
-29.492846,0.9181653,1.0
-8.252645,-16.952898,0.0
18.630037,-16.548864,9.0
12.238753,-12.094058,1.0
-9.493574,-23.74432,3.0
-10.014347,32.688133,10.0
24.329702,-8.457651,8.0
22.373194,-8.965634,8.0
10.156823,-29.743439,2.0
4.0015616,22.485182,10.0
60.782646,10.631417,0.0
21.601511,-9.93544,8.0
-0.4085994,21.272038,11.0
-55.818592,7.4716954,1.0
12.381147,13.251303,0.0
-10.684397,3.5674818,3.0
32.965275,15.411698,2.0
-32.98549,26.276806,7.0
9.944315,-30.8906,8.0
-44.741055,17.703161,0.0
-0.8076198,-22.95592,0.0
60.35241,15.274714,0.0
38.91742,19.101643,6.0
46.851547,19.253794,6.0
33.20989,7.353403,9.0
-37.76255,14.942692,1.0
24.745739,-17.84978,10.0
20.127483,-12.951512,8.0
2.4787095,-35.652813,3.0
14.331893,-14.295207,10.0
2.8208575,28.14079,8.0
-9.896631,14.77607,1.0
-42.731453,-15.062636,6.0
-35.705406,21.727,6.0
58.73183,11.057066,0.0
-19.438768,3.0733168,3.0
16.630821,21.786219,2.0
-22.752722,-32.091534,2.0
26.431318,-3.681239,8.0
-2.4541857,12.031408,3.0
64.13779,7.413045,0.0
39.68538,-7.4190187,9.0
-16.52635,6.908076,3.0
61.61514,12.782948,0.0
-19.847452,25.73998,7.0
-54.533295,-4.732656,0.0
-26.895056,0.46686816,6.0
-31.316914,-9.907817,5.0
-18.510872,6.8857656,3.0
2.8480988,4.0586157,3.0
-29.705029,11.406895,3.0
58.424202,0.008400839,0.0
-2.0977552,18.523064,6.0
-14.189793,13.789406,1.0
-35.401943,12.268214,0.0
20.60147,-20.621372,10.0
-36.268017,25.434153,7.0
-12.576166,-11.697936,3.0
25.136072,-2.0032854,8.0
-21.749336,-16.038643,4.0
-27.234749,19.976137,0.0
-4.8414493,-11.621294,2.0
47.10034,-12.818913,9.0
22.043592,8.326461,2.0
-57.55519,-4.1055965,5.0
18.296167,-8.661469,8.0
1.7271892,-13.3739805,2.0
48.02525,19.361689,6.0
26.74243,-6.0733767,8.0
51.858547,-20.038723,9.0
21.360344,-15.565672,8.0
-31.541271,16.311342,7.0
42.93009,15.634341,5.0
-6.8903594,-18.51363,0.0
-21.632395,-2.2619393,1.0
-7.13743,-26.284899,0.0
-30.94823,19.012497,7.0
-7.5451884,4.4477177,0.0
30.53029,-5.1285954,8.0
-28.276981,18.359718,1.0
28.71271,-30.094748,4.0
-2.211752,5.8326,7.0
-44.276516,-4.8043647,0.0
27.204752,-10.115544,8.0
3.0236838,10.105211,7.0
-30.978056,-7.062146,1.0
55.6786,1.0206596,0.0
-19.142817,-30.397734,0.0
18.434568,-29.206608,4.0
-52.05512,15.854918,1.0
-44.639835,7.1303835,10.0
32.15743,-12.658338,9.0
-15.772141,10.013708,4.0
17.880136,-22.423513,2.0
61.25884,9.069045,0.0
37.410496,10.455403,5.0
14.74898,-11.989742,1.0
22.058691,-24.062141,2.0
-3.0245695,25.355867,11.0
-18.418335,2.2597098,4.0
-6.50523,15.173286,3.0
19.620821,-19.391027,10.0
-44.8112,-12.030782,1.0
-25.835823,-27.30876,2.0
31.32047,-19.447588,9.0
54.6787,14.467126,11.0
-48.390114,16.580181,0.0
-11.585079,-27.782612,0.0
-16.694407,6.6473303,3.0
-28.46645,29.70296,7.0
25.238693,-13.491088,8.0
23.533146,9.933401,2.0
-13.501288,5.599952,11.0
8.461179,0.048974857,0.0
42.50178,-15.834604,9.0
-21.256302,-10.303876,4.0
13.668341,12.131585,0.0
14.292642,-35.31674,2.0
41.445866,12.8377285,5.0
22.328053,-31.68802,9.0
42.077023,-4.4796777,4.0
-11.91699,-22.362158,4.0
-5.413935,26.730768,11.0
8.978599,-29.548899,3.0
37.835304,0.24259813,4.0
-36.791546,5.7071576,7.0
34.400547,5.5642223,2.0
-8.091501,-4.192141,4.0
30.694313,8.038811,2.0
31.257254,-10.553877,10.0
-4.7013826,10.530645,0.0
-24.047634,-34.703457,4.0
34.93308,-5.1655755,10.0
18.104145,13.327969,9.0
-16.831507,2.0572813,6.0
29.466871,-3.1593485,8.0
-22.962097,-14.280114,4.0
51.50313,-17.492655,9.0
-44.795677,3.826598,3.0
26.845667,4.6453967,10.0
-46.810493,-2.8292198,0.0
-17.188364,-37.738144,2.0
-6.604992,-18.014204,0.0
58.450687,0.7832633,0.0
-14.62481,-32.439484,0.0
-49.06436,12.253598,11.0
17.579098,-14.066519,8.0
30.228811,9.535963,2.0
4.6905065,-36.07392,2.0
12.54105,-1.1343057,10.0
24.869122,-2.8480208,8.0
-26.734478,-31.167631,4.0
-50.745693,18.851728,3.0
-36.261875,20.603472,6.0
-41.481106,-25.326385,2.0
-49.629044,-6.5700183,6.0
10.178281,-4.9597616,10.0
15.333396,-5.485947,8.0
31.701067,5.2239504,5.0
1.2021946,-28.37413,0.0
50.763447,-17.308846,9.0
-41.060127,-15.134147,6.0
19.595154,-13.963662,8.0
41.39411,-17.222952,9.0
38.81718,-12.7912245,9.0
8.22649,0.91507477,7.0
7.1596675,-11.1761055,10.0
54.455666,16.248573,11.0
-16.477957,8.351282,3.0
2.4176562,-41.335964,0.0
39.855278,14.731484,5.0
18.459806,-29.17772,2.0
16.878216,21.087164,10.0
-34.4219,-18.807007,6.0
-35.53226,16.030815,3.0
20.23633,-36.980145,8.0
-33.636906,10.820931,0.0
-17.998024,-10.719674,4.0
19.528662,0.95457774,8.0
33.691685,1.8435893,5.0
68.0208,5.0116673,0.0
-20.940994,-30.915876,0.0
-31.153473,30.09472,6.0
-27.944256,3.6946826,3.0
26.822048,-25.242002,2.0
20.283728,9.122843,10.0
-32.515087,16.574495,7.0
-44.29981,11.126743,6.0
31.112366,10.117375,2.0
-10.534462,-30.36961,0.0
37.377617,13.000826,5.0
-19.882925,29.070366,7.0
-21.429296,32.734333,7.0
-17.978792,19.718878,1.0
53.41162,-18.073608,9.0
43.89417,-14.66004,9.0
-37.981598,-13.922274,11.0
-9.157685,-34.958855,0.0
-40.13848,-11.231499,6.0
0.022530254,8.444219,3.0
-19.740103,-2.9886487,7.0
43.67489,15.973504,6.0
40.476276,3.8653169,4.0
-7.9530497,-13.62795,3.0
-38.48793,-7.0161686,6.0
17.183031,-28.385231,2.0
-26.091555,-14.215316,4.0
41.95666,-10.01833,9.0
29.116505,-23.692516,4.0
-15.963788,-25.867723,0.0
12.375591,-19.949085,10.0
11.754067,-12.234189,10.0
-24.555128,-11.725658,4.0
25.06629,-24.14351,4.0
7.103822,5.4386535,1.0
-0.20531844,-28.050598,10.0
2.6459348,-11.654592,3.0
-14.182781,-22.018959,2.0
22.183277,-2.8216333,8.0
-40.061558,-4.655792,6.0
8.354444,8.745677,6.0
44.52125,-17.018005,9.0
-11.760692,-4.496367,6.0
10.6370325,3.83509,10.0
-44.006046,4.068814,3.0
-46.26421,23.84193,3.0
-19.89298,17.408716,11.0
-2.3655002,6.2787695,4.0
53.689716,8.21586,0.0
-22.447939,24.82685,7.0
-17.857529,5.392359,3.0
-7.1295347,-15.572126,0.0
-4.51163,23.146673,11.0
60.615746,7.8495355,0.0
-10.960916,9.114904,1.0
-41.607346,24.3767,7.0
-36.816517,0.12099016,3.0
-34.379967,-6.5908833,1.0
-35.356926,-19.315784,0.0
41.088932,-16.075636,9.0
20.692667,-10.992215,8.0
-43.07528,-12.604327,6.0
16.389595,-3.0676694,10.0
34.342308,-8.048545,8.0
20.716742,-37.791466,10.0
46.95517,16.979311,11.0
22.02169,-12.421645,8.0
44.488594,-19.348415,9.0
-28.08735,7.8583064,0.0
3.3541596,17.041256,10.0
-42.353436,10.509469,6.0
37.665997,-15.041141,9.0
-19.41276,-26.207678,0.0
-21.456633,-5.373102,6.0
-19.54114,23.21294,11.0
28.69421,-6.9145174,8.0
-17.781862,13.494374,1.0
-44.497765,-7.1075845,3.0
-41.02367,-18.55011,0.0
52.20371,-19.29916,9.0
-47.311447,-2.7799065,3.0
-30.321056,-1.5236604,5.0
-8.116022,9.780497,7.0
27.413898,20.565302,0.0
-49.069004,-6.278623,11.0
-33.330788,11.638931,0.0
42.13927,-1.4981562,4.0
55.03196,8.53807,0.0
47.155098,-12.098144,9.0
50.7114,-12.279754,9.0
-48.780678,-5.763642,0.0
9.587301,-19.787027,10.0
-28.77134,-30.235312,0.0
-0.10316385,-14.632582,2.0
-11.912178,12.614113,3.0
-33.09547,17.432,7.0
-47.112362,9.017221,0.0
-13.74064,-0.028292662,4.0
-33.542976,26.251953,7.0
2.4580405,-41.286278,0.0
7.0347557,-30.486933,2.0
-5.250179,-26.128653,0.0
49.62992,-8.514025,9.0
-42.90959,5.769079,6.0
51.239353,8.157048,11.0
-7.016405,-1.2317162,6.0
-15.720292,13.096501,1.0
21.167555,22.201336,10.0
-9.940708,2.3007934,7.0
-19.79246,0.45625687,3.0
-0.004445497,13.576327,1.0
25.97344,-4.368502,8.0
-24.167572,29.328379,1.0
16.909678,-41.453506,4.0
-58.902157,-1.5648624,1.0
-35.77272,18.03027,6.0
-30.575586,11.762449,3.0
58.492043,13.17873,0.0
24.189728,11.636883,2.0
-58.3178,-1.3997502,0.0
-31.384836,-3.265201,3.0
-5.308198,20.58581,11.0
-47.06552,-1.4170282,0.0
-24.867073,25.264914,7.0
7.9870453,5.454836,0.0
38.303776,13.849503,6.0
-5.4056187,23.082489,11.0
-36.329205,-1.0685002,3.0
49.362087,-14.7043295,9.0
43.682465,-8.888199,9.0
-16.283913,-13.904443,0.0
58.565575,13.401824,0.0
2.0972943,12.864804,11.0
-16.288412,1.8357719,6.0
47.927723,16.894192,11.0
-27.182486,3.4495897,0.0
1.3000733,11.125861,1.0
15.721116,-29.813267,4.0
27.700699,12.219641,1.0
-43.31412,13.612237,0.0
40.436913,-19.34369,9.0
26.211985,-31.423487,4.0
62.0207,5.4448156,0.0
-16.123135,26.970087,7.0
-21.645334,21.617426,11.0
-2.5986645,-18.795134,3.0
-22.955433,35.68918,7.0
24.448574,-20.596859,8.0
-32.089146,-5.262481,3.0
-30.54604,-5.0590067,5.0
-18.969522,-2.0051498,3.0
13.709248,-20.260332,10.0
-25.914066,-32.999134,8.0
-37.96506,-11.685141,7.0
62.077858,10.592882,0.0
-44.872192,14.753753,0.0
51.268143,-15.43133,9.0
19.717829,-17.645866,10.0
-21.828157,-13.521087,4.0
-10.353933,23.766445,11.0
4.292995,21.56913,6.0
-24.970055,-5.4252944,3.0
13.500755,7.509002,5.0
13.398946,-0.6513334,10.0
7.511508,-33.31539,6.0
-30.705357,-2.705117,3.0
27.368868,-31.233454,4.0
64.6098,1.5101696,0.0
20.627934,-1.9691024,8.0
-26.406607,-17.119932,6.0
-19.122765,-14.543076,0.0
-13.446425,34.994736,10.0
-38.418354,15.479842,7.0
-38.065033,23.670153,1.0
-24.303108,30.817719,7.0
8.003647,-14.845933,9.0
0.85525346,4.213623,0.0
-31.765865,-5.246614,3.0
-23.384636,-24.738735,0.0
46.563988,-14.811141,9.0
-52.190575,8.673038,6.0
-20.904768,-24.823063,1.0
38.838585,-19.470612,9.0
-26.332888,-16.987064,4.0
21.179708,-0.5395921,8.0
-26.45811,9.652998,3.0
-55.69236,1.1238508,1.0
-41.541515,-15.003825,3.0
-40.67553,23.783848,7.0
-8.087357,14.984032,1.0
34.19695,1.7058445,2.0
-12.441494,-23.181522,2.0
4.0116763,12.008729,7.0
23.146904,-12.762876,8.0
-8.116387,12.127241,3.0
-53.227295,-6.026126,2.0
2.724574,-29.80488,0.0
-25.404692,12.5053625,3.0
38.844837,-1.6898954,2.0
48.858932,16.992708,11.0
16.202515,-18.135536,10.0
-48.18713,-4.7745705,0.0
-32.500896,21.052855,7.0
-10.689709,-19.761442,2.0
26.347149,14.123608,2.0
2.3761427,-28.00057,0.0
47.53393,11.984601,11.0
-42.540367,-5.7139688,6.0
-3.092825,-6.6382594,3.0
17.208988,-34.218163,1.0
36.424274,-11.445486,10.0
43.89182,-16.79165,9.0
34.4238,13.566299,3.0
-17.763363,-4.7344027,3.0
41.472893,-4.233214,4.0
9.1897745,-20.06534,0.0
-6.3454857,4.3451223,0.0
42.994797,-12.962059,5.0
-1.1665629,-12.208221,0.0
42.50203,13.190666,9.0
-22.36727,27.175278,7.0
14.078791,-34.546455,4.0
26.88071,-25.300901,4.0
18.242779,16.038008,10.0
-25.248398,30.784067,7.0
-4.549248,20.122427,11.0
-20.421326,-33.926666,4.0
39.96037,15.945041,5.0
42.63163,2.8393433,4.0
16.172623,1.383396,8.0
-22.560133,3.7559404,6.0
-42.163677,-6.1352262,6.0
-45.502716,7.1003437,7.0
-11.292238,-0.54728806,1.0
12.800162,6.3295984,6.0
-30.871557,1.2375604,11.0
-8.547395,-7.569542,3.0
-12.809092,-3.8016684,6.0
-41.513603,11.668989,6.0
-11.3283415,6.3902674,7.0
-30.330683,17.999628,7.0
-11.462291,-13.372326,5.0
21.37373,-3.7634454,8.0
-37.82243,-1.8834076,3.0
8.216939,-30.600924,1.0
-40.38705,13.825975,1.0
-34.095528,-1.2284636,6.0
-26.380447,-19.917059,3.0
-2.2577808,-12.392219,1.0
-46.28314,23.698267,3.0
54.83894,2.5957165,0.0
3.9275274,-34.433483,3.0
-15.46733,-27.241676,0.0
19.513447,-20.21408,10.0
-18.806065,-31.809923,3.0
-34.36449,-9.00014,3.0
-26.471823,13.986911,5.0
-6.7229314,7.8344917,1.0
18.813671,-4.10867,4.0
12.169955,-7.555705,2.0
-21.069885,27.883087,7.0
-16.228582,-7.1353145,7.0
4.1854253,23.001831,10.0
-4.144638,13.461292,6.0
8.533781,-5.15532,1.0
-23.41175,-2.2849958,11.0
53.195274,11.654037,11.0
-0.59209245,-0.43198818,0.0
-27.189838,-26.264074,3.0
49.681095,-17.104586,9.0
-24.97696,33.634502,0.0
-21.799967,28.617449,7.0
13.112757,10.26646,3.0
50.425373,-19.226887,9.0
21.823503,-12.142612,8.0
-36.5652,14.807987,6.0
-5.379366,-15.273055,3.0
17.937565,-30.687487,4.0
-33.78164,35.126583,0.0
29.063196,13.197659,1.0
12.743697,-37.152332,5.0
30.56557,-28.401836,4.0
-33.817688,-4.912193,3.0
-17.549604,16.702967,1.0
-16.75793,25.861967,7.0
25.018858,-20.344608,1.0
-3.952048,11.858967,0.0
-22.6664,-18.086706,4.0
-24.125605,37.962753,7.0
59.482418,4.0002413,0.0
35.930717,-7.152063,0.0
-14.696526,22.095192,6.0
-24.314753,35.679672,0.0
0.26845935,25.1783,11.0
42.803253,-19.41394,9.0
21.166082,-9.651928,8.0
-27.009615,-30.21266,2.0
-46.3452,13.805251,5.0
47.971844,-19.534946,9.0
56.657597,9.815216,0.0
14.058862,10.796811,2.0
15.864777,-26.346092,1.0
-45.30828,11.494479,0.0
-15.667691,2.2308977,6.0
-21.64514,-36.58531,4.0
-49.189945,4.40171,1.0
-26.191198,-7.1047425,10.0
-41.850777,4.872807,6.0
-31.900616,14.614928,7.0
42.76855,19.126162,6.0
-6.232429,4.249797,0.0
0.5299597,-29.582344,0.0
-2.3883057,26.566572,11.0
45.405685,-11.0395975,9.0
-39.920696,26.203283,11.0
26.376263,-31.596222,11.0
-38.262165,13.168275,6.0
5.786092,-8.394308,10.0
-19.625391,30.545782,7.0
-9.780038,26.25213,3.0
-23.884604,33.81949,7.0
19.252241,5.0201783,10.0
63.554276,4.558963,0.0
14.055368,15.652197,3.0
-14.499726,32.440144,1.0
-26.421263,27.503115,7.0
-24.15963,19.982502,0.0
-27.729452,-4.5620413,6.0
17.052711,-36.701294,0.0
-10.7931385,6.2729053,0.0
-28.281534,-22.44858,11.0
41.491352,-0.47418383,8.0
-2.7173185,23.640171,11.0
40.577595,-11.93185,9.0
-37.727543,-4.048897,3.0
-33.41602,-20.307789,6.0
39.455345,-17.763859,9.0
24.807243,-6.060491,8.0
-7.231749,-31.892092,0.0
-24.77576,-28.040854,0.0
54.23359,-13.737335,9.0
-6.8834767,-2.979419,4.0
-8.815554,7.900838,0.0
14.647742,-8.683006,10.0
12.031119,-28.00438,8.0
39.75072,-13.0829,9.0
13.255431,-21.69487,10.0
-32.929527,0.8124771,3.0
-10.248997,-1.4047959,7.0
-17.216885,-21.48286,1.0
-36.45879,-8.753431,1.0
-13.289706,-3.89043,6.0
-54.535046,9.116032,1.0
-20.74125,-29.211458,0.0
30.412333,-8.584559,0.0
49.548264,-18.16641,9.0
11.194359,-23.485807,10.0
-27.347233,6.4360213,1.0
26.416044,-1.7425206,8.0
-31.827734,-1.9574103,3.0
-50.41939,18.68675,6.0
30.65983,1.3861138,1.0
52.041553,5.7515106,0.0
1.7124987,-3.3536112,0.0
-34.135292,8.974043,6.0
-16.329681,6.698299,3.0
-34.106438,-8.4046545,0.0
2.4247208,-15.723532,2.0
-18.091866,38.267643,0.0
-44.58649,0.39197892,11.0
49.38468,12.756855,11.0
12.827493,-31.706013,4.0
-36.634724,-5.732197,6.0
-11.736346,-26.469383,0.0
-35.31791,11.111445,1.0
21.478891,-22.001343,2.0
-5.9328694,-4.693917,4.0
29.091606,8.0871105,2.0
0.56116545,-9.061679,7.0
-22.561893,1.2976168,11.0
-37.145008,28.242773,7.0
2.213518,3.149111,0.0
49.305008,-15.244317,9.0
-43.693787,-21.005966,7.0
-12.222904,-31.129833,0.0
-0.11730629,-5.9078016,0.0
21.628742,-8.529399,8.0
33.77891,10.759338,2.0
-26.154135,-33.086323,4.0
-5.6069946,31.981298,10.0
-20.19946,34.159405,7.0
-25.187704,1.6079679,1.0
-1.6010511,-23.526167,0.0
-8.351473,-18.38264,3.0
52.206306,-16.827848,9.0
-31.421453,-14.173627,6.0
50.988705,-9.026681,9.0
46.89498,-14.42387,9.0
-33.815014,11.675019,0.0
-12.014266,-4.073404,1.0
11.636394,3.7790356,3.0
31.515924,13.382531,1.0
22.254408,5.3364897,2.0
-39.980473,-1.8232942,0.0
-33.16733,-26.371305,4.0
-12.540023,1.5548204,3.0
13.668338,-20.335135,10.0
-23.015999,0.086823605,1.0
-12.09217,-2.3528867,1.0
-26.250978,8.201161,0.0
-40.138622,-1.8650415,0.0
-10.932712,-12.212991,3.0
17.127249,-7.0682282,8.0
-53.07464,-4.786022,0.0
-23.189991,41.215263,11.0
45.33955,2.2660952,3.0
-20.571457,37.67968,10.0
-14.680102,-6.1254325,1.0
28.472198,3.3756328,5.0
-9.59094,26.32757,0.0
39.024582,-6.9209747,8.0
-55.4406,-1.856354,0.0
-9.349676,0.63904953,0.0
26.327755,-16.402979,10.0
46.479866,-18.684164,9.0
30.66709,-30.763872,4.0
27.662169,-18.069529,10.0
-1.8191385,-2.6110983,0.0
-34.755657,24.260004,6.0
52.560368,5.3321743,11.0
-9.470363,-13.1371765,10.0
32.508213,-2.1643684,0.0
-13.799989,9.628538,5.0
27.134748,8.83514,2.0
36.400288,-1.6899508,4.0
29.76793,-28.395092,4.0
-28.51706,9.782037,3.0
-46.871124,3.1437953,11.0
-3.5575087,-32.09879,0.0
15.3259,3.85848,2.0
57.771915,3.3533087,0.0
32.41179,17.751493,10.0
13.251826,14.246236,0.0
-20.796684,-8.164382,4.0
38.639324,-2.391026,2.0
58.671165,0.121639036,0.0
36.850147,-18.155483,9.0
42.66303,11.487862,9.0
-0.7715511,41.223366,11.0
-36.54473,-19.705349,5.0
40.33596,1.3142259,2.0
15.9834385,29.045883,9.0
-41.543953,-25.014702,4.0
57.793625,-6.0349197,11.0
-15.750257,17.853748,0.0
26.726921,-11.8944025,8.0
45.568333,13.029975,11.0
51.109127,-20.390202,9.0
-50.921417,-2.4222984,3.0
-35.560925,0.76963186,3.0
-18.516247,12.506444,1.0
51.382515,-10.3634,9.0
-26.279682,27.032654,7.0
6.6533427,-30.534403,2.0
43.629417,-15.63032,9.0
52.854004,-12.384948,9.0
-0.67807144,12.855963,0.0
-25.371447,33.211697,0.0
8.267551,-4.8301253,1.0
33.293026,-13.854314,9.0
-53.105713,13.648525,1.0
-11.0906925,22.550596,11.0
9.481302,-28.013622,10.0
43.76689,-17.719633,9.0
-29.157415,-1.1355915,3.0
-55.95922,1.5230829,1.0
22.357985,23.177528,10.0
-45.101017,7.711646,6.0


==> ISMIR-manuscript (3)/data/dump-csv/ConcatNet_H.csv <==
n,146623,734506
Sa,0.005255656962393963,0.02350560835338431
Ri1,0.008397782643636068,0.029832555135091147
Ri2,0.003677236095956739,0.01964631832634779
Ga2,0.003916014703946334,0.023001100167901942
Ga3,0.005097334386770727,0.02834036707785487
Ma1,0.11982629457834783,0.10851550947105255
Ma2,0.003061316897841565,0.022334423236577593
Pa,0.003886414717627447,0.02619285769300007
Dha1,0.016054344027179326,0.0590682551206143
Dha2,0.038258806728859195,0.07661154936117404
Ni2,0.06870437059246126,0.11313615079785956
Ni3,0.10773100556626831,0.17546111715715484


==> ISMIR-manuscript (3)/data/dump-csv/ConcatNet_HpR.csv <==
n,146623,734506
Sa,0.008629642871585798,0.03153859797546646
Ri1,0.012847531000773113,0.038961673736572264
Ri2,0.007995773524565814,0.02872855504580179
Ga2,0.006827353279835261,0.029839701048085386
Ga3,0.009072463458697742,0.03689746812229112
Ma1,0.15553390845823822,0.1367877838213895
Ma2,0.006209838681104706,0.02931835225978161
Pa,0.007054729111501008,0.03452126369712147
Dha1,0.023854026074113105,0.07759604765429073
Dha2,0.0467872329866454,0.0967855351820175
Ni2,0.08550018169840828,0.14039351901070016
Ni3,0.15290953749317232,0.205823526544086


==> ISMIR-manuscript (3)/data/dump-csv/ConcatNet_R.csv <==
n,146623,734506
Sa,0.003373985909191835,0.008032989622082152
Ri1,0.004449748357137045,0.00912911860148112
Ri2,0.004318537428609074,0.009082236719454
Ga2,0.002911338575888927,0.006838600880183445
Ga3,0.003975129071927015,0.008557101044436249
Ma1,0.03570761387989041,0.028272274350336943
Ma2,0.0031485217832631415,0.006983929023204015
Pa,0.003168314393873561,0.008328406004121394
Dha1,0.0077996820469337785,0.018527792533676424
Dha2,0.008528426257786211,0.020173985820843468
Ni2,0.016795811105947026,0.027257368212840596
Ni3,0.04517853192690402,0.030362409386931168


==> ISMIR-manuscript (3)/data/dump-csv/ConcatNet_meanH.csv <==
n,146623,734506
n,0.10773100556626831,0.17546111715715484


==> ISMIR-manuscript (3)/data/dump-csv/ConcatNet_meanR.csv <==
n,146623,734506
n,0.04517853192690402,0.030362409386931168


==> ISMIR-manuscript (3)/data/dump-csv/ConcatNet_sumHR.csv <==
n,146623,734506
n,0.15290953749317232,0.205823526544086


==> ISMIR-manuscript (3)/data/dump-csv/HpRNet_H.csv <==
n,244024,133514
Sa,0.008410525723641885,0.011289085708928098
Ri1,0.011346890767415364,0.014712093353271484
Ri2,0.006447200293046972,0.008502003475201431
Ga2,0.006435451852963484,0.00986171315613407
Ga3,0.007688597180441357,0.01078879157053748
Ma1,0.048891468097551585,0.05042105619517914
Ma2,0.005664646089918653,0.007977319773721757
Pa,0.00520009233425422,0.009287965302165415
Dha1,0.01649522218621687,0.023122008629055307
Dha2,0.026595776523354212,0.03822410437089802
Ni2,0.03661586417526495,0.06202518744546859
Ni3,0.05914631536451437,0.08413132705257437


==> ISMIR-manuscript (3)/data/dump-csv/HpRNet_HpR.csv <==
n,244024,133514
Sa,0.017353972043226768,0.016848801252617084
Ri1,0.01994096565246582,0.019633439064025877
Ri2,0.01525250207745507,0.013047423724306569
Ga2,0.014569923047808336,0.014428352877887442
Ga3,0.016531692332969493,0.015048742109060102
Ma1,0.06959132439325674,0.07449141513095814
Ma2,0.015107499466627951,0.012481747603997952
Pa,0.01463277101427395,0.01483261991681656
Dha1,0.029308808309463513,0.037866001144157065
Dha2,0.04185833249773298,0.06228546598064366
Ni2,0.05551837311416376,0.10090270198759485
Ni3,0.09696996009955972,0.14105119004761432


==> ISMIR-manuscript (3)/data/dump-csv/HpRNet_R.csv <==
n,244024,133514
Sa,0.008943446319584884,0.005559715543688986
Ri1,0.008594074885050455,0.004921345710754394
Ri2,0.008805301784408097,0.004545420249105136
Ga2,0.008134471194844851,0.004566639721753371
Ga3,0.008843095152528136,0.004259950538522621
Ma1,0.02069985629570515,0.02407035893577899
Ma2,0.009442853376709298,0.004504427830276195
Pa,0.00943267868001973,0.0055446546146511455
Dha1,0.012813586123246644,0.014743992515101759
Dha2,0.01526255597437877,0.024061361609745636
Ni2,0.018902508938898804,0.03887751454212626
Ni3,0.037823644735045354,0.05691986299503995


==> ISMIR-manuscript (3)/data/dump-csv/HpRNet_meanH.csv <==
n,244024,133514
n,0.05914631536451437,0.08413132705257437


==> ISMIR-manuscript (3)/data/dump-csv/HpRNet_meanR.csv <==
n,244024,133514
n,0.037823644735045354,0.05691986299503995


==> ISMIR-manuscript (3)/data/dump-csv/HpRNet_sumHR.csv <==
n,244024,133514
n,0.09696996009955972,0.14105119004761432


==> ISMIR-manuscript (3)/data/dump-csv/INet_H.csv <==
n,017242,040501
Sa,0.005893711479906584,0.007212545604822936
Ri1,0.009110555013020834,0.01032632064819336
Ri2,0.004316862981571511,0.00546276666974631
Ga2,0.004249543587206835,0.00576150230238855
Ga3,0.0057880357891992714,0.0070290628476205866
Ma1,0.15523889750989223,0.08537938044621395
Ma2,0.00421378242189067,0.005233476342530551
Pa,0.003291668539951249,0.005322481014613312
Dha1,0.0116334325398731,0.019934006697732008
Dha2,0.019656710024835714,0.03981589457627807
Ni2,0.027769248993670354,0.07621500140330831
Ni3,0.040020786436264125,0.11308674354337703


==> ISMIR-manuscript (3)/data/dump-csv/INet_HpR.csv <==
n,017242,040501
Sa,0.007221371484467259,0.02042132560671117
Ri1,0.01088403081893921,0.02043931770324707
Ri2,0.005947765059724063,0.016025454941148987
Ga2,0.005306585357942332,0.016977803711919957
Ga3,0.0073956980108751645,0.018148757175780492
Ma1,0.15817844568910328,0.0954403024144284
Ma2,0.005498042614683413,0.01612246235466738
Pa,0.004376604566863522,0.01599718524794223
Dha1,0.014049787018638628,0.030604499048552676
Dha2,0.02159159905366552,0.049733761785381136
Ni2,0.02980874210107522,0.08576316716241056
Ni3,0.04202737410863241,0.12513829355185987


==> ISMIR-manuscript (3)/data/dump-csv/INet_R.csv <==
n,017242,040501
Sa,0.0013276600045606746,0.013208780001888236
Ri1,0.0017734758059183757,0.01011299705505371
Ri2,0.0016309020781525518,0.010562688271402675
Ga2,0.001057041770735497,0.011216301409531407
Ga3,0.0016076622216758935,0.011119694328159905
Ma1,0.0029395481792110355,0.010060921968214452
Ma2,0.001284260192792743,0.01088898601213683
Pa,0.0010849360269122733,0.010674704233328919
Dha1,0.002416354478765528,0.010670492350820666
Dha2,0.0019348890288298063,0.009917867209103062
Ni2,0.0020394931074048652,0.009548165759102244
Ni3,0.0020065876723682815,0.012051550008482853


==> ISMIR-manuscript (3)/data/dump-csv/INet_meanH.csv <==
n,017242,040501
n,0.040020786436264125,0.11308674354337703


==> ISMIR-manuscript (3)/data/dump-csv/INet_meanR.csv <==
n,017242,040501
n,0.0020065876723682815,0.012051550008482853


==> ISMIR-manuscript (3)/data/dump-csv/INet_sumHR.csv <==
n,017242,040501
n,0.04202737410863241,0.12513829355185987


==> data/02_M_Sa_Sm_So_H.csv <==
f,ogH,taeH
0.0,-99.81394617592946,-92.94765192417911
21.533203125,-77.08807625915685,-92.5529721211602
43.06640625,-94.30478683373515,-91.38477057244063
64.599609375,-77.19919092171537,-89.4898532961318
86.1328125,-88.63678153316147,-86.94389094467039
107.666015625,-77.16935255044896,-83.84797941554788
129.19921875,-84.22254078266228,-80.32397263023901
150.732421875,-76.60334092341674,-76.50875266431032
172.265625,-79.78742731384267,-72.54766776068934
193.798828125,-75.34445177762211,-68.58743771808132
215.33203125,-74.99625124991117,-64.76889090364081
236.865234375,-74.77111950751464,-61.21994770442388
258.3984375,-68.31399122148804,-58.04929103581397
279.931640625,-69.27376454006682,-55.34115630143505
301.46484375,-59.78139051044035,-53.15162485201222
322.998046875,-51.219574133390026,-51.506715114595764
344.53125,-51.22587416628121,-50.40243833810217
366.064453125,-61.710061557485865,-49.80683116681688
387.59765625,-62.3829843956752,-49.66380969935492
409.130859375,-67.13093584290769,-49.898527222568845
430.6640625,-65.22916091013306,-50.423779303147725
452.197265625,-68.71709371052889,-51.1469026628907
473.73046875,-66.82455916165068,-51.97657146631986
495.263671875,-69.94604641581782,-52.82891338861163
516.796875,-67.0991255001555,-53.63244776571011
538.330078125,-70.675335532097,-54.33148119846634
559.86328125,-66.51657552345796,-54.88776719079232
581.396484375,-71.22036405198196,-55.28042558949512
602.9296875,-64.31346693174822,-55.504301999534036
624.462890625,-70.20778792483026,-55.56710460317956
645.99609375,-56.806430432202006,-55.48576694941447
667.529296875,-54.99158186579232,-55.282537340924236
689.0625,-65.20721259931821,-54.981283285309374
710.595703125,-66.57844598635457,-54.60442650903666
732.12890625,-85.33822354964047,-54.17080178494629
753.662109375,-66.98605724171945,-53.6945793484101
775.1953125,-83.51528244250807,-53.18522802734325
796.728515625,-66.48579949133418,-52.648347340496606
818.26171875,-77.7751054795707,-52.08708233473245
839.794921875,-65.43592332243928,-51.50377017657705
861.328125,-75.22080156082782,-50.90146038699114
882.861328125,-63.6095436636303,-50.2850004647539
904.39453125,-72.289420621923,-49.66147641881989
925.927734375,-60.30249919069851,-49.03992729537198
947.4609375,-67.73500637705736,-48.43039333981192
968.994140625,-52.1176167765596,-47.842486588753
990.52734375,-46.78912872564981,-47.28376979989605
1012.060546875,-49.24704364365439,-46.758278899104376
1033.59375,-65.17755935943666,-46.265517000219916
1055.126953125,-59.08168502171933,-45.80018457618393
1076.66015625,-67.77676954705866,-45.35279925780422
1098.193359375,-61.7568396787386,-44.91121622757593
1119.7265625,-67.01898919938743,-44.462907651084116
1141.259765625,-62.03135396341288,-43.99772049772664
1162.79296875,-65.33029561382062,-43.51072849518325
1184.326171875,-60.88008359398862,-43.00474318287983
1205.859375,-62.67658153502954,-42.492061055302116
1227.392578125,-58.48134770371558,-41.995099599045304
1248.92578125,-58.72241807049414,-41.545706277283216
1270.458984375,-53.90585144651094,-41.1830945302641
1291.9921875,-51.54151183458127,-40.950546881398104
1313.525390625,-40.96988704688893,-40.89120156511433
1335.05859375,-40.64916669912732,-41.0433806990214
1356.591796875,-49.670611409763126,-41.43600412817
1378.125,-55.28353673402927,-42.08465015084583
1399.658203125,-57.46845344562181,-42.98876814880879
1421.19140625,-60.39751366359311,-44.130424453513314
1442.724609375,-61.8023751965818,-45.474786680696525
1464.2578125,-63.43926533532252,-46.97234569839377
1485.791015625,-64.91249098279812,-48.56266510593058
1507.32421875,-65.46247189762806,-50.17926299745853
1528.857421875,-67.34441936727883,-51.75509416456529
1550.390625,-66.73968383048197,-53.22803062316958
1571.923828125,-69.51896430089977,-54.5457434169148
1593.45703125,-66.8867271808231,-55.66946795457363
1614.990234375,-71.63039887959351,-56.5762776950967
1636.5234375,-60.91795665126126,-57.25967748826447
1658.056640625,-58.2707657091634,-57.72853338073388
1679.58984375,-62.63776507432355,-58.004553120396636
1701.123046875,-74.57568998731156,-58.11869542075354
1722.65625,-68.95601162938789,-58.10699580013428
1744.189453125,-77.1614656521625,-58.00633975800237
1765.72265625,-70.92824479439463,-57.850686809831245
1787.255859375,-79.53777625544537,-57.66815770329687
1808.7890625,-71.45016109122716,-57.47925673961675
1830.322265625,-82.14298434965929,-57.29633254937209
1851.85546875,-71.42625715536627,-57.124208116769914
1873.388671875,-81.74919486794725,-56.961758197456135
1894.921875,-70.51994603387243,-56.80409975810201
1916.455078125,-75.92639457867108,-56.645002490561325
1937.98828125,-68.30371659066536,-56.479127444033736
1959.521484375,-64.78018578978848,-56.30375926643219
1981.0546875,-55.102171981569526,-56.119800334840846
2002.587890625,-56.26640598235314,-55.93192593035482
2024.12109375,-72.6577750719799,-55.747937898071285
2045.654296875,-66.67449741118159,-55.577478975915355
2067.1875,-82.5091181058939,-55.43036305308998
2088.720703125,-70.52981507016027,-55.314825343081004
2110.25390625,-85.39621397688565,-55.235995307765734
2131.787109375,-72.2010492677641,-55.19484641252536
2153.3203125,-84.53179205301875,-55.18778990597902
2174.853515625,-72.8380617840792,-55.20696984804982
2196.38671875,-84.01736971570665,-55.24120171327394
2217.919921875,-71.55493576485765,-55.277395459718605
2239.453125,-82.21948317224461,-55.30223173575963
2260.986328125,-68.66171647786936,-55.303827623942325
2282.51953125,-72.03665080804932,-55.27314010408059
2304.052734375,-56.33941228167885,-55.20490821884852
2325.5859375,-54.07362824548025,-55.09801914697501
2347.119140625,-60.71950234660578,-54.95528448415506
2368.65234375,-68.76080674361667,-54.782713874711234
2390.185546875,-67.43320926383004,-54.588456788029866
2411.71875,-72.14996915006736,-54.381635660615004
2433.251953125,-71.18556124724631,-54.17130596045035
2454.78515625,-72.04033085601186,-53.965748715927084
2476.318359375,-72.79288042799607,-53.77223343560077
2497.8515625,-71.2614239736956,-53.59729517778682
2519.384765625,-73.73355602181185,-53.447464453790055
2540.91796875,-69.3673563380725,-53.33029045050692
2562.451171875,-73.73373457552951,-53.25542384549567
2583.984375,-66.00674362029353,-53.23548893947386
2605.517578125,-72.56996807504743,-53.28648393852234
2627.05078125,-57.66672961747946,-53.427503873105515
2648.583984375,-52.706038075407385,-53.6796763026297
2670.1171875,-56.36765456173271,-54.06432245887898
2691.650390625,-85.97885239446262,-54.600487889335945
2713.18359375,-66.84070899028606,-55.30210687514371
2734.716796875,-87.97853637144624,-56.175154670924925
2756.25,-72.28124415875055,-57.215185493364146
2777.783203125,-85.8908810529582,-58.40564295863196
2799.31640625,-75.59370211338945,-59.71726192265416
2820.849609375,-85.12780623623692,-61.10876323865511
2842.3828125,-78.2127503111698,-62.52889010633747
2863.916015625,-83.95446681369822,-63.91966632243788
2885.44921875,-80.2403213749536,-65.2205955758192
2906.982421875,-83.14615754284334,-66.37338933226889
2928.515625,-82.2089960749991,-67.32672764333908
2950.048828125,-76.16174743203383,-68.04053492104525
2971.58203125,-69.63971981199799,-68.4892957203635
2993.115234375,-70.21908078599523,-68.66403935664118
3014.6484375,-77.64738994882929,-68.57277389847752
3036.181640625,-85.12202016644892,-68.239330234481
3057.71484375,-81.12711161171659,-67.70076207385836
3079.248046875,-94.18252732120592,-67.00361374761101
3100.78125,-83.19115259837045,-66.19949299875546
3122.314453125,-92.76546825110684,-65.34045465794388
3143.84765625,-83.93265139283602,-64.47470504624634
3165.380859375,-87.46069672262983,-63.64307683244415
3186.9140625,-83.87878902126926,-62.87660926971637
3208.447265625,-81.58942596088707,-62.1954158817362
3229.98046875,-83.84615831325456,-61.60885224172267
3251.513671875,-75.05993450591376,-61.11683373740752
3273.046875,-82.67209198294714,-60.71201886348304
3294.580078125,-63.31142166646139,-60.382484801670124
3316.11328125,-59.47952168058393,-60.11448912276654
3337.646484375,-63.55978008146215,-59.89493646737496
3359.1796875,-83.52967283427542,-59.71324582486211
3380.712890625,-71.01235555471155,-59.56242912017206
3402.24609375,-83.01182598935553,-59.439326736863634
3423.779296875,-74.28711572967822,-59.344079591149715
3445.3125,-81.65159021227636,-59.279030504293985
3466.845703125,-75.89635252339312,-59.24732373894366
3488.37890625,-80.61531765278693,-59.251500582007694
3509.912109375,-76.71266101015195,-59.29236812968573
3531.4453125,-78.34704408283102,-59.368352997521114
3552.978515625,-76.72753948965853,-59.4754533427941
3574.51171875,-74.26941095335039,-59.607787996449645
3596.044921875,-74.59455986505382,-59.758629527775675
3617.578125,-66.21200667105866,-59.92171687493138
3639.111328125,-59.296065127047044,-60.0925874477653
3660.64453125,-61.27144033022594,-60.269657310792795
3682.177734375,-76.17439651781044,-60.45481309591325
3703.7109375,-72.02564042825763,-60.65335528294567
3725.244140625,-80.71510537773483,-60.87323758394288
3746.77734375,-76.50504899805966,-61.123664932591154
3768.310546875,-82.41256033974821,-61.41322449984657
3789.84375,-78.62785846078604,-61.74781248809083
3811.376953125,-82.95578310561626,-62.1286699421387
3832.91015625,-79.56719245003573,-62.55084486981944
3854.443359375,-83.66532210483483,-63.00235399132429
3875.9765625,-79.07193830518992,-63.464231090388985
3897.509765625,-84.01960302939007,-63.91153229402818
3919.04296875,-76.4637218334959,-64.3152383488935
3940.576171875,-80.01033130136577,-64.64486890071484
3962.109375,-65.85916420306472,-64.87152204032323
3983.642578125,-64.1639179394355,-64.97098868950653
4005.17578125,-72.6764862506022,-64.9265749246531
4026.708984375,-76.34503018665322,-64.73129832492145
4048.2421875,-80.83426313875727,-64.38920192137427
4069.775390625,-78.32756477346547,-63.9156399227953
4091.30859375,-85.14149467032378,-63.33651702799749
4112.841796875,-78.2471901603894,-62.68658948289698
4134.375,-87.24127000309791,-62.00704329635471
4155.908203125,-77.32688107873892,-61.34263855870408
4177.44140625,-87.95951343270124,-60.73873931086561
4198.974609375,-75.47893407862708,-60.2385332535154
4220.5078125,-86.75233889402382,-59.88068909490419
4242.041015625,-72.31121872541455,-59.69761204131856
4263.57421875,-84.55402350702764,-59.71435484583804
4285.107421875,-63.94302967633141,-59.94814003944573
4306.640625,-59.62625688041875,-60.40836493141215
4328.173828125,-63.43907550441251,-61.096907902275994
4349.70703125,-97.37760133672943,-62.00854030875504
4371.240234375,-73.16438001265728,-63.131274272720354
4392.7734375,-93.08141074696053,-64.44653722631693
4414.306640625,-78.25486348187462,-65.92914787659531
4435.83984375,-93.18154738330327,-67.54715964759848
4457.373046875,-81.04551810756281,-69.2617194294185
4478.90625,-93.11357632674685,-71.02714554095269
4500.439453125,-83.05178327395043,-72.79144694098255
4521.97265625,-92.54663202921462,-74.49747957569701
4543.505859375,-84.17669520555225,-76.08486616261874
4565.0390625,-90.12770750193047,-77.49270080692604
4586.572265625,-84.44773861093358,-78.66293404462968
4608.10546875,-87.09671271348574,-79.54420591076315
4629.638671875,-81.66750158108329,-80.09578469588902
4651.171875,-85.40321465157581,-80.29119593432391
4672.705078125,-84.09979454987345,-80.12110418648099
4694.23828125,-91.17930881719022,-79.59504687553564
4715.771484375,-85.2796807089397,-78.74171415457151
4737.3046875,-89.48801606404861,-77.60761240722776
4758.837890625,-85.0665438524406,-76.25412495649465
4780.37109375,-87.22939412266958,-74.75316995136559
4801.904296875,-84.7608343872304,-73.18182787921779
4823.4375,-84.88587421441137,-71.6164463126019
4844.970703125,-84.17349731281655,-70.12680818627327
4866.50390625,-81.95518402136493,-68.77095997527806
4888.037109375,-82.74002117841007,-67.59123432494788
4909.5703125,-77.2381089672196,-66.61187416904293
4931.103515625,-79.9735809514413,-65.83848715940653
4952.63671875,-67.05784030776968,-65.25935219431851
4974.169921875,-65.42643787779488,-64.84838983876217
4995.703125,-70.43861339730302,-64.56942187540852
5017.236328125,-92.17438959516817,-64.38120549275675
5038.76953125,-79.21644456935738,-64.24265193562601
5060.302734375,-87.95376369276023,-64.11763659713338
5081.8359375,-84.41936706252491,-63.97887673316798
5103.369140625,-85.23304242968314,-63.81048406324674
5124.90234375,-88.83898502144196,-63.6089744139607
5146.435546875,-82.76615885724075,-63.38271182935151
5167.96875,-95.07133502753052,-63.14995466542597
5189.501953125,-80.16931595485808,-62.93583192014751
5211.03515625,-97.32548397866317,-62.76868984437998
5232.568359375,-76.93648185233027,-62.67629928891854
5254.1015625,-85.32971624383187,-62.682399450848465
5275.634765625,-69.43923346349234,-62.80397875577623
5297.16796875,-63.6669558019822,-63.0495715129029
5318.701171875,-65.41012003891039,-63.4186984983522
5340.234375,-78.37362935355439,-63.902422553898504
5361.767578125,-76.24565012612224,-64.48484827210152
5383.30078125,-81.02805773231603,-65.14528632236168
5404.833984375,-83.85918179002002,-65.86074073673014
5426.3671875,-84.62220005041775,-66.60836706194527
5447.900390625,-88.11440352248383,-67.36758853224218
5469.43359375,-85.48883112904946,-68.12163713234858
5490.966796875,-93.48052377980605,-68.85839205962543
5512.5,-86.1503288689248,-69.5705021779181
5534.033203125,-98.65201790255031,-70.25488392015065
5555.56640625,-86.0403137378755,-70.91176657354788
5577.099609375,-89.13659044803529,-71.54350249306206
5598.6328125,-85.3135807402872,-72.1533661432967
5620.166015625,-76.22003287388941,-72.74453506340154
5641.69921875,-75.07490213361282,-73.31938584339952
5663.232421875,-80.42972772957572,-73.87916129141173
5684.765625,-95.75595758142867,-74.42398562529299
5706.298828125,-85.2986385686146,-74.95313692151923
5727.83203125,-99.5211546641739,-75.46544175510601
5749.365234375,-90.10221454859422,-75.95964303721104
5770.8984375,-99.08469145299856,-76.43460999863652
5792.431640625,-92.24872234168849,-76.88930485052794
5813.96484375,-97.77158846201507,-77.32248472807137
5835.498046875,-94.36151060637607,-77.73218763044758
5857.03125,-96.11834546709412,-78.11511360479857
5878.564453125,-96.70222192150372,-78.4660549834399
5900.09765625,-93.15132273890563,-78.7775430386978
5921.630859375,-103.05011379263922,-79.03985891604702
5943.1640625,-85.13140746054518,-79.24150587113851
5964.697265625,-79.95582868836445,-79.37016502300514
5986.23046875,-82.69427201180005,-79.41406992888783
6007.763671875,-103.78922848212562,-79.36365083225871
6029.296875,-89.83029670501215,-79.21323228899534
6050.830078125,-101.80103673737821,-78.96253073307366
6072.36328125,-92.7205317706657,-78.6176997577417
6093.896484375,-104.74239494787585,-78.19171293458483
6115.4296875,-92.89612828526838,-77.70395282600286
6136.962890625,-106.64546632547783,-77.17898029187523
6158.49609375,-92.01901210335157,-76.64457532540612
6180.029296875,-98.6510314922825,-76.12925198307079
6201.5625,-94.06944357112005,-75.65953809028797
6223.095703125,-90.77876304544134,-75.2573607093947
6244.62890625,-100.70441391614571,-74.93788143537923
6266.162109375,-83.1713626016998,-74.70807885008604
6287.6953125,-75.92615025081182,-74.56628379363242
6309.228515625,-75.71044028640274,-74.50274834970966
6330.76171875,-83.7608076907825,-74.50118883001059
6352.294921875,-89.81033199718395,-74.54110676947393
6373.828125,-90.82346693094689,-74.60058017750197
6395.361328125,-95.53090055396007,-74.65914713903554
6416.89453125,-98.65772809402574,-74.70038671096225
6438.427734375,-93.25151930073051,-74.71384171718655
6459.9609375,-109.70515198266891,-74.69601996282337
6481.494140625,-88.97816439489709,-74.65034213976193
6503.02734375,-96.31490103473084,-74.58605764861419
6524.560546875,-85.75646550888601,-74.51630151313974
6546.09375,-89.81541578623737,-74.45559397670891
6567.626953125,-90.14705437977523,-74.41716973539857
6589.16015625,-87.33772197676538,-74.41055257286878
6610.693359375,-78.67820682227197,-74.43975806338256
6632.2265625,-77.16157176290751,-74.5024157719739
6653.759765625,-83.27870750785033,-74.58996553361408
6675.29296875,-86.32654832694804,-74.68891954073197
6696.826171875,-95.93073946726385,-74.78301701793923
6718.359375,-90.56199630562922,-74.8559559523487
6739.892578125,-93.63545761871995,-74.89428857772373
6761.42578125,-100.57016003590749,-74.89002982012198
6782.958984375,-99.12537010250952,-74.84255780269136
6804.4921875,-100.8559699993746,-74.75947999370418
6826.025390625,-105.4312016432817,-74.65628518821352
6847.55859375,-96.66462612463823,-74.55477970311584
6869.091796875,-108.89743655687411,-74.48049019962335
6890.625,-93.40484369561321,-74.4593781735574
6912.158203125,-108.50868431469681,-74.51432759374617
6933.69140625,-80.85671478034278,-74.66191882540015
6955.224609375,-74.71298444127547,-74.90997931154594
6976.7578125,-76.38446700008788,-75.25630563309085
6998.291015625,-95.89783166150508,-75.68879440838417
7019.82421875,-83.94482453488573,-76.18702217017007
7041.357421875,-94.34581944348145,-76.72510441030236
7062.890625,-88.6955127916172,-77.275471488801
7084.423828125,-99.50311126751944,-77.81305238183771
7105.95703125,-89.93764123463744,-78.31927872259897
7127.490234375,-99.69895091508315,-78.78532445471721
7149.0234375,-90.98783603728563,-79.21408252451917
7170.556640625,-98.75794639006828,-79.62053941469748
7192.08984375,-90.66655675944892,-80.0304203637265
7213.623046875,-98.94131410995917,-80.4772143173078
7235.15625,-91.89199972997137,-80.99791551798687
7256.689453125,-90.07131240550554,-81.62800618851122
7278.22265625,-81.22688501208482,-82.39632508907575
7299.755859375,-82.94359950293301,-83.32050183159828
7321.2890625,-96.90727201984546,-84.40358028700997
7342.822265625,-93.63014832602516,-85.63231241167456
7364.35546875,-95.63709507269546,-86.97739443150242
7385.888671875,-100.90632037284186,-88.39566814163538
7407.421875,-96.34799002797835,-89.83405443872314
7428.955078125,-101.55575653436568,-91.2347586001869
7450.48828125,-95.87759603211748,-92.54111815163567
7472.021484375,-100.90641321241105,-93.70337741339137
7493.5546875,-94.4987832365018,-94.68367988416281
7515.087890625,-96.17033053792133,-95.45966963920898
7536.62109375,-97.30431485332878,-96.02627238483562
7558.154296875,-91.87167993375226,-96.39546145057481
7579.6875,-92.92945222112536,-96.59407215587999
7601.220703125,-93.79382084465459,-96.65997500445627
7622.75390625,-94.276634038496,-96.63712117531199
7644.287109375,-103.82044410954884,-96.5701062406226
7665.8203125,-96.01864432962262,-96.49894329960483
7687.353515625,-108.20562896946814,-96.4546902244507
7708.88671875,-96.30077362155448,-96.4564454938153
7730.419921875,-108.21473967171629,-96.51003245695604
7751.953125,-96.61218317750289,-96.60846058428686
7773.486328125,-109.50902205610616,-96.73401652137017
7795.01953125,-95.98337624550066,-96.86162966236014
7816.552734375,-107.76057783148394,-96.96300399744304
7838.0859375,-95.52266202018104,-97.01092933122773
7859.619140625,-107.08600805434446,-96.98318893904926
7881.15234375,-95.16406157841621,-96.86556389140202
7902.685546875,-99.06815231639129,-96.65358221530647
7924.21875,-84.86945665409799,-96.35285070111907
7945.751953125,-81.92888504765482,-95.97801029164741
7967.28515625,-84.01169805570322,-95.55054343592629
7988.818359375,-94.04825713727926,-95.09580764440499
8010.3515625,-93.68532244814065,-94.6397547506092
8031.884765625,-95.02015117265688,-94.20581054009634
8053.41796875,-99.910077507214,-93.81233549935547
8074.951171875,-98.07744103198306,-93.47097561171628
8096.484375,-101.08103702199517,-93.18606166848426
8118.017578125,-100.63549138208828,-92.95505076940869
8139.55078125,-99.77579225011408,-92.76985006946178
8161.083984375,-98.9476238485498,-92.6187432218045
8182.6171875,-99.48211708997283,-92.48857112419458
8204.150390625,-94.50346005720174,-92.36680877443564
8225.68359375,-109.97070675643775,-92.24322802750642
8247.216796875,-92.9493209922438,-92.11093147975546
8268.75,-87.8220068939932,-91.96666798950199
8290.283203125,-85.20554786835581,-91.81047357227305
8311.81640625,-85.24669294388676,-91.64479993844459
8333.349609375,-93.5764534106905,-91.47337703612189
8354.8828125,-94.36416232174543,-91.3000919487018
8376.416015625,-98.72878860292764,-91.12814892865451
8397.94921875,-96.48241878429957,-90.95970785401465
8419.482421875,-99.0289034476431,-90.79609306564865
8441.015625,-98.32874642250144,-90.6385399763539
8462.548828125,-100.80979504184688,-90.4893251147203
8484.08203125,-97.40345953087714,-90.3530283365437
8505.615234375,-98.65762965666339,-90.23762202502702
8527.1484375,-98.80326219999625,-90.15508262148167
8548.681640625,-96.99789021097881,-90.12127736001729
8570.21484375,-105.18876167298322,-90.15498671577194
8591.748046875,-98.0645632236276,-90.27606527026242
8613.28125,-93.87679801578582,-90.50289850337649
8634.814453125,-93.71686112758755,-90.84945540248583
8656.34765625,-98.78199594175896,-91.32234249223873
8677.880859375,-102.4208811278989,-91.91831435537294
8699.4140625,-101.01424625933129,-92.62267727889294
8720.947265625,-103.92272497698339,-93.40893471509094
8742.48046875,-100.96035903765048,-94.2398748831338
8764.013671875,-103.40554051176102,-95.07011086786774
8785.546875,-100.75904578031094,-95.84987805169578
8807.080078125,-101.79082540427112,-96.52970227912965
8828.61328125,-101.68598504648352,-97.06540371071313
8850.146484375,-99.79898904090464,-97.42281972135586
8871.6796875,-106.22528259359396,-97.58163051406066
8893.212890625,-102.61632920280806,-97.53775713703106
8914.74609375,-99.23383627267053,-97.3039648703073
8936.279296875,-96.56702322531845,-96.90852565891336
8957.8125,-90.67049337635926,-96.3920427136081
8979.345703125,-92.31697574543722,-95.80278487690398
9000.87890625,-116.69322662005507,-95.19108384513848
9022.412109375,-101.48475384708956,-94.60348435549152
9043.9453125,-108.82937544314488,-94.07738531808701
9065.478515625,-104.69996134718593,-93.63685986733175
9087.01171875,-106.26223599408536,-93.290199113411
9108.544921875,-106.70106903220261,-93.02950570186538
9130.078125,-105.8312610030024,-92.83239760588033
9151.611328125,-105.48250368069517,-92.6656053014326
9173.14453125,-96.99633158088287,-92.48999413218331
9194.677734375,-111.12072103615547,-92.2663526812512
9216.2109375,-91.47011621508102,-91.96118382680896
9237.744140625,-88.70866690703845,-91.55173267686904
9259.27734375,-90.92697907885187,-91.0295857233472
9280.810546875,-88.94021753342903,-90.4023652216787
9302.34375,-87.4681852757538,-89.69329654960626
9323.876953125,-91.55990096624524,-88.93870982223369
9345.41015625,-96.70518220771376,-88.18381189313635
9366.943359375,-96.26461580525535,-87.47729377811035
9388.4765625,-101.0467478009782,-86.86549055352032
9410.009765625,-95.68596934445841,-86.3868655652324
9431.54296875,-105.40112542163283,-86.06754139479357
9453.076171875,-100.58047543145872,-85.918453840033
9474.609375,-100.91714274898081,-85.93448278253362
9496.142578125,-95.67917674193708,-86.09564614494263
9517.67578125,-96.38242711452841,-86.3701670527543
9539.208984375,-92.51104278848288,-86.71897747406886
9560.7421875,-83.77176939374982,-87.10103725336224
9582.275390625,-81.66910737390623,-87.47874982122168
9603.80859375,-82.43564310266498,-87.8227569289023
9625.341796875,-82.58469484143706,-88.11549272592649
9646.875,-84.16023431322219,-88.3530572314068
9668.408203125,-92.01334458310134,-88.54520456828854
9689.94140625,-95.68076193705903,-88.71349884452894
9711.474609375,-99.79971136651423,-88.88793446062868
9733.0078125,-96.26305260572695,-89.10251471456013
9754.541015625,-93.80271235624136,-89.39040691559856
9776.07421875,-104.52807738738292,-89.77932860178709
9797.607421875,-101.71831473466051,-90.28776533667306
9819.140625,-115.04900114612471,-90.92248614019269
9840.673828125,-109.4827241108745,-91.6776290995645
9862.20703125,-120.18304095992605,-92.5354060628994
9883.740234375,-95.77516326005733,-93.468253921487
9905.2734375,-87.65277800393571,-94.44207192723836
9926.806640625,-86.3315719859134,-95.42005514175054
9948.33984375,-88.05165855574583,-96.36657962147416
9969.873046875,-89.33699515398345,-97.25062014580939
9991.40625,-92.63093456858216,-98.04827932136463
10012.939453125,-104.35269299328328,-98.74416049482399
10034.47265625,-101.9923681565099,-99.331501264959
10056.005859375,-105.90783207128638,-99.8111709926105
10077.5390625,-101.81951922976288,-100.18979668907478
10099.072265625,-102.35291700843251,-100.47739390876545
10120.60546875,-107.26872765911266,-100.68492777260369
10142.138671875,-105.20310714890678,-100.82220914492738
10163.671875,-106.56566823674362,-100.89644804827125
10185.205078125,-104.83697238489123,-100.91165589064111
10206.73828125,-107.96070222341973,-100.86893220436949
10228.271484375,-102.51671724855086,-100.76751594000625
10249.8046875,-95.05427323944453,-100.60635087184993
10271.337890625,-91.6162278639972,-100.38582980993617
10292.87109375,-92.47025919074181,-100.10935593098532
10314.404296875,-98.85602369809706,-99.78439499389862
10335.9375,-102.83343402059319,-99.42278294464262
10357.470703125,-100.02801479220327,-99.0401841180504
10379.00390625,-104.62182575515386,-98.654744297383
10400.537109375,-100.31087298305265,-98.28512583722569
10422.0703125,-108.29212697022011,-97.94822545371244
10443.603515625,-106.90109934669272,-97.65694041582316
10465.13671875,-104.46020947058727,-97.41835467612931
10486.669921875,-115.07938294103229,-97.23266132177076
10508.203125,-102.11865287529952,-97.09302967581729
10529.736328125,-119.66018675031907,-96.98648098702223
10551.26953125,-96.30897351120606,-96.89567839860706
10572.802734375,-94.1752407144231,-96.80138972421315
10594.3359375,-95.27903068514502,-96.68526899481897
10615.869140625,-96.13444684830421,-96.53254317682753
10637.40234375,-98.67784846947862,-96.33419427111534
10658.935546875,-104.50577533941018,-96.0882948260784
10680.46875,-102.38596200196059,-95.8002774278274
10702.001953125,-103.11254189771874,-95.48207802807866
10723.53515625,-109.18397508267967,-95.15026511697255
10745.068359375,-100.40615780946214,-94.82342544676966
10766.6015625,-101.45502031984424,-94.51919758909084
10788.134765625,-117.4868360537097,-94.25140781157437
10809.66796875,-101.36384010415557,-94.0277577768252
10831.201171875,-108.10750109444353,-93.8484397911923
10852.734375,-106.25051659592161,-93.70592260284027
10874.267578125,-104.34115124069592,-93.58597801271289
10895.80078125,-94.21226400548541,-93.4698311354845
10917.333984375,-92.52393540876838,-93.3371429926755
10938.8671875,-91.98351606415713,-93.1693996740998
10960.400390625,-93.27013895439003,-92.95320848908494
10981.93359375,-100.61793746220134,-92.68300054318928
11003.466796875,-118.28714298934838,-92.36271255179983
11025.0,-102.14710841271066,-92.00615893665776
11046.533203125,-103.73873169576322,-91.63598907976954
11068.06640625,-105.0035529544821,-91.28132774158928
11089.599609375,-98.4606343955277,-90.97438958275941
11111.1328125,-103.46862661584328,-90.74651306732896
11132.666015625,-105.39449159953796,-90.6241516878971
11154.19921875,-101.02391085558362,-90.62537712228904
11175.732421875,-109.11478908469093,-90.75738624400239
11197.265625,-101.9265887663846,-91.01537004723652
11218.798828125,-100.2173974737373,-91.38291613580489
11240.33203125,-98.81633093543661,-91.83390388155438
11261.865234375,-95.44904941787632,-92.33564308451243
11283.3984375,-92.86632651471666,-92.8528329344438
11304.931640625,-96.384573652841,-93.35180344477055
11326.46484375,-106.02077351564115,-93.80446296890541
11347.998046875,-109.69704557998463,-94.19141862004642
11369.53125,-105.46449046243634,-94.50385527780139
11391.064453125,-108.7210971820687,-94.74393629699105
11412.59765625,-103.66377397292382,-94.92369946228555
11434.130859375,-103.5924783291284,-95.06263480795306
11455.6640625,-107.30683857093396,-95.18431593917748
11477.197265625,-103.81919701319786,-95.31258686144136
11498.73046875,-103.92568680863042,-95.46786344754013
11520.263671875,-106.47333043307542,-95.66408463787607
11541.796875,-102.20767626588834,-95.90674719206791
11563.330078125,-102.4669439522857,-96.1922944254617
11584.86328125,-107.89299634117322,-96.50892799005815
11606.396484375,-113.42464728161343,-96.83870193839157
11627.9296875,-103.16814283670612,-97.16057066792868
11649.462890625,-105.00262142447293,-97.45392410632545
11670.99609375,-103.4120696533775,-97.7020745127218
11692.529296875,-110.96276317647855,-97.89516913690592
11714.0625,-102.25195299598514,-98.0320896940794
11735.595703125,-105.08450585847257,-98.1210499337119
11757.12890625,-105.85836863458995,-98.17879403574744
11778.662109375,-104.59074241392324,-98.22850282487424
11800.1953125,-113.70551142472783,-98.2967018748321
11821.728515625,-110.81177694425531,-98.40960828569955
11843.26171875,-107.40111185891757,-98.58943084170754
11864.794921875,-111.82425737903003,-98.85114072075896
11886.328125,-103.32855450883726,-99.20015749430468
11907.861328125,-105.19604659550849,-99.63125944848359
11929.39453125,-112.10274703800802,-100.12884912281001
11950.927734375,-122.06546378647796,-100.66851128412581
11972.4609375,-103.1264528070958,-101.21962017616826
11993.994140625,-108.07040284167144,-101.74861227890543
12015.52734375,-103.82751236974093,-102.22246012144197
12037.060546875,-105.86175492136238,-102.61187276667393
12058.59375,-102.64970289928087,-102.893809430188
12080.126953125,-100.64560477222193,-103.05301357442842
12101.66015625,-113.70941960797845,-103.0824359867276
12123.193359375,-106.03048517903198,-102.98259114443424
12144.7265625,-108.06007429792416,-102.76005399375777
12166.259765625,-110.31902124108015,-102.42542884737819
12187.79296875,-104.9825402272821,-101.99118938204172
12209.326171875,-103.36330530350511,-101.46978877916128
12230.859375,-95.86778972101673,-100.8723726498583
12252.392578125,-92.33573459294163,-100.2083058081273
12273.92578125,-96.19019521131015,-99.48556726974732
12295.458984375,-106.92331060155149,-98.71190178882223
12316.9921875,-107.50568968000435,-97.8964681769849
12338.525390625,-103.34379664442675,-97.05161932062558
12360.05859375,-106.83802761385857,-96.19440440459839
12381.591796875,-108.53791899144512,-95.34740906871917
12403.125,-106.78883973727326,-94.53864179297827
12424.658203125,-102.822262263023,-93.80032167070499
12446.19140625,-107.45722047559377,-93.16660190198004
12467.724609375,-120.37941262610812,-92.67044717420234
12489.2578125,-113.17843051815808,-92.34004246229411
12510.791015625,-114.11763863829708,-92.19521953960934
12532.32421875,-105.43952757952297,-92.24442658700073
12553.857421875,-96.75591519671187,-92.48272682754937
12575.390625,-92.9958765928763,-92.89119695053353
12596.923828125,-92.78858406854886,-93.43791965098596
12618.45703125,-94.60078235522165,-94.08055098828314
12639.990234375,-101.08509356261959,-94.77022279321577
12661.5234375,-121.02048032955634,-95.45634520213684
12683.056640625,-110.29317229799366,-96.09173382508403
12704.58984375,-104.13480839374276,-96.63742199837962
12726.123046875,-112.51699581490092,-97.06654226372486
12747.65625,-104.31437432265545,-97.36677133584885
12769.189453125,-104.3915027910765,-97.541015479079
12790.72265625,-112.19654874387953,-97.60624378453667
12812.255859375,-109.28737888306361,-97.59062340451158
12833.7890625,-113.05053456913308,-97.52933870005343
12855.322265625,-104.9366687421259,-97.45965310230764
12876.85546875,-104.65797965322221,-97.41587288590978
12898.388671875,-100.12456474976764,-97.42488135995872
12919.921875,-96.14091508311384,-97.50282851382829
12941.455078125,-96.40100581536467,-97.6533965205469
12962.98828125,-99.66426169193896,-97.8678389989779
12984.521484375,-103.98360871055546,-98.12674323632622
13006.0546875,-111.32294505037808,-98.4032251523557
13027.587890625,-111.14319323093098,-98.66707079517327
13049.12109375,-114.35606753036305,-98.88921345195668
13070.654296875,-113.39604830614837,-99.04589953998992
13092.1875,-107.29314846915304,-99.12195390718709
13113.720703125,-112.2870609012549,-99.1126970278266
13135.25390625,-104.7966788711172,-99.02427157400254
13156.787109375,-111.39395197894609,-98.8723735752731
13178.3203125,-114.15667332628902,-98.67961876663442
13199.853515625,-106.0853570482712,-98.47197316517402
13221.38671875,-98.3526607834241,-98.27480937648866
13242.919921875,-97.85181612617508,-98.10919742702332
13264.453125,-100.05954353513923,-97.98899453197731
13285.986328125,-103.51538697463221,-97.9191692482611
13307.51953125,-107.83945661547148,-97.89560159828889
13329.052734375,-114.19356750894269,-97.90637129188796
13350.5859375,-105.76583139920183,-97.93431571145612
13372.119140625,-107.82569798148597,-97.96044258750501
13393.65234375,-105.25062715937223,-97.96764896833473
13415.185546875,-108.28889480843989,-97.94414839766148
13436.71875,-109.07568396494221,-97.8860498705175
13458.251953125,-106.43184277980649,-97.798659167656
13479.78515625,-122.00577383865087,-97.6962667676533
13501.318359375,-110.18726770018523,-97.60041783621149
13522.8515625,-117.16132134064145,-97.53689413848569
13544.384765625,-120.48070558053605,-97.53183982189115
13565.91796875,-115.66213923522898,-97.60760221323383
13587.451171875,-110.9791415020211,-97.77891363082468
13608.984375,-106.19101350975038,-98.05000176202633
13630.517578125,-104.20957980389146,-98.41308929733106
13652.05078125,-105.67821300601533,-98.84854634820374
13673.583984375,-114.8955047275931,-99.3267203933594
13695.1171875,-111.28004710645763,-99.81122315407688
13716.650390625,-114.57753273656652,-100.26323814750313
13738.18359375,-108.3758816412736,-100.6462587838975
13759.716796875,-121.06414026585051,-100.93059788111768
13781.25,-105.46135496212098,-101.09703606696085
13802.783203125,-106.05845449842988,-101.13909536596671
13824.31640625,-129.41539661435672,-101.06361833966865
13845.849609375,-102.94284410577993,-100.88957432535396
13867.3828125,-102.16903880650281,-100.64526741814738
13888.916015625,-107.03263109681407,-100.36434882663715
13910.44921875,-103.7320588332218,-100.0812056776877
13931.982421875,-103.5054957393379,-99.82638438906426
13953.515625,-107.38964501854156,-99.62269676469619
13975.048828125,-104.4792149059601,-99.48255253790735
13996.58203125,-100.79592628463232,-99.40687867382104
14018.115234375,-111.1520026610813,-99.38575049139124
14039.6484375,-100.46748613576875,-99.40060738455563
14061.181640625,-107.72091173971398,-99.42769392314786
14082.71484375,-103.69172086229474,-99.44218968174059
14104.248046875,-107.66935588354836,-99.422394441421
14125.78125,-108.67947675826014,-99.35333358271457
14147.314453125,-111.786343389542,-99.22924155539246
14168.84765625,-113.41260716994671,-99.0545551479592
14190.380859375,-110.76398008765241,-98.84327671201609
14211.9140625,-103.76342603498478,-98.61681619401544
14233.447265625,-124.17515351617212,-98.40065241995794
14254.98046875,-101.95363235338414,-98.22033374100005
14276.513671875,-103.79110131330167,-98.09743881070885
14298.046875,-103.8014729004951,-98.04612468409657
14319.580078125,-105.07075038690462,-98.07080049691592
14341.11328125,-103.49418914994666,-98.16529393232408
14362.646484375,-105.29751118890006,-98.31365013914174
14384.1796875,-103.55138288222972,-98.49245295233422
14405.712890625,-111.62585432366205,-98.67432389070025
14427.24609375,-105.54484694578719,-98.83207101886194
14448.779296875,-105.044890981362,-98.94285540456039
14470.3125,-110.21555705500677,-98.99173387026772
14491.845703125,-109.566787349524,-98.97402506515436
14513.37890625,-103.8544750666968,-98.89611896451127
14534.912109375,-111.6204541221926,-98.7745823015145
14556.4453125,-111.16915627884937,-98.63366961927085
14577.978515625,-109.5035886400722,-98.50159309332531
14599.51171875,-101.2427448556733,-98.40609727851862
14621.044921875,-106.27625299157258,-98.36999802142239
14642.578125,-103.62175149520343,-98.4073602283463
14664.111328125,-110.67786456044581,-98.5209037314134
14685.64453125,-109.3558547356289,-98.70105194359152
14707.177734375,-116.09511429348862,-98.92679952257325
14728.7109375,-105.25804762203484,-99.1683077852694
14750.244140625,-111.97062245085986,-99.39087963196344
14771.77734375,-108.21191584321554,-99.55975749287093
14793.310546875,-106.3138338542604,-99.64505958116065
14814.84375,-106.1077529764963,-99.62614115172525
14836.376953125,-112.59882975926531,-99.49474350805866
14857.91015625,-101.3739322444955,-99.25646368592139
14879.443359375,-107.69226387965548,-98.93031758810906
14900.9765625,-105.26814072409452,-98.54644392378164
14922.509765625,-109.23900160533799,-98.14226537748821
14944.04296875,-110.39677632390035,-97.75764738205162
14965.576171875,-118.42814669829374,-97.42974058176611
14987.109375,-103.52389801651042,-97.18823887050517
15008.642578125,-107.26815379657555,-97.05172379031426
15030.17578125,-101.50104617714854,-97.02560687928327
15051.708984375,-105.81673566046847,-97.10194759236772
15073.2421875,-106.69584588228929,-97.26115012861177
15094.775390625,-104.39463133725343,-97.4752683599562
15116.30859375,-123.04736762280999,-97.7124145868796
15137.841796875,-109.38288774139349,-97.9416095804823
15159.375,-113.5684371446606,-98.13735171592978
15180.908203125,-113.91802929671509,-98.28323072807096
15202.44140625,-106.43317673477347,-98.37405952133852
15223.974609375,-114.99049408830177,-98.416223402008
15245.5078125,-104.44745517838327,-98.42621626547773
15267.041015625,-104.73350330480477,-98.4276072141976
15288.57421875,-103.1512962399874,-98.446917737923
15310.107421875,-107.17255095443082,-98.50905341721446
15331.640625,-111.83377914708251,-98.63300043375776
15353.173828125,-108.15603328508053,-98.82845589589324
15374.70703125,-104.37135419124346,-99.09391817001675
15396.240234375,-108.76166600116693,-99.41654039560598
15417.7734375,-112.30289053221313,-99.77378064335915
15439.306640625,-106.4021978432896,-100.13660640123221
15460.83984375,-106.248901131419,-100.47377097068464
15482.373046875,-116.58206716791642,-100.75651146369512
15503.90625,-103.2243276313095,-100.96294823661947
15525.439453125,-109.60126641858767,-101.08150495197124
15546.97265625,-111.74283472132188,-101.11281177833844
15568.505859375,-120.13669009900426,-101.06978055103268
15590.0390625,-104.1370560647442,-100.97581638324897
15611.572265625,-106.98279653105593,-100.86141391262882
15633.10546875,-105.32961272093459,-100.75963524155752
15654.638671875,-109.75786924684812,-100.70114274392736
15676.171875,-107.37350363166473,-100.70953598277706
15697.705078125,-112.97011127387957,-100.79770556462285
15719.23828125,-109.0159266872434,-100.96577222216385
15740.771484375,-112.39021765145645,-101.20094744143569
15762.3046875,-113.41447658688503,-101.47936653457617
15783.837890625,-118.21811719383268,-101.76964854362828
15805.37109375,-111.67044642533197,-102.03767413968565
15826.904296875,-114.34402630254965,-102.2518825716004
15848.4375,-105.54579371652738,-102.38830095473548
15869.970703125,-115.25130652496918,-102.43454796192042
15891.50390625,-107.75412244245362,-102.3921961797022
15913.037109375,-123.54835088826636,-102.27711294197603
15934.5703125,-107.49772079681622,-102.11769415438874
15956.103515625,-120.8415715862793,-101.951216158407
15977.63671875,-107.13383781072685,-101.81881100666031
15999.169921875,-111.46516303749468,-101.75977870522273
16020.703125,-105.62724459967393,-101.806054505453
16042.236328125,-111.63012809496098,-101.97763386643636
16063.76953125,-109.02148292265676,-102.2796236624259
16085.302734375,-116.0105427571894,-102.70135463582153
16106.8359375,-105.61815820979166,-103.21769099142706
16128.369140625,-113.76800743620146,-103.7923523619783
16149.90234375,-107.09396419939844,-104.38276860370225
16171.435546875,-110.48508176063575,-104.94576289128713
16192.96875,-112.1194538566648,-105.44323712385959
16214.501953125,-114.76351524976155,-105.84703423887862
16236.03515625,-111.00807017753445,-106.14227507323622
16257.568359375,-116.44820142473021,-106.32869505183803
16279.1015625,-103.74377272702634,-106.41980464753885
16300.634765625,-105.13555656334344,-106.44002287118532
16322.16796875,-111.57080467084242,-106.42023642063666
16343.701171875,-120.01434199822285,-106.39247297060722
16365.234375,-111.79129561407885,-106.38450971896421
16386.767578125,-115.2063311177834,-106.41524730558194
16408.30078125,-110.78616018590057,-106.49156262741194
16429.833984375,-121.72296956132658,-106.60712880741454
16451.3671875,-107.8832817390728,-106.74339003065896
16472.900390625,-115.20286498672522,-106.87254811630962
16494.43359375,-109.5808370938231,-106.96210643976215
16515.966796875,-113.61614588269723,-106.98027249423836
16537.5,-109.46141533235223,-106.90138062949289
16559.033203125,-115.46465509942536,-106.71048352288173
16580.56640625,-107.76991727827382,-106.4063779875717
16602.099609375,-116.44977164727732,-106.00256145807407
16623.6328125,-109.45857318079017,-105.52592622184308
16645.166015625,-108.79947121999459,-105.01334303682421
16666.69921875,-100.37820291461881,-104.50661238893554
16688.232421875,-104.50670744472883,-104.04652057987485
16709.765625,-114.06163282305451,-103.66688895201477
16731.298828125,-115.49257334138511,-103.38952343492886
16752.83203125,-111.17507067738936,-103.22085340014716
16774.365234375,-117.39242807508683,-103.15080924955454
16795.8984375,-110.46199623464838,-103.15416140309026
16817.431640625,-117.67155143605143,-103.19417712675288
16838.96484375,-109.66709543726463,-103.22810028464417
16860.498046875,-114.1086097776807,-103.21367549955167
16882.03125,-108.88712277382672,-103.11576589210591
16903.564453125,-114.62311465177322,-102.9120800800637
16925.09765625,-111.13478859055297,-102.59713669332999
16946.630859375,-118.98218009345533,-102.18383888173634
16968.1640625,-112.03824013304546,-101.70237295369462
16989.697265625,-116.67631873052125,-101.19653521018748
17011.23046875,-104.16911789652332,-100.71797219718839
17032.763671875,-109.26501719283743,-100.31913545968746
17054.296875,-110.22116027626188,-100.04595479914539
17075.830078125,-108.33068431193406,-99.9312924254472
17097.36328125,-110.91341472876007,-99.99014359335607
17118.896484375,-110.84470142601843,-100.21730941835388
17140.4296875,-107.87226071959293,-100.58791791565163
17161.962890625,-109.60587710539501,-101.06075980664824
17183.49609375,-113.88517832598177,-101.58399559572652
17205.029296875,-108.28861715987347,-102.10243990804435
17226.5625,-101.1942504939031,-102.56539009484648
17248.095703125,-102.7807806898746,-102.93387484816188
17269.62890625,-104.78868972105326,-103.18626992402923
17291.162109375,-111.35037105881777,-103.32145326942216
17312.6953125,-112.13201050060577,-103.35901948373717
17334.228515625,-132.46174983374965,-103.33649401566217
17355.76171875,-109.71092870047309,-103.30392011670838
17377.294921875,-122.7017828872735,-103.31657339968831
17398.828125,-108.2577194967425,-103.42683390148684
17420.361328125,-113.35206756591555,-103.67637307226595
17441.89453125,-112.20432103899411,-104.08977367424939
17463.427734375,-111.76267085225143,-104.67049905203996
17484.9609375,-110.99582160018306,-105.39979326119564
17506.494140625,-117.5752611825126,-106.23867342386376
17528.02734375,-108.85402580604881,-107.13273142346341
17549.560546875,-110.84386737399767,-108.01905844723264
17571.09375,-104.50398184884942,-108.83430200246076
17592.626953125,-109.19097991916567,-109.52270548597124
17614.16015625,-110.63234870580942,-110.04298870457649
17635.693359375,-116.52453326426995,-110.37310280620525
17657.2265625,-108.80398615819753,-110.51220918398852
17678.759765625,-116.1548823240887,-110.4796424755822
17700.29296875,-107.85792093766406,-110.31106214718938
17721.826171875,-118.14284813347074,-110.0524095408506
17743.359375,-108.27533436070146,-109.75260649303658
17764.892578125,-110.64557052874984,-109.45611022952815
17786.42578125,-116.67563328736227,-109.19645055689008
17807.958984375,-110.7025452326939,-108.99171763464929
17829.4921875,-108.57565652585697,-108.84266530762869
17851.025390625,-118.80461903257762,-108.73369145364661
17872.55859375,-106.14456737857734,-108.63651360472005
17894.091796875,-119.00772999575818,-108.51594199757423
17915.625,-109.1209109726199,-108.33682622651233
17937.158203125,-114.906167245599,-108.07106562024926
17958.69140625,-106.75341417153751,-107.70355638260193
17980.224609375,-113.06570504435885,-107.23610418382891
18001.7578125,-119.2337049559656,-106.68863698883482
18023.291015625,-116.00777446510477,-106.09746428809622
18044.82421875,-107.60398323976892,-105.51078408452831
18066.357421875,-117.86481087111957,-104.9820693086542
18087.890625,-107.2432692262424,-104.56230516495498
18109.423828125,-118.47410968291729,-104.29224558651428
18130.95703125,-106.50369424100728,-104.19587882952092
18152.490234375,-116.90873381357164,-104.27613359772943
18174.0234375,-107.55701016969464,-104.51353940005191
18195.556640625,-107.88286518352723,-104.86812377502386
18217.08984375,-112.85349891259617,-105.28434786597224
18238.623046875,-112.52060728451364,-105.69842225315386
18260.15625,-106.08449111460547,-106.04697630419534
18281.689453125,-111.93902164983231,-106.27583323733947
18303.22265625,-105.94506740683083,-106.34760489311753
18324.755859375,-115.08505604749809,-106.24697326478841
18346.2890625,-101.26337532777879,-105.98285003560498
18367.822265625,-104.66308140917582,-105.58705475206511
18389.35546875,-106.97847779392586,-105.10966155886842
18410.888671875,-107.58364043931346,-104.61165856024735
18432.421875,-111.8780777147912,-104.15596905802651
18453.955078125,-115.27098522831315,-103.79813865832391
18475.48828125,-110.59458288871777,-103.57805667716752
18497.021484375,-114.52903101389592,-103.51394239873281
18518.5546875,-106.82542838832288,-103.59950452429624
18540.087890625,-111.65037270577656,-103.8047212555617
18561.62109375,-105.46979252641356,-104.08015576979088
18583.154296875,-105.4396905572261,-104.36419577965236
18604.6875,-102.92898562406074,-104.59216482980155
18626.220703125,-106.14614635639757,-104.70596367516201
18647.75390625,-110.83009020924565,-104.66280744662386
18669.287109375,-108.15238299582182,-104.44174452786945
18690.8203125,-102.74160318111953,-104.04696081176897
18712.353515625,-110.87878179480742,-103.50734330843686
18733.88671875,-107.53717699992967,-102.87233165378198
18755.419921875,-108.39527185213737,-102.20464318522538
18776.953125,-113.94513100450598,-101.57093373284195
18798.486328125,-115.03294971290705,-101.03177986873604
18820.01953125,-115.05572420328987,-100.63248864846861
18841.552734375,-115.1896738593559,-100.39613708600113
18863.0859375,-106.72319073406729,-100.31992808133987
18884.619140625,-107.6594876031557,-100.37546636903735
18906.15234375,-101.31823943213587,-100.51297699874958
18927.685546875,-101.65601552085494,-100.66889522132257
18949.21875,-100.56132219963803,-100.77573888697563
18970.751953125,-103.74751868297443,-100.7728110315007
18992.28515625,-113.8171286086698,-100.61612790054025
19013.818359375,-112.39650773607855,-100.28605237444877
19035.3515625,-106.79041169788394,-99.79142587842647
19056.884765625,-109.20841929006468,-99.16949058996764
19078.41796875,-109.45843640422765,-98.48150705993913
19099.951171875,-108.98640888133971,-97.80461111312209
19121.484375,-105.14856823790026,-97.22102380024482
19143.017578125,-112.23717389745181,-96.80614368432998
19164.55078125,-106.23193180473245,-96.617247839232
19186.083984375,-104.46414002657147,-96.68447391649677
19207.6171875,-107.51590474872141,-97.00545440642912
19229.150390625,-103.94145337251213,-97.5444662467226
19250.68359375,-100.83427932762311,-98.23631578364952
19272.216796875,-103.56526463260289,-98.99449330364925
19293.75,-106.26191483407445,-99.72250306812187
19315.283203125,-112.4960363645632,-100.3267970754307
19336.81640625,-111.51070791126253,-100.72948582502607
19358.349609375,-112.330975234616,-100.87900753957456
19379.8828125,-120.78970336267996,-100.7572108000825
19401.416015625,-111.04882790826417,-100.38180755691313
19422.94921875,-113.65223283888695,-99.8038131210596
19444.482421875,-110.56901650176871,-99.10031209747338
19466.015625,-105.02475806584269,-98.36356903566978
19487.548828125,-130.32846006916847,-97.6880396385028
19509.08203125,-102.5430622281774,-97.15715238333595
19530.615234375,-102.07282250001727,-96.83177305134875
19552.1484375,-102.33397189359104,-96.74202710290231
19573.681640625,-105.6105934487412,-96.88366950391668
19595.21484375,-122.20734624996362,-97.21952785553827
19616.748046875,-125.37585060544433,-97.68579895569397
19638.28125,-110.69843067909945,-98.20226079948888
19659.814453125,-115.5204459461618,-98.68487811982128
19681.34765625,-114.33413661742011,-99.05891769337613
19702.880859375,-111.96088970222289,-99.2706055545368
19724.4140625,-116.34509708745364,-99.2955670292304
19745.947265625,-114.63623618126917,-99.14276375497231
19767.48046875,-111.31126344591496,-98.85331149810908
19789.013671875,-117.12794487718824,-98.49433044779758
19810.546875,-110.85026776730052,-98.14873177629744
19832.080078125,-113.93472002609256,-97.90246761168441
19853.61328125,-104.29667010987896,-97.83117104998689
19875.146484375,-102.60584573546203,-97.98822564639522
19896.6796875,-100.42436829197608,-98.39610934656665
19918.212890625,-105.99500278213833,-99.04238128492958
19939.74609375,-113.91836114766048,-99.88098927733866
19961.279296875,-117.69178061075868,-100.83877237396757
19982.8125,-109.34782430409582,-101.82623627551074
20004.345703125,-109.3270481001484,-102.75101040044332
20025.87890625,-124.21044933963742,-103.53195736527452
20047.412109375,-111.05097137028875,-104.1117690100833
20068.9453125,-113.53988338191328,-104.46607407885145
20090.478515625,-117.82300680063608,-104.60757851866359
20112.01171875,-110.82577486006605,-104.58449091998531
20133.544921875,-117.16665835591259,-104.47334676163987
20155.078125,-111.28889235469958,-104.36720799540937
20176.611328125,-114.30395400393178,-104.36094828903394
20198.14453125,-112.69193930609083,-104.5358247548254
20219.677734375,-114.12377811276465,-104.94570417660556
20241.2109375,-108.85114716856447,-105.60712247657237
20262.744140625,-107.01009357938086,-106.49483024858904
20284.27734375,-106.36272346795414,-107.54368563231341
20305.810546875,-113.24319763328944,-108.65681137152819
20327.34375,-110.81587601762851,-109.71897420072145
20348.876953125,-111.52002374292775,-110.61331606917688
20370.41015625,-107.29784208420723,-111.238996732365
20391.943359375,-116.15571088322727,-111.52708912906141
20413.4765625,-104.9214863098934,-111.45224570765073
20435.009765625,-119.28556110564406,-111.03821049283987
20456.54296875,-106.78610128083122,-110.35611595081139
20478.076171875,-113.17664247023876,-109.51555532811508
20499.609375,-113.42200095507094,-108.64950837646602
20521.142578125,-114.81973027936152,-107.89515976532506
20542.67578125,-105.99449431217067,-107.37333755152403
20564.208984375,-111.24131586618495,-107.16960262891446
20585.7421875,-112.29310115124025,-107.3198817400572
20607.275390625,-132.49522111683902,-107.8029628748503
20628.80859375,-112.98054275443991,-108.54123393828996
20650.341796875,-119.9480739471323,-109.4098707843316
20671.875,-108.58763264912741,-110.25343538456077
20693.408203125,-114.24522286489547,-110.90771090488191
20714.94140625,-104.86132716874218,-111.22374891355634
20736.474609375,-114.55701989890579,-111.09066967609175
20758.0078125,-107.66677910238309,-110.45381714279351
20779.541015625,-109.81923730711097,-109.32543309800856
20801.07421875,-114.14375855579677,-107.78601375325137
20822.607421875,-111.64453412217055,-105.97581446774917
20844.140625,-110.86974420212584,-104.0773931577111
20865.673828125,-116.14760497062035,-102.29142543858214
20887.20703125,-111.52607640042706,-100.80908521215787
20908.740234375,-130.2636517183293,-99.78489859198326
20930.2734375,-109.59839863755155,-99.31404196404388
20951.806640625,-111.61143804958459,-99.41753887750363
20973.33984375,-111.16980253133451,-100.03777120023764
20994.873046875,-126.75869481367201,-101.04529155664602
21016.40625,-111.76700204735857,-102.25630171166901
21037.939453125,-118.70190923817171,-103.4585753771615
21059.47265625,-107.78696212976409,-104.4422866499044
21081.005859375,-127.83806873125152,-105.03135870460216
21102.5390625,-108.33934249849258,-105.11071196153955
21124.072265625,-112.49217911179193,-104.64522354964313
21145.60546875,-111.04690700423558,-103.6872725253312
21167.138671875,-112.48747640979454,-102.37130738114632
21188.671875,-109.43498257011422,-100.89572616553419
21210.205078125,-117.41004369507041,-99.49424730271092
21231.73828125,-109.8066339893247,-98.40059838726901
21253.271484375,-125.28838821899609,-97.81151195642855
21274.8046875,-108.76038883791458,-97.85350280082726
21296.337890625,-105.31824564998007,-98.55861140688717
21317.87109375,-108.02651284117047,-99.85324017196501
21339.404296875,-113.06115043327961,-101.56250056235376
21360.9375,-105.79526255670211,-103.43034538825401
21382.470703125,-130.22282556148136,-105.15346679808438
21404.00390625,-107.36447835573884,-106.42481685430036
21425.537109375,-120.07412738743406,-106.98096298083705
21447.0703125,-109.53054751579059,-106.64658074867923
21468.603515625,-114.49365635537868,-105.36937544720342
21490.13671875,-113.148175570726,-103.23965779041197
21511.669921875,-115.59788816868773,-100.49059505960302
21533.203125,-104.96867190893512,-97.47761147726865
21554.736328125,-106.87463584849137,-94.63821590225012
21576.26953125,-107.72278384932974,-92.43632487166829
21597.802734375,-125.24507641083898,-91.29754448538485
21619.3359375,-111.19849818975459,-91.54353256496276
21640.869140625,-114.61035726510295,-93.33422455512024
21662.40234375,-109.74463122648228,-96.62623691251542
21683.935546875,-113.21526093577535,-101.1541694546288
21705.46875,-104.75900397332913,-106.4389714608899
21727.001953125,-122.37771058744616,-111.82430643303223
21748.53515625,-105.0057019648751,-116.53833760449061
21770.068359375,-109.52367074302757,-119.77500181918802
21791.6015625,-110.46801644237149,-120.78607946879798
21813.134765625,-107.83350335408721,-118.97357698416849
21834.66796875,-110.34792331008504,-113.97137790746605
21856.201171875,-124.41994702241152,-105.70590180238824
21877.734375,-109.50572231919185,-94.427582879104
21899.267578125,-108.63416967594594,-80.7081236092402
21920.80078125,-108.65313311080774,-65.40233412489313
21942.333984375,-112.94299419878274,-49.577479834463304
21963.8671875,-110.76017225166197,-34.416930025509465
21985.400390625,-113.08640200200969,-21.10805249814183
22006.93359375,-110.55561432250053,-10.726337686172567
22028.466796875,-114.2234851530848,-4.1283961960808835
22050.0,-110.18797082056253,-1.8656584249262842
22071.533203125,-114.22348515308445,-4.1283961960808835
22093.06640625,-110.55561432250056,-10.726337686172567
22114.599609375,-113.08640200200942,-21.10805249814183
22136.1328125,-110.76017225166206,-34.416930025509465
22157.666015625,-112.94299419878269,-49.577479834463304
22179.19921875,-108.65313311080767,-65.40233412489313
22200.732421875,-108.63416967594591,-80.7081236092402
22222.265625,-109.50572231919185,-94.427582879104
22243.798828125,-124.41994702241095,-105.70590180238824
22265.33203125,-110.34792331008498,-113.97137790746605
22286.865234375,-107.83350335408721,-118.97357698416849
22308.3984375,-110.46801644237152,-120.78607946879798
22329.931640625,-109.52367074302776,-119.77500181918802
22351.46484375,-105.0057019648751,-116.53833760449061
22372.998046875,-122.37771058744951,-111.82430643303223
22394.53125,-104.75900397332879,-106.4389714608899
22416.064453125,-113.21526093577535,-101.1541694546288
22437.59765625,-109.74463122648261,-96.62623691251542
22459.130859375,-114.61035726510319,-93.33422455512024
22480.6640625,-111.19849818975439,-91.54353256496276
22502.197265625,-125.24507641083889,-91.29754448538485
22523.73046875,-107.72278384932973,-92.43632487166829
22545.263671875,-106.87463584849135,-94.63821590225012
22566.796875,-104.96867190893508,-97.47761147726865
22588.330078125,-115.59788816868738,-100.49059505960302
22609.86328125,-113.14817557072595,-103.23965779041197
22631.396484375,-114.49365635537865,-105.36937544720342
22652.9296875,-109.53054751579057,-106.64658074867923
22674.462890625,-120.07412738743298,-106.98096298083705
22695.99609375,-107.36447835573958,-106.42481685430036
22717.529296875,-130.22282556148608,-105.15346679808438
22739.0625,-105.79526255670216,-103.43034538825401
22760.595703125,-113.06115043327972,-101.56250056235376
22782.12890625,-108.02651284117044,-99.85324017196501
22803.662109375,-105.31824564998003,-98.55861140688717
22825.1953125,-108.76038883791463,-97.85350280082726
22846.728515625,-125.28838821899566,-97.81151195642855
22868.26171875,-109.80663398932464,-98.40059838726901
22889.794921875,-117.41004369507002,-99.49424730271092
22911.328125,-109.43498257011419,-100.89572616553419
22932.861328125,-112.48747640979454,-102.37130738114632
22954.39453125,-111.04690700423552,-103.6872725253312
22975.927734375,-112.49217911179176,-104.64522354964313
22997.4609375,-108.33934249849264,-105.11071196153955
23018.994140625,-127.83806873125002,-105.03135870460216
23040.52734375,-107.78696212976413,-104.4422866499044
23062.060546875,-118.70190923817404,-103.4585753771615
23083.59375,-111.76700204735857,-102.25630171166901
23105.126953125,-126.75869481367158,-101.04529155664602
23126.66015625,-111.16980253133418,-100.03777120023764
23148.193359375,-111.61143804958499,-99.41753887750363
23169.7265625,-109.59839863755161,-99.31404196404388
23191.259765625,-130.2636517183289,-99.78489859198326
23212.79296875,-111.5260764004269,-100.80908521215787
23234.326171875,-116.14760497062025,-102.29142543858214
23255.859375,-110.86974420212584,-104.0773931577111
23277.392578125,-111.64453412217009,-105.97581446774917
23298.92578125,-114.14375855579702,-107.78601375325137
23320.458984375,-109.81923730711073,-109.32543309800856
23341.9921875,-107.66677910238317,-110.45381714279351
23363.525390625,-114.55701989891105,-111.09066967609175
23385.05859375,-104.86132716874218,-111.22374891355634
23406.591796875,-114.24522286489446,-110.90771090488191
23428.125,-108.58763264912741,-110.25343538456077
23449.658203125,-119.94807394713229,-109.4098707843316
23471.19140625,-112.98054275443968,-108.54123393828996
23492.724609375,-132.4952211168484,-107.8029628748503
23514.2578125,-112.29310115124039,-107.3198817400572
23535.791015625,-111.24131586618506,-107.16960262891446
23557.32421875,-105.99449431217067,-107.37333755152403
23578.857421875,-114.81973027936098,-107.89515976532506
23600.390625,-113.42200095507093,-108.64950837646602
23621.923828125,-113.17664247023879,-109.51555532811508
23643.45703125,-106.78610128083145,-110.35611595081139
23664.990234375,-119.28556110564406,-111.03821049283987
23686.5234375,-104.9214863098934,-111.45224570765073
23708.056640625,-116.15571088322662,-111.52708912906141
23729.58984375,-107.29784208420755,-111.238996732365
23751.123046875,-111.5200237429278,-110.61331606917688
23772.65625,-110.81587601762857,-109.71897420072145
23794.189453125,-113.2431976332886,-108.65681137152819
23815.72265625,-106.36272346795403,-107.54368563231341
23837.255859375,-107.0100935793808,-106.49483024858904
23858.7890625,-108.85114716856441,-105.60712247657237
23880.322265625,-114.1237781127643,-104.94570417660556
23901.85546875,-112.69193930609093,-104.5358247548254
23923.388671875,-114.30395400393144,-104.36094828903394
23944.921875,-111.2888923546995,-104.36720799540937
23966.455078125,-117.16665835591263,-104.47334676163987
23987.98828125,-110.82577486006625,-104.58449091998531
24009.521484375,-117.82300680063585,-104.60757851866359
24031.0546875,-113.53988338191328,-104.46607407885145
24052.587890625,-111.05097137028838,-104.1117690100833
24074.12109375,-124.21044933963807,-103.53195736527452
24095.654296875,-109.32704810014849,-102.75101040044332
24117.1875,-109.34782430409581,-101.82623627551074
24138.720703125,-117.69178061075812,-100.83877237396757
24160.25390625,-113.9183611476606,-99.88098927733866
24181.787109375,-105.99500278213853,-99.04238128492958
24203.3203125,-100.42436829197607,-98.39610934656665
24224.853515625,-102.60584573546205,-97.98822564639522
24246.38671875,-104.29667010987907,-97.83117104998689
24267.919921875,-113.93472002609278,-97.90246761168441
24289.453125,-110.85026776730052,-98.14873177629744
24310.986328125,-117.1279448771884,-98.49433044779758
24332.51953125,-111.31126344591513,-98.85331149810908
24354.052734375,-114.63623618126948,-99.14276375497231
24375.5859375,-116.34509708745301,-99.2955670292304
24397.119140625,-111.96088970222269,-99.2706055545368
24418.65234375,-114.33413661742063,-99.05891769337613
24440.185546875,-115.52044594616193,-98.68487811982128
24461.71875,-110.69843067909939,-98.20226079948888
24483.251953125,-125.3758506054431,-97.68579895569397
24504.78515625,-122.20734624996506,-97.21952785553827
24526.318359375,-105.61059344874121,-96.88366950391668
24547.8515625,-102.33397189359104,-96.74202710290231
24569.384765625,-102.07282250001728,-96.83177305134875
24590.91796875,-102.5430622281774,-97.15715238333595
24612.451171875,-130.32846006916665,-97.6880396385028
24633.984375,-105.02475806584268,-98.36356903566978
24655.517578125,-110.56901650176863,-99.10031209747338
24677.05078125,-113.6522328388873,-99.8038131210596
24698.583984375,-111.04882790826412,-100.38180755691313
24720.1171875,-120.78970336268029,-100.7572108000825
24741.650390625,-112.33097523461569,-100.87900753957456
24763.18359375,-111.51070791126267,-100.72948582502607
24784.716796875,-112.49603636456315,-100.3267970754307
24806.25,-106.26191483407445,-99.72250306812187
24827.783203125,-103.56526463260286,-98.99449330364925
24849.31640625,-100.83427932762332,-98.23631578364952
24870.849609375,-103.94145337251234,-97.5444662467226
24892.3828125,-107.51590474872145,-97.00545440642912
24913.916015625,-104.46414002657146,-96.68447391649677
24935.44921875,-106.23193180473254,-96.617247839232
24956.982421875,-112.23717389745178,-96.80614368432998
24978.515625,-105.14856823790026,-97.22102380024482
25000.048828125,-108.98640888133974,-97.80461111312209
25021.58203125,-109.45843640422763,-98.48150705993913
25043.115234375,-109.20841929006463,-99.16949058996764
25064.6484375,-106.79041169788394,-99.79142587842647
25086.181640625,-112.3965077360788,-100.28605237444877
25107.71484375,-113.8171286086695,-100.61612790054025
25129.248046875,-103.74751868297449,-100.7728110315007
25150.78125,-100.561322199638,-100.77573888697563
25172.314453125,-101.656015520855,-100.66889522132257
25193.84765625,-101.31823943213578,-100.51297699874958
25215.380859375,-107.6594876031557,-100.37546636903735
25236.9140625,-106.72319073406734,-100.31992808133987
25258.447265625,-115.18967385935525,-100.39613708600113
25279.98046875,-115.05572420328974,-100.63248864846861
25301.513671875,-115.03294971290734,-101.03177986873604
25323.046875,-113.94513100450601,-101.57093373284195
25344.580078125,-108.39527185213757,-102.20464318522538
25366.11328125,-107.53717699992947,-102.87233165378198
25387.646484375,-110.87878179480717,-103.50734330843686
25409.1796875,-102.74160318111952,-104.04696081176897
25430.712890625,-108.15238299582151,-104.44174452786945
25452.24609375,-110.83009020924513,-104.66280744662386
25473.779296875,-106.14614635639774,-104.70596367516201
25495.3125,-102.92898562406074,-104.59216482980155
25516.845703125,-105.43969055722616,-104.36419577965236
25538.37890625,-105.46979252641341,-104.08015576979088
25559.912109375,-111.65037270577653,-103.8047212555617
25581.4453125,-106.82542838832296,-103.59950452429624
25602.978515625,-114.52903101389586,-103.51394239873281
25624.51171875,-110.59458288871795,-103.57805667716752
25646.044921875,-115.27098522831315,-103.79813865832391
25667.578125,-111.87807771479109,-104.15596905802651
25689.111328125,-107.58364043931323,-104.61165856024735
25710.64453125,-106.97847779392575,-105.10966155886842
25732.177734375,-104.66308140917582,-105.58705475206511
25753.7109375,-101.26337532777885,-105.98285003560498
25775.244140625,-115.08505604749895,-106.24697326478841
25796.77734375,-105.9450674068306,-106.34760489311753
25818.310546875,-111.939021649833,-106.27583323733947
25839.84375,-106.0844911146055,-106.04697630419534
25861.376953125,-112.52060728451343,-105.69842225315386
25882.91015625,-112.85349891259654,-105.28434786597224
25904.443359375,-107.88286518352733,-104.86812377502386
25925.9765625,-107.55701016969451,-104.51353940005191
25947.509765625,-116.90873381357187,-104.27613359772943
25969.04296875,-106.50369424100722,-104.19587882952092
25990.576171875,-118.47410968291715,-104.29224558651428
26012.109375,-107.24326922624242,-104.56230516495498
26033.642578125,-117.86481087112003,-104.9820693086542
26055.17578125,-107.60398323976875,-105.51078408452831
26076.708984375,-116.0077744651044,-106.09746428809622
26098.2421875,-119.23370495596538,-106.68863698883482
26119.775390625,-113.06570504435928,-107.23610418382891
26141.30859375,-106.75341417153737,-107.70355638260193
26162.841796875,-114.90616724559945,-108.07106562024926
26184.375,-109.12091097261991,-108.33682622651233
26205.908203125,-119.00772999575867,-108.51594199757423
26227.44140625,-106.14456737857773,-108.63651360472005
26248.974609375,-118.8046190325777,-108.73369145364661
26270.5078125,-108.57565652585676,-108.84266530762869
26292.041015625,-110.70254523269446,-108.99171763464929
26313.57421875,-116.67563328736244,-109.19645055689008
26335.107421875,-110.64557052874986,-109.45611022952815
26356.640625,-108.27533436070158,-109.75260649303658
26378.173828125,-118.14284813347,-110.0524095408506
26399.70703125,-107.85792093766398,-110.31106214718938
26421.240234375,-116.15488232408882,-110.4796424755822
26442.7734375,-108.80398615819755,-110.51220918398852
26464.306640625,-116.52453326426975,-110.37310280620525
26485.83984375,-110.63234870580959,-110.04298870457649
26507.373046875,-109.1909799191659,-109.52270548597124
26528.90625,-104.50398184884945,-108.83430200246076
26550.439453125,-110.843867373997,-108.01905844723264
26571.97265625,-108.85402580604921,-107.13273142346341
26593.505859375,-117.57526118251297,-106.23867342386376
26615.0390625,-110.99582160018298,-105.39979326119564
26636.572265625,-111.76267085225115,-104.67049905203996
26658.10546875,-112.20432103899424,-104.08977367424939
26679.638671875,-113.35206756591549,-103.67637307226595
26701.171875,-108.25771949674254,-103.42683390148684
26722.705078125,-122.70178288727354,-103.31657339968831
26744.23828125,-109.71092870047312,-103.30392011670838
26765.771484375,-132.46174983374948,-103.33649401566217
26787.3046875,-112.13201050060586,-103.35901948373717
26808.837890625,-111.35037105881796,-103.32145326942216
26830.37109375,-104.78868972105323,-103.18626992402923
26851.904296875,-102.78078068987455,-102.93387484816188
26873.4375,-101.1942504939031,-102.56539009484648
26894.970703125,-108.2886171598736,-102.10243990804435
26916.50390625,-113.88517832598188,-101.58399559572652
26938.037109375,-109.60587710539497,-101.06075980664824
26959.5703125,-107.87226071959299,-100.58791791565163
26981.103515625,-110.84470142601828,-100.21730941835388
27002.63671875,-110.91341472875999,-99.99014359335607
27024.169921875,-108.33068431193405,-99.9312924254472
27045.703125,-110.22116027626193,-100.04595479914539
27067.236328125,-109.26501719283729,-100.31913545968746
27088.76953125,-104.16911789652332,-100.71797219718839
27110.302734375,-116.6763187305221,-101.19653521018748
27131.8359375,-112.03824013304549,-101.70237295369462
27153.369140625,-118.98218009345521,-102.18383888173634
27174.90234375,-111.13478859055314,-102.59713669332999
27196.435546875,-114.62311465177378,-102.9120800800637
27217.96875,-108.88712277382669,-103.11576589210591
27239.501953125,-114.10860977768004,-103.21367549955167
27261.03515625,-109.66709543726455,-103.22810028464417
27282.568359375,-117.67155143605157,-103.19417712675288
27304.1015625,-110.46199623464831,-103.15416140309026
27325.634765625,-117.39242807508687,-103.15080924955454
27347.16796875,-111.17507067738936,-103.22085340014716
27368.701171875,-115.49257334138511,-103.38952343492886
27390.234375,-114.06163282305444,-103.66688895201477
27411.767578125,-104.5067074447289,-104.04652057987485
27433.30078125,-100.37820291461884,-104.50661238893554
27454.833984375,-108.7994712199947,-105.01334303682421
27476.3671875,-109.45857318079024,-105.52592622184308
27497.900390625,-116.44977164727715,-106.00256145807407
27519.43359375,-107.76991727827385,-106.4063779875717
27540.966796875,-115.46465509942577,-106.71048352288173
27562.5,-109.46141533235223,-106.90138062949289
27584.033203125,-113.61614588269701,-106.98027249423836
27605.56640625,-109.58083709382292,-106.96210643976215
27627.099609375,-115.2028649867249,-106.87254811630962
27648.6328125,-107.88328173907287,-106.74339003065896
27670.166015625,-121.72296956132598,-106.60712880741454
27691.69921875,-110.78616018590057,-106.49156262741194
27713.232421875,-115.2063311177833,-106.41524730558194
27734.765625,-111.79129561407879,-106.38450971896421
27756.298828125,-120.0143419982233,-106.39247297060722
27777.83203125,-111.5708046708421,-106.42023642063666
27799.365234375,-105.1355565633435,-106.44002287118532
27820.8984375,-103.74377272702637,-106.41980464753885
27842.431640625,-116.44820142473043,-106.32869505183803
27863.96484375,-111.00807017753468,-106.14227507323622
27885.498046875,-114.76351524976087,-105.84703423887862
27907.03125,-112.11945385666473,-105.44323712385959
27928.564453125,-110.48508176063584,-104.94576289128713
27950.09765625,-107.09396419939851,-104.38276860370225
27971.630859375,-113.76800743620157,-103.7923523619783
27993.1640625,-105.61815820979172,-103.21769099142706
28014.697265625,-116.01054275718914,-102.70135463582153
28036.23046875,-109.0214829226567,-102.2796236624259
28057.763671875,-111.6301280949611,-101.97763386643636
28079.296875,-105.62724459967399,-101.806054505453
28100.830078125,-111.46516303749473,-101.75977870522273
28122.36328125,-107.1338378107269,-101.81881100666031
28143.896484375,-120.84157158627949,-101.951216158407
28165.4296875,-107.49772079681625,-102.11769415438874
28186.962890625,-123.5483508882663,-102.27711294197603
28208.49609375,-107.754122442453,-102.3921961797022
28230.029296875,-115.25130652496894,-102.43454796192042
28251.5625,-105.54579371652738,-102.38830095473548
28273.095703125,-114.34402630254945,-102.2518825716004
28294.62890625,-111.67044642533169,-102.03767413968565
28316.162109375,-118.21811719383211,-101.76964854362828
28337.6953125,-113.41447658688523,-101.47936653457617
28359.228515625,-112.39021765145631,-101.20094744143569
28380.76171875,-109.01592668724356,-100.96577222216385
28402.294921875,-112.9701112738795,-100.79770556462285
28423.828125,-107.37350363166472,-100.70953598277706
28445.361328125,-109.75786924684806,-100.70114274392736
28466.89453125,-105.32961272093468,-100.75963524155752
28488.427734375,-106.98279653105585,-100.86141391262882
28509.9609375,-104.13705606474429,-100.97581638324897
28531.494140625,-120.13669009900346,-101.06978055103268
28553.02734375,-111.74283472132177,-101.11281177833844
28574.560546875,-109.60126641858716,-101.08150495197124
28596.09375,-103.22432763130954,-100.96294823661947
28617.626953125,-116.58206716791598,-100.75651146369512
28639.16015625,-106.24890113141913,-100.47377097068464
28660.693359375,-106.40219784328919,-100.13660640123221
28682.2265625,-112.30289053221301,-99.77378064335915
28703.759765625,-108.76166600116706,-99.41654039560598
28725.29296875,-104.37135419124346,-99.09391817001675
28746.826171875,-108.15603328508053,-98.82845589589324
28768.359375,-111.83377914708251,-98.63300043375776
28789.892578125,-107.17255095443082,-98.50905341721446
28811.42578125,-103.1512962399874,-98.446917737923
28832.958984375,-104.73350330480471,-98.4276072141976
28854.4921875,-104.4474551783833,-98.42621626547773
28876.025390625,-114.99049408830308,-98.416223402008
28897.55859375,-106.43317673477355,-98.37405952133852
28919.091796875,-113.91802929671425,-98.28323072807096
28940.625,-113.5684371446606,-98.13735171592978
28962.158203125,-109.38288774139319,-97.9416095804823
28983.69140625,-123.04736762280729,-97.7124145868796
29005.224609375,-104.39463133725334,-97.4752683599562
29026.7578125,-106.69584588228938,-97.26115012861177
29048.291015625,-105.81673566046823,-97.10194759236772
29069.82421875,-101.50104617714862,-97.02560687928327
29091.357421875,-107.26815379657555,-97.05172379031426
29112.890625,-103.52389801651042,-97.18823887050517
29134.423828125,-118.42814669829357,-97.42974058176611
29155.95703125,-110.39677632390016,-97.75764738205162
29177.490234375,-109.23900160533802,-98.14226537748821
29199.0234375,-105.26814072409456,-98.54644392378164
29220.556640625,-107.6922638796556,-98.93031758810906
29242.08984375,-101.37393224449556,-99.25646368592139
29263.623046875,-112.59882975926539,-99.49474350805866
29285.15625,-106.1077529764963,-99.62614115172525
29306.689453125,-106.31383385426062,-99.64505958116065
29328.22265625,-108.21191584321548,-99.55975749287093
29349.755859375,-111.97062245086013,-99.39087963196344
29371.2890625,-105.25804762203481,-99.1683077852694
29392.822265625,-116.0951142934884,-98.92679952257325
29414.35546875,-109.35585473562884,-98.70105194359152
29435.888671875,-110.67786456044584,-98.5209037314134
29457.421875,-103.6217514952034,-98.4073602283463
29478.955078125,-106.27625299157259,-98.36999802142239
29500.48828125,-101.24274485567327,-98.40609727851862
29522.021484375,-109.50358864007245,-98.50159309332531
29543.5546875,-111.16915627884941,-98.63366961927085
29565.087890625,-111.62045412219271,-98.7745823015145
29586.62109375,-103.854475066697,-98.89611896451127
29608.154296875,-109.5667873495239,-98.97402506515436
29629.6875,-110.21555705500676,-98.99173387026772
29651.220703125,-105.04489098136204,-98.94285540456039
29672.75390625,-105.54484694578719,-98.83207101886194
29694.287109375,-111.62585432366203,-98.67432389070025
29715.8203125,-103.55138288222969,-98.49245295233422
29737.353515625,-105.2975111888999,-98.31365013914174
29758.88671875,-103.4941891499466,-98.16529393232408
29780.419921875,-105.07075038690456,-98.07080049691592
29801.953125,-103.80147290049513,-98.04612468409657
29823.486328125,-103.79110131330171,-98.09743881070885
29845.01953125,-101.95363235338411,-98.22033374100005
29866.552734375,-124.17515351617445,-98.40065241995794
29888.0859375,-103.76342603498468,-98.61681619401544
29909.619140625,-110.76398008765266,-98.84327671201609
29931.15234375,-113.41260716994667,-99.0545551479592
29952.685546875,-111.78634338954228,-99.22924155539246
29974.21875,-108.67947675826005,-99.35333358271457
29995.751953125,-107.66935588354806,-99.422394441421
30017.28515625,-103.69172086229472,-99.44218968174059
30038.818359375,-107.72091173971398,-99.42769392314786
30060.3515625,-100.46748613576875,-99.40060738455563
30081.884765625,-111.15200266108141,-99.38575049139124
30103.41796875,-100.79592628463232,-99.40687867382104
30124.951171875,-104.47921490596008,-99.48255253790735
30146.484375,-107.38964501854159,-99.62269676469619
30168.017578125,-103.5054957393379,-99.82638438906426
30189.55078125,-103.73205883322187,-100.0812056776877
30211.083984375,-107.03263109681458,-100.36434882663715
30232.6171875,-102.16903880650278,-100.64526741814738
30254.150390625,-102.94284410577993,-100.88957432535396
30275.68359375,-129.41539661435817,-101.06361833966865
30297.216796875,-106.05845449842971,-101.13909536596671
30318.75,-105.46135496212096,-101.09703606696085
30340.283203125,-121.06414026584939,-100.93059788111768
30361.81640625,-108.37588164127331,-100.6462587838975
30383.349609375,-114.57753273656662,-100.26323814750313
30404.8828125,-111.28004710645784,-99.81122315407688
30426.416015625,-114.89550472759204,-99.3267203933594
30447.94921875,-105.67821300601547,-98.84854634820374
30469.482421875,-104.20957980389144,-98.41308929733106
30491.015625,-106.1910135097504,-98.05000176202633
30512.548828125,-110.97914150202112,-97.77891363082468
30534.08203125,-115.6621392352294,-97.60760221323383
30555.615234375,-120.48070558053554,-97.53183982189115
30577.1484375,-117.16132134064141,-97.53689413848569
30598.681640625,-110.18726770018498,-97.60041783621149
30620.21484375,-122.00577383865047,-97.6962667676533
30641.748046875,-106.43184277980657,-97.798659167656
30663.28125,-109.07568396494226,-97.8860498705175
30684.814453125,-108.28889480844015,-97.94414839766148
30706.34765625,-105.25062715937244,-97.96764896833473
30727.880859375,-107.82569798148577,-97.96044258750501
30749.4140625,-105.7658313992018,-97.93431571145612
30770.947265625,-114.19356750894319,-97.90637129188796
30792.48046875,-107.83945661547152,-97.89560159828889
30814.013671875,-103.51538697463224,-97.9191692482611
30835.546875,-100.05954353513923,-97.98899453197731
30857.080078125,-97.8518161261751,-98.10919742702332
30878.61328125,-98.35266078342411,-98.27480937648866
30900.146484375,-106.08535704827099,-98.47197316517402
30921.6796875,-114.156673326289,-98.67961876663442
30943.212890625,-111.39395197894603,-98.8723735752731
30964.74609375,-104.7966788711175,-99.02427157400254
30986.279296875,-112.28706090125443,-99.1126970278266
31007.8125,-107.29314846915307,-99.12195390718709
31029.345703125,-113.39604830614806,-99.04589953998992
31050.87890625,-114.35606753036356,-98.88921345195668
31072.412109375,-111.14319323093112,-98.66707079517327
31093.9453125,-111.32294505037804,-98.4032251523557
31115.478515625,-103.98360871055547,-98.12674323632622
31137.01171875,-99.66426169193892,-97.8678389989779
31158.544921875,-96.4010058153647,-97.6533965205469
31180.078125,-96.14091508311384,-97.50282851382829
31201.611328125,-100.12456474976773,-97.42488135995872
31223.14453125,-104.65797965322233,-97.41587288590978
31244.677734375,-104.9366687421259,-97.45965310230764
31266.2109375,-113.05053456913319,-97.52933870005343
31287.744140625,-109.287378883064,-97.59062340451158
31309.27734375,-112.19654874387994,-97.60624378453667
31330.810546875,-104.39150279107656,-97.541015479079
31352.34375,-104.31437432265545,-97.36677133584885
31373.876953125,-112.51699581490075,-97.06654226372486
31395.41015625,-104.13480839374262,-96.63742199837962
31416.943359375,-110.29317229799344,-96.09173382508403
31438.4765625,-121.02048032955592,-95.45634520213684
31460.009765625,-101.08509356261956,-94.77022279321577
31481.54296875,-94.60078235522164,-94.08055098828314
31503.076171875,-92.78858406854889,-93.43791965098596
31524.609375,-92.9958765928763,-92.89119695053353
31546.142578125,-96.75591519671191,-92.48272682754937
31567.67578125,-105.439527579523,-92.24442658700073
31589.208984375,-114.11763863829658,-92.19521953960934
31610.7421875,-113.17843051815797,-92.34004246229411
31632.275390625,-120.37941262610784,-92.67044717420234
31653.80859375,-107.45722047559465,-93.16660190198004
31675.341796875,-102.82226226302285,-93.80032167070499
31696.875,-106.78883973727335,-94.53864179297827
31718.408203125,-108.53791899144545,-95.34740906871917
31739.94140625,-106.83802761385797,-96.19440440459839
31761.474609375,-103.34379664442659,-97.05161932062558
31783.0078125,-107.50568968000442,-97.8964681769849
31804.541015625,-106.92331060155158,-98.71190178882223
31826.07421875,-96.1901952113102,-99.48556726974732
31847.607421875,-92.33573459294166,-100.2083058081273
31869.140625,-95.86778972101672,-100.8723726498583
31890.673828125,-103.36330530350509,-101.46978877916128
31912.20703125,-104.9825402272821,-101.99118938204172
31933.740234375,-110.31902124108024,-102.42542884737819
31955.2734375,-108.06007429792419,-102.76005399375777
31976.806640625,-106.03048517903207,-102.98259114443424
31998.33984375,-113.70941960797902,-103.0824359867276
32019.873046875,-100.64560477222186,-103.05301357442842
32041.40625,-102.64970289928087,-102.893809430188
32062.939453125,-105.8617549213622,-102.61187276667393
32084.47265625,-103.82751236974127,-102.22246012144197
32106.005859375,-108.07040284167152,-101.74861227890543
32127.5390625,-103.1264528070958,-101.21962017616826
32149.072265625,-122.065463786478,-100.66851128412581
32170.60546875,-112.10274703800798,-100.12884912281001
32192.138671875,-105.19604659550839,-99.63125944848359
32213.671875,-103.32855450883727,-99.20015749430468
32235.205078125,-111.82425737903012,-98.85114072075896
32256.73828125,-107.40111185891766,-98.58943084170754
32278.271484375,-110.81177694425529,-98.40960828569955
32299.8046875,-113.70551142472794,-98.2967018748321
32321.337890625,-104.5907424139234,-98.22850282487424
32342.87109375,-105.85836863459002,-98.17879403574744
32364.404296875,-105.08450585847267,-98.1210499337119
32385.9375,-102.2519529959851,-98.0320896940794
32407.470703125,-110.96276317647835,-97.89516913690592
32429.00390625,-103.41206965337746,-97.7020745127218
32450.537109375,-105.00262142447289,-97.45392410632545
32472.0703125,-103.1681428367061,-97.16057066792868
32493.603515625,-113.42464728161326,-96.83870193839157
32515.13671875,-107.89299634117322,-96.50892799005815
32536.669921875,-102.46694395228572,-96.1922944254617
32558.203125,-102.20767626588832,-95.90674719206791
32579.736328125,-106.47333043307529,-95.66408463787607
32601.26953125,-103.92568680863039,-95.46786344754013
32622.802734375,-103.81919701319785,-95.31258686144136
32644.3359375,-107.30683857093382,-95.18431593917748
32665.869140625,-103.59247832912834,-95.06263480795306
32687.40234375,-103.66377397292392,-94.92369946228555
32708.935546875,-108.72109718206858,-94.74393629699105
32730.46875,-105.46449046243632,-94.50385527780139
32752.001953125,-109.6970455799846,-94.19141862004642
32773.53515625,-106.02077351564091,-93.80446296890541
32795.068359375,-96.38457365284103,-93.35180344477055
32816.6015625,-92.86632651471666,-92.8528329344438
32838.134765625,-95.44904941787632,-92.33564308451243
32859.66796875,-98.81633093543664,-91.83390388155438
32881.201171875,-100.21739747373726,-91.38291613580489
32902.734375,-101.92658876638464,-91.01537004723652
32924.267578125,-109.11478908469093,-90.75738624400239
32945.80078125,-101.02391085558365,-90.62537712228904
32967.333984375,-105.39449159953804,-90.6241516878971
32988.8671875,-103.4686266158433,-90.74651306732896
33010.400390625,-98.46063439552775,-90.97438958275941
33031.93359375,-105.00355295448212,-91.28132774158928
33053.466796875,-103.73873169576328,-91.63598907976954
33075.0,-102.14710841271066,-92.00615893665776
33096.533203125,-118.28714298934801,-92.36271255179983
33118.06640625,-100.61793746220145,-92.68300054318928
33139.599609375,-93.27013895439012,-92.95320848908494
33161.1328125,-91.98351606415714,-93.1693996740998
33182.666015625,-92.52393540876841,-93.3371429926755
33204.19921875,-94.21226400548545,-93.4698311354845
33225.732421875,-104.3411512406959,-93.58597801271289
33247.265625,-106.25051659592165,-93.70592260284027
33268.798828125,-108.10750109444355,-93.8484397911923
33290.33203125,-101.3638401041556,-94.0277577768252
33311.865234375,-117.48683605370903,-94.25140781157437
33333.3984375,-101.45502031984424,-94.51919758909084
33354.931640625,-100.40615780946214,-94.82342544676966
33376.46484375,-109.1839750826795,-95.15026511697255
33397.998046875,-103.11254189771881,-95.48207802807866
33419.53125,-102.38596200196052,-95.8002774278274
33441.064453125,-104.50577533941016,-96.0882948260784
33462.59765625,-98.67784846947873,-96.33419427111534
33484.130859375,-96.13444684830428,-96.53254317682753
33505.6640625,-95.27903068514503,-96.68526899481897
33527.197265625,-94.17524071442315,-96.80138972421315
33548.73046875,-96.30897351120605,-96.89567839860706
33570.263671875,-119.66018675031943,-96.98648098702223
33591.796875,-102.11865287529952,-97.09302967581729
33613.330078125,-115.07938294103212,-97.23266132177076
33634.86328125,-104.46020947058727,-97.41835467612931
33656.396484375,-106.90109934669255,-97.65694041582316
33677.9296875,-108.29212697022011,-97.94822545371244
33699.462890625,-100.31087298305249,-98.28512583722569
33720.99609375,-104.62182575515367,-98.654744297383
33742.529296875,-100.0280147922032,-99.0401841180504
33764.0625,-102.83343402059319,-99.42278294464262
33785.595703125,-98.85602369809698,-99.78439499389862
33807.12890625,-92.47025919074181,-100.10935593098532
33828.662109375,-91.61622786399717,-100.38582980993617
33850.1953125,-95.05427323944454,-100.60635087184993
33871.728515625,-102.51671724855088,-100.76751594000625
33893.26171875,-107.96070222341962,-100.86893220436949
33914.794921875,-104.83697238489127,-100.91165589064111
33936.328125,-106.56566823674362,-100.89644804827125
33957.861328125,-105.20310714890684,-100.82220914492738
33979.39453125,-107.2687276591127,-100.68492777260369
34000.927734375,-102.35291700843258,-100.47739390876545
34022.4609375,-101.81951922976293,-100.18979668907478
34043.994140625,-105.90783207128683,-99.8111709926105
34065.52734375,-101.99236815651008,-99.331501264959
34087.060546875,-104.35269299328343,-98.74416049482399
34108.59375,-92.63093456858216,-98.04827932136463
34130.126953125,-89.3369951539834,-97.25062014580939
34151.66015625,-88.05165855574582,-96.36657962147416
34173.193359375,-86.3315719859134,-95.42005514175054
34194.7265625,-87.65277800393571,-94.44207192723836
34216.259765625,-95.77516326005735,-93.468253921487
34237.79296875,-120.18304095992586,-92.5354060628994
34259.326171875,-109.48272411087457,-91.6776290995645
34280.859375,-115.04900114612485,-90.92248614019269
34302.392578125,-101.71831473466062,-90.28776533667306
34323.92578125,-104.52807738738304,-89.77932860178709
34345.458984375,-93.80271235624133,-89.39040691559856
34366.9921875,-96.26305260572701,-89.10251471456013
34388.525390625,-99.79971136651406,-88.88793446062868
34410.05859375,-95.68076193705915,-88.71349884452894
34431.591796875,-92.01334458310134,-88.54520456828854
34453.125,-84.16023431322219,-88.3530572314068
34474.658203125,-82.58469484143704,-88.11549272592649
34496.19140625,-82.43564310266501,-87.8227569289023
34517.724609375,-81.66910737390623,-87.47874982122168
34539.2578125,-83.77176939374982,-87.10103725336224
34560.791015625,-92.51104278848291,-86.71897747406886
34582.32421875,-96.38242711452844,-86.3701670527543
34603.857421875,-95.67917674193717,-86.09564614494263
34625.390625,-100.91714274898084,-85.93448278253362
34646.923828125,-100.58047543145875,-85.918453840033
34668.45703125,-105.40112542163291,-86.06754139479357
34689.990234375,-95.68596934445839,-86.3868655652324
34711.5234375,-101.04674780097815,-86.86549055352032
34733.056640625,-96.26461580525535,-87.47729377811035
34754.58984375,-96.70518220771366,-88.18381189313635
34776.123046875,-91.55990096624522,-88.93870982223369
34797.65625,-87.46818527575381,-89.69329654960626
34819.189453125,-88.94021753342902,-90.4023652216787
34840.72265625,-90.92697907885184,-91.0295857233472
34862.255859375,-88.70866690703842,-91.55173267686904
34883.7890625,-91.47011621508103,-91.96118382680896
34905.322265625,-111.12072103615563,-92.2663526812512
34926.85546875,-96.9963315808829,-92.48999413218331
34948.388671875,-105.4825036806952,-92.6656053014326
34969.921875,-105.8312610030024,-92.83239760588033
34991.455078125,-106.70106903220254,-93.02950570186538
35012.98828125,-106.26223599408532,-93.290199113411
35034.521484375,-104.699961347186,-93.63685986733175
35056.0546875,-108.82937544314484,-94.07738531808701
35077.587890625,-101.48475384708944,-94.60348435549152
35099.12109375,-116.69322662005507,-95.19108384513848
35120.654296875,-92.31697574543719,-95.80278487690398
35142.1875,-90.67049337635926,-96.3920427136081
35163.720703125,-96.56702322531842,-96.90852565891336
35185.25390625,-99.23383627267053,-97.3039648703073
35206.787109375,-102.61632920280798,-97.53775713703106
35228.3203125,-106.22528259359399,-97.58163051406066
35249.853515625,-99.7989890409046,-97.42281972135586
35271.38671875,-101.68598504648354,-97.06540371071313
35292.919921875,-101.79082540427112,-96.52970227912965
35314.453125,-100.75904578031091,-95.84987805169578
35335.986328125,-103.40554051176102,-95.07011086786774
35357.51953125,-100.96035903765045,-94.2398748831338
35379.052734375,-103.92272497698332,-93.40893471509094
35400.5859375,-101.01424625933117,-92.62267727889294
35422.119140625,-102.4208811278989,-91.91831435537294
35443.65234375,-98.78199594175898,-91.32234249223873
35465.185546875,-93.71686112758758,-90.84945540248583
35486.71875,-93.87679801578582,-90.50289850337649
35508.251953125,-98.06456322362757,-90.27606527026242
35529.78515625,-105.18876167298328,-90.15498671577194
35551.318359375,-96.99789021097878,-90.12127736001729
35572.8515625,-98.80326219999625,-90.15508262148167
35594.384765625,-98.65762965666337,-90.23762202502702
35615.91796875,-97.40345953087714,-90.3530283365437
35637.451171875,-100.80979504184683,-90.4893251147203
35658.984375,-98.32874642250141,-90.6385399763539
35680.517578125,-99.02890344764306,-90.79609306564865
35702.05078125,-96.48241878429954,-90.95970785401465
35723.583984375,-98.72878860292744,-91.12814892865451
35745.1171875,-94.36416232174543,-91.3000919487018
35766.650390625,-93.57645341069053,-91.47337703612189
35788.18359375,-85.24669294388676,-91.64479993844459
35809.716796875,-85.2055478683558,-91.81047357227305
35831.25,-87.8220068939932,-91.96666798950199
35852.783203125,-92.94932099224378,-92.11093147975546
35874.31640625,-109.97070675643758,-92.24322802750642
35895.849609375,-94.50346005720164,-92.36680877443564
35917.3828125,-99.48211708997286,-92.48857112419458
35938.916015625,-98.94762384854985,-92.6187432218045
35960.44921875,-99.775792250114,-92.76985006946178
35981.982421875,-100.63549138208825,-92.95505076940869
36003.515625,-101.08103702199516,-93.18606166848426
36025.048828125,-98.07744103198303,-93.47097561171628
36046.58203125,-99.910077507214,-93.81233549935547
36068.115234375,-95.02015117265685,-94.20581054009634
36089.6484375,-93.68532244814065,-94.6397547506092
36111.181640625,-94.04825713727928,-95.09580764440499
36132.71484375,-84.01169805570322,-95.55054343592629
36154.248046875,-81.92888504765482,-95.97801029164741
36175.78125,-84.86945665409799,-96.35285070111907
36197.314453125,-99.06815231639132,-96.65358221530647
36218.84765625,-95.16406157841624,-96.86556389140202
36240.380859375,-107.08600805434463,-96.98318893904926
36261.9140625,-95.52266202018103,-97.01092933122773
36283.447265625,-107.76057783148399,-96.96300399744304
36304.98046875,-95.98337624550065,-96.86162966236014
36326.513671875,-109.50902205610635,-96.73401652137017
36348.046875,-96.61218317750289,-96.60846058428686
36369.580078125,-108.2147396717163,-96.51003245695604
36391.11328125,-96.30077362155453,-96.4564454938153
36412.646484375,-108.20562896946834,-96.4546902244507
36434.1796875,-96.01864432962262,-96.49894329960483
36455.712890625,-103.82044410954879,-96.5701062406226
36477.24609375,-94.27663403849601,-96.63712117531199
36498.779296875,-93.79382084465458,-96.65997500445627
36520.3125,-92.92945222112536,-96.59407215587999
36541.845703125,-91.87167993375226,-96.39546145057481
36563.37890625,-97.30431485332886,-96.02627238483562
36584.912109375,-96.17033053792142,-95.45966963920898
36606.4453125,-94.49878323650177,-94.68367988416281
36627.978515625,-100.906413212411,-93.70337741339137
36649.51171875,-95.87759603211748,-92.54111815163567
36671.044921875,-101.55575653436566,-91.2347586001869
36692.578125,-96.34799002797837,-89.83405443872314
36714.111328125,-100.90632037284189,-88.39566814163538
36735.64453125,-95.63709507269549,-86.97739443150242
36757.177734375,-93.63014832602514,-85.63231241167456
36778.7109375,-96.90727201984544,-84.40358028700997
36800.244140625,-82.94359950293301,-83.32050183159828
36821.77734375,-81.22688501208482,-82.39632508907575
36843.310546875,-90.07131240550552,-81.62800618851122
36864.84375,-91.89199972997137,-80.99791551798687
36886.376953125,-98.94131410995914,-80.4772143173078
36907.91015625,-90.66655675944895,-80.0304203637265
36929.443359375,-98.7579463900683,-79.62053941469748
36950.9765625,-90.98783603728563,-79.21408252451917
36972.509765625,-99.69895091508312,-78.78532445471721
36994.04296875,-89.93764123463745,-78.31927872259897
37015.576171875,-99.5031112675194,-77.81305238183771
37037.109375,-88.69551279161722,-77.275471488801
37058.642578125,-94.34581944348145,-76.72510441030236
37080.17578125,-83.94482453488573,-76.18702217017007
37101.708984375,-95.89783166150508,-75.68879440838417
37123.2421875,-76.38446700008788,-75.25630563309085
37144.775390625,-74.71298444127547,-74.90997931154594
37166.30859375,-80.85671478034278,-74.66191882540015
37187.841796875,-108.50868431469662,-74.51432759374617
37209.375,-93.40484369561321,-74.4593781735574
37230.908203125,-108.89743655687428,-74.48049019962335
37252.44140625,-96.66462612463827,-74.55477970311584
37273.974609375,-105.43120164328168,-74.65628518821352
37295.5078125,-100.85596999937457,-74.75947999370418
37317.041015625,-99.12537010250955,-74.84255780269136
37338.57421875,-100.57016003590749,-74.89002982012198
37360.107421875,-93.63545761871995,-74.89428857772373
37381.640625,-90.56199630562924,-74.8559559523487
37403.173828125,-95.9307394672638,-74.78301701793923
37424.70703125,-86.32654832694803,-74.68891954073197
37446.240234375,-83.2787075078503,-74.58996553361408
37467.7734375,-77.16157176290751,-74.5024157719739
37489.306640625,-78.67820682227197,-74.43975806338256
37510.83984375,-87.33772197676537,-74.41055257286878
37532.373046875,-90.14705437977524,-74.41716973539857
37553.90625,-89.81541578623737,-74.45559397670891
37575.439453125,-85.75646550888598,-74.51630151313974
37596.97265625,-96.3149010347309,-74.58605764861419
37618.505859375,-88.97816439489714,-74.65034213976193
37640.0390625,-109.70515198266901,-74.69601996282337
37661.572265625,-93.25151930073051,-74.71384171718655
37683.10546875,-98.65772809402576,-74.70038671096225
37704.638671875,-95.5309005539601,-74.65914713903554
37726.171875,-90.82346693094689,-74.60058017750197
37747.705078125,-89.81033199718394,-74.54110676947393
37769.23828125,-83.7608076907825,-74.50118883001059
37790.771484375,-75.71044028640274,-74.50274834970966
37812.3046875,-75.92615025081182,-74.56628379363242
37833.837890625,-83.1713626016998,-74.70807885008604
37855.37109375,-100.70441391614582,-74.93788143537923
37876.904296875,-90.77876304544134,-75.2573607093947
37898.4375,-94.06944357112006,-75.65953809028797
37919.970703125,-98.65103149228247,-76.12925198307079
37941.50390625,-92.01901210335154,-76.64457532540612
37963.037109375,-106.64546632547825,-77.17898029187523
37984.5703125,-92.89612828526836,-77.70395282600286
38006.103515625,-104.7423949478758,-78.19171293458483
38027.63671875,-92.72053177066569,-78.6176997577417
38049.169921875,-101.80103673737821,-78.96253073307366
38070.703125,-89.83029670501215,-79.21323228899534
38092.236328125,-103.78922848212551,-79.36365083225871
38113.76953125,-82.69427201180005,-79.41406992888783
38135.302734375,-79.95582868836446,-79.37016502300514
38156.8359375,-85.13140746054518,-79.24150587113851
38178.369140625,-103.05011379263931,-79.03985891604702
38199.90234375,-93.15132273890566,-78.7775430386978
38221.435546875,-96.7022219215037,-78.4660549834399
38242.96875,-96.11834546709412,-78.11511360479857
38264.501953125,-94.3615106063761,-77.73218763044758
38286.03515625,-97.77158846201513,-77.32248472807137
38307.568359375,-92.24872234168845,-76.88930485052794
38329.1015625,-99.08469145299853,-76.43460999863652
38350.634765625,-90.10221454859423,-75.95964303721104
38372.16796875,-99.52115466417396,-75.46544175510601
38393.701171875,-85.29863856861459,-74.95313692151923
38415.234375,-95.75595758142867,-74.42398562529299
38436.767578125,-80.42972772957572,-73.87916129141173
38458.30078125,-75.07490213361282,-73.31938584339952
38479.833984375,-76.22003287388941,-72.74453506340154
38501.3671875,-85.3135807402872,-72.1533661432967
38522.900390625,-89.13659044803529,-71.54350249306206
38544.43359375,-86.04031373787552,-70.91176657354788
38565.966796875,-98.65201790255031,-70.25488392015065
38587.5,-86.1503288689248,-69.5705021779181
38609.033203125,-93.48052377980602,-68.85839205962543
38630.56640625,-85.48883112904944,-68.12163713234858
38652.099609375,-88.11440352248381,-67.36758853224218
38673.6328125,-84.62220005041775,-66.60836706194527
38695.166015625,-83.85918179002002,-65.86074073673014
38716.69921875,-81.02805773231603,-65.14528632236168
38738.232421875,-76.24565012612224,-64.48484827210152
38759.765625,-78.37362935355439,-63.902422553898504
38781.298828125,-65.41012003891038,-63.4186984983522
38802.83203125,-63.6669558019822,-63.0495715129029
38824.365234375,-69.43923346349234,-62.80397875577623
38845.8984375,-85.32971624383187,-62.682399450848465
38867.431640625,-76.93648185233029,-62.67629928891854
38888.96484375,-97.32548397866316,-62.76868984437998
38910.498046875,-80.16931595485808,-62.93583192014751
38932.03125,-95.07133502753052,-63.14995466542597
38953.564453125,-82.76615885724075,-63.38271182935151
38975.09765625,-88.83898502144196,-63.6089744139607
38996.630859375,-85.23304242968312,-63.81048406324674
39018.1640625,-84.41936706252491,-63.97887673316798
39039.697265625,-87.95376369276022,-64.11763659713338
39061.23046875,-79.21644456935738,-64.24265193562601
39082.763671875,-92.17438959516817,-64.38120549275675
39104.296875,-70.43861339730302,-64.56942187540852
39125.830078125,-65.42643787779488,-64.84838983876217
39147.36328125,-67.05784030776968,-65.25935219431851
39168.896484375,-79.9735809514413,-65.83848715940653
39190.4296875,-77.2381089672196,-66.61187416904293
39211.962890625,-82.74002117841007,-67.59123432494788
39233.49609375,-81.95518402136494,-68.77095997527806
39255.029296875,-84.17349731281655,-70.12680818627327
39276.5625,-84.88587421441137,-71.6164463126019
39298.095703125,-84.7608343872304,-73.18182787921779
39319.62890625,-87.22939412266956,-74.75316995136559
39341.162109375,-85.06654385244056,-76.25412495649465
39362.6953125,-89.4880160640486,-77.60761240722776
39384.228515625,-85.2796807089397,-78.74171415457151
39405.76171875,-91.17930881719025,-79.59504687553564
39427.294921875,-84.09979454987344,-80.12110418648099
39448.828125,-85.40321465157581,-80.29119593432391
39470.361328125,-81.66750158108329,-80.09578469588902
39491.89453125,-87.09671271348576,-79.54420591076315
39513.427734375,-84.44773861093358,-78.66293404462968
39534.9609375,-90.12770750193047,-77.49270080692604
39556.494140625,-84.17669520555228,-76.08486616261874
39578.02734375,-92.54663202921469,-74.49747957569701
39599.560546875,-83.05178327395043,-72.79144694098255
39621.09375,-93.11357632674685,-71.02714554095269
39642.626953125,-81.04551810756281,-69.2617194294185
39664.16015625,-93.18154738330327,-67.54715964759848
39685.693359375,-78.25486348187464,-65.92914787659531
39707.2265625,-93.0814107469605,-64.44653722631693
39728.759765625,-73.16438001265728,-63.131274272720354
39750.29296875,-97.37760133672944,-62.00854030875504
39771.826171875,-63.43907550441251,-61.096907902275994
39793.359375,-59.62625688041875,-60.40836493141215
39814.892578125,-63.94302967633141,-59.94814003944573
39836.42578125,-84.55402350702764,-59.71435484583804
39857.958984375,-72.31121872541455,-59.69761204131856
39879.4921875,-86.75233889402382,-59.88068909490419
39901.025390625,-75.47893407862706,-60.2385332535154
39922.55859375,-87.95951343270129,-60.73873931086561
39944.091796875,-77.32688107873892,-61.34263855870408
39965.625,-87.24127000309791,-62.00704329635471
39987.158203125,-78.2471901603894,-62.68658948289698
40008.69140625,-85.14149467032375,-63.33651702799749
40030.224609375,-78.32756477346547,-63.9156399227953
40051.7578125,-80.83426313875727,-64.38920192137427
40073.291015625,-76.34503018665322,-64.73129832492145
40094.82421875,-72.6764862506022,-64.9265749246531
40116.357421875,-64.1639179394355,-64.97098868950653
40137.890625,-65.85916420306472,-64.87152204032323
40159.423828125,-80.01033130136577,-64.64486890071484
40180.95703125,-76.4637218334959,-64.3152383488935
40202.490234375,-84.01960302939005,-63.91153229402818
40224.0234375,-79.07193830518992,-63.464231090388985
40245.556640625,-83.66532210483484,-63.00235399132429
40267.08984375,-79.56719245003575,-62.55084486981944
40288.623046875,-82.95578310561629,-62.1286699421387
40310.15625,-78.62785846078604,-61.74781248809083
40331.689453125,-82.41256033974821,-61.41322449984657
40353.22265625,-76.50504899805966,-61.123664932591154
40374.755859375,-80.7151053777348,-60.87323758394288
40396.2890625,-72.02564042825763,-60.65335528294567
40417.822265625,-76.17439651781042,-60.45481309591325
40439.35546875,-61.27144033022594,-60.269657310792795
40460.888671875,-59.296065127047044,-60.0925874477653
40482.421875,-66.21200667105866,-59.92171687493138
40503.955078125,-74.59455986505382,-59.758629527775675
40525.48828125,-74.26941095335039,-59.607787996449645
40547.021484375,-76.72753948965853,-59.4754533427941
40568.5546875,-78.34704408283102,-59.368352997521114
40590.087890625,-76.71266101015193,-59.29236812968573
40611.62109375,-80.61531765278693,-59.251500582007694
40633.154296875,-75.89635252339312,-59.24732373894366
40654.6875,-81.65159021227636,-59.279030504293985
40676.220703125,-74.28711572967822,-59.344079591149715
40697.75390625,-83.01182598935553,-59.439326736863634
40719.287109375,-71.01235555471155,-59.56242912017206
40740.8203125,-83.52967283427542,-59.71324582486211
40762.353515625,-63.55978008146215,-59.89493646737496
40783.88671875,-59.47952168058393,-60.11448912276654
40805.419921875,-63.31142166646139,-60.382484801670124
40826.953125,-82.67209198294714,-60.71201886348304
40848.486328125,-75.05993450591376,-61.11683373740752
40870.01953125,-83.84615831325456,-61.60885224172267
40891.552734375,-81.58942596088707,-62.1954158817362
40913.0859375,-83.87878902126926,-62.87660926971637
40934.619140625,-87.46069672262985,-63.64307683244415
40956.15234375,-83.93265139283602,-64.47470504624634
40977.685546875,-92.76546825110682,-65.34045465794388
40999.21875,-83.19115259837044,-66.19949299875546
41020.751953125,-94.18252732120588,-67.00361374761101
41042.28515625,-81.1271116117166,-67.70076207385836
41063.818359375,-85.1220201664489,-68.239330234481
41085.3515625,-77.64738994882929,-68.57277389847752
41106.884765625,-70.21908078599523,-68.66403935664118
41128.41796875,-69.63971981199799,-68.4892957203635
41149.951171875,-76.16174743203385,-68.04053492104525
41171.484375,-82.2089960749991,-67.32672764333908
41193.017578125,-83.14615754284333,-66.37338933226889
41214.55078125,-80.2403213749536,-65.2205955758192
41236.083984375,-83.95446681369823,-63.91966632243788
41257.6171875,-78.21275031116978,-62.52889010633747
41279.150390625,-85.12780623623689,-61.10876323865511
41300.68359375,-75.59370211338945,-59.71726192265416
41322.216796875,-85.89088105295819,-58.40564295863196
41343.75,-72.28124415875055,-57.215185493364146
41365.283203125,-87.97853637144622,-56.175154670924925
41386.81640625,-66.84070899028605,-55.30210687514371
41408.349609375,-85.97885239446262,-54.600487889335945
41429.8828125,-56.36765456173271,-54.06432245887898
41451.416015625,-52.706038075407385,-53.6796763026297
41472.94921875,-57.66672961747946,-53.427503873105515
41494.482421875,-72.56996807504743,-53.28648393852234
41516.015625,-66.00674362029353,-53.23548893947386
41537.548828125,-73.7337345755295,-53.25542384549567
41559.08203125,-69.36735633807248,-53.33029045050692
41580.615234375,-73.73355602181185,-53.447464453790055
41602.1484375,-71.2614239736956,-53.59729517778682
41623.681640625,-72.79288042799608,-53.77223343560077
41645.21484375,-72.04033085601186,-53.965748715927084
41666.748046875,-71.18556124724631,-54.17130596045035
41688.28125,-72.14996915006736,-54.381635660615004
41709.814453125,-67.43320926383004,-54.588456788029866
41731.34765625,-68.76080674361667,-54.782713874711234
41752.880859375,-60.71950234660578,-54.95528448415506
41774.4140625,-54.07362824548025,-55.09801914697501
41795.947265625,-56.33941228167885,-55.20490821884852
41817.48046875,-72.03665080804932,-55.27314010408059
41839.013671875,-68.66171647786936,-55.303827623942325
41860.546875,-82.21948317224461,-55.30223173575963
41882.080078125,-71.55493576485765,-55.277395459718605
41903.61328125,-84.01736971570662,-55.24120171327394
41925.146484375,-72.8380617840792,-55.20696984804982
41946.6796875,-84.53179205301875,-55.18778990597902
41968.212890625,-72.2010492677641,-55.19484641252536
41989.74609375,-85.39621397688566,-55.235995307765734
42011.279296875,-70.52981507016027,-55.314825343081004
42032.8125,-82.5091181058939,-55.43036305308998
42054.345703125,-66.67449741118158,-55.577478975915355
42075.87890625,-72.6577750719799,-55.747937898071285
42097.412109375,-56.26640598235314,-55.93192593035482
42118.9453125,-55.102171981569526,-56.119800334840846
42140.478515625,-64.78018578978849,-56.30375926643219
42162.01171875,-68.30371659066536,-56.479127444033736
42183.544921875,-75.92639457867108,-56.645002490561325
42205.078125,-70.51994603387243,-56.80409975810201
42226.611328125,-81.74919486794727,-56.961758197456135
42248.14453125,-71.42625715536627,-57.124208116769914
42269.677734375,-82.14298434965929,-57.29633254937209
42291.2109375,-71.45016109122716,-57.47925673961675
42312.744140625,-79.53777625544537,-57.66815770329687
42334.27734375,-70.92824479439463,-57.850686809831245
42355.810546875,-77.16146565216249,-58.00633975800237
42377.34375,-68.95601162938789,-58.10699580013428
42398.876953125,-74.57568998731156,-58.11869542075354
42420.41015625,-62.63776507432355,-58.004553120396636
42441.943359375,-58.2707657091634,-57.72853338073388
42463.4765625,-60.91795665126126,-57.25967748826447
42485.009765625,-71.63039887959353,-56.5762776950967
42506.54296875,-66.8867271808231,-55.66946795457363
42528.076171875,-69.51896430089977,-54.5457434169148
42549.609375,-66.73968383048197,-53.22803062316958
42571.142578125,-67.34441936727882,-51.75509416456529
42592.67578125,-65.46247189762806,-50.17926299745853
42614.208984375,-64.91249098279812,-48.56266510593058
42635.7421875,-63.43926533532252,-46.97234569839377
42657.275390625,-61.8023751965818,-45.474786680696525
42678.80859375,-60.39751366359311,-44.130424453513314
42700.341796875,-57.46845344562181,-42.98876814880879
42721.875,-55.28353673402927,-42.08465015084583
42743.408203125,-49.67061140976312,-41.43600412817
42764.94140625,-40.64916669912732,-41.0433806990214
42786.474609375,-40.96988704688893,-40.89120156511433
42808.0078125,-51.54151183458127,-40.950546881398104
42829.541015625,-53.905851446510944,-41.1830945302641
42851.07421875,-58.72241807049414,-41.545706277283216
42872.607421875,-58.48134770371558,-41.995099599045304
42894.140625,-62.67658153502954,-42.492061055302116
42915.673828125,-60.88008359398862,-43.00474318287983
42937.20703125,-65.33029561382062,-43.51072849518325
42958.740234375,-62.03135396341288,-43.99772049772664
42980.2734375,-67.01898919938745,-44.462907651084116
43001.806640625,-61.7568396787386,-44.91121622757593
43023.33984375,-67.77676954705868,-45.35279925780422
43044.873046875,-59.08168502171932,-45.80018457618393
43066.40625,-65.17755935943666,-46.265517000219916
43087.939453125,-49.24704364365439,-46.758278899104376
43109.47265625,-46.78912872564981,-47.28376979989605
43131.005859375,-52.1176167765596,-47.842486588753
43152.5390625,-67.73500637705736,-48.43039333981192
43174.072265625,-60.30249919069851,-49.03992729537198
43195.60546875,-72.289420621923,-49.66147641881989
43217.138671875,-63.6095436636303,-50.2850004647539
43238.671875,-75.22080156082782,-50.90146038699114
43260.205078125,-65.43592332243928,-51.50377017657705
43281.73828125,-77.77510547957068,-52.08708233473245
43303.271484375,-66.48579949133418,-52.648347340496606
43324.8046875,-83.51528244250807,-53.18522802734325
43346.337890625,-66.98605724171945,-53.6945793484101
43367.87109375,-85.33822354964047,-54.17080178494629
43389.404296875,-66.57844598635457,-54.60442650903666
43410.9375,-65.20721259931821,-54.981283285309374
43432.470703125,-54.99158186579232,-55.282537340924236
43454.00390625,-56.806430432202006,-55.48576694941447
43475.537109375,-70.20778792483026,-55.56710460317956
43497.0703125,-64.31346693174822,-55.504301999534036
43518.603515625,-71.22036405198196,-55.28042558949512
43540.13671875,-66.51657552345796,-54.88776719079232
43561.669921875,-70.67533553209698,-54.33148119846634
43583.203125,-67.0991255001555,-53.63244776571011
43604.736328125,-69.94604641581782,-52.82891338861163
43626.26953125,-66.82455916165068,-51.97657146631986
43647.802734375,-68.71709371052889,-51.1469026628907
43669.3359375,-65.22916091013306,-50.423779303147725
43690.869140625,-67.13093584290769,-49.898527222568845
43712.40234375,-62.382984395675194,-49.66380969935492
43733.935546875,-61.710061557485865,-49.80683116681688
43755.46875,-51.22587416628121,-50.40243833810217
43777.001953125,-51.21957413339003,-51.506715114595764
43798.53515625,-59.78139051044035,-53.15162485201222
43820.068359375,-69.27376454006682,-55.34115630143505
43841.6015625,-68.31399122148804,-58.04929103581397
43863.134765625,-74.77111950751464,-61.21994770442388
43884.66796875,-74.99625124991117,-64.76889090364081
43906.201171875,-75.34445177762211,-68.58743771808132
43927.734375,-79.78742731384267,-72.54766776068934
43949.267578125,-76.60334092341674,-76.50875266431032
43970.80078125,-84.22254078266228,-80.32397263023901
43992.333984375,-77.16935255044896,-83.84797941554788
44013.8671875,-88.63678153316147,-86.94389094467039
44035.400390625,-77.19919092171537,-89.4898532961318
44056.93359375,-94.30478683373519,-91.38477057244063
44078.466796875,-77.08807625915685,-92.5529721211602


==> data/02_M_Sa_Sm_So_R.csv <==
f,ogR,taeR
0.0,-20.944546,-22.047402535632486
86.1328125,-19.181402,-22.099421797785112
172.265625,-29.523071,-22.2517204130692
258.3984375,-13.851482,-22.493321910133552
344.53125,-17.282122,-22.80691079794314
430.6640625,-17.679884,-23.170215630580735
516.796875,-34.488148,-23.557782870857142
602.9296875,-26.24238,-23.94299559274131
689.0625,-18.12185,-24.300171320207955
775.1953125,-26.030722,-24.606567433762827
861.328125,-40.577248,-24.844131059613726
947.4609375,-33.55692,-25.000852453689117
1033.59375,-28.10205,-25.071614718058427
1119.7265625,-19.840157,-25.058475365063032
1205.859375,-18.255318,-24.97036315104569
1291.9921875,-13.852411,-24.822222671546072
1378.125,-22.67998,-24.63368527992887
1464.2578125,-19.355032,-24.42738405353382
1550.390625,-31.681973,-24.227059465006214
1636.5234375,-18.2561,-24.05561867194866
1722.65625,-26.381853,-23.93331354745763
1808.7890625,-28.464739,-23.876190570568312
1894.921875,-26.520529,-23.894940531143483
1981.0546875,-25.862194,-23.994239863523244
2067.1875,-25.581173,-24.17263144306647
2153.3203125,-20.491226,-24.422944681196732
2239.453125,-18.673092,-24.73320692048766
2325.5859375,-29.581333,-25.0879546478832
2411.71875,-29.004337,-25.469817740476437
2497.8515625,-25.048016,-25.86122597368753
2583.984375,-21.92698,-26.246076529291535
2670.1171875,-25.95395,-26.611205251313116
2756.25,-38.849617,-26.947522661394494
2842.3828125,-19.857552,-27.250706759990347
2928.515625,-28.174465,-27.521385768120243
3014.6484375,-30.749014,-27.76479164835012
3100.78125,-30.422438,-27.98991530138718
3186.9140625,-26.937782,-28.20824231492534
3273.046875,-25.394405,-28.432189705841942
3359.1796875,-32.766403,-28.67339539835139
3445.3125,-26.532818,-28.941030205204193
3531.4453125,-24.654486,-29.24030492151772
3617.578125,-29.279737,-29.571332191087976
3703.7109375,-27.838856,-29.928474825475938
3789.84375,-33.00403,-30.300271343829284
3875.9765625,-31.884476,-30.669978935100914
3962.109375,-29.12631,-31.016718027913477
4048.2421875,-36.207596,-31.317145974946538
4134.375,-25.832176,-31.54753499326667
4220.5078125,-41.806305,-31.686086189212446
4306.640625,-25.052135,-31.715281329749065
4392.7734375,-31.958427,-31.624060083293728
4478.90625,-28.799232,-31.409614523483622
4565.0390625,-34.29855,-31.07861506546739
4651.171875,-37.5415,-30.647721432400875
4737.3046875,-35.008488,-30.143285990433522
4823.4375,-28.34713,-29.600220808384062
4909.5703125,-24.273985,-29.060069065637578
4995.703125,-21.646503,-28.56839032115859
5081.8359375,-28.073484,-28.17163189365983
5167.96875,-27.531157,-27.91370974269735
5254.1015625,-22.37316,-27.832557126949244
5340.234375,-25.61476,-27.95691448906875
5426.3671875,-24.908115,-28.30362752966358
5512.5,-33.48665,-28.875692054055783
5598.6328125,-31.538158,-29.661235452317996
5684.765625,-37.099415,-30.633558854608193
5770.8984375,-32.3425,-31.752285820725877
5857.03125,-35.082657,-32.96557874225985
5943.1640625,-35.400024,-34.21329951575349
6029.296875,-41.93522,-35.4309132230791
6115.4296875,-46.89358,-36.55386890891535
6201.5625,-35.730934,-37.52214557328942
6287.6953125,-28.180477,-38.28462835673804
6373.828125,-52.42537,-38.80298203908432
6459.9609375,-37.270195,-39.0547169131784
6546.09375,-39.250847,-39.03519432202511
6632.2265625,-28.32948,-38.75839220417723
6718.359375,-35.57479,-38.256339706547294
6804.4921875,-31.11208,-37.577227784093495
6890.625,-38.11624,-36.782302347685956
6976.7578125,-28.132385,-35.94174029177567
7062.890625,-32.24204,-35.12978928744214
7149.0234375,-36.15051,-34.41951310997773
7235.15625,-33.478085,-33.87752044182941
7321.2890625,-38.911842,-33.559063340641096
7407.421875,-33.924488,-33.503870788370676
7493.5546875,-41.071148,-33.73303406966903
7579.6875,-35.274586,-34.24718746705772
7665.8203125,-38.84533,-35.026135152627766
7751.953125,-48.321068,-36.0299700074455
7838.0859375,-47.222298,-37.20162026662404
7924.21875,-30.382572,-38.47065367618027
8010.3515625,-39.10211,-39.75807437206875
8096.484375,-38.475307,-40.98177224250365
8182.6171875,-35.171436,-42.06223400334896
8268.75,-32.039062,-42.92810362569807
8354.8828125,-47.37595,-43.52118893137802
8441.015625,-51.59388,-43.800550588806495
8527.1484375,-37.752956,-43.745376543161086
8613.28125,-37.139153,-43.35643412639837
8699.4140625,-52.03041,-42.6559969959073
8785.546875,-39.773914,-41.6862566982709
8871.6796875,-34.0923,-40.506340484260726
8957.8125,-35.313488,-39.18815949948849
9043.9453125,-45.793427,-37.8113968408103
9130.078125,-42.410503,-36.45800672126625
9216.2109375,-29.78981,-35.206629473036216
9302.34375,-31.85877,-34.1273298765133
9388.4765625,-32.78152,-33.27703825446597
9474.609375,-35.72097,-32.696017220005544
9560.7421875,-24.607574,-32.40559642431702
9646.875,-28.226385,-32.407319467394196
9733.0078125,-32.017796,-32.68353900540247
9819.140625,-32.76752,-33.1993864366237
9905.2734375,-32.22432,-33.905939865422596
9991.40625,-35.551582,-34.744326218815175
10077.5390625,-43.358513,-35.65042708964474
10163.671875,-44.98218,-36.5598180289053
10249.8046875,-34.106018,-37.41256041123854
10335.9375,-43.69275,-38.15748412647963
10422.0703125,-37.321823,-38.755646329903904
10508.203125,-37.46512,-39.18272225395904
10594.3359375,-41.311108,-39.43017274081647
10680.46875,-47.175694,-39.505132437407994
10766.6015625,-38.95414,-39.42906447809378
10852.734375,-33.36712,-39.23532382638773
10938.8671875,-33.557663,-38.96585465919335
11025.0,-37.46343,-38.667310805524394
11111.1328125,-43.537716,-38.386927504341315
11197.265625,-36.173027,-38.16848485817437
11283.3984375,-32.30529,-38.048687796490555
11369.53125,-42.652325,-38.05424584145267
11455.6640625,-40.0246,-38.19987229122115
11541.796875,-37.400593,-38.48734215768762
11627.9296875,-39.853855,-38.90565815108144
11714.0625,-42.959675,-39.43228173229787
11800.1953125,-43.089195,-40.03529937115803
11886.328125,-39.272102,-40.6763197202093
11972.4609375,-46.38193,-41.31384137641315
12058.59375,-49.073578,-41.906797588552045
12144.7265625,-42.029747,-42.41797606143315
12230.859375,-33.123295,-42.817029171983314
12316.9921875,-44.375122,-43.0828305908406
12403.125,-38.34644,-43.204994699942915
12489.2578125,-49.87051,-43.18444991591849
12575.390625,-30.935257,-43.03303954573566
12661.5234375,-64.40792,-42.77220702214323
12747.65625,-33.983215,-42.43089923494806
12833.7890625,-34.983086,-42.04288576443412
12919.921875,-35.764915,-41.643737877492455
13006.0546875,-42.885227,-41.26773550870549
13092.1875,-46.225845,-40.94497135594948
13178.3203125,-46.605686,-40.698898936402806
13264.453125,-34.15529,-40.54452821960819
13350.5859375,-40.931324,-40.48741229525874
13436.71875,-39.347973,-40.523496869760216
13522.8515625,-41.011375,-40.63982757283406
13608.984375,-41.93144,-40.816034824285474
13695.1171875,-43.53106,-41.026448884511304
13781.25,-41.27163,-41.24264444417446
13867.3828125,-36.843956,-41.43617919215164
13953.515625,-39.336983,-41.581277090071254
14039.6484375,-42.42998,-41.657215555148724
14125.78125,-44.978424,-41.650205442523756
14211.9140625,-49.562447,-41.55460080658074
14298.046875,-35.629295,-41.373337498718
14384.1796875,-39.332886,-41.11757012054768
14470.3125,-38.048065,-40.80554939041048
14556.4453125,-34.21177,-40.4608501473635
14642.578125,-38.89298,-40.11011798318983
14728.7109375,-39.48375,-39.78054478277196
14814.84375,-43.661804,-39.49730658326425
14900.9765625,-37.26114,-39.28119916322734
14987.109375,-44.852516,-39.14668755688825
15073.2421875,-39.57995,-39.100547054167095
15159.375,-37.437557,-39.14121871532535
15245.5078125,-38.59073,-39.25893693034097
15331.640625,-39.978157,-39.436615988715296
15417.7734375,-45.46164,-39.651413344006286
15503.90625,-43.240746,-39.87682549147734
15590.0390625,-34.611084,-40.08512368948709
15676.171875,-36.619698,-40.24990554299016
15762.3046875,-35.866146,-40.34852756961246
15848.4375,-37.81652,-40.36419430922792
15934.5703125,-42.299076,-40.28751042970509
16020.703125,-39.353012,-40.117350899035394
16106.8359375,-41.349426,-39.86096630954927
16192.96875,-39.795013,-39.533310302304585
16279.1015625,-37.797535,-39.15564746429989
16365.234375,-37.786255,-38.75356659689116
16451.3671875,-37.406532,-38.35457981957766
16537.5,-37.679066,-37.98552746238157
16623.6328125,-39.03143,-37.67002840416188
16709.765625,-37.54165,-37.42621347624001
16795.8984375,-39.663853,-37.264955754263475
16882.03125,-35.03191,-37.188767949368106
16968.1640625,-37.26136,-37.19147742981808
17054.296875,-37.51781,-37.25871889117673
17140.4296875,-37.065247,-37.36920961663243
17226.5625,-35.066486,-37.49669938560515
17312.6953125,-37.658134,-37.6124230426756
17398.828125,-35.09329,-37.68783446795754
17484.9609375,-37.24147,-37.69737088590031
17571.09375,-36.23354,-37.6209891220465
17657.2265625,-36.287384,-37.44623160241155
17743.359375,-34.239227,-37.16961852855484
17829.4921875,-35.99768,-36.79722066087842
17915.625,-34.02172,-36.34433962127084
18001.7578125,-35.44952,-35.83430331703551
18087.890625,-34.171566,-35.29646587263092
18174.0234375,-35.52662,-34.76357698084183
18260.15625,-33.686047,-34.26874791010955
18346.2890625,-35.381313,-33.84228462417778
18432.421875,-34.051704,-33.508678254846636
18518.5546875,-36.756348,-33.28403717885577
18604.6875,-31.016087,-33.174213081665236
18690.8203125,-35.66356,-33.1738178306116
18776.953125,-31.307142,-33.26625306049075
18863.0859375,-31.49258,-33.424786241530825
18949.21875,-31.051285,-33.61461311287827
19035.3515625,-32.32702,-33.795754876437876
19121.484375,-29.963243,-33.926557606436525
19207.6171875,-30.69743,-33.96749837935147
19293.75,-31.178043,-33.88496373511729
19379.8828125,-31.568357,-33.65465538356686
19466.015625,-29.991884,-33.26429737854482
19552.1484375,-35.126656,-32.715367562465126
19638.28125,-28.39722,-32.0236506622679
19724.4140625,-32.74283,-31.21850539796405
19810.546875,-27.562042,-30.340845850417153
19896.6796875,-30.035236,-29.439949318870507
19982.8125,-26.53524,-28.56930957843355
20068.9453125,-28.724613,-27.781846604634847
20155.078125,-25.398607,-27.124853211801437
20241.2109375,-27.694168,-26.63509907986139
20327.34375,-24.123575,-26.334519015120733
20413.4765625,-27.196882,-26.226883381313336
20499.609375,-22.620579,-26.295785703445105
20585.7421875,-27.802498,-26.50418958556591
20671.875,-21.057163,-26.795660959095834
20758.0078125,-26.437342,-27.097281031999753
20844.140625,-19.115974,-27.32410028819482
20930.2734375,-24.207073,-27.384865245844658
21016.40625,-16.423925,-27.188637922533594
21102.5390625,-22.56974,-26.651842463318207
21188.671875,-13.407896,-25.705221661297756
21274.8046875,-20.820663,-24.30017310562471
21360.9375,-9.720213,-22.413962419410744
21447.0703125,-18.382729,-20.053378304292732
21533.203125,-4.6599393,-17.256496550853246
21619.3359375,-14.643078,-14.09235061893758
21705.46875,2.949046,-10.658455334610082
21791.6015625,-7.3537183,-7.076286587711972
21877.734375,18.474237,-3.4849717994954617
21963.8671875,30.536823,-0.03358169856294921
22050.0,29.988775,3.127476969891516
22136.1328125,30.536823,5.855394397647097
22222.265625,18.474237,8.02361044887594
22308.3984375,-7.3537183,9.529592993917044
22394.53125,2.949046,10.301203035427475
22480.6640625,-14.643078,10.301203035427475
22566.796875,-4.6599393,9.529592993917044
22652.9296875,-18.382729,8.02361044887594
22739.0625,-9.720213,5.855394397647097
22825.1953125,-20.820663,3.127476969891516
22911.328125,-13.407896,-0.03358169856294921
22997.4609375,-22.56974,-3.4849717994954617
23083.59375,-16.423925,-7.076286587711972
23169.7265625,-24.207073,-10.658455334610082
23255.859375,-19.115974,-14.09235061893758
23341.9921875,-26.437342,-17.256496550853246
23428.125,-21.057163,-20.053378304292732
23514.2578125,-27.802498,-22.413962419410744
23600.390625,-22.620579,-24.30017310562471
23686.5234375,-27.196882,-25.705221661297756
23772.65625,-24.123575,-26.651842463318207
23858.7890625,-27.694168,-27.188637922533594
23944.921875,-25.398607,-27.384865245844658
24031.0546875,-28.724613,-27.32410028819482
24117.1875,-26.53524,-27.097281031999753
24203.3203125,-30.035236,-26.795660959095834
24289.453125,-27.562042,-26.50418958556591
24375.5859375,-32.74283,-26.295785703445105
24461.71875,-28.39722,-26.226883381313336
24547.8515625,-35.126656,-26.334519015120733
24633.984375,-29.991884,-26.63509907986139
24720.1171875,-31.568357,-27.124853211801437
24806.25,-31.178043,-27.781846604634847
24892.3828125,-30.69743,-28.56930957843355
24978.515625,-29.963243,-29.439949318870507
25064.6484375,-32.32702,-30.340845850417153
25150.78125,-31.051285,-31.21850539796405
25236.9140625,-31.49258,-32.0236506622679
25323.046875,-31.307142,-32.715367562465126
25409.1796875,-35.66356,-33.26429737854482
25495.3125,-31.016087,-33.65465538356686
25581.4453125,-36.756348,-33.88496373511729
25667.578125,-34.051704,-33.96749837935147
25753.7109375,-35.381313,-33.926557606436525
25839.84375,-33.686047,-33.795754876437876
25925.9765625,-35.52662,-33.61461311287827
26012.109375,-34.171566,-33.424786241530825
26098.2421875,-35.44952,-33.26625306049075
26184.375,-34.02172,-33.1738178306116
26270.5078125,-35.99768,-33.174213081665236
26356.640625,-34.239227,-33.28403717885577
26442.7734375,-36.287384,-33.508678254846636
26528.90625,-36.23354,-33.84228462417778
26615.0390625,-37.24147,-34.26874791010955
26701.171875,-35.09329,-34.76357698084183
26787.3046875,-37.658134,-35.29646587263092
26873.4375,-35.066486,-35.83430331703551
26959.5703125,-37.065247,-36.34433962127084
27045.703125,-37.51781,-36.79722066087842
27131.8359375,-37.26136,-37.16961852855484
27217.96875,-35.03191,-37.44623160241155
27304.1015625,-39.663853,-37.6209891220465
27390.234375,-37.54165,-37.69737088590031
27476.3671875,-39.03143,-37.68783446795754
27562.5,-37.679066,-37.6124230426756
27648.6328125,-37.406532,-37.49669938560515
27734.765625,-37.786255,-37.36920961663243
27820.8984375,-37.797535,-37.25871889117673
27907.03125,-39.795013,-37.19147742981808
27993.1640625,-41.349426,-37.188767949368106
28079.296875,-39.353012,-37.264955754263475
28165.4296875,-42.299076,-37.42621347624001
28251.5625,-37.81652,-37.67002840416188
28337.6953125,-35.866146,-37.98552746238157
28423.828125,-36.619698,-38.35457981957766
28509.9609375,-34.611084,-38.75356659689116
28596.09375,-43.240746,-39.15564746429989
28682.2265625,-45.46164,-39.533310302304585
28768.359375,-39.978157,-39.86096630954927
28854.4921875,-38.59073,-40.117350899035394
28940.625,-37.437557,-40.28751042970509
29026.7578125,-39.57995,-40.36419430922792
29112.890625,-44.852516,-40.34852756961246
29199.0234375,-37.26114,-40.24990554299016
29285.15625,-43.661804,-40.08512368948709
29371.2890625,-39.48375,-39.87682549147734
29457.421875,-38.89298,-39.651413344006286
29543.5546875,-34.21177,-39.436615988715296
29629.6875,-38.048065,-39.25893693034097
29715.8203125,-39.332886,-39.14121871532535
29801.953125,-35.629295,-39.100547054167095
29888.0859375,-49.562447,-39.14668755688825
29974.21875,-44.978424,-39.28119916322734
30060.3515625,-42.42998,-39.49730658326425
30146.484375,-39.336983,-39.78054478277196
30232.6171875,-36.843956,-40.11011798318983
30318.75,-41.27163,-40.4608501473635
30404.8828125,-43.53106,-40.80554939041048
30491.015625,-41.93144,-41.11757012054768
30577.1484375,-41.011375,-41.373337498718
30663.28125,-39.347973,-41.55460080658074
30749.4140625,-40.931324,-41.650205442523756
30835.546875,-34.15529,-41.657215555148724
30921.6796875,-46.605686,-41.581277090071254
31007.8125,-46.225845,-41.43617919215164
31093.9453125,-42.885227,-41.24264444417446
31180.078125,-35.764915,-41.026448884511304
31266.2109375,-34.983086,-40.816034824285474
31352.34375,-33.983215,-40.63982757283406
31438.4765625,-64.40792,-40.523496869760216
31524.609375,-30.935257,-40.48741229525874
31610.7421875,-49.87051,-40.54452821960819
31696.875,-38.34644,-40.698898936402806
31783.0078125,-44.375122,-40.94497135594948
31869.140625,-33.123295,-41.26773550870549
31955.2734375,-42.029747,-41.643737877492455
32041.40625,-49.073578,-42.04288576443412
32127.5390625,-46.38193,-42.43089923494806
32213.671875,-39.272102,-42.77220702214323
32299.8046875,-43.089195,-43.03303954573566
32385.9375,-42.959675,-43.18444991591849
32472.0703125,-39.853855,-43.204994699942915
32558.203125,-37.400593,-43.0828305908406
32644.3359375,-40.0246,-42.817029171983314
32730.46875,-42.652325,-42.41797606143315
32816.6015625,-32.30529,-41.906797588552045
32902.734375,-36.173027,-41.31384137641315
32988.8671875,-43.537716,-40.6763197202093
33075.0,-37.46343,-40.03529937115803
33161.1328125,-33.557663,-39.43228173229787
33247.265625,-33.36712,-38.90565815108144
33333.3984375,-38.95414,-38.48734215768762
33419.53125,-47.175694,-38.19987229122115
33505.6640625,-41.311108,-38.05424584145267
33591.796875,-37.46512,-38.048687796490555
33677.9296875,-37.321823,-38.16848485817437
33764.0625,-43.69275,-38.386927504341315
33850.1953125,-34.106018,-38.667310805524394
33936.328125,-44.98218,-38.96585465919335
34022.4609375,-43.358513,-39.23532382638773
34108.59375,-35.551582,-39.42906447809378
34194.7265625,-32.22432,-39.505132437407994
34280.859375,-32.76752,-39.43017274081647
34366.9921875,-32.017796,-39.18272225395904
34453.125,-28.226385,-38.755646329903904
34539.2578125,-24.607574,-38.15748412647963
34625.390625,-35.72097,-37.41256041123854
34711.5234375,-32.78152,-36.5598180289053
34797.65625,-31.85877,-35.65042708964474
34883.7890625,-29.78981,-34.744326218815175
34969.921875,-42.410503,-33.905939865422596
35056.0546875,-45.793427,-33.1993864366237
35142.1875,-35.313488,-32.68353900540247
35228.3203125,-34.0923,-32.407319467394196
35314.453125,-39.773914,-32.40559642431702
35400.5859375,-52.03041,-32.696017220005544
35486.71875,-37.139153,-33.27703825446597
35572.8515625,-37.752956,-34.1273298765133
35658.984375,-51.59388,-35.206629473036216
35745.1171875,-47.37595,-36.45800672126625
35831.25,-32.039062,-37.8113968408103
35917.3828125,-35.171436,-39.18815949948849
36003.515625,-38.475307,-40.506340484260726
36089.6484375,-39.10211,-41.6862566982709
36175.78125,-30.382572,-42.6559969959073
36261.9140625,-47.222298,-43.35643412639837
36348.046875,-48.321068,-43.745376543161086
36434.1796875,-38.84533,-43.800550588806495
36520.3125,-35.274586,-43.52118893137802
36606.4453125,-41.071148,-42.92810362569807
36692.578125,-33.924488,-42.06223400334896
36778.7109375,-38.911842,-40.98177224250365
36864.84375,-33.478085,-39.75807437206875
36950.9765625,-36.15051,-38.47065367618027
37037.109375,-32.24204,-37.20162026662404
37123.2421875,-28.132385,-36.0299700074455
37209.375,-38.11624,-35.026135152627766
37295.5078125,-31.11208,-34.24718746705772
37381.640625,-35.57479,-33.73303406966903
37467.7734375,-28.32948,-33.503870788370676
37553.90625,-39.250847,-33.559063340641096
37640.0390625,-37.270195,-33.87752044182941
37726.171875,-52.42537,-34.41951310997773
37812.3046875,-28.180477,-35.12978928744214
37898.4375,-35.730934,-35.94174029177567
37984.5703125,-46.89358,-36.782302347685956
38070.703125,-41.93522,-37.577227784093495
38156.8359375,-35.400024,-38.256339706547294
38242.96875,-35.082657,-38.75839220417723
38329.1015625,-32.3425,-39.03519432202511
38415.234375,-37.099415,-39.0547169131784
38501.3671875,-31.538158,-38.80298203908432
38587.5,-33.48665,-38.28462835673804
38673.6328125,-24.908115,-37.52214557328942
38759.765625,-25.61476,-36.55386890891535
38845.8984375,-22.37316,-35.4309132230791
38932.03125,-27.531157,-34.21329951575349
39018.1640625,-28.073484,-32.96557874225985
39104.296875,-21.646503,-31.752285820725877
39190.4296875,-24.273985,-30.633558854608193
39276.5625,-28.34713,-29.661235452317996
39362.6953125,-35.008488,-28.875692054055783
39448.828125,-37.5415,-28.30362752966358
39534.9609375,-34.29855,-27.95691448906875
39621.09375,-28.799232,-27.832557126949244
39707.2265625,-31.958427,-27.91370974269735
39793.359375,-25.052135,-28.17163189365983
39879.4921875,-41.806305,-28.56839032115859
39965.625,-25.832176,-29.060069065637578
40051.7578125,-36.207596,-29.600220808384062
40137.890625,-29.12631,-30.143285990433522
40224.0234375,-31.884476,-30.647721432400875
40310.15625,-33.00403,-31.07861506546739
40396.2890625,-27.838856,-31.409614523483622
40482.421875,-29.279737,-31.624060083293728
40568.5546875,-24.654486,-31.715281329749065
40654.6875,-26.532818,-31.686086189212446
40740.8203125,-32.766403,-31.54753499326667
40826.953125,-25.394405,-31.317145974946538
40913.0859375,-26.937782,-31.016718027913477
40999.21875,-30.422438,-30.669978935100914
41085.3515625,-30.749014,-30.300271343829284
41171.484375,-28.174465,-29.928474825475938
41257.6171875,-19.857552,-29.571332191087976
41343.75,-38.849617,-29.24030492151772
41429.8828125,-25.95395,-28.941030205204193
41516.015625,-21.92698,-28.67339539835139
41602.1484375,-25.048016,-28.432189705841942
41688.28125,-29.004337,-28.20824231492534
41774.4140625,-29.581333,-27.98991530138718
41860.546875,-18.673092,-27.76479164835012
41946.6796875,-20.491226,-27.521385768120243
42032.8125,-25.581173,-27.250706759990347
42118.9453125,-25.862194,-26.947522661394494
42205.078125,-26.520529,-26.611205251313116
42291.2109375,-28.464739,-26.246076529291535
42377.34375,-26.381853,-25.86122597368753
42463.4765625,-18.2561,-25.469817740476437
42549.609375,-31.681973,-25.0879546478832
42635.7421875,-19.355032,-24.73320692048766
42721.875,-22.67998,-24.422944681196732
42808.0078125,-13.852411,-24.17263144306647
42894.140625,-18.255318,-23.994239863523244
42980.2734375,-19.840157,-23.894940531143483
43066.40625,-28.10205,-23.876190570568312
43152.5390625,-33.55692,-23.93331354745763
43238.671875,-40.577248,-24.05561867194866
43324.8046875,-26.030722,-24.227059465006214
43410.9375,-18.12185,-24.42738405353382
43497.0703125,-26.24238,-24.63368527992887
43583.203125,-34.488148,-24.822222671546072
43669.3359375,-17.679884,-24.97036315104569
43755.46875,-17.282122,-25.058475365063032
43841.6015625,-13.851482,-25.071614718058427
43927.734375,-29.523071,-25.000852453689117
44013.8671875,-19.181402,-24.844131059613726


==> data/08_M_Ga2_Sm_So_H.csv <==
f,ogH,taeH
0.0,-90.60800185685603,-92.23773007436651
21.533203125,-76.42311090326032,-91.95297662853935
43.06640625,-90.7790284674119,-91.10610225556563
64.599609375,-76.04821123942862,-89.7190994728453
86.1328125,-90.99248960049104,-87.8280652838292
107.666015625,-75.21807342335299,-85.48234633126127
129.19921875,-91.5260314049889,-82.74330996664325
150.732421875,-73.93071857540977,-79.68272216492514
172.265625,-92.91918326438307,-76.38072433560312
193.798828125,-72.21220569800553,-72.92342122401288
215.33203125,-96.40218927682602,-69.40011999994509
236.865234375,-70.02338603961904,-65.90029373748524
258.3984375,-100.88367880927049,-62.51037720391955
279.931640625,-66.8858384818189,-59.3105349585514
301.46484375,-97.22859659141815,-56.37156682648545
322.998046875,-62.082535234703364,-53.75212985203244
344.53125,-83.44135130262163,-51.49645573814535
366.064453125,-52.36970618234254,-49.632726751138456
387.59765625,-47.94926821780753,-48.17224094146461
409.130859375,-51.12895836555424,-47.10945087310045
430.6640625,-73.82690779813744,-46.42290211580149
452.197265625,-60.74160229229884,-46.07703320777994
473.73046875,-77.83311272639992,-46.02473331043242
495.263671875,-65.04661947601411,-46.21049346682561
516.796875,-79.9450592151641,-46.57393818044202
538.330078125,-67.8991751367178,-47.05349108415802
559.86328125,-81.32217500306939,-47.58991553439756
581.396484375,-70.28990519026273,-48.12947999160558
602.9296875,-82.38117874471224,-48.62652890537056
624.462890625,-73.12860611883002,-49.04529024190747
645.99609375,-84.57471501622832,-49.360816527335245
667.529296875,-77.30919430878924,-49.55903147954949
689.0625,-85.20673429832101,-49.6359320503462
710.595703125,-73.59436704370542,-49.596068689975326
732.12890625,-75.00070854649572,-49.45048790058621
753.662109375,-58.90988734716262,-49.21436472068219
775.1953125,-50.55827064858099,-48.904574387262954
796.728515625,-50.79389205643352,-48.537449871425636
818.26171875,-65.52001961883578,-48.126945452566936
839.794921875,-58.32229780023116,-47.68337853841702
861.328125,-68.88268310493105,-47.212857257728515
882.861328125,-60.12559816054329,-46.717426360821094
904.39453125,-69.60348279986017,-46.19588615321409
925.927734375,-60.46133350248934,-45.64516639127212
947.4609375,-69.34424173366946,-45.062076671609134
968.994140625,-59.93184421471397,-44.44521303764945
990.52734375,-68.23914310665253,-43.7967816652077
1012.060546875,-58.78368508484715,-43.12410664379865
1033.59375,-66.62412123074716,-42.440619593709954
1055.126953125,-56.67906171595089,-41.76618120925912
1076.66015625,-63.65514142364422,-41.12665363809366
1098.193359375,-53.23842096720808,-40.55272102398503
1119.7265625,-59.01460643038204,-40.078035653713194
1141.259765625,-45.196212087899745,-39.736840813734936
1162.79296875,-39.42462755648017,-39.561281115463125
1184.326171875,-41.70587003840128,-39.57865047248812
1205.859375,-57.23569661697491,-39.80884287572654
1227.392578125,-53.33794377276373,-40.262259803141816
1248.92578125,-64.39763104726792,-40.93839132969013
1270.458984375,-58.518279776036046,-41.82522913546077
1291.9921875,-68.56721979030712,-42.89959424152792
1313.525390625,-62.029838853123806,-44.128377711069334
1335.05859375,-71.74298496967111,-45.470606975687176
1356.591796875,-64.62829117521966,-46.880172262533804
1378.125,-73.98303651392217,-48.30898449118533
1399.658203125,-66.87460721487997,-49.71029420260308
1421.19140625,-75.99210623133361,-51.041884714656064
1442.724609375,-68.5854302580968,-52.26886341140917
1464.2578125,-76.45305099487321,-53.36581184890443
1485.791015625,-69.65684925472674,-54.318114624675914
1507.32421875,-73.30081709172147,-55.12236294142488
1528.857421875,-67.40164319533547,-55.78581410883649
1550.390625,-59.597373461742116,-56.324974603916154
1571.923828125,-60.117035620629174,-56.763453426695456
1593.45703125,-73.0540925637628,-57.12929679247519
1614.990234375,-69.03709742059193,-57.452058656467116
1636.5234375,-78.89055563619709,-57.7598802369674
1658.056640625,-71.98748298270607,-58.07684412996373
1679.58984375,-83.15746394825983,-58.4208359297095
1701.123046875,-73.78327879368828,-58.80209208185483
1722.65625,-86.32032267982692,-59.222542664769776
1744.189453125,-75.52722990500155,-59.67597906716614
1765.72265625,-91.19483032611146,-60.14899699795138
1787.255859375,-77.2377950996884,-60.62259276304377
1808.7890625,-98.54536020219527,-61.07423226593029
1830.322265625,-79.17039169999325,-61.48017319087127
1851.85546875,-88.44973439640002,-61.817804703614115
1873.388671875,-81.19344923974442,-62.06777677426972
1894.921875,-78.5055577006662,-62.215721472508996
1916.455078125,-76.54208596311608,-62.25341763623749
1937.98828125,-62.69545743827632,-62.179312663508966
1959.521484375,-61.04974576597894,-61.99838407574824
1981.0546875,-69.76199715063544,-61.72139167749063
2002.587890625,-72.48352142802437,-61.363631560913305
2024.12109375,-76.89707854585448,-60.943349802908564
2045.654296875,-76.4193548105712,-60.48000198715358
2067.1875,-81.31591431888839,-59.9925521824808
2088.720703125,-78.4026623647619,-59.497991495262106
2110.25390625,-84.05359665366821,-59.010223791477294
2131.787109375,-80.54743077407396,-58.53941863999659
2153.3203125,-86.31992199536907,-58.09187447720363
2174.853515625,-83.12065250832595,-57.6703748680686
2196.38671875,-85.56101517458275,-57.27496419298671
2217.919921875,-86.29841740902187,-56.904022280330324
2239.453125,-80.7942226631811,-56.555485438982245
2260.986328125,-81.6324489160438,-56.228047355452375
2282.51953125,-74.14396562594986,-55.922178722805526
2304.052734375,-68.7934707534319,-55.64082844133175
2325.5859375,-57.62251759952653,-55.38970892055795
2347.119140625,-56.503820400650945,-55.177118859433484
2368.65234375,-65.23443351486438,-55.01331312623388
2390.185546875,-67.64945712971628,-54.90948467280242
2411.71875,-70.6476301347002,-54.87647159062387
2433.251953125,-71.12388966148572,-54.923338034534446
2454.78515625,-72.99851305307213,-55.055996769221025
2476.318359375,-72.97052476329267,-55.276041315324974
2497.8515625,-74.19129084507219,-55.57993692236357
2519.384765625,-74.05529048513125,-55.958683784657026
2540.91796875,-74.76355331629911,-56.398016822799434
2562.451171875,-74.67082495362244,-56.87914921975839
2583.984375,-74.69052766590816,-57.38000787233852
2605.517578125,-74.79917869443841,-57.876854383631056
2627.05078125,-74.01977347492522,-58.34614112610491
2648.583984375,-73.36193597641574,-58.766423112765835
2670.1171875,-70.58423832881019,-59.120136183967844
2691.650390625,-71.21658563699819,-59.39506164827277
2713.18359375,-61.69148402543148,-59.585326198652275
2734.716796875,-62.135744812683505,-59.69183082207081
2756.25,-68.79581021875107,-59.722058955915045
2777.783203125,-78.30760946330992,-59.68927648429392
2799.31640625,-82.65100694104495,-59.611197828879774
2820.849609375,-82.52795182413816,-59.50824692489437
2842.3828125,-86.99699422160292,-59.401583549112054
2863.916015625,-81.7159820265248,-59.311089869023604
2885.44921875,-86.58121932303973,-59.253516583897756
2906.982421875,-81.43182641672897,-59.24097207123331
2928.515625,-84.0113690621867,-59.27990311041097
2950.048828125,-80.64275978999395,-59.37066557652568
2971.58203125,-81.42258765576452,-59.50772313489681
2993.115234375,-79.75487771361207,-59.68044764498298
3014.6484375,-78.48969923278604,-59.87443334877529
3036.181640625,-77.15057264845586,-60.073184351198606
3057.71484375,-72.81612510704633,-60.259996842609176
3079.248046875,-73.50255684817562,-60.41983790900288
3100.78125,-62.032507087534086,-60.541023655299696
3122.314453125,-61.01230912644218,-60.61652063970696
3143.84765625,-67.74043318730885,-60.644734079019415
3165.380859375,-76.74376791513811,-60.62969985005077
3186.9140625,-75.16342373292682,-60.58065943920943
3208.447265625,-83.95777755167762,-60.511061258940686
3229.98046875,-77.95677381200295,-60.43709152223271
3251.513671875,-89.24706722991326,-60.37588698569956
3273.046875,-79.94833001241606,-60.34361529087725
3294.580078125,-89.98466886754707,-60.353622936617
3316.11328125,-80.3011926421702,-60.4148446670083
3337.646484375,-91.57806143086052,-60.530641944981774
3359.1796875,-79.77682431489086,-60.698194930318785
3380.712890625,-95.36292520410404,-60.908516473314464
3402.24609375,-78.33486606166963,-61.14709383434943
3423.779296875,-104.09482104791424,-61.395100587616945
3445.3125,-75.42426383135744,-61.631063917779585
3466.845703125,-94.27970717957541,-61.83282706976124
3488.37890625,-68.25351969134472,-61.97961761313966
3509.912109375,-64.67934821401784,-62.05402227240383
3531.4453125,-67.98541994178656,-62.04367920102345
3552.978515625,-76.43305775783512,-61.942527527407975
3574.51171875,-79.8725951349432,-61.75149864240805
3596.044921875,-82.60962708815927,-61.47858932197711
3617.578125,-90.0163587847924,-61.1383176014302
3639.111328125,-85.84191730912983,-60.750622091323336
3660.64453125,-99.99539883042975,-60.339318089349796
3682.177734375,-87.07123929150917,-59.930264152621014
3703.7109375,-92.8344683710784,-59.54941685521539
3725.244140625,-88.92868874329791,-59.220957110627886
3746.77734375,-86.61372447439973,-58.96565847260212
3768.310546875,-91.15549876695201,-58.7996379634885
3789.84375,-81.67927740815992,-58.73358667047345
3811.376953125,-99.40009756123862,-58.77252539493327
3832.91015625,-75.38525016206229,-58.91607565752612
3854.443359375,-89.41442386299852,-59.15918418639062
3875.9765625,-65.16966518740392,-59.49319507888046
3897.509765625,-60.6941889102141,-59.90713258541763
3919.04296875,-63.60080572793247,-60.38904193997813
3940.576171875,-75.55690740531357,-60.92723714208694
3962.109375,-74.6376544823711,-61.51132251733783
3983.642578125,-81.84269924047334,-62.132886921178574
4005.17578125,-77.89947009139551,-62.78581178805535
4026.708984375,-83.67395590144042,-63.46618199013801
4048.2421875,-80.97523379174197,-64.17183626335485
4069.775390625,-84.50350925717053,-64.9016364623876
4091.30859375,-82.29319912242133,-65.65456744970649
4112.841796875,-85.24241933518528,-66.42879848801154
4134.375,-83.70154981781356,-67.22084059741549
4155.908203125,-86.32500351849168,-68.02492219547675
4177.44140625,-84.70691417924047,-68.83267894261118
4198.974609375,-88.59955043254207,-69.63321612153533
4220.5078125,-85.62266372028024,-70.41355736800705
4242.041015625,-91.35019534267255,-71.15944717253102
4263.57421875,-83.60254709548424,-71.85643151492998
4285.107421875,-80.33544464919028,-72.49110612192251
4306.640625,-78.68346980064136,-73.05239908731751
4328.173828125,-85.19875709843564,-73.53274655939407
4349.70703125,-85.42140116727786,-73.92902785122749
4371.240234375,-84.16186495255766,-74.24314890960008
4392.7734375,-87.42262300101447,-74.48219818483248
4414.306640625,-85.89837601147988,-74.65814279447399
4435.83984375,-86.89436498268196,-74.78708071798576
4457.373046875,-86.61873044158904,-74.88811139858193
4478.90625,-87.94167178725598,-74.98192748274437
4500.439453125,-87.1442345088266,-75.08926009210312
4521.97265625,-88.63095640039998,-75.22932574639908
4543.505859375,-87.6020776275247,-75.41842310159332
4565.0390625,-89.90593222503705,-75.66881199838633
4586.572265625,-87.67857604079006,-75.98797760739475
4608.10546875,-89.92051130348632,-76.37834191157711
4629.638671875,-90.19809684450078,-76.83743777083163
4651.171875,-86.78606742423892,-77.35851246170527
4672.705078125,-88.26819168445343,-77.9314831237102
4694.23828125,-83.84323699719221,-78.54413080103102
4715.771484375,-85.06935644093667,-79.18339662633551
4737.3046875,-87.36134730882861,-79.83663566152002
4758.837890625,-86.91999712258311,-80.49269184787804
4780.37109375,-89.12745956429148,-81.14268053542182
4801.904296875,-86.88186157476541,-81.78040060977281
4823.4375,-89.92353098966207,-82.40234238095707
4844.970703125,-87.41581030817096,-83.00730524559198
4866.50390625,-90.24632112730296,-83.59568535567337
4888.037109375,-87.73377825494845,-84.1685329469143
4909.5703125,-90.84780185168592,-84.72650713866736
4931.103515625,-87.81775149024283,-85.26886966809687
4952.63671875,-91.19438725342624,-85.79265649109652
4974.169921875,-87.38564725748736,-86.29214757025728
4995.703125,-89.7748790347876,-86.75872235062258
5017.236328125,-89.13660356182949,-87.18114485939502
5038.76953125,-90.48625794529323,-87.54627274443328
5060.302734375,-94.83780142589603,-87.84013430452512
5081.8359375,-96.88853485359692,-88.04927222519218
5103.369140625,-88.65325762792061,-88.16221742484356
5124.90234375,-90.20907851423152,-88.170935230704
5146.435546875,-91.2870503603768,-88.0720816658612
5167.96875,-94.07356952525771,-87.86792079076393
5189.501953125,-88.18387821303149,-87.56678377202945
5211.03515625,-91.31000535301048,-87.18299381732794
5232.568359375,-90.40632674308279,-86.73623396775764
5254.1015625,-94.48209136308989,-86.2503915555389
5275.634765625,-89.44211258362962,-85.75196798301047
5297.16796875,-94.01028921093803,-85.2681895417834
5318.701171875,-89.95602057163568,-84.82498918462608
5340.234375,-94.7987062772473,-84.44504668286756
5361.767578125,-90.05358562394423,-84.14607334016469
5383.30078125,-95.3018121762311,-83.93950721722848
5404.833984375,-91.9495826514486,-83.82974745457419
5426.3671875,-94.55426239720165,-83.81400537067975
5447.900390625,-94.74745825074196,-83.88279061595432
5469.43359375,-87.83274812675998,-84.02098876411294
5490.966796875,-89.12501400157069,-84.20942862154658
5512.5,-90.83278669145899,-84.42678919211926
5534.033203125,-89.19439272911309,-84.65166264759516
5555.56640625,-91.85109961489331,-84.86457433306525
5577.099609375,-89.64766421689147,-85.04976543206263
5598.6328125,-92.40112355407501,-85.19656803572545
5620.166015625,-89.81423740619806,-85.30024360236219
5641.69921875,-92.63042320805582,-85.36220998689342
5663.232421875,-90.08482223843619,-85.38964384979961
5684.765625,-92.75838124742623,-85.39450803302526
5706.298828125,-90.081363224345,-85.39211100104649
5727.83203125,-93.07342584297957,-85.39935181338114
5749.365234375,-89.5429550262186,-85.43283459331464
5770.8984375,-90.85433572554709,-85.50704799921496
5792.431640625,-92.42906612561765,-85.63279666235842
5813.96484375,-88.707446078778,-85.81604387827656
5835.498046875,-92.9967122000675,-86.05728095374968
5857.03125,-90.42216431494708,-86.3514831161357
5878.564453125,-89.48660512604356,-86.68865057393438
5900.09765625,-95.92603209366806,-87.05487255217675
5921.630859375,-91.07264512556686,-87.4337982100357
5943.1640625,-95.21378606846804,-87.8083568435097
5964.697265625,-90.48769577589354,-88.16254493334775
5986.23046875,-94.94471318491269,-88.48309191541027
6007.763671875,-90.68689793045776,-88.76083051710296
6029.296875,-94.72692398100253,-88.99162955595384
6050.830078125,-90.85776418901172,-89.17679378858539
6072.36328125,-94.58922613371936,-89.32289176852777
6093.896484375,-91.26697026112905,-89.44103276773225
6115.4296875,-94.19066116735999,-89.54567132539593
6136.962890625,-91.37138597748323,-89.6530668970405
6158.49609375,-93.5245855653076,-89.77956130753925
6180.029296875,-91.11985713220596,-89.93985464768252
6201.5625,-89.92575843161478,-90.14545911607341
6223.095703125,-86.99687197565443,-90.40349033476276
6244.62890625,-101.20441894220014,-90.71591907926283
6266.162109375,-89.3445307614264,-91.07935712250895
6287.6953125,-107.17441712877888,-91.4853942726961
6309.228515625,-90.98938145188254,-91.92144571139212
6330.76171875,-99.14412045584277,-92.37201554449737
6352.294921875,-91.46143098616204,-92.82023965664429
6373.828125,-98.66905364680989,-93.24954296979193
6395.361328125,-91.26299465921832,-93.64523590926375
6416.89453125,-97.98926728756172,-93.99588323902981
6438.427734375,-91.39312209361611,-94.29430441626387
6459.9609375,-97.79433723883366,-94.53810533528599
6481.494140625,-91.46425798661295,-94.72969233135757
6503.02734375,-97.77605388023528,-94.87577507250107
6524.560546875,-91.90758893289873,-94.9864194835046
6546.09375,-97.54357435452867,-95.07375928949008
6567.626953125,-92.3283107639219,-95.15051009801034
6589.16015625,-97.05200960607073,-95.2284494492754
6610.693359375,-91.40934211833333,-95.31702796723621
6632.2265625,-99.53192872192353,-95.42226058320898
6653.759765625,-88.18247526291331,-95.54601465082781
6675.29296875,-94.51713171168575,-95.68576721916244
6696.826171875,-90.11296470047728,-95.83485169957143
6718.359375,-97.37867647778867,-95.98316036197502
6739.892578125,-91.01785903820986,-96.11821940872362
6761.42578125,-97.67608789580343,-96.22651321201971
6782.958984375,-91.41535715416649,-96.29490802149977
6804.4921875,-97.57743184710947,-96.3120158816375
6826.025390625,-90.87715696618883,-96.26934763858644
6847.55859375,-98.7117306681265,-96.1621288144076
6869.091796875,-92.26145831342399,-95.9896909947934
6890.625,-96.04259876194354,-95.75539988903591
6912.158203125,-90.71036289785806,-95.46613398688203
6933.69140625,-99.61635352671266,-95.13137888709059
6955.224609375,-95.49372953511217,-94.76204620205911
6976.7578125,-94.6600293127668,-94.36915753714527
6998.291015625,-90.77110374372415,-93.96254982028067
7019.82421875,-98.13878770735448,-93.54975636744891
7041.357421875,-89.5382175890685,-93.13519860780019
7062.890625,-100.28075046513781,-92.71978840051176
7084.423828125,-89.860785395026,-92.30099413198738
7105.95703125,-99.2272381784874,-91.87337039944013
7127.490234375,-90.00747668103602,-91.42949696319975
7149.0234375,-99.6442006905265,-90.9612238285864
7170.556640625,-89.88563454805738,-90.46108132693128
7192.08984375,-99.40159293561243,-89.92369130646175
7213.623046875,-89.8265181103665,-89.34701079972552
7235.15625,-99.20514854810426,-88.73325364495896
7256.689453125,-89.64509075339058,-88.08936728658708
7278.22265625,-98.46801844226253,-87.42698819608462
7299.755859375,-89.3987713385462,-86.76185523794143
7321.2890625,-98.96813615061903,-86.11271992282126
7342.822265625,-86.24571457910207,-85.49984940199992
7364.35546875,-103.78657544514625,-84.94326600837
7385.888671875,-82.75202416860168,-84.4609007458675
7407.421875,-81.79081499272962,-84.06685343244895
7428.955078125,-88.25942740712173,-83.7699471730387
7450.48828125,-92.73325248135654,-83.5727395862407
7472.021484375,-94.37739256437393,-83.47111000712226
7493.5546875,-96.76549116367808,-83.45448496911574
7515.087890625,-97.02049288736183,-83.5066993959825
7536.62109375,-96.92995545965907,-83.60742481780898
7558.154296875,-93.71068349029113,-83.73403551568046
7579.6875,-97.69693006665585,-83.86373526199125
7601.220703125,-93.21735773459898,-83.97573654227065
7622.75390625,-97.7101851883995,-84.05327435176605
7644.287109375,-92.34231287544938,-84.08524923858721
7665.8203125,-97.78963465507644,-84.06732827466374
7687.353515625,-91.60770939164541,-84.002384881323
7708.88671875,-97.7818228456627,-83.90022377512062
7730.419921875,-89.60432948527597,-83.77660915512755
7751.953125,-98.30537818271128,-83.65168528527052
7773.486328125,-85.22914802677629,-83.54794148848347
7795.01953125,-84.62602111967291,-83.48792167684324
7816.552734375,-95.50269258861493,-83.49190676042879
7838.0859375,-99.10707004783981,-83.57580347644864
7859.619140625,-104.5294799595971,-83.74945457560933
7881.15234375,-99.69880300325822,-84.01554456198852
7902.685546875,-98.1479153166234,-84.36921627334993
7924.21875,-99.62547432918055,-84.79844238756186
7945.751953125,-96.83847349201623,-85.2851196408382
7967.28515625,-99.49783858698314,-85.80677992106018
7988.818359375,-95.96515253095471,-86.33874901403416
8010.3515625,-99.38543275638241,-86.85653719279757
8031.884765625,-95.56804985264003,-87.33822092775372
8053.41796875,-99.49896306649748,-87.76657443976771
8074.951171875,-94.7068779056955,-88.13073381504209
8096.484375,-100.30551822604343,-88.4272226263058
8118.017578125,-93.33208095357121,-88.6602318444222
8139.55078125,-102.48392297380047,-88.84112183617631
8161.083984375,-89.312532698359,-88.98719281541416
8182.6171875,-86.46761218946783,-89.1198442426666
8204.150390625,-91.29462664697756,-89.26230578155263
8225.68359375,-100.95189488871551,-89.4371661598278
8247.216796875,-96.42886487272344,-89.66394716019508
8268.75,-99.38179751533507,-89.95696582805657
8290.283203125,-95.8167691850607,-90.32369923851681
8311.81640625,-99.96657926834406,-90.76381574342659
8333.349609375,-95.41777188584467,-91.2689696733922
8354.8828125,-99.8630896000891,-91.82337984369703
8376.416015625,-95.35643804095123,-92.40513373757506
8397.94921875,-99.86364120216615,-92.9880869242541
8419.482421875,-95.09407918231484,-93.54416847360386
8441.015625,-99.58724850019134,-94.04586380779561
8462.548828125,-94.75697191880917,-94.46863051665771
8484.08203125,-99.47143211659659,-94.79301166782521
8505.615234375,-94.25460904610595,-95.00624400165148
8527.1484375,-99.53939860283299,-95.10321159293491
8548.681640625,-93.49767142501517,-95.0866634798925
8570.21484375,-92.14811628161333,-94.9666893012133
8591.748046875,-96.83875610429436,-94.75952228601784
8613.28125,-99.83069518070543,-94.48580621696101
8634.814453125,-96.03638216768064,-94.16851531947351
8656.34765625,-101.0920612413035,-93.83074810268438
8677.880859375,-95.93386732541535,-93.49362481877614
8699.4140625,-100.50264812621762,-93.17450271676664
8720.947265625,-96.05107232911367,-92.88568547828956
8742.48046875,-100.3963368195478,-92.63374730450842
8764.013671875,-96.21522848626813,-92.41952412961518
8785.546875,-100.65569099316289,-92.23875166559091
8807.080078125,-96.41157932404985,-92.08326020322792
8828.61328125,-101.08576247055782,-91.94257672245752
8850.146484375,-96.95085066276589,-91.80574218265181
8871.6796875,-101.36050872166395,-91.66313035541302
8893.212890625,-97.5438239717985,-91.50805644401176
8914.74609375,-100.61177128744586,-91.33798872002521
8936.279296875,-109.5722569481211,-91.15522174624067
8957.8125,-91.52399086085383,-90.96693051964293
8979.345703125,-88.63406074672145,-90.78459448456739
9000.87890625,-97.07681564212827,-90.62285130959256
9022.412109375,-93.87620929928431,-90.4979049189639
9043.9453125,-99.42965877072737,-90.42566351441407
9065.478515625,-94.03394981955223,-90.41981562499592
9087.01171875,-99.49689326474711,-90.4900620026284
9108.544921875,-94.73291245910096,-90.64070725979889
9130.078125,-100.12278519847507,-90.86977887459462
9151.611328125,-94.93206548213578,-91.16878631371804
9173.14453125,-100.1810599653829,-91.52316529889569
9194.677734375,-94.76021997879516,-91.91337882124421
9216.2109375,-102.59274611497716,-92.31657519604354
9237.744140625,-95.41724709555318,-92.70864187607242
9259.27734375,-100.07447852470477,-93.06644855036555
9280.810546875,-94.18846059477136,-93.37004920067392
9302.34375,-118.06114504014337,-93.60461300073968
9323.876953125,-97.526749891135,-93.76187843231787
9345.41015625,-102.14301709911192,-93.84097140861003
9366.943359375,-91.84304253282771,-93.84849187011983
9388.4765625,-100.63277368680154,-93.79784773672988
9410.009765625,-92.78473552957367,-93.70789258163956
9431.54296875,-97.87671452096767,-93.60099588754473
9453.076171875,-94.79233706296814,-93.50073467492889
9474.609375,-100.20398568630799,-93.42943634430112
9496.142578125,-94.5199735862729,-93.40582036601582
9517.67578125,-100.02414974820343,-93.44297899368277
9539.208984375,-94.36889999338646,-93.5469050891538
9560.7421875,-100.23106420314434,-93.71572159907471
9582.275390625,-94.34640298540121,-93.93969761378293
9603.80859375,-100.23311731433053,-94.20205734020448
9625.341796875,-94.52175217641378,-94.48050874457637
9646.875,-99.29178986608295,-94.74934619413449
9668.408203125,-93.16124715557393,-94.98192354657178
9689.94140625,-95.85065728131836,-95.15325670508767
9711.474609375,-91.63149351758186,-95.24250147421945
9733.0078125,-92.84934103710131,-95.23506492177566
9754.541015625,-105.71130362532946,-95.12414505416629
9776.07421875,-98.2670360817169,-94.91155064245385
9797.607421875,-94.55373822054952,-94.6077246082077
9819.140625,-100.65364660965912,-94.23097313882273
9840.673828125,-96.30972343307133,-93.80598059864337
9862.20703125,-100.32390257620338,-93.36175941953408
9883.740234375,-95.37629470062217,-92.92923753385375
9905.2734375,-99.95735545057643,-92.5387182688884
9926.806640625,-95.70411192513774,-92.21745588144415
9948.33984375,-100.06696782531122,-91.98757351828512
9969.873046875,-96.03578069246218,-91.8645113434022
9991.40625,-98.5090869324719,-91.85613520713954
10012.939453125,-93.93855836550279,-91.96256673413627
10034.47265625,-95.31701171225934,-92.17672146163446
10056.005859375,-93.7819018381853,-92.48547046256162
10077.5390625,-95.9986257232135,-92.87128012212662
10099.072265625,-99.86254073844404,-93.3141405987753
10120.60546875,-100.25701624394145,-93.79357035545974
10142.138671875,-95.55339788755077,-94.29048408321556
10163.671875,-109.23272696719756,-94.78873396479999
10185.205078125,-96.51735294057907,-95.27617673411814
10206.73828125,-102.07756120397553,-95.74517647330109
10228.271484375,-95.68478047711372,-96.19251909450688
10249.8046875,-103.71420271750932,-96.61878166833824
10271.337890625,-96.33664477788409,-97.02726081740462
10292.87109375,-102.56497212708236,-97.42261266026
10314.404296875,-96.18511490860706,-97.80938708379523
10335.9375,-102.24129650549798,-98.19064825821725
10357.470703125,-95.37259736420128,-98.56686044163561
10379.00390625,-100.38346344487927,-98.93518482374519
10400.537109375,-94.60303138514561,-99.2892832430649
10422.0703125,-100.71801726414569,-99.61966371200916
10443.603515625,-95.82918959297581,-99.9145376335041
10465.13671875,-105.0503325873166,-100.1610966824105
10486.669921875,-96.40587438622245,-100.34706550509725
10508.203125,-103.24082620866821,-100.46235051226127
10529.736328125,-94.70859230596758,-100.50058921475889
10551.26953125,-108.51330689781975,-100.4604106983237
10572.802734375,-95.27014390249344,-100.34624546048066
10594.3359375,-98.215061147549,-100.16856908769523
10615.869140625,-98.01665830528337,-99.9435242159553
10637.40234375,-104.07529731018397,-99.69193243948348
10658.935546875,-97.08436257614107,-99.43777501285412
10680.46875,-102.446468175925,-99.20628097919412
10702.001953125,-96.74497667625602,-99.0218071417688
10723.53515625,-103.58358056675067,-98.90572093231013
10745.068359375,-98.03253776583034,-98.87450160163822
10766.6015625,-107.82518050922793,-98.93825653217024
10788.134765625,-97.67591149016327,-99.09980959017562
10809.66796875,-101.94801265452452,-99.35446134645593
10831.201171875,-94.33951728081519,-99.6904526318575
10852.734375,-100.81667647630266,-100.0900904537032
10874.267578125,-93.99246894946135,-100.53142647202591
10895.80078125,-99.16525686485643,-100.99032038524159
10917.333984375,-98.67594418670814,-101.4426799497482
10938.8671875,-95.67534096869338,-101.86665040713378
10960.400390625,-97.95735412995768,-102.24453098186399
10981.93359375,-102.27925829649404,-102.56422447563999
11003.466796875,-97.2520886195118,-102.82007494746621
11025.0,-100.31058652294178,-103.01301293894821
11046.533203125,-96.61995516842325,-103.15000090378629
11068.06640625,-101.41189921716557,-103.24284567753656
11089.599609375,-96.74454104433363,-103.30651207703694
11111.1328125,-101.5277550493728,-103.35712484034224
11132.666015625,-96.52680805706552,-103.40987936730394
11154.19921875,-101.62949896487906,-103.477091447953
11175.732421875,-96.66022760500175,-103.5666012133893
11197.265625,-100.8365115717979,-103.6807083866337
11218.798828125,-95.63415428132288,-103.81575851410645
11240.33203125,-101.13466534221608,-103.96242926976566
11261.865234375,-99.48639832030102,-104.10668964061236
11283.3984375,-100.94135183473642,-104.23133097911523
11304.931640625,-98.25923706670464,-104.31790549074509
11326.46484375,-102.02900817325218,-104.34886159942828
11347.998046875,-96.68607580366077,-104.3096418843598
11369.53125,-104.01590497948281,-104.19051063477562
11391.064453125,-96.72393616340045,-103.9879045862859
11412.59765625,-102.5280808982511,-103.70514945370803
11434.130859375,-97.22180141374054,-103.3524514016377
11455.6640625,-102.78667644473057,-102.94614962768867
11477.197265625,-97.11462489773562,-102.50729562710553
11498.73046875,-102.85818339086973,-102.05969799350954
11520.263671875,-97.24307300582112,-101.62763089998192
11541.796875,-103.22974444029346,-101.23344323180874
11563.330078125,-97.2321556663974,-100.89531936352947
11584.86328125,-102.8279304418055,-100.62543004576226
11606.396484375,-97.51828138764256,-100.42867385558417
11627.9296875,-103.93314565440973,-100.30214994798743
11649.462890625,-98.41403561359164,-100.23542754165896
11670.99609375,-102.76962229332403,-100.21159450319887
11692.529296875,-97.80375904275323,-100.20898527425322
11714.0625,-100.54619715785235,-100.20341590574225
11735.595703125,-94.8143283519322,-100.17069886804713
11757.12890625,-99.96292490108571,-100.08917857072885
11778.662109375,-97.31989377743723,-99.94202370952566
11800.1953125,-103.264242422193,-99.7190354115942
11821.728515625,-95.98962787460444,-99.41777851173441
11843.26171875,-101.69838730386215,-99.04391229845757
11864.794921875,-97.07097310128485,-98.61067964425798
11886.328125,-103.50869682880317,-98.13760102306519
11907.861328125,-96.81078073614725,-97.64850337232932
11929.39453125,-101.01126212007384,-97.16908429760068
11950.927734375,-95.3264112323451,-96.72426225686175
11972.4609375,-104.75688170490868,-96.3355877015506
11993.994140625,-92.90527257224792,-96.0189859610273
12015.52734375,-99.49215743442434,-95.78307017867053
12037.060546875,-98.43614162833225,-95.62820504634956
12058.59375,-106.64816549576219,-95.54642529009675
12080.126953125,-96.43034141114515,-95.52222472996033
12101.66015625,-97.17431187939866,-95.5341413972694
12123.193359375,-101.2691109180569,-95.55698104845314
12144.7265625,-104.15179497045924,-95.56445416743095
12166.259765625,-96.03326327211889,-95.53195728096448
12187.79296875,-99.46155250755857,-95.43921283832348
12209.326171875,-98.33019030506853,-95.27249487226308
12230.859375,-101.37259159222597,-95.02620893136246
12252.392578125,-97.35057801904708,-94.70366016496241
12273.92578125,-100.34773351251229,-94.31692623207803
12295.458984375,-97.43297510236582,-93.88584334059097
12316.9921875,-100.65321539840775,-93.43620470327258
12338.525390625,-97.48018676324396,-92.99735156958597
12360.05859375,-99.5957440543455,-92.59939933947516
12381.591796875,-96.98980829595125,-92.27037858965703
12403.125,-97.23991485430693,-92.03357925024518
12424.658203125,-96.60091053965004,-91.90536478214096
12446.19140625,-92.3903962495038,-91.89367425877276
12467.724609375,-96.52528944441949,-91.99735886741443
12489.2578125,-98.22967932961389,-92.2064129824461
12510.791015625,-95.871230817623,-92.50306765987293
12532.32421875,-113.04513728549817,-92.86362581304594
12553.857421875,-98.15033880256789,-93.26084271267597
12575.390625,-106.23270097510866,-93.66660069942296
12596.923828125,-98.8341492673493,-94.05459879340967
12618.45703125,-103.38211029137196,-94.4027791198313
12639.990234375,-98.40148483627922,-94.69524252489106
12661.5234375,-103.22306950801513,-94.92346212897505
12683.056640625,-98.35018226009538,-95.08667981587362
12704.58984375,-102.13250853145786,-95.19145865184797
12726.123046875,-98.23961287189269,-95.25045459358378
12747.65625,-102.8360794223355,-95.28055396312982
12769.189453125,-99.44502134534409,-95.30059020111702
12790.72265625,-95.58074719241938,-95.32889723350979
12812.255859375,-93.41200779958646,-95.38097275361412
12833.7890625,-117.50401461797424,-95.46751115418984
12855.322265625,-97.07781750646684,-95.59302422302464
12876.85546875,-117.16568484944322,-95.75520251958226
12898.388671875,-98.67804441415285,-95.94508858952946
12919.921875,-108.03332153634702,-96.14804364280894
12941.455078125,-98.22393596998809,-96.34540166424456
12962.98828125,-107.02078475491,-96.51662860945947
12984.521484375,-98.09600126310022,-96.64174763749716
13006.0546875,-106.19321143454029,-96.70376043846461
13027.587890625,-97.77536932484368,-96.690793072228
13049.12109375,-106.40560913507447,-96.5977226550033
13070.654296875,-97.86997298421325,-96.42709585039196
13092.1875,-105.57281967520474,-96.1892256919427
13113.720703125,-97.82616934821056,-95.90144175567032
13135.25390625,-108.81098984695899,-95.58656064976469
13156.787109375,-98.1845068627798,-95.27072930405762
13178.3203125,-101.50125965407327,-94.98086336189859
13199.853515625,-94.73575340601013,-94.7419494644578
13221.38671875,-105.29406085925743,-94.57449818624204
13242.919921875,-94.68561255808966,-94.49242166677399
13264.453125,-99.2738157906071,-94.50156769595779
13285.986328125,-99.7335265154666,-94.59907443499446
13307.51953125,-97.70458538638428,-94.77362411640985
13329.052734375,-100.7080496146237,-95.00657900033836
13350.5859375,-101.48473245266621,-95.27388866282234
13372.119140625,-97.69785015253586,-95.5485744377056
13393.65234375,-104.83966765869579,-95.80353352206214
13415.185546875,-98.59217692133066,-96.014368826897
13436.71875,-104.30932323329709,-96.1619452407102
13458.251953125,-98.68118874814918,-96.23439943157771
13479.78515625,-104.86600294663845,-96.22838611190818
13501.318359375,-98.89084734895499,-96.14942314943653
13522.8515625,-105.4243294945357,-96.01129277956757
13544.384765625,-99.30222442989637,-95.83455649587282
13565.91796875,-106.9097387082299,-95.64433633658157
13587.451171875,-97.74148928514052,-95.46759506930158
13608.984375,-100.16564898740256,-95.33020356692307
13630.517578125,-95.0895858862876,-95.25410929613889
13652.05078125,-104.56362915214694,-95.2549122815015
13673.583984375,-96.16052540641775,-95.34011462921576
13695.1171875,-101.30883572443642,-95.5082406352068
13716.650390625,-98.90553394013656,-95.74893368662977
13738.18359375,-101.03163044051952,-96.04403299016815
13759.716796875,-98.60134904444523,-96.36952841749795
13781.25,-103.64623534871703,-96.69819651205785
13802.783203125,-97.87074260687186,-97.00264512128092
13824.31640625,-103.78601397708267,-97.25844639996478
13845.849609375,-97.8959443509423,-97.44702341410039
13867.3828125,-103.3031549480014,-97.55797615959034
13888.916015625,-98.67318619173918,-97.59058672585405
13910.44921875,-106.58004410562992,-97.55432529414131
13931.982421875,-101.1199546954679,-97.468280388728
13953.515625,-108.62080436991198,-97.35954787428892
13975.048828125,-98.21614305126045,-97.26072212161145
13996.58203125,-100.78068558320538,-97.20672817684127
14018.115234375,-98.80854047835075,-97.2313056104671
14039.6484375,-102.20429521089669,-97.3634953088746
14061.181640625,-98.06953771884619,-97.62448531367406
14082.71484375,-102.60629026271168,-98.02514010469595
14104.248046875,-97.82137258901258,-98.56447244427422
14125.78125,-102.6463384228355,-99.22922453832689
14147.314453125,-97.88864086004895,-99.99461515609494
14168.84765625,-102.86503293905265,-100.82619270861956
14190.380859375,-97.97447068249514,-101.68262307246414
14211.9140625,-103.28173245584347,-102.51914660893698
14233.447265625,-98.7674852983635,-103.29137111944776
14254.98046875,-104.00292508182683,-103.9590334239779
14276.513671875,-97.699691264114,-104.48936542123843
14298.046875,-103.57512060855876,-104.85974061345311
14319.580078125,-99.23488123660991,-105.05935005975162
14341.11328125,-104.0245236345533,-105.08975505753354
14362.646484375,-97.14806338975654,-104.96427740646475
14384.1796875,-103.12099062227126,-104.70630516961656
14405.712890625,-100.44926130490308,-104.34670033297002
14427.24609375,-103.95100488018633,-103.92058349705722
14448.779296875,-98.93313109742053,-103.46383059596897
14470.3125,-101.66160856314156,-103.00964152968135
14491.845703125,-97.36115004840178,-102.58552807178825
14513.37890625,-102.05241107043061,-102.21101994420007
14534.912109375,-97.93717147646188,-101.89630875879983
14556.4453125,-103.49747921588443,-101.64194804781012
14577.978515625,-98.18862604773418,-101.43961459614486
14599.51171875,-103.48167247220604,-101.27382369688311
14621.044921875,-97.83571592060855,-101.12439065363719
14642.578125,-103.62344161939501,-100.96935340890651
14664.111328125,-97.51610466812024,-100.7880247084982
14685.64453125,-103.24767453986766,-100.56383154830492
14707.177734375,-97.03119989394256,-100.28662581571544
14728.7109375,-102.5679584927915,-99.95421014349448
14750.244140625,-96.30870221014601,-99.57291053857088
14771.77734375,-97.99055545375114,-99.15713290832302
14793.310546875,-100.55676858553164,-98.72795283464569
14814.84375,-103.62885851690143,-98.31089477333532
14836.376953125,-97.93684716684365,-97.93314677876096
14857.91015625,-105.01056050917424,-97.62052015730765
14879.443359375,-98.40474714724783,-97.39449325354741
14900.9765625,-104.32737627579975,-97.26967155797617
14922.509765625,-98.97960305603912,-97.25195311756322
14944.04296875,-103.86469457181028,-97.33761333557133
14965.576171875,-98.87960072756943,-97.51342458570677
14987.109375,-104.01171230666954,-97.75781414145358
15008.642578125,-98.78800481658355,-98.04295071102709
15030.17578125,-103.94993970806216,-98.33754754928007
15051.708984375,-98.6705008041603,-98.61008976972914
15073.2421875,-103.92901500540479,-98.83214389641957
15094.775390625,-98.63456416437539,-98.9813944342251
15116.30859375,-102.97757561263289,-99.04407700822502
15137.841796875,-96.55253987073563,-99.01653808763486
15159.375,-98.2607967182943,-98.90574130123447
15180.908203125,-97.02918698882922,-98.72865051091118
15202.44140625,-103.68757508583634,-98.51053856350866
15223.974609375,-98.25840504166851,-98.28238541577622
15245.5078125,-104.18357647815307,-98.0776278817911
15267.041015625,-98.39275773662823,-97.9285949802422
15288.57421875,-104.01982659311105,-97.86299992519702
15310.107421875,-98.39200945681054,-97.90085799376301
15331.640625,-104.12254679646863,-98.0521586934919
15353.173828125,-98.48698837181897,-98.31554484739735
15374.70703125,-103.97795702461028,-98.67814815241132
15396.240234375,-98.40911569901172,-99.11661112060713
15417.7734375,-104.11678726823342,-99.59920157775613
15439.306640625,-98.59441993968827,-100.0888110793912
15460.83984375,-102.62319383711971,-100.5465348587926
15482.373046875,-99.36245985485118,-100.93546824270308
15503.90625,-103.6330653643781,-101.22432963887891
15525.439453125,-100.05528107617079,-101.39053604155998
15546.97265625,-107.24836598277716,-101.4224120704015
15568.505859375,-98.6948792086744,-101.320302266528
15590.0390625,-106.45709049842077,-101.09646955388372
15611.572265625,-100.3287112601453,-100.77378864927164
15633.10546875,-103.32672032255518,-100.38336859352057
15654.638671875,-97.97646419909005,-99.96135029643874
15676.171875,-105.13465475617086,-99.54521124382262
15697.705078125,-99.15938228305848,-99.16996114940461
15719.23828125,-103.9222046579159,-98.86462381024222
15740.771484375,-98.19175285443433,-98.64937042158822
15762.3046875,-104.26979947604093,-98.53360118312321
15783.837890625,-98.36518944714535,-98.5151723083658
15805.37109375,-104.16327840863592,-98.58084498980492
15826.904296875,-98.20361981745594,-98.70790416676346
15848.4375,-104.38547905560839,-98.86677168396788
15869.970703125,-98.15373844967469,-99.02433367120366
15891.50390625,-104.06410345974685,-99.14762684872704
15913.037109375,-97.47912139566975,-99.20749098680457
15934.5703125,-103.62589346795042,-99.18179896255529
15956.103515625,-97.05368059693521,-99.0579213847898
15977.63671875,-103.14568300534616,-98.83416482298131
15999.169921875,-105.45176871094608,-98.52003260006666
16020.703125,-107.90131440940142,-98.13528321485111
16042.236328125,-99.49374903340687,-97.70789030931442
16063.76953125,-104.78412871745763,-97.27112591265947
16085.302734375,-99.20844482701227,-96.86008283264042
16106.8359375,-104.86390538025263,-96.508012367853
16128.369140625,-99.14422446301265,-96.24287340888678
16149.90234375,-105.02830821793901,-96.08446621281148
16171.435546875,-99.0319224801046,-96.0424609748513
16192.96875,-105.02978782777316,-96.11553443067893
16214.501953125,-98.79731652759277,-96.2917074086166
16236.03515625,-105.00462456910599,-96.54984539421604
16257.568359375,-98.5578878727651,-96.86215686021016
16279.1015625,-104.66800277000995,-97.19741414724899
16300.634765625,-98.03919245976472,-97.52454107135891
16322.16796875,-102.15106876902021,-97.81616911755349
16343.701171875,-95.0651890890405,-98.05176492651002
16365.234375,-97.60296718536887,-98.21997604533534
16386.767578125,-100.35055560355053,-98.31992516414907
16408.30078125,-105.67842265572239,-98.36129662175964
16429.833984375,-99.8298717168353,-98.3631908099531
16451.3671875,-105.06622302276793,-98.35185812226223
16472.900390625,-99.70774290482139,-98.35754957324541
16494.43359375,-104.78086817767897,-98.41082243405856
16515.966796875,-99.65921810043147,-98.53870493059699
16537.5,-104.63910223325067,-98.76114667190674
16559.033203125,-99.82544830255955,-99.08815800815952
16580.56640625,-104.57498178116589,-99.51797386958685
16602.099609375,-99.85043209115264,-100.03647249161558
16623.6328125,-103.5570368155357,-100.61794757771578
16645.166015625,-103.46361907660632,-101.22718768300791
16666.69921875,-103.41759440222025,-101.82267427401715
16688.232421875,-99.47152993880732,-102.36058532955681
16709.765625,-104.06792691025444,-102.79919809872095
16731.298828125,-98.47425822035112,-103.10323316523322
16752.83203125,-104.04174466454177,-103.24767840984963
16774.365234375,-98.64708306521638,-103.22067692249644
16795.8984375,-104.26874389352011,-103.02515330405132
16817.431640625,-98.7473542261146,-102.67897919820768
16838.96484375,-104.31018716852827,-102.21362845170341
16860.498046875,-98.8449705166383,-101.67142953762564
16882.03125,-104.66637858855928,-101.10167129740022
16903.564453125,-99.1501646403272,-100.55594188674137
16925.09765625,-104.83836944316084,-100.08316666916019
16946.630859375,-98.88955270405502,-99.72484914532343
16968.1640625,-104.64332833316081,-99.51100518554551
16989.697265625,-99.97966380997455,-99.45721563119163
17011.23046875,-109.98211764188483,-99.56311195001538
17032.763671875,-102.63345330597274,-99.81246509454039
17054.296875,-107.52778224020156,-100.17488376008231
17075.830078125,-99.67566782545185,-100.60896181123793
17097.36328125,-101.74328075160676,-101.0665631271297
17118.896484375,-96.35107732550838,-101.49781150973863
17140.4296875,-108.79559873511263,-101.85627653124877
17161.962890625,-98.93160113625366,-102.10382172210983
17183.49609375,-103.45367006270615,-102.21461237673014
17205.029296875,-99.38706843735253,-102.17786375862865
17226.5625,-104.76049076232815,-101.99903835766176
17248.095703125,-99.60002244415654,-101.69936009712222
17269.62890625,-104.44187521008332,-101.31368761067579
17291.162109375,-99.46440842567476,-100.88695979727677
17312.6953125,-104.52063623821877,-100.46957687993824
17334.228515625,-99.34243678880871,-100.11219326645818
17355.76171875,-103.71198345338193,-99.86046250991694
17377.294921875,-99.24896729725907,-99.75028252216765
17398.828125,-106.08101882945707,-99.80403967446702
17420.361328125,-101.487995022176,-100.02824831550315
17441.89453125,-109.59694744809765,-100.41283790372157
17463.427734375,-100.77556911277739,-100.93216826479849
17484.9609375,-106.18169410975975,-101.54767231504755
17506.494140625,-98.87820622530512,-102.21185394026796
17528.02734375,-103.60275866420501,-102.87322473086459
17549.560546875,-98.76057092059952,-103.48166231335492
17571.09375,-108.13142571341777,-103.99362602980241
17592.626953125,-98.64145524505281,-104.37667803292041
17614.16015625,-104.53182555255293,-104.61282859830092
17635.693359375,-99.33817976329999,-104.70034654207028
17657.2265625,-104.90825181470427,-104.65383652616396
17678.759765625,-99.33911453265715,-104.50256798666112
17700.29296875,-105.22142598949198,-104.28722621905035
17721.826171875,-99.21930266733484,-104.05542512805738
17743.359375,-104.73935575118286,-103.85645524989543
17764.892578125,-99.68818229411224,-103.73582537740519
17786.42578125,-106.34479899703032,-103.73018207038947
17807.958984375,-99.13992328600979,-103.86315527215939
17829.4921875,-104.9422994812073,-104.14258348599705
17851.025390625,-99.8696419203498,-104.55942805786333
17872.55859375,-110.45232180852386,-105.0885079333089
17894.091796875,-98.43879628861012,-105.69099245326731
17915.625,-105.61156242610346,-106.3184008076076
17937.158203125,-98.8582024832135,-106.91769284170377
17958.69140625,-103.7778310328172,-107.43691471515592
17980.224609375,-99.30464459302037,-107.83079778645819
18001.7578125,-104.59183024956803,-108.06570756409045
18023.291015625,-99.23599767693281,-108.12340246405043
18044.82421875,-104.73878597305793,-108.00318344691914
18066.357421875,-99.22771822749343,-107.72218309778012
18087.890625,-104.77440172537965,-107.3137390402334
18109.423828125,-99.20082649688797,-106.82400116033082
18130.95703125,-104.73604793737817,-106.30711326150615
18152.490234375,-99.10796343671208,-105.81946695501907
18174.0234375,-104.84188163301395,-105.41363165333408
18195.556640625,-98.90808745379638,-105.1326075401726
18217.08984375,-104.95263889719507,-105.00502295509065
18238.623046875,-98.09345100846383,-105.04180556703449
18260.15625,-103.19604133991052,-105.23470693116876
18281.689453125,-103.63693629827462,-105.5568676769321
18303.22265625,-104.35682699624428,-105.96539552666151
18324.755859375,-100.33354489443886,-106.40571312698728
18346.2890625,-104.15715795518952,-106.8172401422755
18367.822265625,-100.06818495824041,-107.13982496867347
18389.35546875,-104.38550170061468,-107.32025221931274
18410.888671875,-99.97844413765436,-107.31813313417967
18432.421875,-104.4636483420986,-107.1105403255303
18453.955078125,-99.94161577860166,-106.69487112138623
18475.48828125,-104.3652253527375,-106.0896032401859
18497.021484375,-99.77395982018277,-105.33282449290058
18518.5546875,-104.30914932163816,-104.47865221571335
18540.087890625,-99.97379574980145,-103.59188372161319
18561.62109375,-105.22308470983259,-102.74141229136056
18583.154296875,-100.87999870309369,-101.99308323185242
18604.6875,-105.6617915678594,-101.40273573994986
18626.220703125,-100.31800432895633,-101.01017015825454
18647.75390625,-99.4680059760938,-100.83469613770588
18669.287109375,-97.60592904943002,-100.87276284648627
18690.8203125,-104.80075919541602,-101.09796278977714
18712.353515625,-99.33102709744222,-101.46345714122239
18733.88671875,-103.52074845073116,-101.90661772140038
18755.419921875,-99.5252318124027,-102.35544518954248
18776.953125,-104.66056614817671,-102.73612951679564
18798.486328125,-99.44071578544177,-102.98098821192167
18820.01953125,-106.00173791928717,-103.0359646259111
18841.552734375,-99.23281970133341,-102.86689964247182
18863.0859375,-106.45090959878594,-102.46390315830631
18884.619140625,-99.27641320265236,-101.84333637922765
18906.15234375,-105.89312870064632,-101.04715392683983
18927.685546875,-99.26577898876798,-100.1396221000546
18949.21875,-106.22967458194289,-99.20169904000613
18970.751953125,-101.03559675060815,-98.32360612605667
18992.28515625,-109.51909069686567,-97.59631214891833
19013.818359375,-100.97694233351665,-97.10277216060034
19035.3515625,-104.44381980369823,-96.9097981118238
19056.884765625,-97.36625111135953,-97.06138386864401
19078.41796875,-108.87937187823741,-97.57416763052873
19099.951171875,-98.28710389558465,-98.43550371257439
19121.484375,-101.76316240109603,-99.60435423068857
19143.017578125,-98.95431099034124,-101.01492601150129
19164.55078125,-105.47654910407103,-102.58269834339059
19186.083984375,-98.9100313169576,-104.21224200387803
19207.6171875,-103.51162708135884,-105.80604503390406
19229.150390625,-98.78375048128369,-107.2734556393843
19250.68359375,-104.64219676630763,-108.5388388977254
19272.216796875,-99.08288448188148,-109.54812371654513
19293.75,-104.71901351434371,-110.27308208099657
19315.283203125,-99.20770559454812,-110.71291735041979
19336.81640625,-104.88165165425966,-110.89301816720598
19358.349609375,-99.03923667262178,-110.86103043898396
19379.8828125,-103.83013495008134,-110.68068093365522
19401.416015625,-98.21748652860839,-110.42402266021287
19422.94921875,-105.78099977156165,-110.16293918585345
19444.482421875,-99.89340613439587,-109.96082425893499
19466.015625,-103.62936600818394,-109.8653355495519
19487.548828125,-100.7091851796447,-109.90300809399044
19509.08203125,-103.30575294625902,-110.07631536196794
19530.615234375,-100.25510270593887,-110.36350402344219
19552.1484375,-104.10630031815876,-110.72122974315194
19573.681640625,-99.92249804520296,-111.08971714357997
19595.21484375,-104.02954284274907,-111.39988983982066
19616.748046875,-99.91406229567494,-111.58169605819994
19638.28125,-104.11010260096964,-111.57271601131788
19659.814453125,-99.72589721569948,-111.32609479901558
19681.34765625,-104.32869038205871,-110.81690490762865
19702.880859375,-99.90804838012306,-110.04620029956656
19724.4140625,-104.96597164627612,-109.04226406492567
19745.947265625,-100.73570313757867,-107.85884912544233
19767.48046875,-104.19549467461181,-106.57053552566845
19789.013671875,-97.71020884457627,-105.26564410659132
19810.546875,-102.83022892062658,-104.03742081619917
19832.080078125,-99.81041258806533,-102.97440846038208
19853.61328125,-103.75396901306542,-102.15103039110504
19875.146484375,-99.03480312429556,-101.61941023732425
19896.6796875,-104.45757795841375,-101.403341358202
19918.212890625,-99.05087694659062,-101.49510896704442
19939.74609375,-105.07720928503304,-101.85557741691198
19961.279296875,-99.22573354144228,-102.41761439423819
19982.8125,-105.1621936566352,-103.09256807504596
20004.345703125,-99.53487571610138,-103.77918026569368
20025.87890625,-105.07060242073602,-104.37404411020268
20047.412109375,-99.87495382386952,-104.78252952651168
20068.9453125,-104.77208284412747,-104.92902473186598
20090.478515625,-99.73219741841505,-104.76538834539325
20112.01171875,-106.75270818508281,-104.27667132870012
20133.544921875,-100.9140158802235,-103.48343654957496
20155.078125,-102.17214919888445,-102.44034984369021
20176.611328125,-98.0344343855867,-101.2311051561234
20198.14453125,-101.98845379427797,-99.96013745930577
20219.677734375,-98.85953464696212,-98.74192932178798
20241.2109375,-105.15731553740576,-97.68899209111716
20262.744140625,-98.22579809338035,-96.89976977811284
20284.27734375,-106.47586864016529,-96.44775269343839
20305.810546875,-99.00916589497122,-96.37299153261112
20327.34375,-105.34325998852285,-96.67697785324323
20348.876953125,-99.55777298137583,-97.32152432768729
20370.41015625,-105.62824206158892,-98.23187019416994
20391.943359375,-99.44687440829351,-99.30379507289513
20413.4765625,-105.47103220166376,-100.41409345486711
20435.009765625,-99.22576010218987,-101.43338832232467
20456.54296875,-105.21087415837732,-102.23998627970221
20478.076171875,-98.73159961425793,-102.73332979552784
20499.609375,-105.36516257096461,-102.84560347179222
20521.142578125,-98.75917410805022,-102.55020445300714
20542.67578125,-103.59410737415313,-101.86608017766557
20564.208984375,-98.91316874039549,-100.85734276431056
20585.7421875,-102.99650131071047,-99.62804903252093
20607.275390625,-98.012173236536,-98.31254039978958
20628.80859375,-106.43039576739599,-97.06221564861572
20650.341796875,-101.34179591804501,-96.03001116517157
20671.875,-110.40813769306537,-95.35414369718673
20693.408203125,-99.29687573553554,-95.14279732185449
20714.94140625,-105.57510722016916,-95.46139155605957
20736.474609375,-99.85982586929714,-96.32385103940248
20758.0078125,-105.4647686944425,-97.68892638304416
20779.541015625,-99.92738977503784,-99.46212444121232
20801.07421875,-105.47788815628054,-101.5032416525116
20822.607421875,-100.14438327515273,-103.63891233640238
20844.140625,-105.90585645567347,-105.67904441490965
20865.673828125,-100.15679995060033,-107.4355748288979
20887.20703125,-106.26563562583267,-108.74168427461818
20908.740234375,-99.77822448982863,-109.46950043726694
20930.2734375,-104.06285418262064,-109.54440765770009
20951.806640625,-99.12163517818416,-108.95436609705942
20973.33984375,-106.40957555447375,-107.75310199902253
20994.873046875,-100.8622206492478,-106.05662126774288
21016.40625,-105.13754738181561,-104.03316526896369
21037.939453125,-100.2857076177402,-101.88740507525439
21059.47265625,-105.22315479397446,-99.84028978082364
21081.005859375,-99.73335026311652,-98.10646121877262
21102.5390625,-105.19388764266768,-96.87146701925124
21124.072265625,-99.78786601822789,-96.27110820461873
21145.60546875,-104.71954947460875,-96.3751286512756
21167.138671875,-99.88240406424808,-97.17709683099267
21188.671875,-104.81231389271923,-98.59177336278617
21210.205078125,-99.59596374333151,-100.46055002941316
21231.73828125,-104.50787990329894,-102.56475263175211
21253.271484375,-99.39480927183313,-104.64579755477048
21274.8046875,-105.58219759042238,-106.43045973952931
21296.337890625,-99.10108944367396,-107.6589230240498
21317.87109375,-104.0588176392307,-108.1129057090647
21339.404296875,-99.57725997111622,-107.64102938655373
21360.9375,-107.86710466161666,-106.17874877049854
21382.470703125,-99.58733977985969,-103.76057953451706
21404.00390625,-102.8188864226716,-100.52301857941451
21425.537109375,-100.43320051748549,-96.69739116353624
21447.0703125,-104.19855069036626,-92.59280692722217
21468.603515625,-100.24531468646549,-88.570374299402
21490.13671875,-105.65754427327415,-85.01071774398022
21511.669921875,-100.20806947545245,-82.27757658212964
21533.203125,-105.44786187202274,-80.6807622213017
21554.736328125,-100.16765707868072,-80.44195730515608
21576.26953125,-105.42034008932413,-81.66672639851951
21597.802734375,-100.20739776192798,-84.32567365607348
21619.3359375,-105.60258274073283,-88.24695900501968
21640.869140625,-100.22794745798032,-93.12142925841206
21662.40234375,-105.93290819505695,-98.52051602010378
21683.935546875,-100.66821382346046,-103.92589605016744
21705.46875,-105.93413308556096,-108.76880699232623
21727.001953125,-100.17429770756402,-112.47596468935424
21748.53515625,-103.67476263388073,-114.51832839693091
21770.068359375,-98.19043867607905,-114.45857706718407
21791.6015625,-107.61539592110022,-111.99313599967124
21813.134765625,-99.25797053208147,-106.98493908939773
21834.66796875,-103.57377181505488,-99.48380470469239
21856.201171875,-99.7297228173883,-89.73228805240996
21877.734375,-105.52919478370995,-78.15606750026156
21899.267578125,-99.76714280922269,-65.33922422839518
21920.80078125,-104.92816943800429,-51.98607008688083
21942.333984375,-99.62192209041444,-38.872352969934866
21963.8671875,-105.14132593242114,-26.789617125233327
21985.400390625,-99.64188570810452,-16.487131392748946
22006.93359375,-105.09932247378259,-8.616062231485433
22028.466796875,-99.70991788726354,-3.680433949324229
22050.0,-105.21926537044666,-1.9988944147603238
22071.533203125,-99.7099178872635,-3.680433949324229
22093.06640625,-105.09932247378258,-8.616062231485433
22114.599609375,-99.64188570810444,-16.487131392748946
22136.1328125,-105.14132593242114,-26.789617125233327
22157.666015625,-99.62192209041447,-38.872352969934866
22179.19921875,-104.92816943800419,-51.98607008688083
22200.732421875,-99.76714280922272,-65.33922422839518
22222.265625,-105.52919478370995,-78.15606750026156
22243.798828125,-99.72972281738816,-89.73228805240996
22265.33203125,-103.5737718150549,-99.48380470469239
22286.865234375,-99.25797053208153,-106.98493908939773
22308.3984375,-107.61539592110022,-111.99313599967124
22329.931640625,-98.19043867607905,-114.45857706718407
22351.46484375,-103.67476263388068,-114.51832839693091
22372.998046875,-100.17429770756388,-112.47596468935424
22394.53125,-105.93413308556096,-108.76880699232623
22416.064453125,-100.66821382346058,-103.92589605016744
22437.59765625,-105.93290819505695,-98.52051602010378
22459.130859375,-100.22794745798036,-93.12142925841206
22480.6640625,-105.60258274073273,-88.24695900501968
22502.197265625,-100.20739776192802,-84.32567365607348
22523.73046875,-105.4203400893239,-81.66672639851951
22545.263671875,-100.16765707868069,-80.44195730515608
22566.796875,-105.44786187202268,-80.6807622213017
22588.330078125,-100.20806947545245,-82.27757658212964
22609.86328125,-105.6575442732742,-85.01071774398022
22631.396484375,-100.24531468646549,-88.570374299402
22652.9296875,-104.19855069036623,-92.59280692722217
22674.462890625,-100.43320051748545,-96.69739116353624
22695.99609375,-102.81888642267154,-100.52301857941451
22717.529296875,-99.58733977985972,-103.76057953451706
22739.0625,-107.86710466161666,-106.17874877049854
22760.595703125,-99.57725997111618,-107.64102938655373
22782.12890625,-104.05881763923074,-108.1129057090647
22803.662109375,-99.10108944367389,-107.6589230240498
22825.1953125,-105.58219759042238,-106.43045973952931
22846.728515625,-99.39480927183317,-104.64579755477048
22868.26171875,-104.50787990329884,-102.56475263175211
22889.794921875,-99.59596374333142,-100.46055002941316
22911.328125,-104.81231389271923,-98.59177336278617
22932.861328125,-99.88240406424822,-97.17709683099267
22954.39453125,-104.71954947460905,-96.3751286512756
22975.927734375,-99.78786601822783,-96.27110820461873
22997.4609375,-105.19388764266776,-96.87146701925124
23018.994140625,-99.73335026311653,-98.10646121877262
23040.52734375,-105.2231547939744,-99.84028978082364
23062.060546875,-100.28570761774019,-101.88740507525439
23083.59375,-105.13754738181571,-104.03316526896369
23105.126953125,-100.86222064924782,-106.05662126774288
23126.66015625,-106.40957555447372,-107.75310199902253
23148.193359375,-99.12163517818414,-108.95436609705942
23169.7265625,-104.06285418262064,-109.54440765770009
23191.259765625,-99.77822448982874,-109.46950043726694
23212.79296875,-106.26563562583272,-108.74168427461818
23234.326171875,-100.15679995060054,-107.4355748288979
23255.859375,-105.90585645567366,-105.67904441490965
23277.392578125,-100.14438327515269,-103.63891233640238
23298.92578125,-105.47788815628059,-101.5032416525116
23320.458984375,-99.92738977503781,-99.46212444121232
23341.9921875,-105.46476869444251,-97.68892638304416
23363.525390625,-99.85982586929711,-96.32385103940248
23385.05859375,-105.57510722016912,-95.46139155605957
23406.591796875,-99.29687573553548,-95.14279732185449
23428.125,-110.40813769306537,-95.35414369718673
23449.658203125,-101.34179591804502,-96.03001116517157
23471.19140625,-106.43039576739609,-97.06221564861572
23492.724609375,-98.01217323653603,-98.31254039978958
23514.2578125,-102.99650131071053,-99.62804903252093
23535.791015625,-98.91316874039556,-100.85734276431056
23557.32421875,-103.59410737415297,-101.86608017766557
23578.857421875,-98.75917410805026,-102.55020445300714
23600.390625,-105.36516257096457,-102.84560347179222
23621.923828125,-98.73159961425773,-102.73332979552784
23643.45703125,-105.21087415837768,-102.23998627970221
23664.990234375,-99.22576010219011,-101.43338832232467
23686.5234375,-105.4710322016638,-100.41409345486711
23708.056640625,-99.4468744082935,-99.30379507289513
23729.58984375,-105.6282420615889,-98.23187019416994
23751.123046875,-99.55777298137578,-97.32152432768729
23772.65625,-105.34325998852283,-96.67697785324323
23794.189453125,-99.00916589497122,-96.37299153261112
23815.72265625,-106.47586864016549,-96.44775269343839
23837.255859375,-98.22579809338035,-96.89976977811284
23858.7890625,-105.15731553740576,-97.68899209111716
23880.322265625,-98.85953464696212,-98.74192932178798
23901.85546875,-101.98845379427789,-99.96013745930577
23923.388671875,-98.03443438558682,-101.2311051561234
23944.921875,-102.17214919888445,-102.44034984369021
23966.455078125,-100.91401588022333,-103.48343654957496
23987.98828125,-106.75270818508307,-104.27667132870012
24009.521484375,-99.73219741841493,-104.76538834539325
24031.0546875,-104.77208284412755,-104.92902473186598
24052.587890625,-99.87495382386939,-104.78252952651168
24074.12109375,-105.070602420736,-104.37404411020268
24095.654296875,-99.53487571610135,-103.77918026569368
24117.1875,-105.1621936566352,-103.09256807504596
24138.720703125,-99.22573354144231,-102.41761439423819
24160.25390625,-105.07720928503298,-101.85557741691198
24181.787109375,-99.05087694659059,-101.49510896704442
24203.3203125,-104.45757795841374,-101.403341358202
24224.853515625,-99.03480312429559,-101.61941023732425
24246.38671875,-103.75396901306533,-102.15103039110504
24267.919921875,-99.8104125880653,-102.97440846038208
24289.453125,-102.83022892062657,-104.03742081619917
24310.986328125,-97.71020884457633,-105.26564410659132
24332.51953125,-104.19549467461178,-106.57053552566845
24354.052734375,-100.73570313757862,-107.85884912544233
24375.5859375,-104.9659716462762,-109.04226406492567
24397.119140625,-99.9080483801232,-110.04620029956656
24418.65234375,-104.32869038205848,-110.81690490762865
24440.185546875,-99.72589721569939,-111.32609479901558
24461.71875,-104.11010260096964,-111.57271601131788
24483.251953125,-99.91406229567492,-111.58169605819994
24504.78515625,-104.02954284274898,-111.39988983982066
24526.318359375,-99.92249804520297,-111.08971714357997
24547.8515625,-104.10630031815876,-110.72122974315194
24569.384765625,-100.25510270593894,-110.36350402344219
24590.91796875,-103.3057529462593,-110.07631536196794
24612.451171875,-100.70918517964463,-109.90300809399044
24633.984375,-103.62936600818392,-109.8653355495519
24655.517578125,-99.89340613439597,-109.96082425893499
24677.05078125,-105.78099977156154,-110.16293918585345
24698.583984375,-98.2174865286084,-110.42402266021287
24720.1171875,-103.83013495008132,-110.68068093365522
24741.650390625,-99.03923667262174,-110.86103043898396
24763.18359375,-104.88165165425976,-110.89301816720598
24784.716796875,-99.20770559454806,-110.71291735041979
24806.25,-104.71901351434371,-110.27308208099657
24827.783203125,-99.08288448188149,-109.54812371654513
24849.31640625,-104.64219676630753,-108.5388388977254
24870.849609375,-98.7837504812837,-107.2734556393843
24892.3828125,-103.51162708135881,-105.80604503390406
24913.916015625,-98.91003131695766,-104.21224200387803
24935.44921875,-105.47654910407101,-102.58269834339059
24956.982421875,-98.95431099034124,-101.01492601150129
24978.515625,-101.76316240109603,-99.60435423068857
25000.048828125,-98.28710389558469,-98.43550371257439
25021.58203125,-108.87937187823772,-97.57416763052873
25043.115234375,-97.36625111135957,-97.06138386864401
25064.6484375,-104.44381980369826,-96.9097981118238
25086.181640625,-100.97694233351663,-97.10277216060034
25107.71484375,-109.51909069686559,-97.59631214891833
25129.248046875,-101.03559675060805,-98.32360612605667
25150.78125,-106.22967458194285,-99.20169904000613
25172.314453125,-99.26577898876802,-100.1396221000546
25193.84765625,-105.89312870064651,-101.04715392683983
25215.380859375,-99.2764132026524,-101.84333637922765
25236.9140625,-106.45090959878594,-102.46390315830631
25258.447265625,-99.23281970133345,-102.86689964247182
25279.98046875,-106.00173791928717,-103.0359646259111
25301.513671875,-99.44071578544177,-102.98098821192167
25323.046875,-104.66056614817673,-102.73612951679564
25344.580078125,-99.52523181240278,-102.35544518954248
25366.11328125,-103.5207484507311,-101.90661772140038
25387.646484375,-99.33102709744216,-101.46345714122239
25409.1796875,-104.80075919541605,-101.09796278977714
25430.712890625,-97.60592904942997,-100.87276284648627
25452.24609375,-99.46800597609382,-100.83469613770588
25473.779296875,-100.31800432895635,-101.01017015825454
25495.3125,-105.6617915678594,-101.40273573994986
25516.845703125,-100.87999870309372,-101.99308323185242
25538.37890625,-105.22308470983248,-102.74141229136056
25559.912109375,-99.97379574980147,-103.59188372161319
25581.4453125,-104.30914932163819,-104.47865221571335
25602.978515625,-99.77395982018277,-105.33282449290058
25624.51171875,-104.36522535273747,-106.0896032401859
25646.044921875,-99.94161577860157,-106.69487112138623
25667.578125,-104.46364834209858,-107.1105403255303
25689.111328125,-99.97844413765444,-107.31813313417967
25710.64453125,-104.38550170061467,-107.32025221931274
25732.177734375,-100.06818495824022,-107.13982496867347
25753.7109375,-104.15715795518958,-106.8172401422755
25775.244140625,-100.3335448944389,-106.40571312698728
25796.77734375,-104.35682699624445,-105.96539552666151
25818.310546875,-103.63693629827469,-105.5568676769321
25839.84375,-103.19604133991052,-105.23470693116876
25861.376953125,-98.09345100846386,-105.04180556703449
25882.91015625,-104.95263889719499,-105.00502295509065
25904.443359375,-98.90808745379633,-105.1326075401726
25925.9765625,-104.84188163301395,-105.41363165333408
25947.509765625,-99.10796343671214,-105.81946695501907
25969.04296875,-104.73604793737812,-106.30711326150615
25990.576171875,-99.20082649688793,-106.82400116033082
26012.109375,-104.77440172537963,-107.3137390402334
26033.642578125,-99.22771822749336,-107.72218309778012
26055.17578125,-104.73878597305793,-108.00318344691914
26076.708984375,-99.2359976769329,-108.12340246405043
26098.2421875,-104.59183024956806,-108.06570756409045
26119.775390625,-99.30464459302036,-107.83079778645819
26141.30859375,-103.7778310328172,-107.43691471515592
26162.841796875,-98.85820248321355,-106.91769284170377
26184.375,-105.61156242610346,-106.3184008076076
26205.908203125,-98.43879628861012,-105.69099245326731
26227.44140625,-110.45232180852406,-105.0885079333089
26248.974609375,-99.86964192034984,-104.55942805786333
26270.5078125,-104.94229948120729,-104.14258348599705
26292.041015625,-99.13992328600987,-103.86315527215939
26313.57421875,-106.34479899703035,-103.73018207038947
26335.107421875,-99.68818229411221,-103.73582537740519
26356.640625,-104.73935575118281,-103.85645524989543
26378.173828125,-99.21930266733489,-104.05542512805738
26399.70703125,-105.22142598949227,-104.28722621905035
26421.240234375,-99.33911453265726,-104.50256798666112
26442.7734375,-104.90825181470429,-104.65383652616396
26464.306640625,-99.3381797633,-104.70034654207028
26485.83984375,-104.53182555255292,-104.61282859830092
26507.373046875,-98.64145524505287,-104.37667803292041
26528.90625,-108.13142571341777,-103.99362602980241
26550.439453125,-98.76057092059953,-103.48166231335492
26571.97265625,-103.602758664205,-102.87322473086459
26593.505859375,-98.87820622530512,-102.21185394026796
26615.0390625,-106.18169410975972,-101.54767231504755
26636.572265625,-100.77556911277745,-100.93216826479849
26658.10546875,-109.59694744809816,-100.41283790372157
26679.638671875,-101.48799502217598,-100.02824831550315
26701.171875,-106.0810188294571,-99.80403967446702
26722.705078125,-99.24896729725907,-99.75028252216765
26744.23828125,-103.71198345338192,-99.86046250991694
26765.771484375,-99.34243678880858,-100.11219326645818
26787.3046875,-104.52063623821874,-100.46957687993824
26808.837890625,-99.46440842567476,-100.88695979727677
26830.37109375,-104.4418752100834,-101.31368761067579
26851.904296875,-99.6000224441566,-101.69936009712222
26873.4375,-104.76049076232815,-101.99903835766176
26894.970703125,-99.38706843735253,-102.17786375862865
26916.50390625,-103.45367006270612,-102.21461237673014
26938.037109375,-98.93160113625368,-102.10382172210983
26959.5703125,-108.79559873511266,-101.85627653124877
26981.103515625,-96.35107732550841,-101.49781150973863
27002.63671875,-101.7432807516068,-101.0665631271297
27024.169921875,-99.6756678254518,-100.60896181123793
27045.703125,-107.52778224020159,-100.17488376008231
27067.236328125,-102.63345330597271,-99.81246509454039
27088.76953125,-109.9821176418849,-99.56311195001538
27110.302734375,-99.97966380997461,-99.45721563119163
27131.8359375,-104.64332833316087,-99.51100518554551
27153.369140625,-98.88955270405512,-99.72484914532343
27174.90234375,-104.83836944316093,-100.08316666916019
27196.435546875,-99.15016464032716,-100.55594188674137
27217.96875,-104.66637858855927,-101.10167129740022
27239.501953125,-98.84497051663824,-101.67142953762564
27261.03515625,-104.31018716852829,-102.21362845170341
27282.568359375,-98.74735422611462,-102.67897919820768
27304.1015625,-104.26874389352014,-103.02515330405132
27325.634765625,-98.64708306521635,-103.22067692249644
27347.16796875,-104.04174466454174,-103.24767840984963
27368.701171875,-98.47425822035123,-103.10323316523322
27390.234375,-104.06792691025444,-102.79919809872095
27411.767578125,-99.47152993880728,-102.36058532955681
27433.30078125,-103.41759440222026,-101.82267427401715
27454.833984375,-103.46361907660638,-101.22718768300791
27476.3671875,-103.5570368155357,-100.61794757771578
27497.900390625,-99.85043209115268,-100.03647249161558
27519.43359375,-104.57498178116595,-99.51797386958685
27540.966796875,-99.82544830255958,-99.08815800815952
27562.5,-104.63910223325067,-98.76114667190674
27584.033203125,-99.6592181004315,-98.53870493059699
27605.56640625,-104.78086817767881,-98.41082243405856
27627.099609375,-99.70774290482134,-98.35754957324541
27648.6328125,-105.0662230227679,-98.35185812226223
27670.166015625,-99.82987171683527,-98.3631908099531
27691.69921875,-105.6784226557222,-98.36129662175964
27713.232421875,-100.35055560355056,-98.31992516414907
27734.765625,-97.60296718536887,-98.21997604533534
27756.298828125,-95.06518908904052,-98.05176492651002
27777.83203125,-102.15106876902057,-97.81616911755349
27799.365234375,-98.03919245976486,-97.52454107135891
27820.8984375,-104.66800277000998,-97.19741414724899
27842.431640625,-98.55788787276515,-96.86215686021016
27863.96484375,-105.00462456910606,-96.54984539421604
27885.498046875,-98.79731652759281,-96.2917074086166
27907.03125,-105.02978782777316,-96.11553443067893
27928.564453125,-99.03192248010451,-96.0424609748513
27950.09765625,-105.02830821793918,-96.08446621281148
27971.630859375,-99.14422446301276,-96.24287340888678
27993.1640625,-104.8639053802526,-96.508012367853
28014.697265625,-99.2084448270123,-96.86008283264042
28036.23046875,-104.78412871745765,-97.27112591265947
28057.763671875,-99.49374903340687,-97.70789030931442
28079.296875,-107.90131440940141,-98.13528321485111
28100.830078125,-105.4517687109462,-98.52003260006666
28122.36328125,-103.14568300534624,-98.83416482298131
28143.896484375,-97.05368059693532,-99.0579213847898
28165.4296875,-103.6258934679504,-99.18179896255529
28186.962890625,-97.4791213956697,-99.20749098680457
28208.49609375,-104.06410345974678,-99.14762684872704
28230.029296875,-98.1537384496747,-99.02433367120366
28251.5625,-104.3854790556084,-98.86677168396788
28273.095703125,-98.20361981745592,-98.70790416676346
28294.62890625,-104.1632784086359,-98.58084498980492
28316.162109375,-98.36518944714533,-98.5151723083658
28337.6953125,-104.26979947604092,-98.53360118312321
28359.228515625,-98.19175285443436,-98.64937042158822
28380.76171875,-103.92220465791594,-98.86462381024222
28402.294921875,-99.15938228305843,-99.16996114940461
28423.828125,-105.13465475617086,-99.54521124382262
28445.361328125,-97.9764641990901,-99.96135029643874
28466.89453125,-103.32672032255537,-100.38336859352057
28488.427734375,-100.32871126014524,-100.77378864927164
28509.9609375,-106.4570904984208,-101.09646955388372
28531.494140625,-98.69487920867444,-101.320302266528
28553.02734375,-107.24836598277706,-101.4224120704015
28574.560546875,-100.05528107617081,-101.39053604155998
28596.09375,-103.6330653643781,-101.22432963887891
28617.626953125,-99.3624598548511,-100.93546824270308
28639.16015625,-102.62319383711973,-100.5465348587926
28660.693359375,-98.59441993968827,-100.0888110793912
28682.2265625,-104.11678726823344,-99.59920157775613
28703.759765625,-98.40911569901166,-99.11661112060713
28725.29296875,-103.97795702460931,-98.67814815241132
28746.826171875,-98.48698837181917,-98.31554484739735
28768.359375,-104.12254679646863,-98.0521586934919
28789.892578125,-98.39200945681057,-97.90085799376301
28811.42578125,-104.0198265931112,-97.86299992519702
28832.958984375,-98.39275773662823,-97.9285949802422
28854.4921875,-104.18357647815309,-98.0776278817911
28876.025390625,-98.25840504166851,-98.28238541577622
28897.55859375,-103.68757508583637,-98.51053856350866
28919.091796875,-97.0291869888292,-98.72865051091118
28940.625,-98.2607967182943,-98.90574130123447
28962.158203125,-96.55253987073567,-99.01653808763486
28983.69140625,-102.9775756126329,-99.04407700822502
29005.224609375,-98.63456416437543,-98.9813944342251
29026.7578125,-103.9290150054048,-98.83214389641957
29048.291015625,-98.67050080416027,-98.61008976972914
29069.82421875,-103.9499397080622,-98.33754754928007
29091.357421875,-98.78800481658351,-98.04295071102709
29112.890625,-104.01171230666955,-97.75781414145358
29134.423828125,-98.87960072756931,-97.51342458570677
29155.95703125,-103.8646945718105,-97.33761333557133
29177.490234375,-98.9796030560392,-97.25195311756322
29199.0234375,-104.32737627579979,-97.26967155797617
29220.556640625,-98.40474714724787,-97.39449325354741
29242.08984375,-105.01056050917431,-97.62052015730765
29263.623046875,-97.93684716684359,-97.93314677876096
29285.15625,-103.62885851690145,-98.31089477333532
29306.689453125,-100.5567685855317,-98.72795283464569
29328.22265625,-97.99055545375117,-99.15713290832302
29349.755859375,-96.30870221014598,-99.57291053857088
29371.2890625,-102.56795849279149,-99.95421014349448
29392.822265625,-97.03119989394257,-100.28662581571544
29414.35546875,-103.24767453986765,-100.56383154830492
29435.888671875,-97.51610466812019,-100.7880247084982
29457.421875,-103.62344161939501,-100.96935340890651
29478.955078125,-97.83571592060848,-101.12439065363719
29500.48828125,-103.48167247220613,-101.27382369688311
29522.021484375,-98.18862604773406,-101.43961459614486
29543.5546875,-103.49747921588437,-101.64194804781012
29565.087890625,-97.93717147646188,-101.89630875879983
29586.62109375,-102.05241107043054,-102.21101994420007
29608.154296875,-97.36115004840175,-102.58552807178825
29629.6875,-101.66160856314156,-103.00964152968135
29651.220703125,-98.93313109742053,-103.46383059596897
29672.75390625,-103.95100488018633,-103.92058349705722
29694.287109375,-100.44926130490306,-104.34670033297002
29715.8203125,-103.12099062227125,-104.70630516961656
29737.353515625,-97.14806338975664,-104.96427740646475
29758.88671875,-104.02452363455323,-105.08975505753354
29780.419921875,-99.23488123660988,-105.05935005975162
29801.953125,-103.57512060855878,-104.85974061345311
29823.486328125,-97.69969126411402,-104.48936542123843
29845.01953125,-104.00292508182694,-103.9590334239779
29866.552734375,-98.76748529836343,-103.29137111944776
29888.0859375,-103.28173245584352,-102.51914660893698
29909.619140625,-97.97447068249508,-101.68262307246414
29931.15234375,-102.8650329390527,-100.82619270861956
29952.685546875,-97.88864086004894,-99.99461515609494
29974.21875,-102.6463384228355,-99.22922453832689
29995.751953125,-97.82137258901255,-98.56447244427422
30017.28515625,-102.60629026271168,-98.02514010469595
30038.818359375,-98.06953771884623,-97.62448531367406
30060.3515625,-102.20429521089672,-97.3634953088746
30081.884765625,-98.80854047835072,-97.2313056104671
30103.41796875,-100.780685583205,-97.20672817684127
30124.951171875,-98.21614305126049,-97.26072212161145
30146.484375,-108.620804369912,-97.35954787428892
30168.017578125,-101.11995469546785,-97.468280388728
30189.55078125,-106.58004410562995,-97.55432529414131
30211.083984375,-98.67318619173919,-97.59058672585405
30232.6171875,-103.30315494800138,-97.55797615959034
30254.150390625,-97.89594435094227,-97.44702341410039
30275.68359375,-103.78601397708286,-97.25844639996478
30297.216796875,-97.87074260687183,-97.00264512128092
30318.75,-103.64623534871703,-96.69819651205785
30340.283203125,-98.60134904444521,-96.36952841749795
30361.81640625,-101.03163044051954,-96.04403299016815
30383.349609375,-98.90553394013654,-95.74893368662977
30404.8828125,-101.30883572443639,-95.5082406352068
30426.416015625,-96.16052540641772,-95.34011462921576
30447.94921875,-104.56362915214686,-95.2549122815015
30469.482421875,-95.08958588628764,-95.25410929613889
30491.015625,-100.16564898740255,-95.33020356692307
30512.548828125,-97.74148928514053,-95.46759506930158
30534.08203125,-106.90973870822945,-95.64433633658157
30555.615234375,-99.3022244298964,-95.83455649587282
30577.1484375,-105.42432949453573,-96.01129277956757
30598.681640625,-98.89084734895496,-96.14942314943653
30620.21484375,-104.86600294663845,-96.22838611190818
30641.748046875,-98.6811887481492,-96.23439943157771
30663.28125,-104.3093232332971,-96.1619452407102
30684.814453125,-98.59217692133066,-96.014368826897
30706.34765625,-104.83966765869586,-95.80353352206214
30727.880859375,-97.69785015253599,-95.5485744377056
30749.4140625,-101.48473245266621,-95.27388866282234
30770.947265625,-100.7080496146236,-95.00657900033836
30792.48046875,-97.70458538638421,-94.77362411640985
30814.013671875,-99.7335265154667,-94.59907443499446
30835.546875,-99.27381579060707,-94.50156769595779
30857.080078125,-94.68561255808967,-94.49242166677399
30878.61328125,-105.29406085925754,-94.57449818624204
30900.146484375,-94.7357534060101,-94.7419494644578
30921.6796875,-101.50125965407325,-94.98086336189859
30943.212890625,-98.18450686277983,-95.27072930405762
30964.74609375,-108.81098984695895,-95.58656064976469
30986.279296875,-97.82616934821053,-95.90144175567032
31007.8125,-105.57281967520476,-96.1892256919427
31029.345703125,-97.86997298421325,-96.42709585039196
31050.87890625,-106.40560913507434,-96.5977226550033
31072.412109375,-97.7753693248437,-96.690793072228
31093.9453125,-106.19321143454025,-96.70376043846461
31115.478515625,-98.09600126310015,-96.64174763749716
31137.01171875,-107.02078475490997,-96.51662860945947
31158.544921875,-98.22393596998808,-96.34540166424456
31180.078125,-108.03332153634699,-96.14804364280894
31201.611328125,-98.6780444141528,-95.94508858952946
31223.14453125,-117.16568484944463,-95.75520251958226
31244.677734375,-97.07781750646686,-95.59302422302464
31266.2109375,-117.50401461797429,-95.46751115418984
31287.744140625,-93.41200779958649,-95.38097275361412
31309.27734375,-95.58074719241935,-95.32889723350979
31330.810546875,-99.44502134534414,-95.30059020111702
31352.34375,-102.83607942233549,-95.28055396312982
31373.876953125,-98.23961287189263,-95.25045459358378
31395.41015625,-102.13250853145774,-95.19145865184797
31416.943359375,-98.35018226009538,-95.08667981587362
31438.4765625,-103.22306950801516,-94.92346212897505
31460.009765625,-98.40148483627904,-94.69524252489106
31481.54296875,-103.3821102913716,-94.4027791198313
31503.076171875,-98.83414926734939,-94.05459879340967
31524.609375,-106.23270097510866,-93.66660069942296
31546.142578125,-98.15033880256783,-93.26084271267597
31567.67578125,-113.04513728549784,-92.86362581304594
31589.208984375,-95.871230817623,-92.50306765987293
31610.7421875,-98.2296793296139,-92.2064129824461
31632.275390625,-96.52528944441944,-91.99735886741443
31653.80859375,-92.39039624950382,-91.89367425877276
31675.341796875,-96.60091053965002,-91.90536478214096
31696.875,-97.23991485430693,-92.03357925024518
31718.408203125,-96.98980829595126,-92.27037858965703
31739.94140625,-99.59574405434543,-92.59939933947516
31761.474609375,-97.48018676324395,-92.99735156958597
31783.0078125,-100.65321539840775,-93.43620470327258
31804.541015625,-97.43297510236576,-93.88584334059097
31826.07421875,-100.34773351251232,-94.31692623207803
31847.607421875,-97.35057801904699,-94.70366016496241
31869.140625,-101.37259159222597,-95.02620893136246
31890.673828125,-98.33019030506813,-95.27249487226308
31912.20703125,-99.46155250755811,-95.43921283832348
31933.740234375,-96.03326327211877,-95.53195728096448
31955.2734375,-104.15179497045914,-95.56445416743095
31976.806640625,-101.26911091805702,-95.55698104845314
31998.33984375,-97.17431187939863,-95.5341413972694
32019.873046875,-96.43034141114508,-95.52222472996033
32041.40625,-106.64816549576224,-95.54642529009675
32062.939453125,-98.43614162833228,-95.62820504634956
32084.47265625,-99.49215743442423,-95.78307017867053
32106.005859375,-92.90527257224794,-96.0189859610273
32127.5390625,-104.75688170490872,-96.3355877015506
32149.072265625,-95.32641123234515,-96.72426225686175
32170.60546875,-101.01126212007355,-97.16908429760068
32192.138671875,-96.81078073614722,-97.64850337232932
32213.671875,-103.50869682880317,-98.13760102306519
32235.205078125,-97.07097310128489,-98.61067964425798
32256.73828125,-101.69838730386209,-99.04391229845757
32278.271484375,-95.98962787460448,-99.41777851173441
32299.8046875,-103.26424242219315,-99.7190354115942
32321.337890625,-97.3198937774373,-99.94202370952566
32342.87109375,-99.96292490108577,-100.08917857072885
32364.404296875,-94.81432835193223,-100.17069886804713
32385.9375,-100.54619715785235,-100.20341590574225
32407.470703125,-97.80375904275323,-100.20898527425322
32429.00390625,-102.7696222933241,-100.21159450319887
32450.537109375,-98.4140356135917,-100.23542754165896
32472.0703125,-103.93314565440974,-100.30214994798743
32493.603515625,-97.51828138764247,-100.42867385558417
32515.13671875,-102.82793044180566,-100.62543004576226
32536.669921875,-97.23215566639743,-100.89531936352947
32558.203125,-103.22974444029347,-101.23344323180874
32579.736328125,-97.24307300582113,-101.62763089998192
32601.26953125,-102.85818339086961,-102.05969799350954
32622.802734375,-97.11462489773561,-102.50729562710553
32644.3359375,-102.7866764447306,-102.94614962768867
32665.869140625,-97.22180141374048,-103.3524514016377
32687.40234375,-102.52808089825109,-103.70514945370803
32708.935546875,-96.72393616340051,-103.9879045862859
32730.46875,-104.01590497948283,-104.19051063477562
32752.001953125,-96.68607580366077,-104.3096418843598
32773.53515625,-102.02900817325227,-104.34886159942828
32795.068359375,-98.25923706670467,-104.31790549074509
32816.6015625,-100.94135183473642,-104.23133097911523
32838.134765625,-99.48639832030094,-104.10668964061236
32859.66796875,-101.13466534221595,-103.96242926976566
32881.201171875,-95.63415428132294,-103.81575851410645
32902.734375,-100.8365115717979,-103.6807083866337
32924.267578125,-96.66022760500181,-103.5666012133893
32945.80078125,-101.62949896487915,-103.477091447953
32967.333984375,-96.52680805706552,-103.40987936730394
32988.8671875,-101.5277550493728,-103.35712484034224
33010.400390625,-96.7445410443336,-103.30651207703694
33031.93359375,-101.41189921716563,-103.24284567753656
33053.466796875,-96.61995516842322,-103.15000090378629
33075.0,-100.31058652294178,-103.01301293894821
33096.533203125,-97.2520886195118,-102.82007494746621
33118.06640625,-102.279258296494,-102.56422447563999
33139.599609375,-97.95735412995774,-102.24453098186399
33161.1328125,-95.67534096869338,-101.86665040713378
33182.666015625,-98.67594418670814,-101.4426799497482
33204.19921875,-99.16525686485639,-100.99032038524159
33225.732421875,-93.99246894946131,-100.53142647202591
33247.265625,-100.81667647630266,-100.0900904537032
33268.798828125,-94.33951728081523,-99.6904526318575
33290.33203125,-101.94801265452439,-99.35446134645593
33311.865234375,-97.67591149016323,-99.09980959017562
33333.3984375,-107.82518050922793,-98.93825653217024
33354.931640625,-98.03253776583034,-98.87450160163822
33376.46484375,-103.58358056675063,-98.90572093231013
33397.998046875,-96.74497667625604,-99.0218071417688
33419.53125,-102.44646817592499,-99.20628097919412
33441.064453125,-97.08436257614113,-99.43777501285412
33462.59765625,-104.0752973101842,-99.69193243948348
33484.130859375,-98.01665830528343,-99.9435242159553
33505.6640625,-98.215061147549,-100.16856908769523
33527.197265625,-95.27014390249347,-100.34624546048066
33548.73046875,-108.51330689781958,-100.4604106983237
33570.263671875,-94.7085923059676,-100.50058921475889
33591.796875,-103.24082620866821,-100.46235051226127
33613.330078125,-96.40587438622248,-100.34706550509725
33634.86328125,-105.05033258731657,-100.1610966824105
33656.396484375,-95.82918959297582,-99.9145376335041
33677.9296875,-100.71801726414571,-99.61966371200916
33699.462890625,-94.60303138514558,-99.2892832430649
33720.99609375,-100.38346344487931,-98.93518482374519
33742.529296875,-95.37259736420128,-98.56686044163561
33764.0625,-102.24129650549798,-98.19064825821725
33785.595703125,-96.18511490860708,-97.80938708379523
33807.12890625,-102.5649721270824,-97.42261266026
33828.662109375,-96.33664477788409,-97.02726081740462
33850.1953125,-103.71420271750925,-96.61878166833824
33871.728515625,-95.68478047711378,-96.19251909450688
33893.26171875,-102.07756120397546,-95.74517647330109
33914.794921875,-96.51735294057907,-95.27617673411814
33936.328125,-109.23272696719758,-94.78873396479999
33957.861328125,-95.55339788755076,-94.29048408321556
33979.39453125,-100.25701624394128,-93.79357035545974
34000.927734375,-99.86254073844411,-93.3141405987753
34022.4609375,-95.9986257232135,-92.87128012212662
34043.994140625,-93.78190183818532,-92.48547046256162
34065.52734375,-95.31701171225939,-92.17672146163446
34087.060546875,-93.93855836550279,-91.96256673413627
34108.59375,-98.50908693247189,-91.85613520713954
34130.126953125,-96.03578069246225,-91.8645113434022
34151.66015625,-100.06696782531124,-91.98757351828512
34173.193359375,-95.70411192513785,-92.21745588144415
34194.7265625,-99.95735545057646,-92.5387182688884
34216.259765625,-95.37629470062193,-92.92923753385375
34237.79296875,-100.32390257620342,-93.36175941953408
34259.326171875,-96.3097234330711,-93.80598059864337
34280.859375,-100.65364660965915,-94.23097313882273
34302.392578125,-94.55373822054949,-94.6077246082077
34323.92578125,-98.26703608171691,-94.91155064245385
34345.458984375,-105.71130362532958,-95.12414505416629
34366.9921875,-92.84934103710131,-95.23506492177566
34388.525390625,-91.63149351758187,-95.24250147421945
34410.05859375,-95.85065728131839,-95.15325670508767
34431.591796875,-93.16124715557395,-94.98192354657178
34453.125,-99.29178986608295,-94.74934619413449
34474.658203125,-94.52175217641377,-94.48050874457637
34496.19140625,-100.23311731433054,-94.20205734020448
34517.724609375,-94.3464029854012,-93.93969761378293
34539.2578125,-100.23106420314434,-93.71572159907471
34560.791015625,-94.36889999338649,-93.5469050891538
34582.32421875,-100.02414974820351,-93.44297899368277
34603.857421875,-94.51997358627293,-93.40582036601582
34625.390625,-100.20398568630792,-93.42943634430112
34646.923828125,-94.7923370629681,-93.50073467492889
34668.45703125,-97.87671452096762,-93.60099588754473
34689.990234375,-92.78473552957365,-93.70789258163956
34711.5234375,-100.63277368680153,-93.79784773672988
34733.056640625,-91.84304253282772,-93.84849187011983
34754.58984375,-102.14301709911183,-93.84097140861003
34776.123046875,-97.52674989113498,-93.76187843231787
34797.65625,-118.06114504014334,-93.60461300073968
34819.189453125,-94.18846059477136,-93.37004920067392
34840.72265625,-100.07447852470474,-93.06644855036555
34862.255859375,-95.4172470955532,-92.70864187607242
34883.7890625,-102.59274611497716,-92.31657519604354
34905.322265625,-94.76021997879516,-91.91337882124421
34926.85546875,-100.18105996538301,-91.52316529889569
34948.388671875,-94.93206548213584,-91.16878631371804
34969.921875,-100.12278519847507,-90.86977887459462
34991.455078125,-94.73291245910092,-90.64070725979889
35012.98828125,-99.49689326474717,-90.4900620026284
35034.521484375,-94.03394981955226,-90.41981562499592
35056.0546875,-99.42965877072741,-90.42566351441407
35077.587890625,-93.87620929928433,-90.4979049189639
35099.12109375,-97.07681564212825,-90.62285130959256
35120.654296875,-88.63406074672145,-90.78459448456739
35142.1875,-91.52399086085383,-90.96693051964293
35163.720703125,-109.57225694812111,-91.15522174624067
35185.25390625,-100.61177128744583,-91.33798872002521
35206.787109375,-97.54382397179853,-91.50805644401176
35228.3203125,-101.36050872166393,-91.66313035541302
35249.853515625,-96.9508506627659,-91.80574218265181
35271.38671875,-101.08576247055775,-91.94257672245752
35292.919921875,-96.41157932404984,-92.08326020322792
35314.453125,-100.65569099316289,-92.23875166559091
35335.986328125,-96.21522848626813,-92.41952412961518
35357.51953125,-100.3963368195478,-92.63374730450842
35379.052734375,-96.05107232911365,-92.88568547828956
35400.5859375,-100.50264812621766,-93.17450271676664
35422.119140625,-95.93386732541526,-93.49362481877614
35443.65234375,-101.09206124130355,-93.83074810268438
35465.185546875,-96.03638216768069,-94.16851531947351
35486.71875,-99.83069518070543,-94.48580621696101
35508.251953125,-96.83875610429433,-94.75952228601784
35529.78515625,-92.14811628161328,-94.9666893012133
35551.318359375,-93.49767142501513,-95.0866634798925
35572.8515625,-99.53939860283299,-95.10321159293491
35594.384765625,-94.25460904610603,-95.00624400165148
35615.91796875,-99.47143211659657,-94.79301166782521
35637.451171875,-94.75697191880911,-94.46863051665771
35658.984375,-99.58724850019135,-94.04586380779561
35680.517578125,-95.09407918231489,-93.54416847360386
35702.05078125,-99.86364120216626,-92.9880869242541
35723.583984375,-95.35643804095128,-92.40513373757506
35745.1171875,-99.8630896000891,-91.82337984369703
35766.650390625,-95.41777188584467,-91.2689696733922
35788.18359375,-99.96657926834403,-90.76381574342659
35809.716796875,-95.81676918506074,-90.32369923851681
35831.25,-99.38179751533508,-89.95696582805657
35852.783203125,-96.42886487272347,-89.66394716019508
35874.31640625,-100.95189488871547,-89.4371661598278
35895.849609375,-91.29462664697755,-89.26230578155263
35917.3828125,-86.46761218946784,-89.1198442426666
35938.916015625,-89.312532698359,-88.98719281541416
35960.44921875,-102.48392297380042,-88.84112183617631
35981.982421875,-93.33208095357116,-88.6602318444222
36003.515625,-100.30551822604343,-88.4272226263058
36025.048828125,-94.70687790569545,-88.13073381504209
36046.58203125,-99.49896306649757,-87.76657443976771
36068.115234375,-95.56804985264,-87.33822092775372
36089.6484375,-99.38543275638241,-86.85653719279757
36111.181640625,-95.9651525309547,-86.33874901403416
36132.71484375,-99.49783858698314,-85.80677992106018
36154.248046875,-96.83847349201622,-85.2851196408382
36175.78125,-99.62547432918055,-84.79844238756186
36197.314453125,-98.14791531662343,-84.36921627334993
36218.84765625,-99.69880300325816,-84.01554456198852
36240.380859375,-104.52947995959715,-83.74945457560933
36261.9140625,-99.10707004783978,-83.57580347644864
36283.447265625,-95.5026925886149,-83.49190676042879
36304.98046875,-84.62602111967291,-83.48792167684324
36326.513671875,-85.22914802677627,-83.54794148848347
36348.046875,-98.30537818271128,-83.65168528527052
36369.580078125,-89.60432948527598,-83.77660915512755
36391.11328125,-97.78182284566273,-83.90022377512062
36412.646484375,-91.60770939164541,-84.002384881323
36434.1796875,-97.78963465507644,-84.06732827466374
36455.712890625,-92.34231287544937,-84.08524923858721
36477.24609375,-97.71018518839952,-84.05327435176605
36498.779296875,-93.21735773459899,-83.97573654227065
36520.3125,-97.69693006665585,-83.86373526199125
36541.845703125,-93.71068349029113,-83.73403551568046
36563.37890625,-96.92995545965906,-83.60742481780898
36584.912109375,-97.02049288736183,-83.5066993959825
36606.4453125,-96.76549116367805,-83.45448496911574
36627.978515625,-94.37739256437398,-83.47111000712226
36649.51171875,-92.73325248135652,-83.5727395862407
36671.044921875,-88.25942740712172,-83.7699471730387
36692.578125,-81.79081499272962,-84.06685343244895
36714.111328125,-82.75202416860168,-84.4609007458675
36735.64453125,-103.7865754451464,-84.94326600837
36757.177734375,-86.24571457910207,-85.49984940199992
36778.7109375,-98.96813615061902,-86.11271992282126
36800.244140625,-89.3987713385462,-86.76185523794143
36821.77734375,-98.46801844226252,-87.42698819608462
36843.310546875,-89.64509075339058,-88.08936728658708
36864.84375,-99.20514854810428,-88.73325364495896
36886.376953125,-89.8265181103665,-89.34701079972552
36907.91015625,-99.4015929356125,-89.92369130646175
36929.443359375,-89.88563454805741,-90.46108132693128
36950.9765625,-99.64420069052655,-90.9612238285864
36972.509765625,-90.00747668103608,-91.42949696319975
36994.04296875,-99.22723817848762,-91.87337039944013
37015.576171875,-89.86078539502603,-92.30099413198738
37037.109375,-100.28075046513784,-92.71978840051176
37058.642578125,-89.5382175890685,-93.13519860780019
37080.17578125,-98.13878770735455,-93.54975636744891
37101.708984375,-90.77110374372415,-93.96254982028067
37123.2421875,-94.6600293127668,-94.36915753714527
37144.775390625,-95.49372953511212,-94.76204620205911
37166.30859375,-99.61635352671266,-95.13137888709059
37187.841796875,-90.71036289785806,-95.46613398688203
37209.375,-96.04259876194354,-95.75539988903591
37230.908203125,-92.26145831342401,-95.9896909947934
37252.44140625,-98.71173066812646,-96.1621288144076
37273.974609375,-90.87715696618883,-96.26934763858644
37295.5078125,-97.57743184710947,-96.3120158816375
37317.041015625,-91.41535715416649,-96.29490802149977
37338.57421875,-97.6760878958034,-96.22651321201971
37360.107421875,-91.01785903820988,-96.11821940872362
37381.640625,-97.3786764777887,-95.98316036197502
37403.173828125,-90.11296470047725,-95.83485169957143
37424.70703125,-94.51713171168595,-95.68576721916244
37446.240234375,-88.18247526291326,-95.54601465082781
37467.7734375,-99.53192872192355,-95.42226058320898
37489.306640625,-91.40934211833333,-95.31702796723621
37510.83984375,-97.05200960607074,-95.2284494492754
37532.373046875,-92.32831076392189,-95.15051009801034
37553.90625,-97.54357435452867,-95.07375928949008
37575.439453125,-91.90758893289873,-94.9864194835046
37596.97265625,-97.7760538802352,-94.87577507250107
37618.505859375,-91.46425798661292,-94.72969233135757
37640.0390625,-97.79433723883363,-94.53810533528599
37661.572265625,-91.39312209361609,-94.29430441626387
37683.10546875,-97.98926728756186,-93.99588323902981
37704.638671875,-91.2629946592183,-93.64523590926375
37726.171875,-98.66905364680989,-93.24954296979193
37747.705078125,-91.46143098616204,-92.82023965664429
37769.23828125,-99.14412045584288,-92.37201554449737
37790.771484375,-90.98938145188252,-91.92144571139212
37812.3046875,-107.17441712877888,-91.4853942726961
37833.837890625,-89.34453076142643,-91.07935712250895
37855.37109375,-101.20441894220016,-90.71591907926283
37876.904296875,-86.99687197565444,-90.40349033476276
37898.4375,-89.92575843161478,-90.14545911607341
37919.970703125,-91.11985713220595,-89.93985464768252
37941.50390625,-93.52458556530758,-89.77956130753925
37963.037109375,-91.37138597748321,-89.6530668970405
37984.5703125,-94.19066116736,-89.54567132539593
38006.103515625,-91.26697026112905,-89.44103276773225
38027.63671875,-94.58922613371932,-89.32289176852777
38049.169921875,-90.8577641890117,-89.17679378858539
38070.703125,-94.72692398100253,-88.99162955595384
38092.236328125,-90.68689793045775,-88.76083051710296
38113.76953125,-94.94471318491269,-88.48309191541027
38135.302734375,-90.48769577589354,-88.16254493334775
38156.8359375,-95.21378606846801,-87.8083568435097
38178.369140625,-91.07264512556685,-87.4337982100357
38199.90234375,-95.92603209366803,-87.05487255217675
38221.435546875,-89.48660512604354,-86.68865057393438
38242.96875,-90.42216431494708,-86.3514831161357
38264.501953125,-92.9967122000675,-86.05728095374968
38286.03515625,-88.70744607877799,-85.81604387827656
38307.568359375,-92.42906612561764,-85.63279666235842
38329.1015625,-90.8543357255471,-85.50704799921496
38350.634765625,-89.5429550262186,-85.43283459331464
38372.16796875,-93.07342584297955,-85.39935181338114
38393.701171875,-90.08136322434504,-85.39211100104649
38415.234375,-92.75838124742623,-85.39450803302526
38436.767578125,-90.08482223843617,-85.38964384979961
38458.30078125,-92.63042320805582,-85.36220998689342
38479.833984375,-89.81423740619807,-85.30024360236219
38501.3671875,-92.40112355407501,-85.19656803572545
38522.900390625,-89.64766421689149,-85.04976543206263
38544.43359375,-91.85109961489333,-84.86457433306525
38565.966796875,-89.19439272911308,-84.65166264759516
38587.5,-90.83278669145899,-84.42678919211926
38609.033203125,-89.12501400157069,-84.20942862154658
38630.56640625,-87.83274812675998,-84.02098876411294
38652.099609375,-94.74745825074191,-83.88279061595432
38673.6328125,-94.55426239720164,-83.81400537067975
38695.166015625,-91.94958265144857,-83.82974745457419
38716.69921875,-95.3018121762311,-83.93950721722848
38738.232421875,-90.05358562394423,-84.14607334016469
38759.765625,-94.79870627724732,-84.44504668286756
38781.298828125,-89.95602057163568,-84.82498918462608
38802.83203125,-94.01028921093808,-85.2681895417834
38824.365234375,-89.44211258362967,-85.75196798301047
38845.8984375,-94.48209136308989,-86.2503915555389
38867.431640625,-90.40632674308276,-86.73623396775764
38888.96484375,-91.31000535301045,-87.18299381732794
38910.498046875,-88.1838782130315,-87.56678377202945
38932.03125,-94.07356952525771,-87.86792079076393
38953.564453125,-91.28705036037678,-88.0720816658612
38975.09765625,-90.2090785142316,-88.170935230704
38996.630859375,-88.65325762792061,-88.16221742484356
39018.1640625,-96.88853485359692,-88.04927222519218
39039.697265625,-94.83780142589599,-87.84013430452512
39061.23046875,-90.48625794529325,-87.54627274443328
39082.763671875,-89.13660356182949,-87.18114485939502
39104.296875,-89.7748790347876,-86.75872235062258
39125.830078125,-87.38564725748736,-86.29214757025728
39147.36328125,-91.19438725342624,-85.79265649109652
39168.896484375,-87.81775149024284,-85.26886966809687
39190.4296875,-90.84780185168592,-84.72650713866736
39211.962890625,-87.73377825494846,-84.1685329469143
39233.49609375,-90.24632112730296,-83.59568535567337
39255.029296875,-87.41581030817096,-83.00730524559198
39276.5625,-89.92353098966207,-82.40234238095707
39298.095703125,-86.88186157476542,-81.78040060977281
39319.62890625,-89.12745956429148,-81.14268053542182
39341.162109375,-86.91999712258313,-80.49269184787804
39362.6953125,-87.36134730882861,-79.83663566152002
39384.228515625,-85.06935644093667,-79.18339662633551
39405.76171875,-83.8432369971922,-78.54413080103102
39427.294921875,-88.26819168445343,-77.9314831237102
39448.828125,-86.78606742423892,-77.35851246170527
39470.361328125,-90.19809684450075,-76.83743777083163
39491.89453125,-89.92051130348636,-76.37834191157711
39513.427734375,-87.67857604079006,-75.98797760739475
39534.9609375,-89.90593222503703,-75.66881199838633
39556.494140625,-87.6020776275247,-75.41842310159332
39578.02734375,-88.63095640039998,-75.22932574639908
39599.560546875,-87.1442345088266,-75.08926009210312
39621.09375,-87.94167178725598,-74.98192748274437
39642.626953125,-86.61873044158901,-74.88811139858193
39664.16015625,-86.89436498268198,-74.78708071798576
39685.693359375,-85.89837601147984,-74.65814279447399
39707.2265625,-87.42262300101449,-74.48219818483248
39728.759765625,-84.16186495255764,-74.24314890960008
39750.29296875,-85.42140116727779,-73.92902785122749
39771.826171875,-85.19875709843564,-73.53274655939407
39793.359375,-78.68346980064136,-73.05239908731751
39814.892578125,-80.33544464919026,-72.49110612192251
39836.42578125,-83.60254709548425,-71.85643151492998
39857.958984375,-91.35019534267259,-71.15944717253102
39879.4921875,-85.62266372028024,-70.41355736800705
39901.025390625,-88.59955043254209,-69.63321612153533
39922.55859375,-84.70691417924047,-68.83267894261118
39944.091796875,-86.32500351849168,-68.02492219547675
39965.625,-83.70154981781356,-67.22084059741549
39987.158203125,-85.24241933518525,-66.42879848801154
40008.69140625,-82.29319912242134,-65.65456744970649
40030.224609375,-84.50350925717055,-64.9016364623876
40051.7578125,-80.97523379174197,-64.17183626335485
40073.291015625,-83.67395590144042,-63.46618199013801
40094.82421875,-77.8994700913955,-62.78581178805535
40116.357421875,-81.84269924047335,-62.132886921178574
40137.890625,-74.6376544823711,-61.51132251733783
40159.423828125,-75.55690740531358,-60.92723714208694
40180.95703125,-63.600805727932475,-60.38904193997813
40202.490234375,-60.6941889102141,-59.90713258541763
40224.0234375,-65.16966518740392,-59.49319507888046
40245.556640625,-89.4144238629985,-59.15918418639062
40267.08984375,-75.38525016206229,-58.91607565752612
40288.623046875,-99.40009756123862,-58.77252539493327
40310.15625,-81.67927740815992,-58.73358667047345
40331.689453125,-91.15549876695198,-58.7996379634885
40353.22265625,-86.61372447439973,-58.96565847260212
40374.755859375,-88.9286887432979,-59.220957110627886
40396.2890625,-92.8344683710784,-59.54941685521539
40417.822265625,-87.07123929150919,-59.930264152621014
40439.35546875,-99.9953988304298,-60.339318089349796
40460.888671875,-85.84191730912983,-60.750622091323336
40482.421875,-90.0163587847924,-61.1383176014302
40503.955078125,-82.60962708815927,-61.47858932197711
40525.48828125,-79.8725951349432,-61.75149864240805
40547.021484375,-76.43305775783512,-61.942527527407975
40568.5546875,-67.98541994178656,-62.04367920102345
40590.087890625,-64.67934821401784,-62.05402227240383
40611.62109375,-68.25351969134472,-61.97961761313966
40633.154296875,-94.2797071795754,-61.83282706976124
40654.6875,-75.42426383135744,-61.631063917779585
40676.220703125,-104.0948210479143,-61.395100587616945
40697.75390625,-78.33486606166963,-61.14709383434943
40719.287109375,-95.36292520410406,-60.908516473314464
40740.8203125,-79.77682431489086,-60.698194930318785
40762.353515625,-91.5780614308605,-60.530641944981774
40783.88671875,-80.3011926421702,-60.4148446670083
40805.419921875,-89.9846688675471,-60.353622936617
40826.953125,-79.94833001241608,-60.34361529087725
40848.486328125,-89.24706722991323,-60.37588698569956
40870.01953125,-77.95677381200295,-60.43709152223271
40891.552734375,-83.95777755167764,-60.511061258940686
40913.0859375,-75.16342373292682,-60.58065943920943
40934.619140625,-76.74376791513812,-60.62969985005077
40956.15234375,-67.74043318730885,-60.644734079019415
40977.685546875,-61.01230912644219,-60.61652063970696
40999.21875,-62.032507087534086,-60.541023655299696
41020.751953125,-73.5025568481756,-60.41983790900288
41042.28515625,-72.81612510704632,-60.259996842609176
41063.818359375,-77.15057264845585,-60.073184351198606
41085.3515625,-78.48969923278604,-59.87443334877529
41106.884765625,-79.75487771361209,-59.68044764498298
41128.41796875,-81.42258765576452,-59.50772313489681
41149.951171875,-80.64275978999393,-59.37066557652568
41171.484375,-84.0113690621867,-59.27990311041097
41193.017578125,-81.43182641672897,-59.24097207123331
41214.55078125,-86.58121932303975,-59.253516583897756
41236.083984375,-81.71598202652481,-59.311089869023604
41257.6171875,-86.99699422160292,-59.401583549112054
41279.150390625,-82.52795182413816,-59.50824692489437
41300.68359375,-82.65100694104495,-59.611197828879774
41322.216796875,-78.30760946330992,-59.68927648429392
41343.75,-68.79581021875107,-59.722058955915045
41365.283203125,-62.135744812683505,-59.69183082207081
41386.81640625,-61.69148402543148,-59.585326198652275
41408.349609375,-71.21658563699819,-59.39506164827277
41429.8828125,-70.58423832881019,-59.120136183967844
41451.416015625,-73.36193597641574,-58.766423112765835
41472.94921875,-74.01977347492522,-58.34614112610491
41494.482421875,-74.79917869443841,-57.876854383631056
41516.015625,-74.69052766590816,-57.38000787233852
41537.548828125,-74.67082495362244,-56.87914921975839
41559.08203125,-74.76355331629911,-56.398016822799434
41580.615234375,-74.05529048513125,-55.958683784657026
41602.1484375,-74.19129084507219,-55.57993692236357
41623.681640625,-72.97052476329267,-55.276041315324974
41645.21484375,-72.99851305307213,-55.055996769221025
41666.748046875,-71.12388966148572,-54.923338034534446
41688.28125,-70.6476301347002,-54.87647159062387
41709.814453125,-67.64945712971628,-54.90948467280242
41731.34765625,-65.23443351486438,-55.01331312623388
41752.880859375,-56.503820400650945,-55.177118859433484
41774.4140625,-57.62251759952653,-55.38970892055795
41795.947265625,-68.79347075343192,-55.64082844133175
41817.48046875,-74.14396562594986,-55.922178722805526
41839.013671875,-81.6324489160438,-56.228047355452375
41860.546875,-80.7942226631811,-56.555485438982245
41882.080078125,-86.29841740902188,-56.904022280330324
41903.61328125,-85.56101517458272,-57.27496419298671
41925.146484375,-83.12065250832595,-57.6703748680686
41946.6796875,-86.31992199536907,-58.09187447720363
41968.212890625,-80.54743077407397,-58.53941863999659
41989.74609375,-84.05359665366821,-59.010223791477294
42011.279296875,-78.4026623647619,-59.497991495262106
42032.8125,-81.31591431888839,-59.9925521824808
42054.345703125,-76.4193548105712,-60.48000198715358
42075.87890625,-76.89707854585448,-60.943349802908564
42097.412109375,-72.48352142802437,-61.363631560913305
42118.9453125,-69.76199715063544,-61.72139167749063
42140.478515625,-61.04974576597894,-61.99838407574824
42162.01171875,-62.69545743827632,-62.179312663508966
42183.544921875,-76.54208596311608,-62.25341763623749
42205.078125,-78.50555770066622,-62.215721472508996
42226.611328125,-81.19344923974442,-62.06777677426972
42248.14453125,-88.44973439640002,-61.817804703614115
42269.677734375,-79.17039169999325,-61.48017319087127
42291.2109375,-98.54536020219525,-61.07423226593029
42312.744140625,-77.2377950996884,-60.62259276304377
42334.27734375,-91.19483032611149,-60.14899699795138
42355.810546875,-75.52722990500155,-59.67597906716614
42377.34375,-86.32032267982692,-59.222542664769776
42398.876953125,-73.78327879368828,-58.80209208185483
42420.41015625,-83.15746394825985,-58.4208359297095
42441.943359375,-71.98748298270607,-58.07684412996373
42463.4765625,-78.8905556361971,-57.7598802369674
42485.009765625,-69.03709742059193,-57.452058656467116
42506.54296875,-73.05409256376278,-57.12929679247519
42528.076171875,-60.117035620629174,-56.763453426695456
42549.609375,-59.597373461742116,-56.324974603916154
42571.142578125,-67.40164319533547,-55.78581410883649
42592.67578125,-73.30081709172146,-55.12236294142488
42614.208984375,-69.65684925472672,-54.318114624675914
42635.7421875,-76.4530509948732,-53.36581184890443
42657.275390625,-68.58543025809682,-52.26886341140917
42678.80859375,-75.99210623133361,-51.041884714656064
42700.341796875,-66.87460721487997,-49.71029420260308
42721.875,-73.98303651392217,-48.30898449118533
42743.408203125,-64.62829117521966,-46.880172262533804
42764.94140625,-71.74298496967113,-45.470606975687176
42786.474609375,-62.0298388531238,-44.128377711069334
42808.0078125,-68.56721979030712,-42.89959424152792
42829.541015625,-58.518279776036046,-41.82522913546077
42851.07421875,-64.39763104726792,-40.93839132969013
42872.607421875,-53.33794377276373,-40.262259803141816
42894.140625,-57.23569661697491,-39.80884287572654
42915.673828125,-41.70587003840128,-39.57865047248812
42937.20703125,-39.42462755648017,-39.561281115463125
42958.740234375,-45.19621208789974,-39.736840813734936
42980.2734375,-59.01460643038204,-40.078035653713194
43001.806640625,-53.238420967208086,-40.55272102398503
43023.33984375,-63.65514142364422,-41.12665363809366
43044.873046875,-56.67906171595089,-41.76618120925912
43066.40625,-66.62412123074716,-42.440619593709954
43087.939453125,-58.78368508484715,-43.12410664379865
43109.47265625,-68.23914310665253,-43.7967816652077
43131.005859375,-59.93184421471397,-44.44521303764945
43152.5390625,-69.34424173366946,-45.062076671609134
43174.072265625,-60.46133350248934,-45.64516639127212
43195.60546875,-69.60348279986019,-46.19588615321409
43217.138671875,-60.12559816054329,-46.717426360821094
43238.671875,-68.88268310493105,-47.212857257728515
43260.205078125,-58.32229780023116,-47.68337853841702
43281.73828125,-65.52001961883578,-48.126945452566936
43303.271484375,-50.79389205643352,-48.537449871425636
43324.8046875,-50.55827064858099,-48.904574387262954
43346.337890625,-58.90988734716262,-49.21436472068219
43367.87109375,-75.00070854649572,-49.45048790058621
43389.404296875,-73.59436704370542,-49.596068689975326
43410.9375,-85.20673429832101,-49.6359320503462
43432.470703125,-77.30919430878924,-49.55903147954949
43454.00390625,-84.57471501622831,-49.360816527335245
43475.537109375,-73.12860611883002,-49.04529024190747
43497.0703125,-82.38117874471224,-48.62652890537056
43518.603515625,-70.28990519026273,-48.12947999160558
43540.13671875,-81.32217500306939,-47.58991553439756
43561.669921875,-67.8991751367178,-47.05349108415802
43583.203125,-79.9450592151641,-46.57393818044202
43604.736328125,-65.04661947601411,-46.21049346682561
43626.26953125,-77.83311272639989,-46.02473331043242
43647.802734375,-60.74160229229885,-46.07703320777994
43669.3359375,-73.82690779813744,-46.42290211580149
43690.869140625,-51.12895836555424,-47.10945087310045
43712.40234375,-47.94926821780753,-48.17224094146461
43733.935546875,-52.36970618234255,-49.632726751138456
43755.46875,-83.44135130262163,-51.49645573814535
43777.001953125,-62.082535234703364,-53.75212985203244
43798.53515625,-97.22859659141812,-56.37156682648545
43820.068359375,-66.8858384818189,-59.3105349585514
43841.6015625,-100.88367880927049,-62.51037720391955
43863.134765625,-70.02338603961904,-65.90029373748524
43884.66796875,-96.4021892768261,-69.40011999994509
43906.201171875,-72.21220569800553,-72.92342122401288
43927.734375,-92.91918326438307,-76.38072433560312
43949.267578125,-73.93071857540977,-79.68272216492514
43970.80078125,-91.52603140498888,-82.74330996664325
43992.333984375,-75.21807342335299,-85.48234633126127
44013.8671875,-90.99248960049104,-87.8280652838292
44035.400390625,-76.04821123942861,-89.7190994728453
44056.93359375,-90.7790284674119,-91.10610225556563
44078.466796875,-76.42311090326032,-91.95297662853935


==> data/08_M_Ga2_Sm_So_R.csv <==
f,ogR,taeR
0.0,-12.581251,-23.943447126576665
86.1328125,-23.66158,-23.908514014042336
172.265625,-32.353233,-23.806706181569925
258.3984375,-16.463757,-23.646803574401652
344.53125,-19.509579,-23.442802894601584
430.6640625,-27.895428,-23.21300419614132
516.796875,-27.08083,-22.978812477733584
602.9296875,-29.429688,-22.763329036865272
689.0625,-26.921701,-22.589821024034716
775.1953125,-12.314524,-22.480166079564174
861.328125,-27.506351,-22.453371555509097
947.4609375,-19.646093,-22.524264345460693
1033.59375,-22.749166,-22.702437832227794
1119.7265625,-20.380804,-22.99152734101483
1205.859375,-20.140461,-23.38886552897865
1291.9921875,-20.321682,-23.885545452144182
1378.125,-25.2433,-24.466893007539
1464.2578125,-19.734259,-25.11332364224821
1550.390625,-19.229246,-25.80153236439278
1636.5234375,-34.438156,-26.505942915183237
1722.65625,-39.87191,-27.20032310297835
1808.7890625,-34.45739,-27.859460185477296
1894.921875,-36.500725,-28.46078391853506
1981.0546875,-24.741762,-28.98582615448728
2067.1875,-28.29508,-29.421414861325857
2153.3203125,-31.227644,-29.760516802514438
2239.453125,-16.128456,-30.00266597892573
2325.5859375,-26.095865,-30.153942893665953
2411.71875,-32.270313,-30.22650092745956
2497.8515625,-37.55808,-30.237668455326705
2583.984375,-27.60183,-30.20868646617991
2670.1171875,-20.645325,-30.163169027903702
2756.25,-26.923246,-30.125395802190656
2842.3828125,-31.816383,-30.118560130162095
2928.515625,-38.79536,-30.163101657028246
3014.6484375,-35.041405,-30.27524834463894
3100.78125,-34.916977,-30.46587904798232
3186.9140625,-24.832972,-30.73979535928526
3273.046875,-26.189116,-31.095461617849107
3359.1796875,-38.730682,-31.52523693769519
3445.3125,-38.286415,-32.01608539597448
3531.4453125,-29.209587,-32.55071302844116
3617.578125,-27.119816,-33.10904594858797
3703.7109375,-34.19551,-33.66993554304689
3789.84375,-42.386623,-34.21295670914609
3875.9765625,-29.202452,-34.72015530667571
3962.109375,-34.915615,-35.177602446750086
4048.2421875,-36.308903,-35.576626113030876
4134.375,-31.799908,-35.91461416342219
4220.5078125,-39.631886,-36.19531536602332
4306.640625,-39.48229,-36.42860437319051
4392.7734375,-36.24112,-36.629719416800725
4478.90625,-32.759705,-36.81802462422365
4565.0390625,-35.644848,-37.01538870779264
4651.171875,-36.08564,-37.244305047812844
4737.3046875,-36.98747,-37.525902004200404
4823.4375,-48.022186,-37.87800449459323
4909.5703125,-36.835255,-38.31340721038789
4995.703125,-40.628807,-38.8385060802386
5081.8359375,-41.136303,-39.452408581270056
5167.96875,-35.006363,-40.146607119602294
5254.1015625,-43.504898,-40.90525572929177
5340.234375,-51.646,-41.70604223458447
5426.3671875,-42.596897,-42.521599659535035
5512.5,-42.92009,-43.32135602483959
5598.6328125,-37.75044,-44.07368448553342
5684.765625,-40.706505,-44.74818922669317
5770.8984375,-44.184742,-45.317949011301025
5857.03125,-57.251488,-45.76154108696522
5943.1640625,-48.0901,-46.06468345617742
6029.296875,-40.189175,-46.22136224250014
6115.4296875,-49.233418,-46.23435084902199
6201.5625,-40.97256,-46.11507563999222
6287.6953125,-42.732544,-45.88283509512094
6373.828125,-42.392048,-45.56343149779207
6459.9609375,-43.77694,-45.18732188494114
6546.09375,-45.02304,-44.78743418815655
6632.2265625,-52.52899,-44.39682187757101
6718.359375,-46.657543,-44.04634358574283
6804.4921875,-42.890213,-43.76255191674169
6890.625,-42.347755,-43.56595800976379
6976.7578125,-47.77642,-43.46980680592744
7062.890625,-45.2924,-43.47945494470466
7149.0234375,-45.021378,-43.59239237401429
7235.15625,-46.06842,-43.798894379851575
7321.2890625,-35.5331,-44.08323745581469
7407.421875,-46.71689,-44.42536481819781
7493.5546875,-34.458973,-44.802849561472755
7579.6875,-40.279274,-45.19297876787793
7665.8203125,-41.850327,-45.574772555224705
7751.953125,-59.090843,-45.930758981031836
7838.0859375,-46.315083,-46.24834842640801
7924.21875,-51.30847,-46.52068768870615
8010.3515625,-53.776,-46.74692141386195
8096.484375,-41.140785,-46.931842615266575
8182.6171875,-45.360245,-47.08497013882801
8268.75,-48.215313,-47.219144094617114
8354.8828125,-53.96926,-47.34877573247583
8441.015625,-48.706623,-47.487921855497575
8527.1484375,-48.14175,-47.64837248985358
8613.28125,-47.49755,-47.83794228528721
8699.4140625,-48.92921,-48.05914058852633
8785.546875,-42.14557,-48.30836340866864
8871.6796875,-45.404278,-48.57570511936575
8957.8125,-55.07198,-48.845432501291945
9043.9453125,-41.316154,-49.097103336977256
9130.078125,-48.048737,-49.30725148216646
9216.2109375,-42.58926,-49.45150549419979
9302.34375,-69.89865,-49.50696346267884
9388.4765625,-46.458138,-49.454616810203824
9474.609375,-46.996445,-49.28160347130131
9560.7421875,-41.992374,-48.98307750937488
9646.875,-50.05773,-48.563507767051526
9733.0078125,-51.293655,-48.03726079902266
9819.140625,-47.309727,-47.4283798288009
9905.2734375,-43.806694,-46.76953726468199
9991.40625,-45.71034,-46.10020797971289
10077.5390625,-41.49849,-45.46417824134466
10163.671875,-40.340294,-44.90656506082243
10249.8046875,-43.073547,-44.47056756590763
10335.9375,-50.357475,-44.19420153933412
10422.0703125,-45.797775,-44.10727765297758
10508.203125,-45.81101,-44.22887195877537
10594.3359375,-44.307423,-44.565504444599156
10680.46875,-48.392143,-45.11019025425034
10766.6015625,-47.113754,-45.84246241616086
10852.734375,-47.59088,-46.72938981040179
10938.8671875,-48.213306,-47.727535668012244
11025.0,-44.587753,-48.78572653807558
11111.1328125,-50.81358,-49.84843559954407
11197.265625,-59.558502,-50.8595329624213
11283.3984375,-57.931053,-51.76612355607978
11369.53125,-52.20406,-52.522183159427755
11455.6640625,-46.496834,-53.09171611676326
11541.796875,-52.508015,-53.45119344314509
11627.9296875,-67.040985,-53.5910846609497
11714.0625,-54.912834,-53.516366512383414
11800.1953125,-41.990784,-53.245971078147754
11886.328125,-49.696926,-52.81121840448199
11972.4609375,-49.0075,-52.25335781866732
12058.59375,-63.141647,-51.62041128472137
12144.7265625,-47.34545,-50.96356580619995
12230.859375,-45.626045,-50.33339568068274
12316.9921875,-40.85103,-49.77620664080856
12403.125,-51.162296,-49.330781726951244
12489.2578125,-48.688118,-49.025774201743346
12575.390625,-46.867805,-48.87793884821852
12661.5234375,-46.815506,-48.89132409447861
12747.65625,-51.558266,-49.0574692948375
12833.7890625,-52.090935,-49.35657062027114
12919.921875,-59.44467,-49.759502012897805
13006.0546875,-55.431885,-50.23051082139606
13092.1875,-40.451336,-50.73035645304404
13178.3203125,-58.96084,-51.219628718099756
13264.453125,-50.932068,-51.661972903942385
13350.5859375,-51.04094,-52.02696154517952
13436.71875,-54.846985,-52.29238700913893
13522.8515625,-48.85116,-52.445801289798986
13608.984375,-53.436718,-52.48519520701453
13695.1171875,-50.41091,-52.41878286472756
13781.25,-55.312263,-52.2639324566688
13867.3828125,-49.023712,-52.04535498428691
13953.515625,-50.249283,-51.792722308893325
14039.6484375,-57.10834,-51.53793030709514
14125.78125,-45.586372,-51.31224821990386
14211.9140625,-46.717625,-51.14359972693335
14298.046875,-50.06582,-51.0542047852308
14384.1796875,-50.773884,-51.05877558197274
14470.3125,-56.586956,-51.163408414797956
14556.4453125,-53.958633,-51.365250599129
14642.578125,-48.07777,-51.652953171353104
14728.7109375,-60.853912,-52.00785218012357
14814.84375,-60.698524,-52.405759592111366
14900.9765625,-45.58281,-52.819194521671676
14987.109375,-48.18757,-53.219850799298214
15073.2421875,-59.93718,-53.58108057969349
15159.375,-56.21855,-53.88017687692436
15245.5078125,-52.04563,-54.10026000531228
15331.640625,-52.616806,-54.231611660456814
15417.7734375,-53.8064,-54.27235212685004
15503.90625,-55.36959,-54.228416088830535
15590.0390625,-52.377426,-54.11284533307008
15676.171875,-56.766396,-53.944476671696364
15762.3046875,-47.55144,-53.74615541438591
15848.4375,-53.75195,-53.542644186662244
15934.5703125,-53.756065,-53.358420512584324
16020.703125,-51.087036,-53.2155624875979
16106.8359375,-58.91789,-53.13190979827253
16192.96875,-50.422153,-53.11965864518932
16279.1015625,-51.225582,-53.184506610419334
16365.234375,-53.034035,-53.32541120420005
16451.3671875,-58.093906,-53.534968582506195
16537.5,-53.447197,-53.80036199463173
16623.6328125,-55.89115,-54.1047780600302
16709.765625,-56.343117,-54.42914760145831
16795.8984375,-65.16046,-54.75404013358248
16882.03125,-57.11577,-55.061529598913346
16968.1640625,-48.166622,-55.33685444729798
17054.296875,-52.45573,-55.56971700709899
17140.4296875,-59.712395,-55.75510314679589
17226.5625,-55.35294,-55.89355004540981
17312.6953125,-52.52323,-55.9908430867841
17398.828125,-57.160736,-56.05717751555245
17484.9609375,-57.173912,-56.10587148450584
17571.09375,-57.83472,-56.15175978089147
17657.2265625,-54.246696,-56.20942792030522
17743.359375,-50.49133,-56.29146165370493
17829.4921875,-54.553093,-56.40688584399513
17915.625,-57.45399,-56.559949242547454
18001.7578125,-69.06741,-56.74937954013717
18087.890625,-60.86595,-56.96818913853655
18174.0234375,-59.762436,-57.20406042594596
18260.15625,-59.07867,-57.440284691414476
18346.2890625,-57.44289,-57.657176210536754
18432.421875,-58.019405,-57.833837330032345
18518.5546875,-55.30725,-57.95011580689124
18604.6875,-50.46524,-57.98857544910385
18690.8203125,-60.790527,-57.93629719099208
18776.953125,-55.195126,-57.78634057126979
18863.0859375,-54.577488,-57.538724099079374
18949.21875,-51.378906,-57.20082469647987
19035.3515625,-50.167282,-56.78714759241864
19121.484375,-54.28853,-56.31847413463427
19207.6171875,-63.263264,-55.82045093883725
19293.75,-53.9357,-55.321734554232336
19379.8828125,-53.08516,-54.85184678062759
19466.015625,-61.339844,-54.438923175744165
19552.1484375,-53.89598,-54.10754859406482
19638.28125,-49.20658,-53.876867687529135
19724.4140625,-54.16047,-53.7591356003047
19810.546875,-53.7743,-53.758836538448406
19896.6796875,-57.049637,-53.87244876322876
19982.8125,-57.708073,-54.08887816745181
20068.9453125,-49.2789,-54.39052393780419
20155.078125,-53.190094,-54.75488409663194
20241.2109375,-53.711548,-55.15656092532909
20327.34375,-72.902054,-55.5694906833487
20413.4765625,-58.375046,-55.96920186502878
20499.609375,-52.084866,-56.33490333275212
20585.7421875,-57.3053,-56.65121835058766
20671.875,-48.16721,-56.90941157487672
20758.0078125,-61.56437,-57.10800073707206
20844.140625,-56.554596,-57.25269915811821
20930.2734375,-54.49581,-57.35569456580297
21016.40625,-59.545094,-57.43432869858991
21102.5390625,-62.67598,-57.50929563741191
21188.671875,-60.192886,-57.60251995598452
21274.8046875,-56.675835,-57.734904768290676
21360.9375,-62.995453,-57.924151973560676
21447.0703125,-63.405266,-58.182851329357575
21533.203125,-60.456497,-58.51701188049933
21619.3359375,-64.26036,-58.92517073919649
21705.46875,-54.963272,-59.398163624127164
21791.6015625,-56.8977,-59.91958337100331
21877.734375,-60.391655,-60.46689195337607
21963.8671875,-59.067177,-61.013093756483
22050.0,-81.916725,-61.528828038840516
22136.1328125,-59.067177,-61.984701106674756
22222.265625,-60.391655,-62.35365703523777
22308.3984375,-56.8977,-62.61318173317151
22394.53125,-54.963272,-62.74714913810719
22480.6640625,-64.26036,-62.74714913810719
22566.796875,-60.456497,-62.61318173317151
22652.9296875,-63.405266,-62.35365703523777
22739.0625,-62.995453,-61.984701106674756
22825.1953125,-56.675835,-61.528828038840516
22911.328125,-60.192886,-61.013093756483
22997.4609375,-62.67598,-60.46689195337607
23083.59375,-59.545094,-59.91958337100331
23169.7265625,-54.49581,-59.398163624127164
23255.859375,-56.554596,-58.92517073919649
23341.9921875,-61.56437,-58.51701188049933
23428.125,-48.16721,-58.182851329357575
23514.2578125,-57.3053,-57.924151973560676
23600.390625,-52.084866,-57.734904768290676
23686.5234375,-58.375046,-57.60251995598452
23772.65625,-72.902054,-57.50929563741191
23858.7890625,-53.711548,-57.43432869858991
23944.921875,-53.190094,-57.35569456580297
24031.0546875,-49.2789,-57.25269915811821
24117.1875,-57.708073,-57.10800073707206
24203.3203125,-57.049637,-56.90941157487672
24289.453125,-53.7743,-56.65121835058766
24375.5859375,-54.16047,-56.33490333275212
24461.71875,-49.20658,-55.96920186502878
24547.8515625,-53.89598,-55.5694906833487
24633.984375,-61.339844,-55.15656092532909
24720.1171875,-53.08516,-54.75488409663194
24806.25,-53.9357,-54.39052393780419
24892.3828125,-63.263264,-54.08887816745181
24978.515625,-54.28853,-53.87244876322876
25064.6484375,-50.167282,-53.758836538448406
25150.78125,-51.378906,-53.7591356003047
25236.9140625,-54.577488,-53.876867687529135
25323.046875,-55.195126,-54.10754859406482
25409.1796875,-60.790527,-54.438923175744165
25495.3125,-50.46524,-54.85184678062759
25581.4453125,-55.30725,-55.321734554232336
25667.578125,-58.019405,-55.82045093883725
25753.7109375,-57.44289,-56.31847413463427
25839.84375,-59.07867,-56.78714759241864
25925.9765625,-59.762436,-57.20082469647987
26012.109375,-60.86595,-57.538724099079374
26098.2421875,-69.06741,-57.78634057126979
26184.375,-57.45399,-57.93629719099208
26270.5078125,-54.553093,-57.98857544910385
26356.640625,-50.49133,-57.95011580689124
26442.7734375,-54.246696,-57.833837330032345
26528.90625,-57.83472,-57.657176210536754
26615.0390625,-57.173912,-57.440284691414476
26701.171875,-57.160736,-57.20406042594596
26787.3046875,-52.52323,-56.96818913853655
26873.4375,-55.35294,-56.74937954013717
26959.5703125,-59.712395,-56.559949242547454
27045.703125,-52.45573,-56.40688584399513
27131.8359375,-48.166622,-56.29146165370493
27217.96875,-57.11577,-56.20942792030522
27304.1015625,-65.16046,-56.15175978089147
27390.234375,-56.343117,-56.10587148450584
27476.3671875,-55.89115,-56.05717751555245
27562.5,-53.447197,-55.9908430867841
27648.6328125,-58.093906,-55.89355004540981
27734.765625,-53.034035,-55.75510314679589
27820.8984375,-51.225582,-55.56971700709899
27907.03125,-50.422153,-55.33685444729798
27993.1640625,-58.91789,-55.061529598913346
28079.296875,-51.087036,-54.75404013358248
28165.4296875,-53.756065,-54.42914760145831
28251.5625,-53.75195,-54.1047780600302
28337.6953125,-47.55144,-53.80036199463173
28423.828125,-56.766396,-53.534968582506195
28509.9609375,-52.377426,-53.32541120420005
28596.09375,-55.36959,-53.184506610419334
28682.2265625,-53.8064,-53.11965864518932
28768.359375,-52.616806,-53.13190979827253
28854.4921875,-52.04563,-53.2155624875979
28940.625,-56.21855,-53.358420512584324
29026.7578125,-59.93718,-53.542644186662244
29112.890625,-48.18757,-53.74615541438591
29199.0234375,-45.58281,-53.944476671696364
29285.15625,-60.698524,-54.11284533307008
29371.2890625,-60.853912,-54.228416088830535
29457.421875,-48.07777,-54.27235212685004
29543.5546875,-53.958633,-54.231611660456814
29629.6875,-56.586956,-54.10026000531228
29715.8203125,-50.773884,-53.88017687692436
29801.953125,-50.06582,-53.58108057969349
29888.0859375,-46.717625,-53.219850799298214
29974.21875,-45.586372,-52.819194521671676
30060.3515625,-57.10834,-52.405759592111366
30146.484375,-50.249283,-52.00785218012357
30232.6171875,-49.023712,-51.652953171353104
30318.75,-55.312263,-51.365250599129
30404.8828125,-50.41091,-51.163408414797956
30491.015625,-53.436718,-51.05877558197274
30577.1484375,-48.85116,-51.0542047852308
30663.28125,-54.846985,-51.14359972693335
30749.4140625,-51.04094,-51.31224821990386
30835.546875,-50.932068,-51.53793030709514
30921.6796875,-58.96084,-51.792722308893325
31007.8125,-40.451336,-52.04535498428691
31093.9453125,-55.431885,-52.2639324566688
31180.078125,-59.44467,-52.41878286472756
31266.2109375,-52.090935,-52.48519520701453
31352.34375,-51.558266,-52.445801289798986
31438.4765625,-46.815506,-52.29238700913893
31524.609375,-46.867805,-52.02696154517952
31610.7421875,-48.688118,-51.661972903942385
31696.875,-51.162296,-51.219628718099756
31783.0078125,-40.85103,-50.73035645304404
31869.140625,-45.626045,-50.23051082139606
31955.2734375,-47.34545,-49.759502012897805
32041.40625,-63.141647,-49.35657062027114
32127.5390625,-49.0075,-49.0574692948375
32213.671875,-49.696926,-48.89132409447861
32299.8046875,-41.990784,-48.87793884821852
32385.9375,-54.912834,-49.025774201743346
32472.0703125,-67.040985,-49.330781726951244
32558.203125,-52.508015,-49.77620664080856
32644.3359375,-46.496834,-50.33339568068274
32730.46875,-52.20406,-50.96356580619995
32816.6015625,-57.931053,-51.62041128472137
32902.734375,-59.558502,-52.25335781866732
32988.8671875,-50.81358,-52.81121840448199
33075.0,-44.587753,-53.245971078147754
33161.1328125,-48.213306,-53.516366512383414
33247.265625,-47.59088,-53.5910846609497
33333.3984375,-47.113754,-53.45119344314509
33419.53125,-48.392143,-53.09171611676326
33505.6640625,-44.307423,-52.522183159427755
33591.796875,-45.81101,-51.76612355607978
33677.9296875,-45.797775,-50.8595329624213
33764.0625,-50.357475,-49.84843559954407
33850.1953125,-43.073547,-48.78572653807558
33936.328125,-40.340294,-47.727535668012244
34022.4609375,-41.49849,-46.72938981040179
34108.59375,-45.71034,-45.84246241616086
34194.7265625,-43.806694,-45.11019025425034
34280.859375,-47.309727,-44.565504444599156
34366.9921875,-51.293655,-44.22887195877537
34453.125,-50.05773,-44.10727765297758
34539.2578125,-41.992374,-44.19420153933412
34625.390625,-46.996445,-44.47056756590763
34711.5234375,-46.458138,-44.90656506082243
34797.65625,-69.89865,-45.46417824134466
34883.7890625,-42.58926,-46.10020797971289
34969.921875,-48.048737,-46.76953726468199
35056.0546875,-41.316154,-47.4283798288009
35142.1875,-55.07198,-48.03726079902266
35228.3203125,-45.404278,-48.563507767051526
35314.453125,-42.14557,-48.98307750937488
35400.5859375,-48.92921,-49.28160347130131
35486.71875,-47.49755,-49.454616810203824
35572.8515625,-48.14175,-49.50696346267884
35658.984375,-48.706623,-49.45150549419979
35745.1171875,-53.96926,-49.30725148216646
35831.25,-48.215313,-49.097103336977256
35917.3828125,-45.360245,-48.845432501291945
36003.515625,-41.140785,-48.57570511936575
36089.6484375,-53.776,-48.30836340866864
36175.78125,-51.30847,-48.05914058852633
36261.9140625,-46.315083,-47.83794228528721
36348.046875,-59.090843,-47.64837248985358
36434.1796875,-41.850327,-47.487921855497575
36520.3125,-40.279274,-47.34877573247583
36606.4453125,-34.458973,-47.219144094617114
36692.578125,-46.71689,-47.08497013882801
36778.7109375,-35.5331,-46.931842615266575
36864.84375,-46.06842,-46.74692141386195
36950.9765625,-45.021378,-46.52068768870615
37037.109375,-45.2924,-46.24834842640801
37123.2421875,-47.77642,-45.930758981031836
37209.375,-42.347755,-45.574772555224705
37295.5078125,-42.890213,-45.19297876787793
37381.640625,-46.657543,-44.802849561472755
37467.7734375,-52.52899,-44.42536481819781
37553.90625,-45.02304,-44.08323745581469
37640.0390625,-43.77694,-43.798894379851575
37726.171875,-42.392048,-43.59239237401429
37812.3046875,-42.732544,-43.47945494470466
37898.4375,-40.97256,-43.46980680592744
37984.5703125,-49.233418,-43.56595800976379
38070.703125,-40.189175,-43.76255191674169
38156.8359375,-48.0901,-44.04634358574283
38242.96875,-57.251488,-44.39682187757101
38329.1015625,-44.184742,-44.78743418815655
38415.234375,-40.706505,-45.18732188494114
38501.3671875,-37.75044,-45.56343149779207
38587.5,-42.92009,-45.88283509512094
38673.6328125,-42.596897,-46.11507563999222
38759.765625,-51.646,-46.23435084902199
38845.8984375,-43.504898,-46.22136224250014
38932.03125,-35.006363,-46.06468345617742
39018.1640625,-41.136303,-45.76154108696522
39104.296875,-40.628807,-45.317949011301025
39190.4296875,-36.835255,-44.74818922669317
39276.5625,-48.022186,-44.07368448553342
39362.6953125,-36.98747,-43.32135602483959
39448.828125,-36.08564,-42.521599659535035
39534.9609375,-35.644848,-41.70604223458447
39621.09375,-32.759705,-40.90525572929177
39707.2265625,-36.24112,-40.146607119602294
39793.359375,-39.48229,-39.452408581270056
39879.4921875,-39.631886,-38.8385060802386
39965.625,-31.799908,-38.31340721038789
40051.7578125,-36.308903,-37.87800449459323
40137.890625,-34.915615,-37.525902004200404
40224.0234375,-29.202452,-37.244305047812844
40310.15625,-42.386623,-37.01538870779264
40396.2890625,-34.19551,-36.81802462422365
40482.421875,-27.119816,-36.629719416800725
40568.5546875,-29.209587,-36.42860437319051
40654.6875,-38.286415,-36.19531536602332
40740.8203125,-38.730682,-35.91461416342219
40826.953125,-26.189116,-35.576626113030876
40913.0859375,-24.832972,-35.177602446750086
40999.21875,-34.916977,-34.72015530667571
41085.3515625,-35.041405,-34.21295670914609
41171.484375,-38.79536,-33.66993554304689
41257.6171875,-31.816383,-33.10904594858797
41343.75,-26.923246,-32.55071302844116
41429.8828125,-20.645325,-32.01608539597448
41516.015625,-27.60183,-31.52523693769519
41602.1484375,-37.55808,-31.095461617849107
41688.28125,-32.270313,-30.73979535928526
41774.4140625,-26.095865,-30.46587904798232
41860.546875,-16.128456,-30.27524834463894
41946.6796875,-31.227644,-30.163101657028246
42032.8125,-28.29508,-30.118560130162095
42118.9453125,-24.741762,-30.125395802190656
42205.078125,-36.500725,-30.163169027903702
42291.2109375,-34.45739,-30.20868646617991
42377.34375,-39.87191,-30.237668455326705
42463.4765625,-34.438156,-30.22650092745956
42549.609375,-19.229246,-30.153942893665953
42635.7421875,-19.734259,-30.00266597892573
42721.875,-25.2433,-29.760516802514438
42808.0078125,-20.321682,-29.421414861325857
42894.140625,-20.140461,-28.98582615448728
42980.2734375,-20.380804,-28.46078391853506
43066.40625,-22.749166,-27.859460185477296
43152.5390625,-19.646093,-27.20032310297835
43238.671875,-27.506351,-26.505942915183237
43324.8046875,-12.314524,-25.80153236439278
43410.9375,-26.921701,-25.11332364224821
43497.0703125,-29.429688,-24.466893007539
43583.203125,-27.08083,-23.885545452144182
43669.3359375,-27.895428,-23.38886552897865
43755.46875,-19.509579,-22.99152734101483
43841.6015625,-16.463757,-22.702437832227794
43927.734375,-32.353233,-22.524264345460693
44013.8671875,-23.66158,-22.453371555509097


==> data/17_M_Ma2_Sm_So_H.csv <==
f,ogH,taeH
0.0,-66.44176671059392,-92.33855226682147
21.533203125,-72.11650706860257,-92.05214708688068
43.06640625,-66.34149941310012,-91.20056855777278
64.599609375,-71.78459507424546,-89.80643122878206
86.1328125,-66.0278964505153,-87.90645252295413
107.666015625,-71.0917181566289,-85.55004337546912
129.19921875,-65.54221789403239,-82.79743381910816
150.732421875,-70.09809495591858,-79.71742526457868
172.265625,-64.82354674311219,-76.38487802096661
193.798828125,-68.87094787160167,-72.8780531813019
215.33203125,-63.82856554846993,-69.27593184463744
236.865234375,-67.30092043429197,-65.65563166862194
258.3984375,-62.49648472706507,-62.09003128016227
279.931640625,-65.30702209901116,-58.64569784865112
301.46484375,-60.75282860312091,-55.38119322163435
322.998046875,-62.7548339981572,-52.34581077838841
344.53125,-58.39568384045389,-49.57877008742541
366.064453125,-59.47440296885214,-47.10887114382121
387.59765625,-54.65854380193347,-44.954585959233206
409.130859375,-53.93323820623083,-43.12454399102272
430.6640625,-47.692084246061576,-41.61835050820392
452.197265625,-39.24945930705,-40.42766438148114
473.73046875,-39.80445709122516,-39.537454482276985
495.263671875,-50.272922438082546,-38.92735203620722
516.796875,-53.37566243569695,-38.57301968202463
538.330078125,-57.481374044213524,-38.44746607537217
559.86328125,-58.72895110405676,-38.52224679296264
581.396484375,-61.21659685506339,-38.768506960818684
602.9296875,-62.577798913250774,-39.157837237119494
624.462890625,-63.976708675145176,-39.66293126868656
645.99609375,-65.66956373390792,-40.25804830095548
667.529296875,-65.96596193094082,-40.91929817952705
689.0625,-68.76494372268176,-41.62477667028867
710.595703125,-67.563351141031,-42.3545862421266
732.12890625,-72.31687101013759,-43.09078089788816
753.662109375,-68.85202877876286,-43.817273312254265
775.1953125,-76.04561519880927,-44.51973874403187
796.728515625,-69.72874064177093,-45.18554350244247
818.26171875,-72.67978749459608,-45.80371693847702
839.794921875,-69.94843189919168,-46.36497591963199
861.328125,-64.42962264784522,-46.861800507940565
882.861328125,-67.17197168722292,-47.28855005725512
904.39453125,-51.21575657892773,-47.641601040336035
925.927734375,-47.8613286072786,-47.91948230941743
947.4609375,-52.13069205643748,-48.12298066760546
968.994140625,-70.45889788831153,-48.25518981151183
990.52734375,-59.04629771221994,-48.321478859010476
1012.060546875,-76.94754718486723,-48.32936250058444
1033.59375,-62.51103079927754,-48.28826277685509
1055.126953125,-78.77182284126505,-48.20916187146183
1076.66015625,-64.34852909651893,-48.10415527610977
1098.193359375,-81.67531361276562,-47.9859243385122
1119.7265625,-65.73012729393757,-47.867155670658136
1141.259765625,-81.73673080859412,-47.75994139495454
1162.79296875,-66.64538415098865,-47.67519811894697
1184.326171875,-79.00216359999928,-47.62214344613575
1205.859375,-67.2677598730638,-47.607866587428745
1227.392578125,-74.90252847457545,-47.6370243326701
1248.92578125,-67.34344588530934,-47.71168562737586
1270.458984375,-70.78121300220326,-47.831337858125096
1291.9921875,-67.14277465769437,-47.99305644687104
1313.525390625,-64.35465537197967,-48.1918273798376
1335.05859375,-63.27218733668088,-48.42100079481044
1356.591796875,-56.19012631706368,-48.672843644765855
1378.125,-48.38472115230043,-48.93915157435333
1399.658203125,-49.83591166532944,-49.21187515533723
1421.19140625,-63.93863423138891,-49.48371397754617
1442.724609375,-61.13617157214241,-49.748633977903474
1464.2578125,-69.99388561941099,-50.0022687326116
1485.791015625,-64.97360931509883,-50.242173886106684
1507.32421875,-71.43511120832446,-50.467914846927464
1528.857421875,-68.00754884981768,-50.680980542684544
1550.390625,-72.53423994865774,-50.88452944654031
1571.923828125,-70.15109430117879,-51.08298724521088
1593.45703125,-72.97781630902657,-51.281527397066014
1614.990234375,-72.1832421567779,-51.48547549475304
1636.5234375,-73.16601635241543,-51.69968502182783
1658.056640625,-74.49067373334253,-51.92793521636781
1679.58984375,-73.10124754942915,-52.17240102875309
1701.123046875,-77.5718294174561,-52.43324057722362
1722.65625,-72.60147745450006,-52.70833734853287
1744.189453125,-81.22095242218452,-52.993223222782184
1765.72265625,-71.263927031438,-53.28119501872714
1787.255859375,-73.84629555838495,-53.56362263513805
1808.7890625,-67.57386919906062,-53.83043208948321
1830.322265625,-57.5689693797626,-54.07073293883087
1851.85546875,-55.15657120139956,-54.27354776488521
1873.388671875,-59.423531229832065,-54.42859253487057
1894.921875,-76.60379827314095,-54.527051425356774
1916.455078125,-65.57942080706182,-54.56228856751767
1937.98828125,-81.54125549836083,-54.53044229119158
1959.521484375,-68.11854260669087,-54.43085464926125
1981.0546875,-81.36331447817943,-54.26629982604957
2002.587890625,-69.79888923828281,-54.04298873275144
2024.12109375,-80.05265804008772,-53.77034270691038
2045.654296875,-71.01818902058632,-53.46054564644028
2067.1875,-78.57279377624914,-53.12789993468496
2088.720703125,-72.11427579689146,-52.788025979436185
2110.25390625,-76.7774751331053,-52.45695702492149
2131.787109375,-73.13819703306453,-52.15018921156448
2153.3203125,-74.35958657838094,-51.8817510114109
2174.853515625,-74.35817484273934,-51.663355811637516
2196.38671875,-71.25328171419592,-51.50369653266832
2217.919921875,-76.09138447744884,-51.407932057155314
2239.453125,-65.91410440071425,-51.37740252517752
2260.986328125,-83.59943005162361,-51.40959509811498
2282.51953125,-57.89536667733264,-51.49836468988046
2304.052734375,-52.574705758649074,-51.634396615652435
2325.5859375,-54.26989114331883,-51.805881359120605
2347.119140625,-67.70166272022674,-51.999356901763
2368.65234375,-64.34441189926814,-52.200662345602936
2390.185546875,-70.04989409183645,-52.39593873297507
2411.71875,-68.1987927384687,-52.572609585591636
2433.251953125,-70.67456539928511,-52.72027499589848
2454.78515625,-70.82394028623796,-52.83145901625062
2476.318359375,-71.3154770364448,-52.90216018674694
2497.8515625,-72.77124387126442,-52.93216860286609
2519.384765625,-71.5211729441083,-52.92512898492034
2540.91796875,-74.249030672757,-52.88834663165982
2562.451171875,-71.40775482445562,-52.83235068503632
2583.984375,-75.39266679752521,-52.77024556260891
2605.517578125,-70.97077952240039,-52.71689557390569
2627.05078125,-75.89174176174657,-52.6879986411512
2648.583984375,-70.18308601320632,-52.69911194606667
2670.1171875,-74.46562573276708,-52.76469476795785
2691.650390625,-68.1890557638397,-52.89723163262097
2713.18359375,-68.98635675513675,-53.106492356648474
2734.716796875,-64.14964104565779,-53.398975162240305
2756.25,-55.85112234171264,-53.77756554366493
2777.783203125,-55.428839386696126,-54.24142799392456
2799.31640625,-61.88489368336849,-54.786131195620186
2820.849609375,-75.29181049546105,-55.403991045981385
2842.3828125,-68.6819698061295,-56.08460109229553
2863.916015625,-84.68963360835465,-56.81550765193147
2885.44921875,-71.02457658232179,-57.58297793746041
2906.982421875,-89.85511961292868,-58.37280450242592
2928.515625,-72.54426010218512,-59.171088569133175
2950.048828125,-88.94514597564348,-59.96494828032259
2971.58203125,-73.59115883966055,-60.74310530159791
2993.115234375,-87.2378701043007,-61.49631387412536
3014.6484375,-74.42536769152483,-62.21760952241125
3036.181640625,-86.42674332970262,-62.902369132804466
3057.71484375,-75.02144736012734,-63.54818891406119
3079.248046875,-86.18935635531983,-64.15460070254518
3100.78125,-75.50488598186088,-64.72265912864002
3122.314453125,-86.3542311175331,-65.2544414203391
3143.84765625,-76.17108876210459,-65.75250740947973
3165.380859375,-88.27355234033558,-66.21936922214245
3186.9140625,-75.56331912458566,-66.65701807432927
3208.447265625,-79.9265753999929,-67.06654976064296
3229.98046875,-67.55829444724881,-67.44792131003034
3251.513671875,-70.64490234349856,-67.79985963153835
3273.046875,-74.90588077786232,-68.11992971944638
3294.580078125,-77.17508510183083,-68.40475618588201
3316.11328125,-76.68929359634225,-68.65037863350453
3337.646484375,-78.27450978454544,-68.85270971911065
3359.1796875,-77.20002844813324,-69.00805561350428
3380.712890625,-79.38656713703568,-69.11365265986687
3402.24609375,-77.1388166429597,-69.16817184658788
3423.779296875,-79.8046670134066,-69.17214442740928
3445.3125,-77.16767777608442,-69.12826752570305
3466.845703125,-80.13419756754394,-69.04155744089951
3488.37890625,-77.16373625903738,-68.91932996095933
3509.912109375,-80.31387476487981,-68.77100039112231
3531.4453125,-77.02358978553053,-68.60771020727236
3552.978515625,-80.45914237267078,-68.4418011371782
3574.51171875,-76.68794966287436,-68.28616998675922
3596.044921875,-80.44156925434385,-68.15354768284016
3617.578125,-75.12866364101973,-68.05575299414488
3639.111328125,-78.52488872732444,-68.00297464994907
3660.64453125,-72.85647017505192,-68.00313481215197
3682.177734375,-68.6868462495706,-68.06138208568215
3703.7109375,-71.86138407583985,-68.17975379125839
3725.244140625,-76.79401730088026,-68.3570356710146
3746.77734375,-87.04145633841198,-68.58883338519138
3768.310546875,-81.27326046038488,-68.86785509546363
3789.84375,-84.02146357505185,-69.18438922556676
3811.376953125,-81.38281663732687,-69.52694726767969
3832.91015625,-82.1780379969826,-69.88302932131363
3854.443359375,-81.56337993497263,-70.23996082162752
3875.9765625,-81.69215921197777,-70.58574333273042
3897.509765625,-81.74513620646991,-70.9098607780137
3919.04296875,-81.4009207532447,-71.2039851835294
3940.576171875,-81.94609636237789,-71.46253274166479
3962.109375,-81.05124173059603,-71.68303128371795
3983.642578125,-82.3338183153768,-71.86627334252557
4005.17578125,-80.63038015118818,-72.01624394396482
4026.708984375,-82.53667887748311,-72.13982800581073
4048.2421875,-79.66226403306872,-72.2463176041393
4069.775390625,-82.23250000305667,-72.34675327889303
4091.30859375,-80.00714619518006,-72.45314498893
4112.841796875,-82.49689934133731,-72.57762647426703
4134.375,-74.88738939431215,-72.73160106469356
4155.908203125,-73.30589933315186,-72.92493710068227
4177.44140625,-81.76950635869144,-73.16526712197502
4198.974609375,-87.62758538224361,-73.45743715254
4220.5078125,-87.89294967595856,-73.80314136751315
4242.041015625,-83.39002455461963,-74.20076400069563
4263.57421875,-84.11463493018175,-74.64543554220286
4285.107421875,-83.10651760418013,-75.12929518100347
4306.640625,-84.3079789062579,-75.64193717413251
4328.173828125,-83.41858326593677,-76.17100641000573
4349.70703125,-84.00170828353409,-76.70289876601399
4371.240234375,-83.27927904805054,-77.22351561515822
4392.7734375,-83.86762941792719,-77.71901942468253
4414.306640625,-83.43464214160005,-78.17653893122421
4435.83984375,-83.63786733039359,-78.58477769280293
4457.373046875,-83.51188279934159,-78.93448844583429
4478.90625,-83.6928078402787,-79.21878692724981
4500.439453125,-83.20926473498784,-79.43329175961325
4521.97265625,-83.33767287700047,-79.5760906225456
4543.505859375,-82.03454711863117,-79.64754618715634
4565.0390625,-85.44996243111623,-79.64996715209942
4586.572265625,-81.22497006121776,-79.5871792893305
4608.10546875,-75.7126395989061,-79.46403797082388
4629.638671875,-81.35839172383186,-79.28592673193059
4651.171875,-84.68631492269009,-79.05828583691776
4672.705078125,-84.22640994435574,-78.78621064228068
4694.23828125,-85.12417484157811,-78.47415218036488
4715.771484375,-84.51419547925576,-78.12574243786511
4737.3046875,-84.9853159250153,-77.74375511061774
4758.837890625,-85.00287257065781,-77.33020014350112
4780.37109375,-85.1140910698814,-76.88653813777748
4801.904296875,-85.35456829869588,-76.41398973242245
4823.4375,-85.35824867427615,-75.91390624517356
4844.970703125,-85.84353957445208,-75.38816192554629
4866.50390625,-85.57482827268568,-74.83952562799016
4888.037109375,-86.60355398388361,-74.27197078991114
4909.5703125,-85.93854846344382,-73.69088723730952
4931.103515625,-87.91236990289639,-73.10316619377475
4952.63671875,-86.46362363416094,-72.51714032828112
4974.169921875,-89.85383716190316,-71.94237291976152
4995.703125,-88.34567591732338,-71.38930326563623
5017.236328125,-93.46592051894687,-70.86876826455816
5038.76953125,-91.07819739376814,-70.39143161346027
5060.302734375,-74.31618855067693,-69.9671613165624
5081.8359375,-69.24968542968142,-69.60440241486648
5103.369140625,-73.73208411367715,-69.3095944432917
5124.90234375,-81.53427416863987,-69.08668181950047
5146.435546875,-79.09386092432291,-68.93676017656877
5167.96875,-82.02449394619333,-68.85789288941103
5189.501953125,-80.08292833580104,-68.84512031585344
5211.03515625,-83.23766426638647,-68.89067042345698
5232.568359375,-81.18498549621395,-68.98436452917993
5254.1015625,-83.69461299586884,-69.11419697133303
5275.634765625,-81.69748174950666,-69.26705381117442
5297.16796875,-84.09229728417473,-69.4295242046619
5318.701171875,-82.00301452529573,-69.58874981985105
5340.234375,-84.41972494728057,-69.73325330230341
5361.767578125,-82.07941777888193,-69.85368672642485
5383.30078125,-84.75277987854562,-69.94344531222173
5404.833984375,-82.03866196226538,-69.99910020007962
5426.3671875,-84.85257060318908,-70.0206162072077
5447.900390625,-81.87745638884113,-70.01133540247564
5469.43359375,-83.66369872944344,-69.97772397208993
5490.966796875,-79.9651801405078,-69.928897000283
5512.5,-77.41653984442952,-69.87595219146137
5534.033203125,-68.43491477748778,-69.83115798271908
5555.56640625,-69.99400545229203,-69.80705283553134
5577.099609375,-84.65896085153298,-69.81551986180725
5598.6328125,-79.15988452582556,-69.86690372242907
5620.166015625,-84.51717597031342,-69.96923465644171
5641.69921875,-80.91267070145305,-70.12761763231778
5663.232421875,-84.69966476878444,-70.3438333901007
5684.765625,-82.08500285504329,-70.61618332312032
5706.298828125,-84.67291549881288,-70.93959276446631
5727.83203125,-82.42832553831138,-71.30596853340907
5749.365234375,-84.80630470207151,-71.7047879115749
5770.8984375,-82.61564788428555,-72.1238789251172
5792.431640625,-84.80994994146366,-72.5503371903815
5813.96484375,-82.6892320935251,-72.97151374025488
5835.498046875,-84.84867199189028,-73.37600202779026
5857.03125,-82.55811640452883,-73.75455121718316
5878.564453125,-84.60188434666854,-74.10083706607142
5900.09765625,-82.17726389896896,-74.41203094107021
5921.630859375,-84.55655193405872,-74.68912118469034
5943.1640625,-80.54536250758977,-74.9369582315734
5964.697265625,-84.72176563355663,-75.16401435635821
5986.23046875,-74.94126298668111,-75.38186934594611
6007.763671875,-75.6137831673075,-75.60445326574805
6029.296875,-90.8644721505328,-75.84709539690569
6050.830078125,-84.16489215036607,-76.1254430518021
6072.36328125,-89.1310362936051,-76.45432424446645
6093.896484375,-84.90008913702893,-76.84663332057389
6115.4296875,-87.42424323551589,-77.31231822086015
6136.962890625,-84.98934679472148,-77.8575420392072
6158.49609375,-86.83995353810472,-78.48408031909997
6180.029296875,-85.13057597899835,-79.18899986116422
6201.5625,-86.5721861872641,-79.96464576476106
6223.095703125,-85.14073395186529,-80.79894232065516
6244.62890625,-86.48844556143295,-81.675991686418
6266.162109375,-85.20526220771714,-82.57693353761466
6287.6953125,-86.43371226668866,-83.48101056242783
6309.228515625,-85.15439613913048,-84.36677005701613
6330.76171875,-86.43355513985327,-85.21332202726174
6352.294921875,-84.91876738776838,-86.00156982001033
6373.828125,-86.62381558418306,-86.71533071917084
6395.361328125,-84.78455710185206,-87.34227106633188
6416.89453125,-86.58860050728879,-87.87459281602723
6438.427734375,-82.42787097796793,-88.30942515786919
6459.9609375,-88.21304704443325,-88.64889476893845
6481.494140625,-90.40944460060928,-88.89987001238894
6503.02734375,-86.68071816306639,-89.07339645819656
6524.560546875,-87.89625852353444,-89.18386193679066
6546.09375,-86.12351319806857,-89.24794750365993
6567.626953125,-86.7935218728897,-89.2834349430056
6589.16015625,-86.35969460225746,-89.30795080155801
6610.693359375,-86.79714872321634,-89.33773079815862
6632.2265625,-86.32507134337084,-89.38648656928348
6653.759765625,-86.68158103909812,-89.46444925844668
6675.29296875,-86.3934743245785,-89.5776520009491
6696.826171875,-86.64625582261091,-89.72749680400624
6718.359375,-86.35694543384972,-89.91063186439702
6739.892578125,-86.61341044153127,-90.11914438211689
6761.42578125,-86.50585606914625,-90.34105289174285
6782.958984375,-87.03814821283544,-90.5610635019031
6804.4921875,-85.91217050549255,-90.76153754780373
6826.025390625,-86.45522299676279,-90.92360514984442
6847.55859375,-86.96583527818063,-91.02835086958196
6869.091796875,-87.2802914013175,-91.05799455189455
6890.625,-83.992261751395,-90.99699265048726
6912.158203125,-84.54529243289677,-90.83299258360341
6933.69140625,-86.0423750814026,-90.55758433328504
6955.224609375,-87.15446203372737,-90.16680865547022
6976.7578125,-87.5728063541301,-89.66139874827687
6998.291015625,-87.31716818900034,-89.04675072725558
7019.82421875,-87.56759956267399,-88.33263642915291
7041.357421875,-87.05617983320565,-87.53268861458692
7062.890625,-87.34959765095397,-86.6637024193256
7084.423828125,-87.17874580339638,-85.74480699971889
7105.95703125,-87.51171055955251,-84.79656711209019
7127.490234375,-87.39902544783824,-83.84007557683412
7149.0234375,-87.49654595920805,-82.89609427529282
7170.556640625,-87.5178214484202,-81.9842939205013
7192.08984375,-87.54997998264125,-81.12263204314239
7213.623046875,-87.65346629269189,-80.32689539543424
7235.15625,-87.46904195686457,-79.61041841684965
7256.689453125,-87.72519289258378,-78.98397472068353
7278.22265625,-88.24146073905399,-78.45582492517042
7299.755859375,-89.16895358577733,-78.03189263271064
7321.2890625,-88.12757278257168,-77.71603182934642
7342.822265625,-91.63232729296276,-77.51034404921535
7364.35546875,-79.14265856081019,-77.4155026367714
7385.888671875,-75.01474558230399,-77.43104432945265
7407.421875,-80.50882769457615,-77.55559484074483
7428.955078125,-85.09269472823436,-77.78700452256282
7450.48828125,-84.99907403106064,-78.12238166205873
7472.021484375,-85.46156493111258,-78.55802348913916
7493.5546875,-85.81253362258337,-79.08925742137835
7515.087890625,-86.14460816957414,-79.71021634406169
7536.62109375,-86.4051162561201,-80.41358080349883
7558.154296875,-86.35298607679191,-81.19032705001283
7579.6875,-86.61469488723357,-82.02952231983824
7601.220703125,-86.49057989256664,-82.91820730635904
7622.75390625,-86.87136775645732,-83.84140047714318
7644.287109375,-86.56950835750578,-84.78225010328686
7665.8203125,-86.95065826369671,-85.72234823807896
7687.353515625,-86.60692951207807,-86.64220731731896
7708.88671875,-87.08002297270104,-87.52188563678692
7730.419921875,-86.64552680774807,-88.34173387094668
7751.953125,-86.99606004672819,-89.0832222105894
7773.486328125,-86.31531697823297,-89.72979770378664
7795.01953125,-86.39148797161032,-90.26771489283595
7816.552734375,-84.61939361137861,-90.6867805042474
7838.0859375,-84.18198470796162,-90.980955113309
7859.619140625,-89.88009202252846,-91.14876137031669
7881.15234375,-88.0063261601494,-91.19345919316389
7902.685546875,-87.79431009794732,-91.12296262183106
7924.21875,-87.32781525498586,-90.94948983138678
7945.751953125,-87.84342916900682,-90.68895593234268
7967.28515625,-87.56978669095943,-90.36013634099719
7988.818359375,-87.548691105962,-89.98364533438914
8010.3515625,-87.6038288262684,-89.58078863820765
8031.884765625,-87.5498860119192,-89.17235941901757
8053.41796875,-87.63607560831403,-88.77745300215102
8074.951171875,-87.49784396568,-88.41237646995441
8096.484375,-87.65442534621377,-88.08972483245648
8118.017578125,-87.41514197724428,-87.81768590802187
8139.55078125,-87.66322522591618,-87.59962198342436
8161.083984375,-87.275933043754,-87.43395865634939
8182.6171875,-87.8182439146266,-87.31439118854858
8204.150390625,-87.30708089063118,-87.23039759579011
8225.68359375,-87.27895587771346,-87.16802704513756
8247.216796875,-85.84467496675813,-87.11091338113071
8268.75,-86.05209676310237,-87.04144810047126
8290.283203125,-84.1738048717022,-86.94203596184946
8311.81640625,-85.39357385521295,-86.79635047402031
8333.349609375,-91.30626798611091,-86.59050620808168
8354.8828125,-88.00450090208412,-86.31407028681215
8376.416015625,-88.03783159090261,-85.96084616644225
8397.94921875,-88.088171082972,-85.52937821248801
8419.482421875,-88.72484863986767,-85.02314451677577
8441.015625,-88.20418694061436,-84.4504265856552
8462.548828125,-88.25983985800653,-83.82386646475607
8484.08203125,-88.14724729407294,-83.15974301216963
8505.615234375,-88.27587936502539,-82.47701790290918
8527.1484375,-88.11799677990018,-81.7962172182109
8548.681640625,-88.18998766606246,-81.13822507676034
8570.21484375,-88.01761666273838,-80.52307096942718
8591.748046875,-88.10237159477113,-79.96879192067229
8613.28125,-87.95957713641761,-79.4904443872339
8634.814453125,-87.90152293085029,-79.09932939402813
8656.34765625,-88.0645506231078,-78.80247864657552
8677.880859375,-87.89876149017213,-78.60243040666975
8699.4140625,-87.38773745756922,-78.4973031563546
8720.947265625,-86.24366272645653,-78.48115401112862
8742.48046875,-83.0002782491788,-78.54458899665852
8764.013671875,-77.62563153705626,-78.67557509660014
8785.546875,-80.70518489929051,-78.86039063364606
8807.080078125,-90.97960924539346,-79.08464199305385
8828.61328125,-87.45927416541286,-79.3342715121374
8850.146484375,-89.26384279800554,-79.5964837174209
8871.6796875,-88.2318921941588,-79.86052476147977
8893.212890625,-89.62739238585941,-80.1182622722624
8914.74609375,-88.64465563690007,-80.36452891526388
8936.279296875,-89.53812630364801,-80.59721155064521
8957.8125,-88.73782098950109,-80.81708753426628
8979.345703125,-89.5184197463416,-81.0274289838172
9000.87890625,-88.7865948074928,-81.23341326857785
9022.412109375,-89.538092136979,-81.4413922903814
9043.9453125,-88.7394919747495,-81.65808325331693
9065.478515625,-89.64334590752091,-81.88974883996539
9087.01171875,-88.69152309860831,-82.14143466540548
9108.544921875,-89.94039493139815,-82.41632660851211
9130.078125,-88.68962809451018,-82.71528055895914
9151.611328125,-90.03356921848275,-83.03656306347192
9173.14453125,-89.1381523363643,-83.37582440065397
9194.677734375,-91.63027974189359,-83.72630706982406
9216.2109375,-83.5536527774413,-84.0792739712704
9237.744140625,-81.28433962508427,-84.42462311651168
9259.27734375,-87.940438388003,-84.75164087033419
9280.810546875,-86.90325958812635,-85.04983462310484
9302.34375,-88.77189029170864,-85.30977926714313
9323.876953125,-88.14002842100916,-85.52391039960084
9345.41015625,-88.93077223783119,-85.6872009039464
9366.943359375,-88.29477904262156,-85.79766618535939
9388.4765625,-89.00723664888142,-85.85665619179017
9410.009765625,-88.39364108366475,-85.8689084592555
9431.54296875,-89.01092306742356,-85.84235454643554
9453.076171875,-88.50664901118795,-85.78769098488746
9474.609375,-88.99878450393967,-85.71774383327762
9496.142578125,-88.49346825485782,-85.64667171311285
9517.67578125,-89.00518511642841,-85.58906461030729
9539.208984375,-88.60274771346982,-85.5590037991563
9560.7421875,-89.1496517721562,-85.56915136012267
9582.275390625,-87.93088033590774,-85.62993567496011
9603.80859375,-89.238357058221,-85.74889214357653
9625.341796875,-89.04149272253993,-85.93020671406353
9646.875,-87.47530528204192,-86.1744945336615
9668.408203125,-83.4001341488563,-86.47882827648972
9689.94140625,-84.39896016672819,-86.8370118373582
9711.474609375,-93.11127401269755,-87.2400765422116
9733.0078125,-89.84667895128578,-87.6769602359228
9754.541015625,-91.07340749296651,-88.1353158588518
9776.07421875,-90.368001115124,-88.60238647780997
9797.607421875,-90.19458241757468,-89.06587894729364
9819.140625,-89.90107519666516,-89.51476882632852
9840.673828125,-90.16422309672939,-89.93997484823336
9862.20703125,-89.71833369241774,-90.33485171772
9883.740234375,-90.08568226234595,-90.69546450397121
9905.2734375,-89.60659823715392,-91.02062530917718
9926.806640625,-89.91124303837836,-91.3116918887446
9948.33984375,-89.53711950024544,-91.57214702122315
9969.873046875,-89.85251410220891,-91.80699519265934
9991.40625,-89.45941098674126,-92.02202818454535
10012.939453125,-89.90662879923366,-92.22302224926398
10034.47265625,-89.45470886253466,-92.41493582579156
10056.005859375,-90.00049189868167,-92.60117765696063
10077.5390625,-88.92163532650997,-92.7830105885038
10099.072265625,-89.36781900460129,-92.95914654830035
10120.60546875,-87.21896920651798,-93.12557391040994
10142.138671875,-86.27441089259185,-93.27564068228135
10163.671875,-93.45960017001215,-93.40039703006879
10185.205078125,-90.19323266289449,-93.48918006985465
10206.73828125,-90.18450852970167,-93.53040416280002
10228.271484375,-90.20033733304402,-93.51250267127699
10249.8046875,-90.189802614007,-93.42495360865578
10271.337890625,-90.17768564776438,-93.25931292894056
10292.87109375,-90.00961680733919,-93.01017608519899
10314.404296875,-90.07574908148413,-92.67599126100612
10335.9375,-89.94308798648777,-92.25965623425735
10357.470703125,-90.09102076614126,-91.76884462340445
10379.00390625,-89.8096134178974,-91.21602535310055
10400.537109375,-90.10714570243043,-90.6181602912462
10422.0703125,-89.62532632224405,-89.996087646679
10443.603515625,-90.088006287297,-89.37362124214344
10465.13671875,-89.36912600455031,-88.77641654801317
10486.669921875,-90.04002527785484,-88.23067184825726
10508.203125,-89.2225145778126,-87.76174580702745
10529.736328125,-89.86683445181433,-87.39278003108473
10551.26953125,-88.24843946573311,-87.1434163966907
10572.802734375,-88.33565829300156,-87.02869378892242
10594.3359375,-85.89014450036852,-87.05819780150811
10615.869140625,-83.03543260470569,-87.23552061597931
10637.40234375,-91.71081569137726,-87.55806785202029
10658.935546875,-91.83923581141667,-88.01722608924078
10680.46875,-91.3826604543493,-88.59888063462903
10702.001953125,-90.5288203456742,-89.28424965936323
10723.53515625,-91.43928066319674,-90.05097971801986
10745.068359375,-90.47874238852623,-90.87443039052161
10766.6015625,-91.15940756604193,-91.72906357451693
10788.134765625,-90.30132662598294,-92.58984666018988
10809.66796875,-91.13775417365896,-93.43357886997894
10831.201171875,-90.36412341459744,-94.24005641270426
10852.734375,-91.10453314229022,-94.99300429927558
10874.267578125,-90.37833073664606,-95.68071978948282
10895.80078125,-91.10487097214335,-96.296393227302
10917.333984375,-90.33472117067619,-96.83809495658045
10938.8671875,-91.10860582843816,-97.3084404228182
10960.400390625,-90.38994475658808,-97.71396776782669
10981.93359375,-91.40577749259296,-98.06428161945635
11003.466796875,-90.45637176333646,-98.37103199173427
11025.0,-90.97255669928873,-98.64680718190591
11046.533203125,-89.60524200622538,-98.90402361407101
11068.06640625,-90.16053138399076,-99.15389350960659
11089.599609375,-89.1992790129966,-99.40554329337212
11111.1328125,-90.4788714621632,-99.66534243903267
11132.666015625,-91.8374937759952,-99.93648506821563
11154.19921875,-89.3885705806484,-100.21884640183146
11175.732421875,-90.907041107518,-100.50911467355787
11197.265625,-90.78158724202775,-100.8011779938087
11218.798828125,-90.76569317444788,-101.08672649510623
11240.33203125,-90.69387123106469,-101.35601433295066
11261.865234375,-90.67233709707304,-101.59871492708123
11283.3984375,-90.71728197362798,-101.80479701691418
11304.931640625,-90.80834134972713,-101.9653490655625
11326.46484375,-90.76224236702544,-102.07328522747866
11347.998046875,-90.8896388259703,-102.1238770036064
11369.53125,-90.80194029742366,-102.11506995180594
11391.064453125,-90.95224769640507,-102.0475631738708
11412.59765625,-90.82070448195782,-101.92464930067507
11434.130859375,-90.96062027813628,-101.75183275582165
11455.6640625,-90.73123678038726,-101.5362626047903
11477.197265625,-91.12497381695579,-101.28603182000079
11498.73046875,-90.36973783995202,-101.0094060748642
11520.263671875,-92.19758299339,-100.714051313679
11541.796875,-89.24311865569099,-100.40632982150396
11563.330078125,-89.34092825340903,-100.09072927228756
11584.86328125,-91.31343403524875,-99.76947864592454
11606.396484375,-90.57720541200752,-99.4423897775088
11627.9296875,-91.17302378618967,-99.10694479776956
11649.462890625,-90.77779156847778,-98.75862927871346
11670.99609375,-91.15299892046296,-98.39149011335465
11692.529296875,-90.8677158491252,-97.9988776756639
11714.0625,-91.16376792132618,-97.57431518494565
11735.595703125,-90.90137245229646,-97.1124257914547
11757.12890625,-91.26802607613956,-96.60984075030302
11778.662109375,-90.93697279388977,-96.0660108081953
11800.1953125,-91.36883362729768,-95.48384779477489
11821.728515625,-91.09826247774896,-94.87013412276715
11843.26171875,-91.52469296448302,-94.23565374229861
11864.794921875,-91.32278324906795,-93.59501794632325
11886.328125,-91.59125518427652,-92.96618184612953
11907.861328125,-91.62733072842276,-92.36967067277112
11929.39453125,-92.03540797566198,-91.8275575633312
11950.927734375,-92.83089314756343,-91.36225444957306
11972.4609375,-93.3695002700452,-90.99519353735681
11993.994140625,-94.56292676436789,-90.74548738984467
12015.52734375,-86.86566729910511,-90.62865993006183
12037.060546875,-89.47772891295456,-90.6555383349332
12058.59375,-90.94193217036418,-90.83138686795864
12080.126953125,-90.17334995530568,-91.15534874418154
12101.66015625,-90.54810236873546,-91.62024214415631
12123.193359375,-90.54070572514294,-92.21273288011741
12144.7265625,-90.64251860075407,-92.91388063683115
12166.259765625,-90.88654748444247,-93.70002999236266
12187.79296875,-90.74596742023104,-94.54399342826578
12209.326171875,-90.93395078873289,-95.41645301300031
12230.859375,-90.82801572219391,-96.28749189587246
12252.392578125,-90.99285412178311,-97.1281573385199
12273.92578125,-90.9012661150084,-97.91195445435925
12295.458984375,-91.03705000935786,-98.61617434591474
12316.9921875,-90.97935700611453,-99.2229716338702
12338.525390625,-91.16167478205945,-99.72012367306213
12360.05859375,-91.12432192481216,-100.10142582272707
12381.591796875,-90.85892644504035,-100.36670240291747
12403.125,-91.36546952438431,-100.521439611056
12424.658203125,-91.5147653547232,-100.5760727728001
12446.19140625,-91.06819574688717,-100.54498397696466
12467.724609375,-88.02825628531687,-100.44528568750809
12489.2578125,-91.45501277037266,-100.29547992995667
12510.791015625,-90.80727360692251,-100.11409011379752
12532.32421875,-90.85918744216671,-99.91836295463327
12553.857421875,-91.32968057677837,-99.723131297294
12575.390625,-90.9004502593789,-99.53991543012751
12596.923828125,-91.1821835583064,-99.37632171946497
12618.45703125,-91.0293033352212,-99.23577448800711
12639.990234375,-91.16482823925,-99.11759172187688
12661.5234375,-91.01422578685225,-99.01738930593521
12683.056640625,-91.2955395327204,-98.9277739804149
12704.58984375,-90.98703706526969,-98.83926390280182
12726.123046875,-91.41338155786164,-98.74135916461034
12747.65625,-90.99108381334037,-98.62367407167892
12769.189453125,-91.46325285856543,-98.47703921725679
12790.72265625,-91.00681084300292,-98.29448462029296
12812.255859375,-90.97247203514826,-98.0720252005556
12833.7890625,-91.01621971313381,-97.80918584350387
12855.322265625,-90.9366019455013,-97.50922404736465
12876.85546875,-92.75410708985773,-97.17903206043248
12898.388671875,-92.9322692148188,-96.82872568617844
12919.921875,-96.10562427709002,-96.4709516321955
12941.455078125,-89.93866002886246,-96.11996752281388
12962.98828125,-90.77106672781834,-95.79056678447516
12984.521484375,-91.65420009061111,-95.49693315975377
13006.0546875,-91.37948238966788,-95.25151563973941
13027.587890625,-91.29816285840083,-95.06401364640493
13049.12109375,-91.3020631150935,-94.94055439671031
13070.654296875,-91.45053543085784,-94.88313011547322
13092.1875,-91.39346283907388,-94.88934319635254
13113.720703125,-91.4599378478732,-94.95248400793687
13135.25390625,-91.32563096997715,-95.06194057022263
13156.787109375,-91.56937540347423,-95.2039137158956
13178.3203125,-91.21684105155211,-95.36238755081988
13199.853515625,-91.80345164560231,-95.52028486169321
13221.38671875,-91.13509436150024,-95.66072214322857
13242.919921875,-92.10687885358377,-95.76827030556524
13264.453125,-90.60811989507143,-95.83012557346363
13285.986328125,-91.59710211221434,-95.83710077120422
13307.51953125,-89.98623286926167,-95.7843597249531
13329.052734375,-92.12810794151822,-95.67183601206548
13350.5859375,-91.13752445599746,-95.50430039382037
13372.119140625,-96.6885893506475,-95.29106727805684
13393.65234375,-91.56329138951423,-95.04535753531853
13415.185546875,-88.77579078315097,-94.78336091539502
13436.71875,-94.63433797920473,-94.52306422567064
13458.251953125,-90.77207845967352,-94.28292959682585
13479.78515625,-92.3752591342832,-94.08051917868711
13501.318359375,-91.15409840110075,-93.93116753473377
13522.8515625,-92.01845602067559,-93.84680041844369
13544.384765625,-91.19658951735231,-93.83498865833778
13565.91796875,-92.17198549489174,-93.89830924345358
13587.451171875,-91.19080892488338,-94.03406358261661
13608.984375,-92.16859065841368,-94.23437692155245
13630.517578125,-91.18799781658747,-94.48667495223326
13652.05078125,-92.22140633550244,-94.77450580668048
13673.583984375,-91.23346862808368,-95.07864996403745
13695.1171875,-92.22612249870264,-95.37843903518288
13716.650390625,-91.25161155151551,-95.65318854828914
13738.18359375,-92.31527358197135,-95.88364094832099
13759.716796875,-90.89069527893926,-96.053313740236
13781.25,-92.78525891148395,-96.14965418184676
13802.783203125,-91.55454350403829,-96.16491572328913
13824.31640625,-93.6709929199874,-96.09669150484363
13845.849609375,-96.17467506361308,-95.94806519767937
13867.3828125,-90.26349105274164,-95.72736746960622
13888.916015625,-91.29339415347752,-95.44755531442037
13910.44921875,-91.67115717306703,-95.12525925391378
13931.982421875,-92.06508740542311,-94.77956794142139
13953.515625,-91.35740922923272,-94.4306391348151
13975.048828125,-91.64439780935172,-94.09823890696899
13996.58203125,-91.60415247578185,-93.80031634677869
14018.115234375,-91.70080411408611,-93.55171845421081
14039.6484375,-91.6047123982747,-93.36313961870803
14061.181640625,-91.73060776539447,-93.24038274070281
14082.71484375,-91.59021946495167,-93.18398598508594
14104.248046875,-91.77712626317393,-93.18924204882686
14125.78125,-91.55902411313778,-93.24660769360099
14147.314453125,-91.78155958092512,-93.3424723054459
14168.84765625,-91.58334673842019,-93.46022755898359
14190.380859375,-91.54319431595185,-93.58155787846037
14211.9140625,-91.58336853752458,-93.68785497993761
14233.447265625,-91.69485202042014,-93.76165058344036
14254.98046875,-90.35679327845074,-93.78796009890907
14276.513671875,-91.32532240809341,-93.75543682292178
14298.046875,-94.77665808369974,-93.65725044152525
14319.580078125,-99.29310714063672,-93.49162436017798
14341.11328125,-90.95685908397334,-93.26199202944926
14362.646484375,-91.56780516743157,-92.97676108660556
14384.1796875,-93.19311537186718,-92.64870364051984
14405.712890625,-90.78278492748943,-92.29401917317561
14427.24609375,-93.07145818737757,-91.93114119526548
14448.779296875,-91.35228213845491,-91.57937811265288
14470.3125,-92.35208395653234,-91.25749126915457
14491.845703125,-91.4877442544454,-90.98231787281783
14513.37890625,-92.35972443998233,-90.76754311407569
14534.912109375,-91.44145086326984,-90.62271448422689
14556.4453125,-92.17283645548594,-90.55257293789687
14577.978515625,-91.48041378934022,-90.55675148573374
14599.51171875,-92.08135058587621,-90.62986386022133
14621.044921875,-91.46964988503848,-90.76197617449127
14642.578125,-91.80380264481867,-90.9394252396025
14664.111328125,-91.1947557879297,-91.14592064085718
14685.64453125,-92.23062127368554,-91.36384582412313
14707.177734375,-90.90406336626555,-91.57565798562773
14728.7109375,-90.43916395928666,-91.7652786928513
14750.244140625,-90.35859497052564,-91.91936751951735
14771.77734375,-94.91277962938878,-92.02837956351755
14793.310546875,-95.82024553911378,-92.08732391824121
14814.84375,-93.1622737405837,-92.09616278999016
14836.376953125,-94.46646018503458,-92.05981830863911
14857.91015625,-91.98997088088795,-91.98778410919962
14879.443359375,-92.30569308593708,-91.89336919781853
14900.9765625,-93.51326092591508,-91.79263014257702
14922.509765625,-91.59355576387745,-91.70307206391678
14944.04296875,-92.92111564978836,-91.64221735528606
14965.576171875,-92.38867360714536,-91.62615209687243
14987.109375,-92.2866400214399,-91.66816284277661
15008.642578125,-92.36476641837199,-91.77757059780275
15030.17578125,-92.29722871362499,-91.95885473590789
15051.708984375,-92.35077074629073,-92.21113835396142
15073.2421875,-92.33178626325994,-92.52807965963154
15094.775390625,-91.95167304873007,-92.89818345688276
15116.30859375,-92.21559972307843,-93.30551490303327
15137.841796875,-91.82754272692802,-93.73076687354234
15159.375,-91.66085145874547,-94.15260482949734
15180.908203125,-93.78759091677966,-94.54919114433298
15202.44140625,-86.93425816715798,-94.89977611756272
15223.974609375,-89.15663468817638,-95.18623656014438
15245.5078125,-103.78168883009204,-95.39444543086469
15267.041015625,-94.24211234571438,-95.5153674182457
15288.57421875,-94.35350884534995,-95.54579481433798
15310.107421875,-92.3060907263681,-95.48866411971974
15331.640625,-93.37672754962159,-95.35292464585072
15353.173828125,-92.12157432086622,-95.15296366253266
15374.70703125,-93.2629829322009,-94.90762589230955
15396.240234375,-92.35968757946729,-94.63889587989841
15417.7734375,-93.19940246499739,-94.37033763276114
15439.306640625,-92.27677387178922,-94.12540495470331
15460.83984375,-93.06575652448541,-93.92574659204699
15482.373046875,-92.31551482927011,-93.78963180923436
15503.90625,-92.9152909142295,-93.73061411921819
15525.439453125,-92.3917714008777,-93.75653412841494
15546.97265625,-93.08524009573514,-93.8689380009218
15568.505859375,-92.23453257963715,-94.0629576727647
15590.0390625,-93.06689848026195,-94.32766488238522
15611.572265625,-92.05403206904194,-94.64687585051274
15633.10546875,-92.44394108513542,-95.00034967004277
15654.638671875,-94.42436182364104,-95.36529369413431
15676.171875,-89.90826443308751,-95.71806569749884
15697.705078125,-90.78805777062426,-96.03594713882345
15719.23828125,-96.78855165009892,-96.29885568770297
15740.771484375,-96.37459841758526,-96.49086882726911
15762.3046875,-94.73027081764654,-96.60144360272764
15783.837890625,-92.72447152845908,-96.62623953370635
15805.37109375,-92.68801067649032,-96.56748076461362
15826.904296875,-91.86991920492684,-96.43382756814111
15848.4375,-92.63379763332627,-96.23976382992333
15869.970703125,-92.27279614317854,-96.00454341123165
15891.50390625,-92.86162711632933,-95.75077159421448
15913.037109375,-92.13441145373523,-95.502725645709
15934.5703125,-92.79899960299102,-95.284538768348
15956.103515625,-92.04382236432072,-95.11838277294052
15977.63671875,-92.6822252548908,-95.02278581085179
15999.169921875,-92.06013179957066,-95.01121230362494
16020.703125,-92.89404778091533,-95.09101341725395
16042.236328125,-91.99056340187641,-95.26282939101134
16063.76953125,-92.51493733541533,-95.52049171373538
16085.302734375,-90.26081799892737,-95.85143599668817
16106.8359375,-95.18415219969711,-96.23759817838223
16128.369140625,-91.28269181750504,-96.65673026976414
16149.90234375,-89.10486301428531,-97.0840399508026
16171.435546875,-92.60432030170287,-97.4940333847575
16192.96875,-92.90956531777854,-97.8624245430835
16214.501953125,-94.98982569539265,-98.16796839942447
16236.03515625,-94.46949962368183,-98.39408007160044
16257.568359375,-93.75645618630848,-98.53011708659977
16279.1015625,-92.61384787702471,-98.5722263558294
16300.634765625,-92.52130765937468,-98.52368941023094
16322.16796875,-92.56832808882469,-98.39473661212409
16343.701171875,-92.85851914775733,-98.20184068004562
16365.234375,-92.79948532450179,-97.9665389776493
16386.767578125,-92.8506319773136,-97.71386968747962
16408.30078125,-92.80597049351715,-97.47053651180885
16429.833984375,-92.82927982850926,-97.26293765419719
16451.3671875,-92.95735750222448,-97.11520589035537
16472.900390625,-92.7489203957589,-97.0474066318148
16494.43359375,-92.84186876483673,-97.074029934121
16515.966796875,-92.03933068672526,-97.20289114560353
16537.5,-91.85359494927779,-97.43452485631586
16559.033203125,-90.93513869481299,-97.76212018452306
16580.56640625,-93.26101853603653,-98.17200493760086
16602.099609375,-91.2496091649439,-98.64464482594911
16623.6328125,-95.50110414365936,-99.15608480175808
16645.166015625,-92.0025566600359,-99.6797257041925
16666.69921875,-91.94788559757501,-100.1883033155201
16688.232421875,-93.85006568580656,-100.65592069914167
16709.765625,-93.37026747815457,-101.0599796067186
16731.298828125,-92.69877324071844,-101.38286328568276
16752.83203125,-92.8369103002551,-101.61324079698218
16774.365234375,-93.03693193249457,-101.74689072308777
16795.8984375,-93.161106619008,-101.78697790154939
16817.431640625,-92.89240081583895,-101.7437579335153
16838.96484375,-92.94691134082089,-101.63372763540677
16860.498046875,-92.98232883569685,-101.4782820687259
16882.03125,-92.89525020191472,-101.30197708150425
16903.564453125,-93.06370275193733,-101.13052749128194
16925.09765625,-92.98274115576861,-100.98869270529475
16946.630859375,-93.24417029394682,-100.8982119729773
16968.1640625,-92.93288894652059,-100.87594969297766
16989.697265625,-92.7681910709052,-100.932397251576
17011.23046875,-92.11376155400893,-101.07065266664479
17032.763671875,-92.27583079816874,-101.28596462154306
17054.296875,-92.40788546068794,-101.5658857985086
17075.830078125,-92.5454282515092,-101.89103481447464
17097.36328125,-95.37405520255265,-102.23641990532377
17118.896484375,-90.58441360058333,-102.57323425733686
17140.4296875,-92.79575829257034,-102.87099582712393
17161.962890625,-94.12931456043748,-103.09987647665226
17183.49609375,-92.85901775846446,-103.23304848617967
17205.029296875,-92.64353324322607,-103.24887238625648
17226.5625,-93.10206754737294,-103.13275903251431
17248.095703125,-93.00816408223122,-102.87856042226215
17269.62890625,-93.30367656573628,-102.48937646300791
17291.162109375,-92.88974543966533,-101.97770644634416
17312.6953125,-93.25803905532021,-101.36492136895464
17334.228515625,-92.88601879299804,-100.6800830205641
17355.76171875,-93.16604047554358,-99.95818425582813
17377.294921875,-92.91280212281495,-99.2379284686178
17398.828125,-93.53953295835215,-98.55920170359661
17420.361328125,-93.14871319904135,-97.9604153557814
17441.89453125,-92.68598591044466,-97.47590908975153
17463.427734375,-92.6376298281131,-97.13360145531666
17484.9609375,-91.24994961270122,-96.95305970156579
17506.494140625,-91.57202472226851,-96.9441315377205
17528.02734375,-93.21731564218086,-97.10624205668728
17549.560546875,-92.10086765628421,-97.42841154402564
17571.09375,-94.15177186807492,-97.88999787675601
17592.626953125,-92.35291888288816,-98.46211447627597
17614.16015625,-93.55584894493089,-99.10962520945293
17635.693359375,-92.86165874442514,-99.79357492374507
17657.2265625,-93.63228572609543,-100.47388167203724
17678.759765625,-92.74334746821171,-101.1120966275355
17700.29296875,-93.5983022833017,-101.67403179393733
17721.826171875,-92.83516513614146,-102.13206442917553
17743.359375,-93.59684370981121,-102.46695008288339
17764.892578125,-92.88914673460422,-102.66901170194802
17786.42578125,-93.51471297481852,-102.73861784111133
17807.958984375,-92.88783028112672,-102.68591531589496
17829.4921875,-93.63711209929157,-102.52983681548693
17851.025390625,-93.06261371237309,-102.29645796999542
17872.55859375,-93.8818455621155,-102.01682711202335
17894.091796875,-92.55458036146486,-101.72443081574364
17915.625,-93.77233585508377,-101.4524861997489
17937.158203125,-92.23308243004789,-101.23126477045618
17958.69140625,-92.21047552595383,-101.08565112341225
17980.224609375,-93.88498991580815,-101.03312310234227
18001.7578125,-92.3013112404093,-101.08230917212751
18023.291015625,-93.53155173129268,-101.23223598991564
18044.82421875,-92.76207372742942,-101.47232756765165
18066.357421875,-93.02552475228836,-101.78316080660225
18087.890625,-93.37815608283421,-102.13792475747702
18109.423828125,-93.1183405799791,-102.50447702585008
18130.95703125,-93.12489921153511,-102.84784438773903
18152.490234375,-93.13311997817758,-103.13297946125574
18174.0234375,-93.370415449928,-103.32756395362706
18195.556640625,-93.153424220365,-103.40464331029246
18217.08984375,-93.38700560100096,-103.34488812055413
18238.623046875,-93.13104310456549,-103.13830375757043
18260.15625,-93.36885559093646,-102.78524964750027
18281.689453125,-93.3195324032007,-102.2966804168903
18303.22265625,-93.28465968864569,-101.69357925044018
18324.755859375,-93.08419922433157,-101.00561481090374
18346.2890625,-93.81407734765843,-100.26911246811923
18367.822265625,-92.80737097856087,-99.52448386374526
18389.35546875,-93.73304472581482,-98.81330191763627
18410.888671875,-93.70382312568069,-98.17523789347548
18432.421875,-93.8979020211817,-97.6450906953397
18453.955078125,-94.62453907165283,-97.25013494118683
18475.48828125,-93.56591083615066,-97.0079936048977
18497.021484375,-93.14732184969844,-96.92520447121382
18518.5546875,-93.5292673442566,-96.99659984383183
18540.087890625,-93.3453048327219,-97.20555944770268
18561.62109375,-93.38076564452444,-97.52513160589017
18583.154296875,-92.99421070011915,-97.91995234062603
18604.6875,-93.38165122076377,-98.34883094453392
18626.220703125,-93.01977766745775,-98.7678184296835
18647.75390625,-93.38989640914986,-99.13353611908852
18669.287109375,-92.98904080390554,-99.40651861034475
18690.8203125,-93.4827413694122,-99.55432036596224
18712.353515625,-93.03067735926467,-99.55414889922687
18733.88671875,-93.56932022077832,-99.39481917140965
18755.419921875,-93.03852147857431,-99.07787129077883
18776.953125,-93.55095457079145,-98.61775359163745
18798.486328125,-93.23055118847563,-98.04104137919593
18820.01953125,-93.77850851059921,-97.38473308784594
18841.552734375,-92.95982651370998,-96.69373503882662
18863.0859375,-95.04906854229455,-96.01770819739329
18884.619140625,-91.83733133503546,-95.40750058279454
18906.15234375,-95.97254612267223,-94.91142336281742
18927.685546875,-95.88921264585555,-94.57164437949325
18949.21875,-92.5054750663691,-94.42096846241671
18970.751953125,-93.15199778143314,-94.48024942281182
18992.28515625,-92.57276818396583,-94.7566356078579
19013.818359375,-93.2618807821594,-95.24279225245178
19035.3515625,-92.92373659745043,-95.91717371744184
19056.884765625,-93.35426023167695,-96.74534208458618
19078.41796875,-93.12592338655861,-97.6822510758288
19099.951171875,-93.28874944515324,-98.67534160994445
19121.484375,-93.17366641241532,-99.668232957657
19143.017578125,-93.27402409420228,-100.60474617605736
19164.55078125,-93.24632160029563,-101.43296801537628
19186.083984375,-93.24728156412729,-102.10905617834577
19207.6171875,-93.28159127853769,-102.6005015233953
19229.150390625,-93.2621659764972,-102.88859876869412
19250.68359375,-93.26727943700213,-102.96993212163842
19272.216796875,-93.19921525520071,-102.85675224266546
19293.75,-93.3224465853573,-102.57620109564431
19315.283203125,-93.36014466642243,-102.16842575935294
19336.81640625,-93.67477702498195,-101.68370498861344
19358.349609375,-92.0355178153734,-101.17878707700177
19379.8828125,-95.18028103348435,-100.71269874234844
19401.416015625,-93.82761635331633,-100.34232761145176
19422.94921875,-94.05803627944356,-100.11810198672751
19444.482421875,-93.43452137860125,-100.08008905754207
19466.015625,-93.49399719386155,-100.25480641388216
19487.548828125,-93.32087621824617,-100.65299322609374
19509.08203125,-93.41890893118602,-101.26852003068622
19530.615234375,-93.454323614065,-102.07853441397913
19552.1484375,-93.3832304449446,-103.04484983809755
19573.681640625,-93.43658413982021,-104.11649293948031
19595.21484375,-93.38644023877983,-105.23323761547238
19616.748046875,-93.45453234358281,-106.32987860550895
19638.28125,-93.41321079377991,-107.34093883063183
19659.814453125,-93.44147053584155,-108.20546805819014
19681.34765625,-93.46273950916896,-108.87157855036476
19702.880859375,-93.7091947759713,-109.30037749394913
19724.4140625,-93.42001381370727,-109.46899554859317
19745.947265625,-93.39799367097135,-109.37247325965717
19767.48046875,-93.5416631632265,-109.02434810008037
19789.013671875,-95.16359296521847,-108.4558788327902
19810.546875,-92.61801260678973,-107.71394397801836
19832.080078125,-91.1849861936172,-106.85775012344254
19853.61328125,-93.72557386832389,-105.95457629213699
19875.146484375,-93.20224277698213,-105.07485575484185
19896.6796875,-93.56480740169533,-104.28695072960016
19918.212890625,-93.33317853435531,-103.65200400811254
19939.74609375,-93.4877175198892,-103.21925214714983
19961.279296875,-93.30918300239209,-103.02215695272409
19982.8125,-93.46889578083089,-103.0756571480855
20004.345703125,-93.32042262648302,-103.37476395190215
20025.87890625,-93.47317539668332,-103.89462818128922
20047.412109375,-93.40966781702213,-104.59209923405183
20068.9453125,-93.48035589048175,-105.40868563501888
20090.478515625,-93.44447782431347,-106.2747208798306
20112.01171875,-93.47206024911594,-107.11444499961154
20133.544921875,-93.49158398973603,-107.85163873518277
20155.078125,-93.49077023666592,-108.41539925462865
20176.611328125,-93.54184590359444,-108.74562799843429
20198.14453125,-93.431478826313,-108.79781440962529
20219.677734375,-93.66705725157098,-108.5467436326171
20241.2109375,-92.99687972509767,-107.98882907145955
20262.744140625,-94.98689245590998,-107.14286716393585
20284.27734375,-92.15214096373073,-106.04912519430258
20305.810546875,-92.09280659411846,-104.76679539312204
20327.34375,-93.41511098314257,-103.36997109643066
20348.876953125,-93.0803548078674,-101.9424143107264
20370.41015625,-93.75138258485904,-100.57148008004751
20391.943359375,-93.29556671809401,-99.3416341120301
20413.4765625,-93.68807624392008,-98.32804040553108
20435.009765625,-93.26171774942142,-97.59070148395546
20456.54296875,-93.59708501287382,-97.16960407403096
20478.076171875,-93.2978628529888,-97.08125906400764
20499.609375,-93.58846643543086,-97.31693025264616
20521.142578125,-93.36119072248329,-97.84272799335226
20542.67578125,-93.62471045117513,-98.60160948238689
20564.208984375,-93.44081929446446,-99.51718662478999
20585.7421875,-93.68585901124445,-100.49910531713601
20607.275390625,-93.53590105641058,-101.4496367606483
20628.80859375,-93.6766884866033,-102.27102143964979
20650.341796875,-93.5939730000829,-102.87303757915993
20671.875,-93.62679933244988,-103.18023406751045
20693.408203125,-93.87088625213943,-103.13827628616184
20714.94140625,-93.85419303802831,-102.71890247843737
20736.474609375,-94.02004555238925,-101.92307571928076
20758.0078125,-93.13991520583205,-100.78203689560853
20779.541015625,-93.52374430059378,-99.35610953175109
20801.07421875,-91.56349439022041,-97.73126794443348
20822.607421875,-93.23987460841454,-96.01364487992753
20844.140625,-93.83964158323558,-94.32231168141055
20865.673828125,-92.63089278137807,-92.78080161141419
20887.20703125,-93.52654950815153,-91.50795474292495
20908.740234375,-93.07683142261334,-90.60873221321323
20930.2734375,-93.74470468839132,-90.1656724963409
20951.806640625,-93.1281210207811,-90.23163958978776
20973.33984375,-93.58446783273749,-90.82444282658636
20994.873046875,-93.17985230615744,-91.92379398759394
21016.40625,-93.60438663295345,-93.47091627497102
21037.939453125,-93.16980893520655,-95.37094110221909
21059.47265625,-93.56198371947096,-97.49803434860921
21081.005859375,-93.41431936239027,-99.7029969409407
21102.5390625,-94.30560298006912,-101.82289913185444
21124.072265625,-93.90290349532017,-103.69214700554298
21145.60546875,-94.11472730536633,-105.1542555762069
21167.138671875,-93.34186109053104,-106.07352515278257
21188.671875,-92.70250096934528,-106.34579327315457
21210.205078125,-93.6484602263188,-105.90746680880052
21231.73828125,-92.80677316567964,-104.74212733310554
21253.271484375,-92.63910048007197,-102.88414317750524
21274.8046875,-93.98184537393257,-100.41890573424176
21296.337890625,-93.24253426637675,-97.47952424946554
21317.87109375,-93.40892806781737,-94.24004880502568
21339.404296875,-92.95408185406036,-90.90552998253153
21360.9375,-93.61495003812506,-87.69944977191535
21382.470703125,-93.15406349290278,-84.84925599833537
21404.00390625,-93.58341172117832,-82.57088776990395
21425.537109375,-93.1148447170221,-81.05328056075486
21447.0703125,-93.69988488996177,-80.44387823728994
21468.603515625,-93.08200647289253,-80.83615127082004
21490.13671875,-93.74338047142001,-82.2600255577878
21511.669921875,-93.1059165925642,-84.67596912248172
21533.203125,-93.7768500709413,-87.97327316995833
21554.736328125,-93.22691365257819,-91.97281189345601
21576.26953125,-93.75106932108687,-96.43428751976549
21597.802734375,-93.36066437817414,-101.06768073142939
21619.3359375,-93.76405202362841,-105.54835019380143
21640.869140625,-93.45804712372623,-109.53497652899009
21662.40234375,-94.00441164778522,-112.6893423504498
21683.935546875,-93.49452816194827,-114.69679496229915
21705.46875,-92.25459969941562,-115.28616256404517
21727.001953125,-93.04703572850084,-114.24789453627353
21748.53515625,-93.61442815449766,-111.44927312009702
21770.068359375,-93.14488349970537,-106.84569413141702
21791.6015625,-93.41085490126554,-100.48723009543849
21813.134765625,-93.18586600832644,-92.51995787346505
21834.66796875,-93.44869041295189,-83.18183845982566
21856.201171875,-93.22801838565886,-72.79326056879265
21877.734375,-93.41518273535047,-61.74268193162484
21899.267578125,-93.22528360009133,-50.46810277633867
21920.80078125,-93.4354711636069,-39.435365819420895
21942.333984375,-93.21695589028303,-29.1144796910698
21963.8671875,-93.44615453119772,-19.95529493203394
21985.400390625,-93.21944162015711,-12.363914747010893
22006.93359375,-93.44458605046353,-6.68119268926656
22028.466796875,-93.23023096513027,-3.164557677510844
22050.0,-93.43497182026472,-1.9742196277971757
22071.533203125,-93.2302309651303,-3.164557677510844
22093.06640625,-93.4445860504635,-6.68119268926656
22114.599609375,-93.21944162015713,-12.363914747010893
22136.1328125,-93.44615453119769,-19.95529493203394
22157.666015625,-93.21695589028309,-29.1144796910698
22179.19921875,-93.4354711636069,-39.435365819420895
22200.732421875,-93.2252836000913,-50.46810277633867
22222.265625,-93.41518273535047,-61.74268193162484
22243.798828125,-93.22801838565884,-72.79326056879265
22265.33203125,-93.44869041295192,-83.18183845982566
22286.865234375,-93.18586600832647,-92.51995787346505
22308.3984375,-93.41085490126551,-100.48723009543849
22329.931640625,-93.1448834997054,-106.84569413141702
22351.46484375,-93.61442815449763,-111.44927312009702
22372.998046875,-93.04703572850082,-114.24789453627353
22394.53125,-92.25459969941565,-115.28616256404517
22416.064453125,-93.49452816194828,-114.69679496229915
22437.59765625,-94.00441164778522,-112.6893423504498
22459.130859375,-93.45804712372623,-109.53497652899009
22480.6640625,-93.76405202362841,-105.54835019380143
22502.197265625,-93.36066437817453,-101.06768073142939
22523.73046875,-93.75106932108645,-96.43428751976549
22545.263671875,-93.22691365257813,-91.97281189345601
22566.796875,-93.7768500709413,-87.97327316995833
22588.330078125,-93.10591659256428,-84.67596912248172
22609.86328125,-93.74338047142001,-82.2600255577878
22631.396484375,-93.08200647289257,-80.83615127082004
22652.9296875,-93.69988488996177,-80.44387823728994
22674.462890625,-93.1148447170221,-81.05328056075486
22695.99609375,-93.58341172117832,-82.57088776990395
22717.529296875,-93.15406349290282,-84.84925599833537
22739.0625,-93.61495003812506,-87.69944977191535
22760.595703125,-92.95408185406036,-90.90552998253153
22782.12890625,-93.40892806781736,-94.24004880502568
22803.662109375,-93.24253426637677,-97.47952424946554
22825.1953125,-93.98184537393259,-100.41890573424176
22846.728515625,-92.63910048007193,-102.88414317750524
22868.26171875,-92.80677316567969,-104.74212733310554
22889.794921875,-93.64846022631879,-105.90746680880052
22911.328125,-92.70250096934527,-106.34579327315457
22932.861328125,-93.34186109053104,-106.07352515278257
22954.39453125,-94.1147273053663,-105.1542555762069
22975.927734375,-93.90290349531996,-103.69214700554298
22997.4609375,-94.30560298006907,-101.82289913185444
23018.994140625,-93.41431936239033,-99.7029969409407
23040.52734375,-93.56198371947096,-97.49803434860921
23062.060546875,-93.16980893520656,-95.37094110221909
23083.59375,-93.60438663295344,-93.47091627497102
23105.126953125,-93.17985230615743,-91.92379398759394
23126.66015625,-93.58446783273749,-90.82444282658636
23148.193359375,-93.1281210207811,-90.23163958978776
23169.7265625,-93.7447046883913,-90.1656724963409
23191.259765625,-93.07683142261337,-90.60873221321323
23212.79296875,-93.5265495081515,-91.50795474292495
23234.326171875,-92.63089278137808,-92.78080161141419
23255.859375,-93.83964158323558,-94.32231168141055
23277.392578125,-93.23987460841452,-96.01364487992753
23298.92578125,-91.56349439022043,-97.73126794443348
23320.458984375,-93.52374430059382,-99.35610953175109
23341.9921875,-93.13991520583207,-100.78203689560853
23363.525390625,-94.02004555238923,-101.92307571928076
23385.05859375,-93.8541930380283,-102.71890247843737
23406.591796875,-93.87088625213946,-103.13827628616184
23428.125,-93.62679933244988,-103.18023406751045
23449.658203125,-93.59397300008284,-102.87303757915993
23471.19140625,-93.67668848660334,-102.27102143964979
23492.724609375,-93.53590105641055,-101.4496367606483
23514.2578125,-93.68585901124445,-100.49910531713601
23535.791015625,-93.4408192944645,-99.51718662478999
23557.32421875,-93.62471045117513,-98.60160948238689
23578.857421875,-93.36119072248329,-97.84272799335226
23600.390625,-93.58846643543086,-97.31693025264616
23621.923828125,-93.2978628529888,-97.08125906400764
23643.45703125,-93.5970850128738,-97.16960407403096
23664.990234375,-93.26171774942145,-97.59070148395546
23686.5234375,-93.68807624392008,-98.32804040553108
23708.056640625,-93.29556671809404,-99.3416341120301
23729.58984375,-93.75138258485907,-100.57148008004751
23751.123046875,-93.08035480786738,-101.9424143107264
23772.65625,-93.41511098314257,-103.36997109643066
23794.189453125,-92.09280659411847,-104.76679539312204
23815.72265625,-92.1521409637307,-106.04912519430258
23837.255859375,-94.98689245590998,-107.14286716393585
23858.7890625,-92.99687972509767,-107.98882907145955
23880.322265625,-93.66705725157098,-108.5467436326171
23901.85546875,-93.43147882631303,-108.79781440962529
23923.388671875,-93.54184590359444,-108.74562799843429
23944.921875,-93.49077023666592,-108.41539925462865
23966.455078125,-93.49158398973603,-107.85163873518277
23987.98828125,-93.47206024911597,-107.11444499961154
24009.521484375,-93.44447782431345,-106.2747208798306
24031.0546875,-93.48035589048175,-105.40868563501888
24052.587890625,-93.40966781702211,-104.59209923405183
24074.12109375,-93.47317539668333,-103.89462818128922
24095.654296875,-93.32042262648304,-103.37476395190215
24117.1875,-93.46889578083089,-103.0756571480855
24138.720703125,-93.30918300239209,-103.02215695272409
24160.25390625,-93.4877175198892,-103.21925214714983
24181.787109375,-93.33317853435528,-103.65200400811254
24203.3203125,-93.56480740169533,-104.28695072960016
24224.853515625,-93.20224277698213,-105.07485575484185
24246.38671875,-93.72557386832386,-105.95457629213699
24267.919921875,-91.18498619361719,-106.85775012344254
24289.453125,-92.61801260678972,-107.71394397801836
24310.986328125,-95.1635929652184,-108.4558788327902
24332.51953125,-93.54166316322645,-109.02434810008037
24354.052734375,-93.39799367097118,-109.37247325965717
24375.5859375,-93.42001381370727,-109.46899554859317
24397.119140625,-93.7091947759713,-109.30037749394913
24418.65234375,-93.46273950916894,-108.87157855036476
24440.185546875,-93.44147053584153,-108.20546805819014
24461.71875,-93.41321079377991,-107.34093883063183
24483.251953125,-93.45453234358281,-106.32987860550895
24504.78515625,-93.38644023877981,-105.23323761547238
24526.318359375,-93.43658413982021,-104.11649293948031
24547.8515625,-93.3832304449446,-103.04484983809755
24569.384765625,-93.45432361406495,-102.07853441397913
24590.91796875,-93.41890893118607,-101.26852003068622
24612.451171875,-93.32087621824617,-100.65299322609374
24633.984375,-93.49399719386153,-100.25480641388216
24655.517578125,-93.43452137860123,-100.08008905754207
24677.05078125,-94.05803627944357,-100.11810198672751
24698.583984375,-93.82761635331642,-100.34232761145176
24720.1171875,-95.18028103348435,-100.71269874234844
24741.650390625,-92.03551781537337,-101.17878707700177
24763.18359375,-93.67477702498194,-101.68370498861344
24784.716796875,-93.36014466642243,-102.16842575935294
24806.25,-93.3224465853573,-102.57620109564431
24827.783203125,-93.19921525520071,-102.85675224266546
24849.31640625,-93.26727943700214,-102.96993212163842
24870.849609375,-93.26216597649716,-102.88859876869412
24892.3828125,-93.28159127853769,-102.6005015233953
24913.916015625,-93.24728156412735,-102.10905617834577
24935.44921875,-93.24632160029563,-101.43296801537628
24956.982421875,-93.27402409420228,-100.60474617605736
24978.515625,-93.17366641241529,-99.668232957657
25000.048828125,-93.28874944515321,-98.67534160994445
25021.58203125,-93.12592338655865,-97.6822510758288
25043.115234375,-93.35426023167693,-96.74534208458618
25064.6484375,-92.92373659745041,-95.91717371744184
25086.181640625,-93.26188078215941,-95.24279225245178
25107.71484375,-92.57276818396582,-94.7566356078579
25129.248046875,-93.1519977814331,-94.48024942281182
25150.78125,-92.5054750663691,-94.42096846241671
25172.314453125,-95.88921264585554,-94.57164437949325
25193.84765625,-95.97254612267218,-94.91142336281742
25215.380859375,-91.83733133503546,-95.40750058279454
25236.9140625,-95.04906854229452,-96.01770819739329
25258.447265625,-92.95982651370988,-96.69373503882662
25279.98046875,-93.7785085105993,-97.38473308784594
25301.513671875,-93.2305511884756,-98.04104137919593
25323.046875,-93.55095457079145,-98.61775359163745
25344.580078125,-93.0385214785743,-99.07787129077883
25366.11328125,-93.56932022077837,-99.39481917140965
25387.646484375,-93.03067735926464,-99.55414889922687
25409.1796875,-93.48274136941221,-99.55432036596224
25430.712890625,-92.98904080390551,-99.40651861034475
25452.24609375,-93.38989640914986,-99.13353611908852
25473.779296875,-93.01977766745777,-98.7678184296835
25495.3125,-93.38165122076377,-98.34883094453392
25516.845703125,-92.99421070011917,-97.91995234062603
25538.37890625,-93.38076564452444,-97.52513160589017
25559.912109375,-93.34530483272187,-97.20555944770268
25581.4453125,-93.5292673442566,-96.99659984383183
25602.978515625,-93.14732184969844,-96.92520447121382
25624.51171875,-93.56591083615069,-97.0079936048977
25646.044921875,-94.62453907165286,-97.25013494118683
25667.578125,-93.8979020211817,-97.6450906953397
25689.111328125,-93.7038231256807,-98.17523789347548
25710.64453125,-93.73304472581482,-98.81330191763627
25732.177734375,-92.8073709785608,-99.52448386374526
25753.7109375,-93.81407734765841,-100.26911246811923
25775.244140625,-93.08419922433157,-101.00561481090374
25796.77734375,-93.28465968864566,-101.69357925044018
25818.310546875,-93.31953240320067,-102.2966804168903
25839.84375,-93.36885559093646,-102.78524964750027
25861.376953125,-93.13104310456552,-103.13830375757043
25882.91015625,-93.38700560100096,-103.34488812055413
25904.443359375,-93.15342422036501,-103.40464331029246
25925.9765625,-93.37041544992803,-103.32756395362706
25947.509765625,-93.13311997817755,-103.13297946125574
25969.04296875,-93.12489921153511,-102.84784438773903
25990.576171875,-93.11834057997913,-102.50447702585008
26012.109375,-93.37815608283421,-102.13792475747702
26033.642578125,-93.02552475228836,-101.78316080660225
26055.17578125,-92.76207372742945,-101.47232756765165
26076.708984375,-93.53155173129264,-101.23223598991564
26098.2421875,-92.3013112404093,-101.08230917212751
26119.775390625,-93.88498991580815,-101.03312310234227
26141.30859375,-92.21047552595383,-101.08565112341225
26162.841796875,-92.23308243004783,-101.23126477045618
26184.375,-93.77233585508377,-101.4524861997489
26205.908203125,-92.5545803614649,-101.72443081574364
26227.44140625,-93.8818455621155,-102.01682711202335
26248.974609375,-93.0626137123731,-102.29645796999542
26270.5078125,-93.63711209929156,-102.52983681548693
26292.041015625,-92.8878302811267,-102.68591531589496
26313.57421875,-93.51471297481851,-102.73861784111133
26335.107421875,-92.88914673460424,-102.66901170194802
26356.640625,-93.59684370981122,-102.46695008288339
26378.173828125,-92.83516513614143,-102.13206442917553
26399.70703125,-93.5983022833017,-101.67403179393733
26421.240234375,-92.74334746821177,-101.1120966275355
26442.7734375,-93.63228572609546,-100.47388167203724
26464.306640625,-92.86165874442514,-99.79357492374507
26485.83984375,-93.5558489449309,-99.10962520945293
26507.373046875,-92.35291888288816,-98.46211447627597
26528.90625,-94.15177186807492,-97.88999787675601
26550.439453125,-92.10086765628421,-97.42841154402564
26571.97265625,-93.21731564218086,-97.10624205668728
26593.505859375,-91.57202472226851,-96.9441315377205
26615.0390625,-91.24994961270122,-96.95305970156579
26636.572265625,-92.63762982811303,-97.13360145531666
26658.10546875,-92.68598591044461,-97.47590908975153
26679.638671875,-93.14871319904134,-97.9604153557814
26701.171875,-93.53953295835215,-98.55920170359661
26722.705078125,-92.91280212281494,-99.2379284686178
26744.23828125,-93.16604047554357,-99.95818425582813
26765.771484375,-92.88601879299803,-100.6800830205641
26787.3046875,-93.25803905532021,-101.36492136895464
26808.837890625,-92.88974543966529,-101.97770644634416
26830.37109375,-93.30367656573625,-102.48937646300791
26851.904296875,-93.00816408223122,-102.87856042226215
26873.4375,-93.10206754737294,-103.13275903251431
26894.970703125,-92.64353324322607,-103.24887238625648
26916.50390625,-92.85901775846443,-103.23304848617967
26938.037109375,-94.12931456043748,-103.09987647665226
26959.5703125,-92.79575829257033,-102.87099582712393
26981.103515625,-90.58441360058337,-102.57323425733686
27002.63671875,-95.37405520255264,-102.23641990532377
27024.169921875,-92.54542825150921,-101.89103481447464
27045.703125,-92.40788546068794,-101.5658857985086
27067.236328125,-92.27583079816876,-101.28596462154306
27088.76953125,-92.1137615540089,-101.07065266664479
27110.302734375,-92.76819107090536,-100.932397251576
27131.8359375,-92.93288894652055,-100.87594969297766
27153.369140625,-93.24417029394682,-100.8982119729773
27174.90234375,-92.98274115576857,-100.98869270529475
27196.435546875,-93.06370275193731,-101.13052749128194
27217.96875,-92.89525020191472,-101.30197708150425
27239.501953125,-92.98232883569688,-101.4782820687259
27261.03515625,-92.94691134082086,-101.63372763540677
27282.568359375,-92.89240081583895,-101.7437579335153
27304.1015625,-93.161106619008,-101.78697790154939
27325.634765625,-93.03693193249453,-101.74689072308777
27347.16796875,-92.8369103002551,-101.61324079698218
27368.701171875,-92.69877324071847,-101.38286328568276
27390.234375,-93.37026747815457,-101.0599796067186
27411.767578125,-93.85006568580654,-100.65592069914167
27433.30078125,-91.947885597575,-100.1883033155201
27454.833984375,-92.00255666003588,-99.6797257041925
27476.3671875,-95.50110414365935,-99.15608480175808
27497.900390625,-91.2496091649439,-98.64464482594911
27519.43359375,-93.26101853603652,-98.17200493760086
27540.966796875,-90.93513869481298,-97.76212018452306
27562.5,-91.85359494927779,-97.43452485631586
27584.033203125,-92.03933068672526,-97.20289114560353
27605.56640625,-92.84186876483676,-97.074029934121
27627.099609375,-92.7489203957589,-97.0474066318148
27648.6328125,-92.95735750222448,-97.11520589035537
27670.166015625,-92.82927982850927,-97.26293765419719
27691.69921875,-92.80597049351712,-97.47053651180885
27713.232421875,-92.85063197731358,-97.71386968747962
27734.765625,-92.7994853245018,-97.9665389776493
27756.298828125,-92.85851914775729,-98.20184068004562
27777.83203125,-92.56832808882466,-98.39473661212409
27799.365234375,-92.52130765937466,-98.52368941023094
27820.8984375,-92.61384787702472,-98.5722263558294
27842.431640625,-93.75645618630847,-98.53011708659977
27863.96484375,-94.46949962368184,-98.39408007160044
27885.498046875,-94.98982569539262,-98.16796839942447
27907.03125,-92.90956531777854,-97.8624245430835
27928.564453125,-92.60432030170284,-97.4940333847575
27950.09765625,-89.1048630142853,-97.0840399508026
27971.630859375,-91.28269181750504,-96.65673026976414
27993.1640625,-95.1841521996971,-96.23759817838223
28014.697265625,-90.2608179989274,-95.85143599668817
28036.23046875,-92.5149373354154,-95.52049171373538
28057.763671875,-91.99056340187639,-95.26282939101134
28079.296875,-92.8940477809153,-95.09101341725395
28100.830078125,-92.06013179957066,-95.01121230362494
28122.36328125,-92.68222525489082,-95.02278581085179
28143.896484375,-92.04382236432072,-95.11838277294052
28165.4296875,-92.79899960299103,-95.284538768348
28186.962890625,-92.1344114537352,-95.502725645709
28208.49609375,-92.86162711632934,-95.75077159421448
28230.029296875,-92.27279614317855,-96.00454341123165
28251.5625,-92.63379763332627,-96.23976382992333
28273.095703125,-91.86991920492683,-96.43382756814111
28294.62890625,-92.6880106764903,-96.56748076461362
28316.162109375,-92.72447152845908,-96.62623953370635
28337.6953125,-94.73027081764654,-96.60144360272764
28359.228515625,-96.37459841758533,-96.49086882726911
28380.76171875,-96.78855165009897,-96.29885568770297
28402.294921875,-90.78805777062425,-96.03594713882345
28423.828125,-89.90826443308751,-95.71806569749884
28445.361328125,-94.42436182364105,-95.36529369413431
28466.89453125,-92.44394108513535,-95.00034967004277
28488.427734375,-92.05403206904195,-94.64687585051274
28509.9609375,-93.06689848026193,-94.32766488238522
28531.494140625,-92.2345325796372,-94.0629576727647
28553.02734375,-93.08524009573514,-93.8689380009218
28574.560546875,-92.39177140087773,-93.75653412841494
28596.09375,-92.9152909142295,-93.73061411921819
28617.626953125,-92.31551482927014,-93.78963180923436
28639.16015625,-93.06575652448538,-93.92574659204699
28660.693359375,-92.27677387178925,-94.12540495470331
28682.2265625,-93.19940246499736,-94.37033763276114
28703.759765625,-92.35968757946719,-94.63889587989841
28725.29296875,-93.26298293220094,-94.90762589230955
28746.826171875,-92.12157432086619,-95.15296366253266
28768.359375,-93.37672754962159,-95.35292464585072
28789.892578125,-92.3060907263681,-95.48866411971974
28811.42578125,-94.35350884534998,-95.54579481433798
28832.958984375,-94.24211234571436,-95.5153674182457
28854.4921875,-103.78168883009205,-95.39444543086469
28876.025390625,-89.15663468817641,-95.18623656014438
28897.55859375,-86.93425816715798,-94.89977611756272
28919.091796875,-93.78759091677966,-94.54919114433298
28940.625,-91.66085145874547,-94.15260482949734
28962.158203125,-91.82754272692802,-93.73076687354234
28983.69140625,-92.21559972307844,-93.30551490303327
29005.224609375,-91.95167304873007,-92.89818345688276
29026.7578125,-92.33178626325994,-92.52807965963154
29048.291015625,-92.35077074629073,-92.21113835396142
29069.82421875,-92.29722871362497,-91.95885473590789
29091.357421875,-92.364766418372,-91.77757059780275
29112.890625,-92.2866400214399,-91.66816284277661
29134.423828125,-92.38867360714535,-91.62615209687243
29155.95703125,-92.92111564978839,-91.64221735528606
29177.490234375,-91.59355576387748,-91.70307206391678
29199.0234375,-93.51326092591509,-91.79263014257702
29220.556640625,-92.3056930859371,-91.89336919781853
29242.08984375,-91.98997088088795,-91.98778410919962
29263.623046875,-94.46646018503458,-92.05981830863911
29285.15625,-93.1622737405837,-92.09616278999016
29306.689453125,-95.82024553911377,-92.08732391824121
29328.22265625,-94.91277962938875,-92.02837956351755
29349.755859375,-90.35859497052564,-91.91936751951735
29371.2890625,-90.43916395928667,-91.7652786928513
29392.822265625,-90.90406336626556,-91.57565798562773
29414.35546875,-92.23062127368553,-91.36384582412313
29435.888671875,-91.1947557879297,-91.14592064085718
29457.421875,-91.80380264481869,-90.9394252396025
29478.955078125,-91.46964988503845,-90.76197617449127
29500.48828125,-92.08135058587621,-90.62986386022133
29522.021484375,-91.48041378934022,-90.55675148573374
29543.5546875,-92.17283645548594,-90.55257293789687
29565.087890625,-91.44145086326985,-90.62271448422689
29586.62109375,-92.35972443998233,-90.76754311407569
29608.154296875,-91.4877442544454,-90.98231787281783
29629.6875,-92.35208395653234,-91.25749126915457
29651.220703125,-91.35228213845494,-91.57937811265288
29672.75390625,-93.07145818737759,-91.93114119526548
29694.287109375,-90.78278492748942,-92.29401917317561
29715.8203125,-93.19311537186718,-92.64870364051984
29737.353515625,-91.5678051674316,-92.97676108660556
29758.88671875,-90.95685908397334,-93.26199202944926
29780.419921875,-99.29310714063666,-93.49162436017798
29801.953125,-94.77665808369972,-93.65725044152525
29823.486328125,-91.3253224080934,-93.75543682292178
29845.01953125,-90.35679327845077,-93.78796009890907
29866.552734375,-91.69485202042,-93.76165058344036
29888.0859375,-91.58336853752459,-93.68785497993761
29909.619140625,-91.54319431595187,-93.58155787846037
29931.15234375,-91.5833467384202,-93.46022755898359
29952.685546875,-91.78155958092512,-93.3424723054459
29974.21875,-91.55902411313777,-93.24660769360099
29995.751953125,-91.77712626317393,-93.18924204882686
30017.28515625,-91.59021946495167,-93.18398598508594
30038.818359375,-91.7306077653945,-93.24038274070281
30060.3515625,-91.6047123982747,-93.36313961870803
30081.884765625,-91.70080411408605,-93.55171845421081
30103.41796875,-91.60415247578189,-93.80031634677869
30124.951171875,-91.64439780935172,-94.09823890696899
30146.484375,-91.35740922923273,-94.4306391348151
30168.017578125,-92.06508740542313,-94.77956794142139
30189.55078125,-91.67115717306709,-95.12525925391378
30211.083984375,-91.29339415347751,-95.44755531442037
30232.6171875,-90.26349105274164,-95.72736746960622
30254.150390625,-96.17467506361308,-95.94806519767937
30275.68359375,-93.6709929199874,-96.09669150484363
30297.216796875,-91.55454350403829,-96.16491572328913
30318.75,-92.78525891148395,-96.14965418184676
30340.283203125,-90.89069527893928,-96.053313740236
30361.81640625,-92.31527358197138,-95.88364094832099
30383.349609375,-91.25161155151554,-95.65318854828914
30404.8828125,-92.22612249870264,-95.37843903518288
30426.416015625,-91.23346862808367,-95.07864996403745
30447.94921875,-92.22140633550244,-94.77450580668048
30469.482421875,-91.18799781658745,-94.48667495223326
30491.015625,-92.16859065841368,-94.23437692155245
30512.548828125,-91.19080892488334,-94.03406358261661
30534.08203125,-92.17198549489171,-93.89830924345358
30555.615234375,-91.19658951735235,-93.83498865833778
30577.1484375,-92.01845602067557,-93.84680041844369
30598.681640625,-91.15409840110073,-93.93116753473377
30620.21484375,-92.3752591342832,-94.08051917868711
30641.748046875,-90.77207845967351,-94.28292959682585
30663.28125,-94.63433797920473,-94.52306422567064
30684.814453125,-88.77579078315097,-94.78336091539502
30706.34765625,-91.56329138951423,-95.04535753531853
30727.880859375,-96.6885893506475,-95.29106727805684
30749.4140625,-91.13752445599746,-95.50430039382037
30770.947265625,-92.1281079415183,-95.67183601206548
30792.48046875,-89.98623286926166,-95.7843597249531
30814.013671875,-91.59710211221432,-95.83710077120422
30835.546875,-90.60811989507141,-95.83012557346363
30857.080078125,-92.10687885358377,-95.76827030556524
30878.61328125,-91.13509436150022,-95.66072214322857
30900.146484375,-91.8034516456023,-95.52028486169321
30921.6796875,-91.21684105155211,-95.36238755081988
30943.212890625,-91.56937540347423,-95.2039137158956
30964.74609375,-91.32563096997715,-95.06194057022263
30986.279296875,-91.45993784787322,-94.95248400793687
31007.8125,-91.39346283907388,-94.88934319635254
31029.345703125,-91.45053543085783,-94.88313011547322
31050.87890625,-91.30206311509352,-94.94055439671031
31072.412109375,-91.29816285840084,-95.06401364640493
31093.9453125,-91.37948238966788,-95.25151563973941
31115.478515625,-91.6542000906111,-95.49693315975377
31137.01171875,-90.77106672781836,-95.79056678447516
31158.544921875,-89.93866002886246,-96.11996752281388
31180.078125,-96.10562427709003,-96.4709516321955
31201.611328125,-92.93226921481883,-96.82872568617844
31223.14453125,-92.7541070898578,-97.17903206043248
31244.677734375,-90.93660194550127,-97.50922404736465
31266.2109375,-91.01621971313384,-97.80918584350387
31287.744140625,-90.97247203514829,-98.0720252005556
31309.27734375,-91.00681084300292,-98.29448462029296
31330.810546875,-91.4632528585654,-98.47703921725679
31352.34375,-90.99108381334037,-98.62367407167892
31373.876953125,-91.41338155786164,-98.74135916461034
31395.41015625,-90.98703706526969,-98.83926390280182
31416.943359375,-91.2955395327204,-98.9277739804149
31438.4765625,-91.01422578685225,-99.01738930593521
31460.009765625,-91.16482823925003,-99.11759172187688
31481.54296875,-91.02930333522126,-99.23577448800711
31503.076171875,-91.1821835583064,-99.37632171946497
31524.609375,-90.90045025937889,-99.53991543012751
31546.142578125,-91.3296805767784,-99.723131297294
31567.67578125,-90.85918744216671,-99.91836295463327
31589.208984375,-90.80727360692255,-100.11409011379752
31610.7421875,-91.45501277037266,-100.29547992995667
31632.275390625,-88.02825628531687,-100.44528568750809
31653.80859375,-91.06819574688717,-100.54498397696466
31675.341796875,-91.51476535472317,-100.5760727728001
31696.875,-91.36546952438431,-100.521439611056
31718.408203125,-90.85892644504034,-100.36670240291747
31739.94140625,-91.12432192481218,-100.10142582272707
31761.474609375,-91.16167478205945,-99.72012367306213
31783.0078125,-90.97935700611453,-99.2229716338702
31804.541015625,-91.03705000935784,-98.61617434591474
31826.07421875,-90.90126611500841,-97.91195445435925
31847.607421875,-90.99285412178313,-97.1281573385199
31869.140625,-90.82801572219391,-96.28749189587246
31890.673828125,-90.93395078873287,-95.41645301300031
31912.20703125,-90.74596742023107,-94.54399342826578
31933.740234375,-90.88654748444252,-93.70002999236266
31955.2734375,-90.64251860075409,-92.91388063683115
31976.806640625,-90.54070572514294,-92.21273288011741
31998.33984375,-90.54810236873544,-91.62024214415631
32019.873046875,-90.17334995530567,-91.15534874418154
32041.40625,-90.94193217036418,-90.83138686795864
32062.939453125,-89.47772891295456,-90.6555383349332
32084.47265625,-86.86566729910513,-90.62865993006183
32106.005859375,-94.56292676436786,-90.74548738984467
32127.5390625,-93.36950027004518,-90.99519353735681
32149.072265625,-92.83089314756342,-91.36225444957306
32170.60546875,-92.03540797566203,-91.8275575633312
32192.138671875,-91.62733072842276,-92.36967067277112
32213.671875,-91.59125518427653,-92.96618184612953
32235.205078125,-91.32278324906798,-93.59501794632325
32256.73828125,-91.52469296448305,-94.23565374229861
32278.271484375,-91.09826247774893,-94.87013412276715
32299.8046875,-91.36883362729768,-95.48384779477489
32321.337890625,-90.93697279388978,-96.0660108081953
32342.87109375,-91.26802607613955,-96.60984075030302
32364.404296875,-90.90137245229646,-97.1124257914547
32385.9375,-91.16376792132618,-97.57431518494565
32407.470703125,-90.8677158491252,-97.9988776756639
32429.00390625,-91.15299892046296,-98.39149011335465
32450.537109375,-90.77779156847778,-98.75862927871346
32472.0703125,-91.17302378618967,-99.10694479776956
32493.603515625,-90.57720541200752,-99.4423897775088
32515.13671875,-91.31343403524875,-99.76947864592454
32536.669921875,-89.34092825340906,-100.09072927228756
32558.203125,-89.24311865569103,-100.40632982150396
32579.736328125,-92.19758299338994,-100.714051313679
32601.26953125,-90.36973783995207,-101.0094060748642
32622.802734375,-91.12497381695606,-101.28603182000079
32644.3359375,-90.73123678038726,-101.5362626047903
32665.869140625,-90.96062027813629,-101.75183275582165
32687.40234375,-90.82070448195782,-101.92464930067507
32708.935546875,-90.95224769640505,-102.0475631738708
32730.46875,-90.80194029742364,-102.11506995180594
32752.001953125,-90.88963882597031,-102.1238770036064
32773.53515625,-90.76224236702544,-102.07328522747866
32795.068359375,-90.80834134972713,-101.9653490655625
32816.6015625,-90.71728197362793,-101.80479701691418
32838.134765625,-90.67233709707307,-101.59871492708123
32859.66796875,-90.69387123106469,-101.35601433295066
32881.201171875,-90.76569317444786,-101.08672649510623
32902.734375,-90.78158724202774,-100.8011779938087
32924.267578125,-90.90704110751803,-100.50911467355787
32945.80078125,-89.3885705806484,-100.21884640183146
32967.333984375,-91.83749377599523,-99.93648506821563
32988.8671875,-90.47887146216318,-99.66534243903267
33010.400390625,-89.1992790129966,-99.40554329337212
33031.93359375,-90.16053138399076,-99.15389350960659
33053.466796875,-89.6052420062254,-98.90402361407101
33075.0,-90.97255669928873,-98.64680718190591
33096.533203125,-90.45637176333645,-98.37103199173427
33118.06640625,-91.40577749259296,-98.06428161945635
33139.599609375,-90.38994475658805,-97.71396776782669
33161.1328125,-91.10860582843816,-97.3084404228182
33182.666015625,-90.33472117067618,-96.83809495658045
33204.19921875,-91.10487097214335,-96.296393227302
33225.732421875,-90.37833073664606,-95.68071978948282
33247.265625,-91.10453314229022,-94.99300429927558
33268.798828125,-90.36412341459743,-94.24005641270426
33290.33203125,-91.13775417365898,-93.43357886997894
33311.865234375,-90.30132662598298,-92.58984666018988
33333.3984375,-91.15940756604192,-91.72906357451693
33354.931640625,-90.47874238852623,-90.87443039052161
33376.46484375,-91.43928066319674,-90.05097971801986
33397.998046875,-90.5288203456742,-89.28424965936323
33419.53125,-91.38266045434932,-88.59888063462903
33441.064453125,-91.8392358114167,-88.01722608924078
33462.59765625,-91.71081569137726,-87.55806785202029
33484.130859375,-83.03543260470569,-87.23552061597931
33505.6640625,-85.89014450036849,-87.05819780150811
33527.197265625,-88.33565829300152,-87.02869378892242
33548.73046875,-88.24843946573313,-87.1434163966907
33570.263671875,-89.86683445181424,-87.39278003108473
33591.796875,-89.22251457781257,-87.76174580702745
33613.330078125,-90.04002527785485,-88.23067184825726
33634.86328125,-89.36912600455034,-88.77641654801317
33656.396484375,-90.08800628729706,-89.37362124214344
33677.9296875,-89.62532632224406,-89.996087646679
33699.462890625,-90.10714570243042,-90.6181602912462
33720.99609375,-89.80961341789738,-91.21602535310055
33742.529296875,-90.09102076614124,-91.76884462340445
33764.0625,-89.94308798648777,-92.25965623425735
33785.595703125,-90.07574908148413,-92.67599126100612
33807.12890625,-90.00961680733919,-93.01017608519899
33828.662109375,-90.17768564776435,-93.25931292894056
33850.1953125,-90.189802614007,-93.42495360865578
33871.728515625,-90.20033733304402,-93.51250267127699
33893.26171875,-90.18450852970165,-93.53040416280002
33914.794921875,-90.1932326628945,-93.48918006985465
33936.328125,-93.45960017001215,-93.40039703006879
33957.861328125,-86.27441089259185,-93.27564068228135
33979.39453125,-87.218969206518,-93.12557391040994
34000.927734375,-89.36781900460124,-92.95914654830035
34022.4609375,-88.92163532650994,-92.7830105885038
34043.994140625,-90.00049189868167,-92.60117765696063
34065.52734375,-89.45470886253464,-92.41493582579156
34087.060546875,-89.90662879923366,-92.22302224926398
34108.59375,-89.45941098674126,-92.02202818454535
34130.126953125,-89.85251410220893,-91.80699519265934
34151.66015625,-89.53711950024541,-91.57214702122315
34173.193359375,-89.91124303837834,-91.3116918887446
34194.7265625,-89.60659823715393,-91.02062530917718
34216.259765625,-90.08568226234598,-90.69546450397121
34237.79296875,-89.71833369241772,-90.33485171772
34259.326171875,-90.16422309672939,-89.93997484823336
34280.859375,-89.90107519666516,-89.51476882632852
34302.392578125,-90.19458241757465,-89.06587894729364
34323.92578125,-90.36800111512403,-88.60238647780997
34345.458984375,-91.0734074929665,-88.1353158588518
34366.9921875,-89.8466789512858,-87.6769602359228
34388.525390625,-93.11127401269755,-87.2400765422116
34410.05859375,-84.39896016672817,-86.8370118373582
34431.591796875,-83.40013414885631,-86.47882827648972
34453.125,-87.47530528204192,-86.1744945336615
34474.658203125,-89.04149272253991,-85.93020671406353
34496.19140625,-89.23835705822101,-85.74889214357653
34517.724609375,-87.93088033590774,-85.62993567496011
34539.2578125,-89.1496517721562,-85.56915136012267
34560.791015625,-88.60274771346985,-85.5590037991563
34582.32421875,-89.00518511642841,-85.58906461030729
34603.857421875,-88.49346825485783,-85.64667171311285
34625.390625,-88.99878450393966,-85.71774383327762
34646.923828125,-88.50664901118793,-85.78769098488746
34668.45703125,-89.01092306742356,-85.84235454643554
34689.990234375,-88.3936410836647,-85.8689084592555
34711.5234375,-89.0072366488814,-85.85665619179017
34733.056640625,-88.29477904262157,-85.79766618535939
34754.58984375,-88.9307722378312,-85.6872009039464
34776.123046875,-88.14002842100915,-85.52391039960084
34797.65625,-88.77189029170864,-85.30977926714313
34819.189453125,-86.90325958812636,-85.04983462310484
34840.72265625,-87.940438388003,-84.75164087033419
34862.255859375,-81.28433962508427,-84.42462311651168
34883.7890625,-83.5536527774413,-84.0792739712704
34905.322265625,-91.63027974189355,-83.72630706982406
34926.85546875,-89.1381523363643,-83.37582440065397
34948.388671875,-90.03356921848278,-83.03656306347192
34969.921875,-88.68962809451017,-82.71528055895914
34991.455078125,-89.94039493139815,-82.41632660851211
35012.98828125,-88.69152309860833,-82.14143466540548
35034.521484375,-89.64334590752088,-81.88974883996539
35056.0546875,-88.7394919747495,-81.65808325331693
35077.587890625,-89.538092136979,-81.4413922903814
35099.12109375,-88.7865948074928,-81.23341326857785
35120.654296875,-89.51841974634162,-81.0274289838172
35142.1875,-88.73782098950109,-80.81708753426628
35163.720703125,-89.53812630364799,-80.59721155064521
35185.25390625,-88.64465563690007,-80.36452891526388
35206.787109375,-89.6273923858594,-80.1182622722624
35228.3203125,-88.2318921941588,-79.86052476147977
35249.853515625,-89.26384279800556,-79.5964837174209
35271.38671875,-87.45927416541288,-79.3342715121374
35292.919921875,-90.97960924539346,-79.08464199305385
35314.453125,-80.70518489929051,-78.86039063364606
35335.986328125,-77.62563153705626,-78.67557509660014
35357.51953125,-83.00027824917882,-78.54458899665852
35379.052734375,-86.24366272645662,-78.48115401112862
35400.5859375,-87.38773745756922,-78.4973031563546
35422.119140625,-87.89876149017215,-78.60243040666975
35443.65234375,-88.06455062310778,-78.80247864657552
35465.185546875,-87.90152293085029,-79.09932939402813
35486.71875,-87.95957713641761,-79.4904443872339
35508.251953125,-88.10237159477114,-79.96879192067229
35529.78515625,-88.01761666273839,-80.52307096942718
35551.318359375,-88.18998766606248,-81.13822507676034
35572.8515625,-88.1179967799002,-81.7962172182109
35594.384765625,-88.27587936502542,-82.47701790290918
35615.91796875,-88.14724729407294,-83.15974301216963
35637.451171875,-88.25983985800653,-83.82386646475607
35658.984375,-88.20418694061435,-84.4504265856552
35680.517578125,-88.72484863986766,-85.02314451677577
35702.05078125,-88.08817108297201,-85.52937821248801
35723.583984375,-88.03783159090264,-85.96084616644225
35745.1171875,-88.00450090208412,-86.31407028681215
35766.650390625,-91.3062679861109,-86.59050620808168
35788.18359375,-85.39357385521295,-86.79635047402031
35809.716796875,-84.1738048717022,-86.94203596184946
35831.25,-86.05209676310236,-87.04144810047126
35852.783203125,-85.84467496675813,-87.11091338113071
35874.31640625,-87.27895587771346,-87.16802704513756
35895.849609375,-87.30708089063117,-87.23039759579011
35917.3828125,-87.8182439146266,-87.31439118854858
35938.916015625,-87.27593304375401,-87.43395865634939
35960.44921875,-87.6632252259162,-87.59962198342436
35981.982421875,-87.41514197724428,-87.81768590802187
36003.515625,-87.65442534621377,-88.08972483245648
36025.048828125,-87.49784396567999,-88.41237646995441
36046.58203125,-87.63607560831403,-88.77745300215102
36068.115234375,-87.54988601191917,-89.17235941901757
36089.6484375,-87.60382882626838,-89.58078863820765
36111.181640625,-87.548691105962,-89.98364533438914
36132.71484375,-87.56978669095945,-90.36013634099719
36154.248046875,-87.84342916900684,-90.68895593234268
36175.78125,-87.32781525498586,-90.94948983138678
36197.314453125,-87.79431009794732,-91.12296262183106
36218.84765625,-88.00632616014937,-91.19345919316389
36240.380859375,-89.88009202252849,-91.14876137031669
36261.9140625,-84.18198470796162,-90.980955113309
36283.447265625,-84.61939361137861,-90.6867805042474
36304.98046875,-86.3914879716103,-90.26771489283595
36326.513671875,-86.31531697823297,-89.72979770378664
36348.046875,-86.99606004672816,-89.0832222105894
36369.580078125,-86.64552680774804,-88.34173387094668
36391.11328125,-87.08002297270103,-87.52188563678692
36412.646484375,-86.60692951207804,-86.64220731731896
36434.1796875,-86.95065826369671,-85.72234823807896
36455.712890625,-86.56950835750578,-84.78225010328686
36477.24609375,-86.87136775645732,-83.84140047714318
36498.779296875,-86.49057989256661,-82.91820730635904
36520.3125,-86.61469488723357,-82.02952231983824
36541.845703125,-86.35298607679191,-81.19032705001283
36563.37890625,-86.4051162561201,-80.41358080349883
36584.912109375,-86.14460816957414,-79.71021634406169
36606.4453125,-85.81253362258337,-79.08925742137835
36627.978515625,-85.46156493111258,-78.55802348913916
36649.51171875,-84.99907403106066,-78.12238166205873
36671.044921875,-85.09269472823436,-77.78700452256282
36692.578125,-80.50882769457615,-77.55559484074483
36714.111328125,-75.01474558230399,-77.43104432945265
36735.64453125,-79.14265856081018,-77.4155026367714
36757.177734375,-91.63232729296286,-77.51034404921535
36778.7109375,-88.12757278257169,-77.71603182934642
36800.244140625,-89.16895358577734,-78.03189263271064
36821.77734375,-88.24146073905399,-78.45582492517042
36843.310546875,-87.72519289258378,-78.98397472068353
36864.84375,-87.46904195686457,-79.61041841684965
36886.376953125,-87.65346629269189,-80.32689539543424
36907.91015625,-87.54997998264125,-81.12263204314239
36929.443359375,-87.51782144842021,-81.9842939205013
36950.9765625,-87.49654595920805,-82.89609427529282
36972.509765625,-87.39902544783827,-83.84007557683412
36994.04296875,-87.5117105595525,-84.79656711209019
37015.576171875,-87.17874580339638,-85.74480699971889
37037.109375,-87.34959765095398,-86.6637024193256
37058.642578125,-87.05617983320563,-87.53268861458692
37080.17578125,-87.56759956267399,-88.33263642915291
37101.708984375,-87.31716818900036,-89.04675072725558
37123.2421875,-87.57280635413008,-89.66139874827687
37144.775390625,-87.15446203372737,-90.16680865547022
37166.30859375,-86.04237508140258,-90.55758433328504
37187.841796875,-84.54529243289676,-90.83299258360341
37209.375,-83.992261751395,-90.99699265048726
37230.908203125,-87.28029140131753,-91.05799455189455
37252.44140625,-86.96583527818063,-91.02835086958196
37273.974609375,-86.45522299676279,-90.92360514984442
37295.5078125,-85.91217050549255,-90.76153754780373
37317.041015625,-87.03814821283544,-90.5610635019031
37338.57421875,-86.50585606914626,-90.34105289174285
37360.107421875,-86.61341044153124,-90.11914438211689
37381.640625,-86.35694543384972,-89.91063186439702
37403.173828125,-86.64625582261094,-89.72749680400624
37424.70703125,-86.39347432457849,-89.5776520009491
37446.240234375,-86.68158103909808,-89.46444925844668
37467.7734375,-86.32507134337084,-89.38648656928348
37489.306640625,-86.79714872321634,-89.33773079815862
37510.83984375,-86.35969460225746,-89.30795080155801
37532.373046875,-86.7935218728897,-89.2834349430056
37553.90625,-86.12351319806857,-89.24794750365993
37575.439453125,-87.89625852353444,-89.18386193679066
37596.97265625,-86.68071816306639,-89.07339645819656
37618.505859375,-90.40944460060928,-88.89987001238894
37640.0390625,-88.21304704443327,-88.64889476893845
37661.572265625,-82.4278709779679,-88.30942515786919
37683.10546875,-86.58860050728879,-87.87459281602723
37704.638671875,-84.78455710185206,-87.34227106633188
37726.171875,-86.62381558418306,-86.71533071917084
37747.705078125,-84.91876738776837,-86.00156982001033
37769.23828125,-86.43355513985327,-85.21332202726174
37790.771484375,-85.15439613913048,-84.36677005701613
37812.3046875,-86.43371226668866,-83.48101056242783
37833.837890625,-85.20526220771714,-82.57693353761466
37855.37109375,-86.48844556143294,-81.675991686418
37876.904296875,-85.14073395186527,-80.79894232065516
37898.4375,-86.5721861872641,-79.96464576476106
37919.970703125,-85.13057597899834,-79.18899986116422
37941.50390625,-86.83995353810472,-78.48408031909997
37963.037109375,-84.98934679472148,-77.8575420392072
37984.5703125,-87.42424323551589,-77.31231822086015
38006.103515625,-84.90008913702894,-76.84663332057389
38027.63671875,-89.13103629360509,-76.45432424446645
38049.169921875,-84.16489215036609,-76.1254430518021
38070.703125,-90.86447215053279,-75.84709539690569
38092.236328125,-75.6137831673075,-75.60445326574805
38113.76953125,-74.9412629866811,-75.38186934594611
38135.302734375,-84.7217656335566,-75.16401435635821
38156.8359375,-80.54536250758977,-74.9369582315734
38178.369140625,-84.55655193405872,-74.68912118469034
38199.90234375,-82.17726389896895,-74.41203094107021
38221.435546875,-84.60188434666854,-74.10083706607142
38242.96875,-82.55811640452883,-73.75455121718316
38264.501953125,-84.84867199189028,-73.37600202779026
38286.03515625,-82.6892320935251,-72.97151374025488
38307.568359375,-84.80994994146366,-72.5503371903815
38329.1015625,-82.61564788428555,-72.1238789251172
38350.634765625,-84.80630470207151,-71.7047879115749
38372.16796875,-82.42832553831137,-71.30596853340907
38393.701171875,-84.67291549881287,-70.93959276446631
38415.234375,-82.08500285504329,-70.61618332312032
38436.767578125,-84.69966476878444,-70.3438333901007
38458.30078125,-80.91267070145304,-70.12761763231778
38479.833984375,-84.51717597031342,-69.96923465644171
38501.3671875,-79.15988452582556,-69.86690372242907
38522.900390625,-84.65896085153298,-69.81551986180725
38544.43359375,-69.99400545229203,-69.80705283553134
38565.966796875,-68.43491477748778,-69.83115798271908
38587.5,-77.41653984442952,-69.87595219146137
38609.033203125,-79.96518014050778,-69.928897000283
38630.56640625,-83.66369872944344,-69.97772397208993
38652.099609375,-81.87745638884113,-70.01133540247564
38673.6328125,-84.85257060318908,-70.0206162072077
38695.166015625,-82.03866196226538,-69.99910020007962
38716.69921875,-84.75277987854562,-69.94344531222173
38738.232421875,-82.07941777888195,-69.85368672642485
38759.765625,-84.41972494728057,-69.73325330230341
38781.298828125,-82.00301452529573,-69.58874981985105
38802.83203125,-84.09229728417472,-69.4295242046619
38824.365234375,-81.69748174950665,-69.26705381117442
38845.8984375,-83.69461299586884,-69.11419697133303
38867.431640625,-81.18498549621395,-68.98436452917993
38888.96484375,-83.23766426638647,-68.89067042345698
38910.498046875,-80.08292833580104,-68.84512031585344
38932.03125,-82.02449394619333,-68.85789288941103
38953.564453125,-79.09386092432291,-68.93676017656877
38975.09765625,-81.53427416863987,-69.08668181950047
38996.630859375,-73.73208411367715,-69.3095944432917
39018.1640625,-69.24968542968142,-69.60440241486648
39039.697265625,-74.31618855067693,-69.9671613165624
39061.23046875,-91.07819739376828,-70.39143161346027
39082.763671875,-93.46592051894683,-70.86876826455816
39104.296875,-88.34567591732339,-71.38930326563623
39125.830078125,-89.85383716190316,-71.94237291976152
39147.36328125,-86.46362363416095,-72.51714032828112
39168.896484375,-87.91236990289639,-73.10316619377475
39190.4296875,-85.93854846344382,-73.69088723730952
39211.962890625,-86.60355398388361,-74.27197078991114
39233.49609375,-85.57482827268568,-74.83952562799016
39255.029296875,-85.84353957445208,-75.38816192554629
39276.5625,-85.35824867427615,-75.91390624517356
39298.095703125,-85.35456829869588,-76.41398973242245
39319.62890625,-85.11409106988141,-76.88653813777748
39341.162109375,-85.00287257065781,-77.33020014350112
39362.6953125,-84.9853159250153,-77.74375511061774
39384.228515625,-84.51419547925576,-78.12574243786511
39405.76171875,-85.12417484157812,-78.47415218036488
39427.294921875,-84.22640994435574,-78.78621064228068
39448.828125,-84.68631492269009,-79.05828583691776
39470.361328125,-81.35839172383187,-79.28592673193059
39491.89453125,-75.7126395989061,-79.46403797082388
39513.427734375,-81.22497006121775,-79.5871792893305
39534.9609375,-85.44996243111623,-79.64996715209942
39556.494140625,-82.03454711863117,-79.64754618715634
39578.02734375,-83.33767287700047,-79.5760906225456
39599.560546875,-83.20926473498784,-79.43329175961325
39621.09375,-83.6928078402787,-79.21878692724981
39642.626953125,-83.51188279934158,-78.93448844583429
39664.16015625,-83.6378673303936,-78.58477769280293
39685.693359375,-83.43464214160005,-78.17653893122421
39707.2265625,-83.86762941792719,-77.71901942468253
39728.759765625,-83.27927904805051,-77.22351561515822
39750.29296875,-84.00170828353407,-76.70289876601399
39771.826171875,-83.41858326593677,-76.17100641000573
39793.359375,-84.3079789062579,-75.64193717413251
39814.892578125,-83.10651760418011,-75.12929518100347
39836.42578125,-84.11463493018177,-74.64543554220286
39857.958984375,-83.3900245546196,-74.20076400069563
39879.4921875,-87.89294967595856,-73.80314136751315
39901.025390625,-87.62758538224361,-73.45743715254
39922.55859375,-81.76950635869143,-73.16526712197502
39944.091796875,-73.30589933315186,-72.92493710068227
39965.625,-74.88738939431215,-72.73160106469356
39987.158203125,-82.4968993413373,-72.57762647426703
40008.69140625,-80.00714619518006,-72.45314498893
40030.224609375,-82.23250000305667,-72.34675327889303
40051.7578125,-79.66226403306871,-72.2463176041393
40073.291015625,-82.5366788774831,-72.13982800581073
40094.82421875,-80.63038015118818,-72.01624394396482
40116.357421875,-82.33381831537682,-71.86627334252557
40137.890625,-81.05124173059605,-71.68303128371795
40159.423828125,-81.94609636237789,-71.46253274166479
40180.95703125,-81.4009207532447,-71.2039851835294
40202.490234375,-81.74513620646994,-70.9098607780137
40224.0234375,-81.69215921197775,-70.58574333273042
40245.556640625,-81.56337993497263,-70.23996082162752
40267.08984375,-82.1780379969826,-69.88302932131363
40288.623046875,-81.38281663732685,-69.52694726767969
40310.15625,-84.02146357505185,-69.18438922556676
40331.689453125,-81.27326046038488,-68.86785509546363
40353.22265625,-87.04145633841199,-68.58883338519138
40374.755859375,-76.79401730088026,-68.3570356710146
40396.2890625,-71.86138407583985,-68.17975379125839
40417.822265625,-68.6868462495706,-68.06138208568215
40439.35546875,-72.85647017505192,-68.00313481215197
40460.888671875,-78.52488872732444,-68.00297464994907
40482.421875,-75.12866364101973,-68.05575299414488
40503.955078125,-80.44156925434385,-68.15354768284016
40525.48828125,-76.68794966287436,-68.28616998675922
40547.021484375,-80.45914237267078,-68.4418011371782
40568.5546875,-77.02358978553053,-68.60771020727236
40590.087890625,-80.31387476487981,-68.77100039112231
40611.62109375,-77.16373625903738,-68.91932996095933
40633.154296875,-80.13419756754394,-69.04155744089951
40654.6875,-77.16767777608442,-69.12826752570305
40676.220703125,-79.8046670134066,-69.17214442740928
40697.75390625,-77.1388166429597,-69.16817184658788
40719.287109375,-79.38656713703568,-69.11365265986687
40740.8203125,-77.20002844813324,-69.00805561350428
40762.353515625,-78.27450978454546,-68.85270971911065
40783.88671875,-76.68929359634225,-68.65037863350453
40805.419921875,-77.17508510183083,-68.40475618588201
40826.953125,-74.90588077786232,-68.11992971944638
40848.486328125,-70.64490234349856,-67.79985963153835
40870.01953125,-67.55829444724881,-67.44792131003034
40891.552734375,-79.92657539999291,-67.06654976064296
40913.0859375,-75.56331912458566,-66.65701807432927
40934.619140625,-88.27355234033558,-66.21936922214245
40956.15234375,-76.17108876210459,-65.75250740947973
40977.685546875,-86.3542311175331,-65.2544414203391
40999.21875,-75.50488598186087,-64.72265912864002
41020.751953125,-86.18935635531983,-64.15460070254518
41042.28515625,-75.02144736012733,-63.54818891406119
41063.818359375,-86.42674332970262,-62.902369132804466
41085.3515625,-74.42536769152483,-62.21760952241125
41106.884765625,-87.23787010430064,-61.49631387412536
41128.41796875,-73.59115883966055,-60.74310530159791
41149.951171875,-88.94514597564347,-59.96494828032259
41171.484375,-72.54426010218512,-59.171088569133175
41193.017578125,-89.85511961292866,-58.37280450242592
41214.55078125,-71.0245765823218,-57.58297793746041
41236.083984375,-84.68963360835465,-56.81550765193147
41257.6171875,-68.6819698061295,-56.08460109229553
41279.150390625,-75.29181049546104,-55.403991045981385
41300.68359375,-61.88489368336849,-54.786131195620186
41322.216796875,-55.428839386696126,-54.24142799392456
41343.75,-55.85112234171264,-53.77756554366493
41365.283203125,-64.14964104565779,-53.398975162240305
41386.81640625,-68.98635675513675,-53.106492356648474
41408.349609375,-68.1890557638397,-52.89723163262097
41429.8828125,-74.46562573276708,-52.76469476795785
41451.416015625,-70.1830860132063,-52.69911194606667
41472.94921875,-75.89174176174657,-52.6879986411512
41494.482421875,-70.97077952240039,-52.71689557390569
41516.015625,-75.39266679752521,-52.77024556260891
41537.548828125,-71.40775482445562,-52.83235068503632
41559.08203125,-74.249030672757,-52.88834663165982
41580.615234375,-71.5211729441083,-52.92512898492034
41602.1484375,-72.77124387126442,-52.93216860286609
41623.681640625,-71.3154770364448,-52.90216018674694
41645.21484375,-70.82394028623796,-52.83145901625062
41666.748046875,-70.67456539928511,-52.72027499589848
41688.28125,-68.1987927384687,-52.572609585591636
41709.814453125,-70.04989409183645,-52.39593873297507
41731.34765625,-64.34441189926814,-52.200662345602936
41752.880859375,-67.70166272022674,-51.999356901763
41774.4140625,-54.26989114331883,-51.805881359120605
41795.947265625,-52.574705758649074,-51.634396615652435
41817.48046875,-57.89536667733264,-51.49836468988046
41839.013671875,-83.59943005162363,-51.40959509811498
41860.546875,-65.91410440071425,-51.37740252517752
41882.080078125,-76.09138447744884,-51.407932057155314
41903.61328125,-71.25328171419592,-51.50369653266832
41925.146484375,-74.35817484273934,-51.663355811637516
41946.6796875,-74.35958657838094,-51.8817510114109
41968.212890625,-73.13819703306453,-52.15018921156448
41989.74609375,-76.7774751331053,-52.45695702492149
42011.279296875,-72.11427579689146,-52.788025979436185
42032.8125,-78.57279377624914,-53.12789993468496
42054.345703125,-71.01818902058632,-53.46054564644028
42075.87890625,-80.05265804008772,-53.77034270691038
42097.412109375,-69.79888923828281,-54.04298873275144
42118.9453125,-81.36331447817943,-54.26629982604957
42140.478515625,-68.11854260669087,-54.43085464926125
42162.01171875,-81.54125549836083,-54.53044229119158
42183.544921875,-65.57942080706182,-54.56228856751767
42205.078125,-76.60379827314097,-54.527051425356774
42226.611328125,-59.423531229832065,-54.42859253487057
42248.14453125,-55.15657120139956,-54.27354776488521
42269.677734375,-57.5689693797626,-54.07073293883087
42291.2109375,-67.57386919906062,-53.83043208948321
42312.744140625,-73.84629555838495,-53.56362263513805
42334.27734375,-71.263927031438,-53.28119501872714
42355.810546875,-81.22095242218452,-52.993223222782184
42377.34375,-72.60147745450006,-52.70833734853287
42398.876953125,-77.5718294174561,-52.43324057722362
42420.41015625,-73.10124754942915,-52.17240102875309
42441.943359375,-74.49067373334253,-51.92793521636781
42463.4765625,-73.16601635241543,-51.69968502182783
42485.009765625,-72.18324215677788,-51.48547549475304
42506.54296875,-72.97781630902657,-51.281527397066014
42528.076171875,-70.15109430117879,-51.08298724521088
42549.609375,-72.53423994865774,-50.88452944654031
42571.142578125,-68.00754884981767,-50.680980542684544
42592.67578125,-71.43511120832446,-50.467914846927464
42614.208984375,-64.97360931509883,-50.242173886106684
42635.7421875,-69.99388561941099,-50.0022687326116
42657.275390625,-61.13617157214241,-49.748633977903474
42678.80859375,-63.93863423138892,-49.48371397754617
42700.341796875,-49.83591166532944,-49.21187515533723
42721.875,-48.38472115230043,-48.93915157435333
42743.408203125,-56.19012631706368,-48.672843644765855
42764.94140625,-63.27218733668088,-48.42100079481044
42786.474609375,-64.35465537197967,-48.1918273798376
42808.0078125,-67.14277465769437,-47.99305644687104
42829.541015625,-70.78121300220326,-47.831337858125096
42851.07421875,-67.34344588530934,-47.71168562737586
42872.607421875,-74.90252847457545,-47.6370243326701
42894.140625,-67.2677598730638,-47.607866587428745
42915.673828125,-79.00216359999929,-47.62214344613575
42937.20703125,-66.64538415098865,-47.67519811894697
42958.740234375,-81.7367308085941,-47.75994139495454
42980.2734375,-65.73012729393757,-47.867155670658136
43001.806640625,-81.67531361276562,-47.9859243385122
43023.33984375,-64.34852909651893,-48.10415527610977
43044.873046875,-78.77182284126505,-48.20916187146183
43066.40625,-62.51103079927754,-48.28826277685509
43087.939453125,-76.94754718486723,-48.32936250058444
43109.47265625,-59.04629771221994,-48.321478859010476
43131.005859375,-70.45889788831153,-48.25518981151183
43152.5390625,-52.13069205643748,-48.12298066760546
43174.072265625,-47.8613286072786,-47.91948230941743
43195.60546875,-51.21575657892773,-47.641601040336035
43217.138671875,-67.17197168722292,-47.28855005725512
43238.671875,-64.42962264784522,-46.861800507940565
43260.205078125,-69.94843189919169,-46.36497591963199
43281.73828125,-72.67978749459607,-45.80371693847702
43303.271484375,-69.72874064177091,-45.18554350244247
43324.8046875,-76.04561519880927,-44.51973874403187
43346.337890625,-68.85202877876286,-43.817273312254265
43367.87109375,-72.31687101013759,-43.09078089788816
43389.404296875,-67.563351141031,-42.3545862421266
43410.9375,-68.76494372268176,-41.62477667028867
43432.470703125,-65.96596193094082,-40.91929817952705
43454.00390625,-65.66956373390792,-40.25804830095548
43475.537109375,-63.976708675145176,-39.66293126868656
43497.0703125,-62.577798913250774,-39.157837237119494
43518.603515625,-61.21659685506339,-38.768506960818684
43540.13671875,-58.72895110405676,-38.52224679296264
43561.669921875,-57.481374044213524,-38.44746607537217
43583.203125,-53.37566243569695,-38.57301968202463
43604.736328125,-50.272922438082546,-38.92735203620722
43626.26953125,-39.80445709122516,-39.537454482276985
43647.802734375,-39.24945930705,-40.42766438148114
43669.3359375,-47.692084246061576,-41.61835050820392
43690.869140625,-53.93323820623083,-43.12454399102272
43712.40234375,-54.65854380193347,-44.954585959233206
43733.935546875,-59.47440296885214,-47.10887114382121
43755.46875,-58.39568384045389,-49.57877008742541
43777.001953125,-62.754833998157196,-52.34581077838841
43798.53515625,-60.75282860312091,-55.38119322163435
43820.068359375,-65.30702209901116,-58.64569784865112
43841.6015625,-62.49648472706507,-62.09003128016227
43863.134765625,-67.30092043429197,-65.65563166862194
43884.66796875,-63.82856554846993,-69.27593184463744
43906.201171875,-68.87094787160167,-72.8780531813019
43927.734375,-64.82354674311219,-76.38487802096661
43949.267578125,-70.0980949559186,-79.71742526457868
43970.80078125,-65.54221789403239,-82.79743381910816
43992.333984375,-71.09171815662889,-85.55004337546912
44013.8671875,-66.0278964505153,-87.90645252295413
44035.400390625,-71.78459507424546,-89.80643122878206
44056.93359375,-66.34149941310012,-91.20056855777278
44078.466796875,-72.11650706860257,-92.05214708688068


==> data/17_M_Ma2_Sm_So_R.csv <==
f,ogR,taeR
0.0,-12.390304,-15.320077859373399
86.1328125,-18.919796,-15.495128901391087
172.265625,-23.3284,-16.012052839184715
258.3984375,-14.305201,-16.846621369592665
344.53125,-18.9484,-17.959958008750057
430.6640625,-8.960553,-19.300701707088223
516.796875,-13.185535,-20.807856607119348
602.9296875,-30.835949,-22.414161236502373
689.0625,-27.172523,-24.04978000983437
775.1953125,-30.777903,-25.646101073816116
861.328125,-26.742481,-27.139418448730858
947.4609375,-21.96117,-28.474283542103432
1033.59375,-25.705723,-29.60633111782056
1119.7265625,-37.148853,-30.504416611010004
1205.859375,-24.016535,-31.151943482128974
1291.9921875,-43.109623,-31.54730866978129
1378.125,-24.440672,-31.703448196603944
1464.2578125,-35.06404,-31.646520334442535
1550.390625,-34.127777,-31.413817025060343
1636.5234375,-33.164867,-31.051042121814476
1722.65625,-27.357006,-30.60913437910264
1808.7890625,-21.064846,-30.140841358834688
1894.921875,-28.334578,-29.69726559349439
1981.0546875,-36.405922,-29.324605295151116
2067.1875,-37.450188,-29.061298385658407
2153.3203125,-24.95082,-28.93575135074618
2239.453125,-23.33181,-28.964795025898965
2325.5859375,-23.262909,-29.152960388994124
2411.71875,-27.550415,-29.492611951551662
2497.8515625,-39.194214,-29.96491809980479
2583.984375,-41.442947,-30.54158069411063
2670.1171875,-32.59882,-31.187194339196637
2756.25,-28.548624,-31.862062651559008
2842.3828125,-25.345,-32.525267683718
2928.515625,-30.87241,-33.137771737430626
3014.6484375,-36.564827,-33.665329451675234
3100.78125,-28.560152,-34.081002530556624
3186.9140625,-33.927547,-34.36709888418366
3273.046875,-34.107445,-34.516400294028074
3359.1796875,-33.063015,-34.53259500820599
3445.3125,-38.874504,-34.42989017031836
3531.4453125,-41.20244,-34.23183942546033
3617.578125,-35.832375,-33.96947896555454
3703.7109375,-35.90897,-33.678916342751386
3789.84375,-29.875732,-33.39855672750903
3875.9765625,-36.942978,-33.166177816899214
3962.109375,-28.186533,-33.016075225012194
4048.2421875,-25.878769,-32.976494020140514
4134.375,-35.906273,-33.06753950116953
4220.5078125,-35.715378,-33.29972298423781
4306.640625,-32.16009,-33.673249111933735
4392.7734375,-32.759964,-34.17809376357161
4478.90625,-30.057045,-34.794860466194166
4565.0390625,-39.014946,-35.49634303769785
4651.171875,-43.763245,-36.24966774534492
4737.3046875,-33.96904,-37.01884382382571
4823.4375,-39.83417,-37.76752028952618
4909.5703125,-46.282078,-38.46173207908694
4995.703125,-31.321623,-39.07242083535926
5081.8359375,-45.80601,-39.577534996484246
5167.96875,-32.793995,-39.963548679353536
5254.1015625,-38.931183,-40.22628639708786
5340.234375,-51.3051,-40.370997082851844
5426.3671875,-39.975124,-40.411681646410614
5512.5,-38.90916,-40.36973843548405
5598.6328125,-37.018616,-40.272045615471185
5684.765625,-35.55971,-40.1486441590386
5770.8984375,-37.97391,-40.03021619782491
5857.03125,-39.28633,-39.945568390591845
5943.1640625,-44.664455,-39.919327492617406
6029.296875,-42.28473,-39.97003569337653
6115.4296875,-48.400314,-40.10879817228684
6201.5625,-38.707706,-40.33858764934653
6287.6953125,-35.54506,-40.65425447827566
6373.828125,-39.211105,-41.043230769528094
6459.9609375,-40.624733,-41.48685819712166
6546.09375,-46.187187,-41.96221650320207
6632.2265625,-37.203377,-42.44428772364711
6718.359375,-41.504803,-42.90826338338864
6804.4921875,-46.73118,-43.33179072224261
6890.625,-42.77694,-43.69696037883918
6976.7578125,-48.64991,-43.99186135750377
7062.890625,-44.08329,-44.21156755113729
7149.0234375,-47.61072,-44.35847031849411
7235.15625,-48.30193,-44.44192932113267
7321.2890625,-47.83568,-44.47727405774211
7407.421875,-43.044643,-44.48424609557813
7493.5546875,-46.09859,-44.485021898243424
7579.6875,-41.277317,-44.50199402714179
7665.8203125,-37.68414,-44.555511003151
7751.953125,-43.161053,-44.66178121344414
7838.0859375,-45.11167,-44.831133383675244
7924.21875,-42.55905,-45.06679630290062
8010.3515625,-44.736343,-45.3643161549164
8096.484375,-40.54505,-45.71167471268413
8182.6171875,-52.673435,-46.09011048722649
8268.75,-49.5086,-46.475582943912855
8354.8828125,-51.35945,-46.84076247403897
8441.015625,-51.60013,-47.15738095467287
8527.1484375,-59.878113,-47.39874367669675
8613.28125,-39.76842,-47.54218624629044
8699.4140625,-50.2805,-47.57126141600502
8785.546875,-44.923332,-47.47746074317785
8871.6796875,-38.020123,-47.26131297080624
8957.8125,-36.763462,-46.93275206380057
9043.9453125,-39.593777,-46.5107086639236
9130.078125,-47.07979,-46.02194422498103
9216.2109375,-60.2211,-45.49921168805496
9302.34375,-54.393257,-44.97888471847345
9388.4765625,-40.943115,-44.498244222552174
9474.609375,-40.634903,-44.09264200589077
9560.7421875,-39.284893,-43.79277423846865
9646.875,-36.568745,-43.6222906145554
9733.0078125,-42.82181,-43.59593916113475
9819.140625,-38.961414,-43.71840361936918
9905.2734375,-42.649227,-43.98393373438425
9991.40625,-55.019707,-44.37680335322595
10077.5390625,-46.948257,-44.87256244606484
10163.671875,-48.884827,-45.43998284577355
10249.8046875,-62.208385,-46.04353928218826
10335.9375,-46.2201,-46.646222145497944
10422.0703125,-42.24109,-47.21245023521163
10508.203125,-43.65931,-47.7108429978927
10594.3359375,-49.74359,-48.116623246503835
10680.46875,-42.61612,-48.41345218542657
10766.6015625,-51.374573,-48.59454618714088
10852.734375,-46.13241,-48.66298519030615
10938.8671875,-45.7622,-48.63119072310571
11025.0,-46.472633,-48.519621637041936
11111.1328125,-54.64855,-48.3548017199051
11197.265625,-46.30246,-48.16684982244078
11283.3984375,-51.15723,-47.9867251669739
11369.53125,-44.76276,-47.84342451207249
11455.6640625,-47.680645,-47.76137175756291
11541.796875,-50.08397,-47.75822402892875
11627.9296875,-49.918037,-47.84328266108864
11714.0625,-47.02189,-48.01664581712613
11800.1953125,-49.90403,-48.269176108417554
11886.328125,-49.94155,-48.5832869096412
11972.4609375,-48.236694,-48.93448100838941
12058.59375,-45.057446,-49.29351075485927
12144.7265625,-54.47742,-49.62897547151803
12230.859375,-54.713917,-49.910134095283745
12316.9921875,-43.966644,-50.10969207732568
12403.125,-51.012985,-50.20632307713385
12489.2578125,-60.25422,-50.18670783668986
12575.390625,-44.043003,-50.046912956685134
12661.5234375,-43.45444,-49.79298769853046
12747.65625,-42.90719,-49.440722704459745
12833.7890625,-50.75373,-49.01458508847709
12919.921875,-48.12828,-48.54591372838793
13006.0546875,-49.01445,-48.07052091823753
13092.1875,-43.470913,-47.62589656414608
13178.3203125,-55.60612,-47.2482446221442
13264.453125,-44.48403,-46.96959569073759
13350.5859375,-41.55137,-46.8152334327594
13436.71875,-42.50597,-46.80164639487419
13522.8515625,-57.06993,-46.935173082201736
13608.984375,-47.381268,-47.211450573091874
13695.1171875,-49.609177,-47.61571042334677
13781.25,-57.27295,-48.123895741517856
13867.3828125,-51.191498,-48.704505999254295
13953.515625,-45.18141,-49.32101700414059
14039.6484375,-42.45195,-49.93467741005141
14125.78125,-46.634754,-50.507453934555045
14211.9140625,-62.190166,-51.004887404777705
14298.046875,-59.82514,-51.39863153477512
14384.1796875,-50.430496,-51.668474938804884
14470.3125,-46.332817,-51.803691713543294
14556.4453125,-50.766403,-51.803623038213544
14642.578125,-42.55974,-51.677456705473155
14728.7109375,-58.366783,-51.443237800147166
14814.84375,-51.014065,-51.12620628749631
14900.9765625,-43.174294,-50.756610844678264
14987.109375,-49.062675,-50.36718848380261
15073.2421875,-53.926582,-49.99052318202889
15159.375,-52.77542,-49.65650211619672
15245.5078125,-48.437454,-49.39007504328132
15331.640625,-50.035645,-49.20949229720739
15417.7734375,-49.336815,-49.125152644350145
15503.90625,-48.24246,-49.13913787927843
15590.0390625,-41.897507,-49.24545137790821
15676.171875,-56.86749,-49.43091806134551
15762.3046875,-52.26501,-49.676648483576706
15848.4375,-49.18775,-49.95992463912454
15934.5703125,-48.943985,-50.25633327668507
16020.703125,-63.455082,-50.54195646364059
16106.8359375,-46.49446,-50.7954299191854
16192.96875,-41.43917,-50.99969678011004
16279.1015625,-54.707523,-51.143316120070146
16365.234375,-49.319683,-51.22122861210761
16451.3671875,-51.100025,-51.23493216505708
16537.5,-54.23382,-51.19207356744717
16623.6328125,-50.919243,-51.10551337557496
16709.765625,-44.07373,-50.99196599624301
16795.8984375,-51.583664,-50.87035131695387
16882.03125,-53.908386,-50.76001550143729
16968.1640625,-49.869087,-50.678985102711536
17054.296875,-59.63504,-50.64241021023976
17140.4296875,-48.988457,-50.66133005620283
17226.5625,-42.542603,-50.741860703159915
17312.6953125,-53.29041,-50.88486246492701
17398.828125,-53.399994,-51.0860985978789
17484.9609375,-65.39097,-51.33685086839064
17571.09375,-51.199944,-51.62491608605216
17657.2265625,-49.047783,-51.93587434357612
17743.359375,-48.364655,-52.2544974577861
17829.4921875,-49.718536,-52.566156821031825
17915.625,-53.673378,-52.85809417554067
18001.7578125,-56.30285,-53.120436066196326
18087.890625,-46.878372,-53.34686106156294
18174.0234375,-55.50296,-53.534865394712845
18260.15625,-58.73795,-53.685613861727994
18346.2890625,-45.23391,-53.803404627292515
18432.421875,-61.259556,-53.89481500417732
18518.5546875,-65.29173,-53.96762663288789
18604.6875,-50.09984,-54.02964982157123
18690.8203125,-57.741867,-54.08757611676709
18776.953125,-49.049072,-54.14598461773089
18863.0859375,-49.213585,-54.206611503410535
18949.21875,-60.073093,-54.26796528239676
19035.3515625,-61.54078,-54.32533501129975
19121.484375,-46.687584,-54.37119855729306
19207.6171875,-47.835358,-54.395996780050965
19293.75,-52.067856,-54.389201260449255
19379.8828125,-50.452133,-54.34057162742746
19466.015625,-62.75344,-54.24147673578429
19552.1484375,-59.29541,-54.08614412493864
19638.28125,-51.81562,-53.87270542374991
19724.4140625,-46.342854,-53.60392151779572
19810.546875,-48.334167,-53.287499004085205
19896.6796875,-49.59068,-52.935946266350896
19982.8125,-55.98275,-52.56596007609795
20068.9453125,-47.386536,-52.19737804953613
20155.078125,-54.138382,-51.85177443959307
20241.2109375,-53.29479,-51.5508126482726
20327.34375,-54.48431,-51.31449406915
20413.4765625,-44.85807,-51.159456823711345
20499.609375,-56.72911,-51.097478144136886
20585.7421875,-54.665436,-51.13432032620706
20671.875,-52.3817,-51.269033352836246
20758.0078125,-52.413483,-51.49378969013285
20844.140625,-49.71647,-51.79428160767997
20930.2734375,-50.65837,-52.15066261911243
21016.40625,-50.550705,-52.538966596578774
21102.5390625,-57.006077,-52.932895088162724
21188.671875,-54.263603,-53.30582926450419
21274.8046875,-65.14733,-53.63290088833277
21360.9375,-54.588783,-53.892948843566735
21447.0703125,-48.776115,-54.07019494410179
21533.203125,-46.27414,-54.155494504631385
21619.3359375,-52.730644,-54.14705173955512
21705.46875,-53.13514,-54.050534555760805
21791.6015625,-53.876987,-53.878573917506614
21877.734375,-49.640003,-53.64968531726603
21963.8671875,-61.64763,-53.38669943301716
22050.0,-46.584095,-53.11483145657501
22136.1328125,-61.64763,-52.85955010802442
22222.265625,-49.640003,-52.64442521087148
22308.3984375,-53.876987,-52.48913527785194
22394.53125,-53.13514,-52.407803564834225
22480.6640625,-52.730644,-52.407803564834225
22566.796875,-46.27414,-52.48913527785194
22652.9296875,-48.776115,-52.64442521087148
22739.0625,-54.588783,-52.85955010802442
22825.1953125,-65.14733,-53.11483145657501
22911.328125,-54.263603,-53.38669943301716
22997.4609375,-57.006077,-53.64968531726603
23083.59375,-50.550705,-53.878573917506614
23169.7265625,-50.65837,-54.050534555760805
23255.859375,-49.71647,-54.14705173955512
23341.9921875,-52.413483,-54.155494504631385
23428.125,-52.3817,-54.07019494410179
23514.2578125,-54.665436,-53.892948843566735
23600.390625,-56.72911,-53.63290088833277
23686.5234375,-44.85807,-53.30582926450419
23772.65625,-54.48431,-52.932895088162724
23858.7890625,-53.29479,-52.538966596578774
23944.921875,-54.138382,-52.15066261911243
24031.0546875,-47.386536,-51.79428160767997
24117.1875,-55.98275,-51.49378969013285
24203.3203125,-49.59068,-51.269033352836246
24289.453125,-48.334167,-51.13432032620706
24375.5859375,-46.342854,-51.097478144136886
24461.71875,-51.81562,-51.159456823711345
24547.8515625,-59.29541,-51.31449406915
24633.984375,-62.75344,-51.5508126482726
24720.1171875,-50.452133,-51.85177443959307
24806.25,-52.067856,-52.19737804953613
24892.3828125,-47.835358,-52.56596007609795
24978.515625,-46.687584,-52.935946266350896
25064.6484375,-61.54078,-53.287499004085205
25150.78125,-60.073093,-53.60392151779572
25236.9140625,-49.213585,-53.87270542374991
25323.046875,-49.049072,-54.08614412493864
25409.1796875,-57.741867,-54.24147673578429
25495.3125,-50.09984,-54.34057162742746
25581.4453125,-65.29173,-54.389201260449255
25667.578125,-61.259556,-54.395996780050965
25753.7109375,-45.23391,-54.37119855729306
25839.84375,-58.73795,-54.32533501129975
25925.9765625,-55.50296,-54.26796528239676
26012.109375,-46.878372,-54.206611503410535
26098.2421875,-56.30285,-54.14598461773089
26184.375,-53.673378,-54.08757611676709
26270.5078125,-49.718536,-54.02964982157123
26356.640625,-48.364655,-53.96762663288789
26442.7734375,-49.047783,-53.89481500417732
26528.90625,-51.199944,-53.803404627292515
26615.0390625,-65.39097,-53.685613861727994
26701.171875,-53.399994,-53.534865394712845
26787.3046875,-53.29041,-53.34686106156294
26873.4375,-42.542603,-53.120436066196326
26959.5703125,-48.988457,-52.85809417554067
27045.703125,-59.63504,-52.566156821031825
27131.8359375,-49.869087,-52.2544974577861
27217.96875,-53.908386,-51.93587434357612
27304.1015625,-51.583664,-51.62491608605216
27390.234375,-44.07373,-51.33685086839064
27476.3671875,-50.919243,-51.0860985978789
27562.5,-54.23382,-50.88486246492701
27648.6328125,-51.100025,-50.741860703159915
27734.765625,-49.319683,-50.66133005620283
27820.8984375,-54.707523,-50.64241021023976
27907.03125,-41.43917,-50.678985102711536
27993.1640625,-46.49446,-50.76001550143729
28079.296875,-63.455082,-50.87035131695387
28165.4296875,-48.943985,-50.99196599624301
28251.5625,-49.18775,-51.10551337557496
28337.6953125,-52.26501,-51.19207356744717
28423.828125,-56.86749,-51.23493216505708
28509.9609375,-41.897507,-51.22122861210761
28596.09375,-48.24246,-51.143316120070146
28682.2265625,-49.336815,-50.99969678011004
28768.359375,-50.035645,-50.7954299191854
28854.4921875,-48.437454,-50.54195646364059
28940.625,-52.77542,-50.25633327668507
29026.7578125,-53.926582,-49.95992463912454
29112.890625,-49.062675,-49.676648483576706
29199.0234375,-43.174294,-49.43091806134551
29285.15625,-51.014065,-49.24545137790821
29371.2890625,-58.366783,-49.13913787927843
29457.421875,-42.55974,-49.125152644350145
29543.5546875,-50.766403,-49.20949229720739
29629.6875,-46.332817,-49.39007504328132
29715.8203125,-50.430496,-49.65650211619672
29801.953125,-59.82514,-49.99052318202889
29888.0859375,-62.190166,-50.36718848380261
29974.21875,-46.634754,-50.756610844678264
30060.3515625,-42.45195,-51.12620628749631
30146.484375,-45.18141,-51.443237800147166
30232.6171875,-51.191498,-51.677456705473155
30318.75,-57.27295,-51.803623038213544
30404.8828125,-49.609177,-51.803691713543294
30491.015625,-47.381268,-51.668474938804884
30577.1484375,-57.06993,-51.39863153477512
30663.28125,-42.50597,-51.004887404777705
30749.4140625,-41.55137,-50.507453934555045
30835.546875,-44.48403,-49.93467741005141
30921.6796875,-55.60612,-49.32101700414059
31007.8125,-43.470913,-48.704505999254295
31093.9453125,-49.01445,-48.123895741517856
31180.078125,-48.12828,-47.61571042334677
31266.2109375,-50.75373,-47.211450573091874
31352.34375,-42.90719,-46.935173082201736
31438.4765625,-43.45444,-46.80164639487419
31524.609375,-44.043003,-46.8152334327594
31610.7421875,-60.25422,-46.96959569073759
31696.875,-51.012985,-47.2482446221442
31783.0078125,-43.966644,-47.62589656414608
31869.140625,-54.713917,-48.07052091823753
31955.2734375,-54.47742,-48.54591372838793
32041.40625,-45.057446,-49.01458508847709
32127.5390625,-48.236694,-49.440722704459745
32213.671875,-49.94155,-49.79298769853046
32299.8046875,-49.90403,-50.046912956685134
32385.9375,-47.02189,-50.18670783668986
32472.0703125,-49.918037,-50.20632307713385
32558.203125,-50.08397,-50.10969207732568
32644.3359375,-47.680645,-49.910134095283745
32730.46875,-44.76276,-49.62897547151803
32816.6015625,-51.15723,-49.29351075485927
32902.734375,-46.30246,-48.93448100838941
32988.8671875,-54.64855,-48.5832869096412
33075.0,-46.472633,-48.269176108417554
33161.1328125,-45.7622,-48.01664581712613
33247.265625,-46.13241,-47.84328266108864
33333.3984375,-51.374573,-47.75822402892875
33419.53125,-42.61612,-47.76137175756291
33505.6640625,-49.74359,-47.84342451207249
33591.796875,-43.65931,-47.9867251669739
33677.9296875,-42.24109,-48.16684982244078
33764.0625,-46.2201,-48.3548017199051
33850.1953125,-62.208385,-48.519621637041936
33936.328125,-48.884827,-48.63119072310571
34022.4609375,-46.948257,-48.66298519030615
34108.59375,-55.019707,-48.59454618714088
34194.7265625,-42.649227,-48.41345218542657
34280.859375,-38.961414,-48.116623246503835
34366.9921875,-42.82181,-47.7108429978927
34453.125,-36.568745,-47.21245023521163
34539.2578125,-39.284893,-46.646222145497944
34625.390625,-40.634903,-46.04353928218826
34711.5234375,-40.943115,-45.43998284577355
34797.65625,-54.393257,-44.87256244606484
34883.7890625,-60.2211,-44.37680335322595
34969.921875,-47.07979,-43.98393373438425
35056.0546875,-39.593777,-43.71840361936918
35142.1875,-36.763462,-43.59593916113475
35228.3203125,-38.020123,-43.6222906145554
35314.453125,-44.923332,-43.79277423846865
35400.5859375,-50.2805,-44.09264200589077
35486.71875,-39.76842,-44.498244222552174
35572.8515625,-59.878113,-44.97888471847345
35658.984375,-51.60013,-45.49921168805496
35745.1171875,-51.35945,-46.02194422498103
35831.25,-49.5086,-46.5107086639236
35917.3828125,-52.673435,-46.93275206380057
36003.515625,-40.54505,-47.26131297080624
36089.6484375,-44.736343,-47.47746074317785
36175.78125,-42.55905,-47.57126141600502
36261.9140625,-45.11167,-47.54218624629044
36348.046875,-43.161053,-47.39874367669675
36434.1796875,-37.68414,-47.15738095467287
36520.3125,-41.277317,-46.84076247403897
36606.4453125,-46.09859,-46.475582943912855
36692.578125,-43.044643,-46.09011048722649
36778.7109375,-47.83568,-45.71167471268413
36864.84375,-48.30193,-45.3643161549164
36950.9765625,-47.61072,-45.06679630290062
37037.109375,-44.08329,-44.831133383675244
37123.2421875,-48.64991,-44.66178121344414
37209.375,-42.77694,-44.555511003151
37295.5078125,-46.73118,-44.50199402714179
37381.640625,-41.504803,-44.485021898243424
37467.7734375,-37.203377,-44.48424609557813
37553.90625,-46.187187,-44.47727405774211
37640.0390625,-40.624733,-44.44192932113267
37726.171875,-39.211105,-44.35847031849411
37812.3046875,-35.54506,-44.21156755113729
37898.4375,-38.707706,-43.99186135750377
37984.5703125,-48.400314,-43.69696037883918
38070.703125,-42.28473,-43.33179072224261
38156.8359375,-44.664455,-42.90826338338864
38242.96875,-39.28633,-42.44428772364711
38329.1015625,-37.97391,-41.96221650320207
38415.234375,-35.55971,-41.48685819712166
38501.3671875,-37.018616,-41.043230769528094
38587.5,-38.90916,-40.65425447827566
38673.6328125,-39.975124,-40.33858764934653
38759.765625,-51.3051,-40.10879817228684
38845.8984375,-38.931183,-39.97003569337653
38932.03125,-32.793995,-39.919327492617406
39018.1640625,-45.80601,-39.945568390591845
39104.296875,-31.321623,-40.03021619782491
39190.4296875,-46.282078,-40.1486441590386
39276.5625,-39.83417,-40.272045615471185
39362.6953125,-33.96904,-40.36973843548405
39448.828125,-43.763245,-40.411681646410614
39534.9609375,-39.014946,-40.370997082851844
39621.09375,-30.057045,-40.22628639708786
39707.2265625,-32.759964,-39.963548679353536
39793.359375,-32.16009,-39.577534996484246
39879.4921875,-35.715378,-39.07242083535926
39965.625,-35.906273,-38.46173207908694
40051.7578125,-25.878769,-37.76752028952618
40137.890625,-28.186533,-37.01884382382571
40224.0234375,-36.942978,-36.24966774534492
40310.15625,-29.875732,-35.49634303769785
40396.2890625,-35.90897,-34.794860466194166
40482.421875,-35.832375,-34.17809376357161
40568.5546875,-41.20244,-33.673249111933735
40654.6875,-38.874504,-33.29972298423781
40740.8203125,-33.063015,-33.06753950116953
40826.953125,-34.107445,-32.976494020140514
40913.0859375,-33.927547,-33.016075225012194
40999.21875,-28.560152,-33.166177816899214
41085.3515625,-36.564827,-33.39855672750903
41171.484375,-30.87241,-33.678916342751386
41257.6171875,-25.345,-33.96947896555454
41343.75,-28.548624,-34.23183942546033
41429.8828125,-32.59882,-34.42989017031836
41516.015625,-41.442947,-34.53259500820599
41602.1484375,-39.194214,-34.516400294028074
41688.28125,-27.550415,-34.36709888418366
41774.4140625,-23.262909,-34.081002530556624
41860.546875,-23.33181,-33.665329451675234
41946.6796875,-24.95082,-33.137771737430626
42032.8125,-37.450188,-32.525267683718
42118.9453125,-36.405922,-31.862062651559008
42205.078125,-28.334578,-31.187194339196637
42291.2109375,-21.064846,-30.54158069411063
42377.34375,-27.357006,-29.96491809980479
42463.4765625,-33.164867,-29.492611951551662
42549.609375,-34.127777,-29.152960388994124
42635.7421875,-35.06404,-28.964795025898965
42721.875,-24.440672,-28.93575135074618
42808.0078125,-43.109623,-29.061298385658407
42894.140625,-24.016535,-29.324605295151116
42980.2734375,-37.148853,-29.69726559349439
43066.40625,-25.705723,-30.140841358834688
43152.5390625,-21.96117,-30.60913437910264
43238.671875,-26.742481,-31.051042121814476
43324.8046875,-30.777903,-31.413817025060343
43410.9375,-27.172523,-31.646520334442535
43497.0703125,-30.835949,-31.703448196603944
43583.203125,-13.185535,-31.54730866978129
43669.3359375,-8.960553,-31.151943482128974
43755.46875,-18.9484,-30.504416611010004
43841.6015625,-14.305201,-29.60633111782056
43927.734375,-23.3284,-28.474283542103432
44013.8671875,-18.919796,-27.139418448730858


==> data/187_L_SaLp_At_So_H.csv <==
f,ogH,taeH
0.0,-71.5481791035711,-93.65178853771276
21.533203125,-87.68175305170037,-92.22514970983536
43.06640625,-71.50186972300202,-88.19436715899883
64.599609375,-82.29943134588717,-82.24576134889206
86.1328125,-71.74033568191929,-75.33571745547145
107.666015625,-74.2064395643066,-68.46209012114879
129.19921875,-76.0508426519409,-62.436172154370865
150.732421875,-58.36149526079613,-57.71821949737113
172.265625,-52.97956810949857,-54.36192835347175
193.798828125,-59.78797665589047,-52.08045606948541
215.33203125,-59.635502444927084,-50.407792351949404
236.865234375,-62.17582333732773,-48.8975845854823
258.3984375,-57.181859800123334,-47.28922689834417
279.931640625,-58.81058811437301,-45.58427193290511
301.46484375,-50.075180837051214,-44.011280011315854
322.998046875,-42.971287812777014,-42.900862423626656
344.53125,-44.302451250686616,-42.52716754700689
366.064453125,-56.02837595649152,-42.982826490352394
387.59765625,-57.73403835001161,-44.1368529606066
409.130859375,-62.39348142417025,-45.68714180029125
430.6640625,-64.29988362308659,-47.27815606207759
452.197265625,-65.80886406971918,-48.62852780506888
473.73046875,-57.84123635877756,-49.61362131873494
495.263671875,-52.22635847103878,-50.27308054306906
516.796875,-53.42926570917981,-50.7499330282524
538.330078125,-67.33809937465617,-51.19801458984094
559.86328125,-61.4067897286285,-51.70445611125024
581.396484375,-67.67990506068197,-52.26061848555026
602.9296875,-64.54757917359865,-52.78680942559539
624.462890625,-65.26756697005331,-53.188750131472815
645.99609375,-57.054900851484945,-53.41094835713676
667.529296875,-54.65586626027601,-53.45912820433712
689.0625,-58.259523397702665,-53.38505636596295
710.595703125,-68.3701311978484,-53.24964756907058
732.12890625,-62.89322836255064,-53.09139840226823
753.662109375,-67.06517835449407,-52.92133578051054
775.1953125,-63.89740712592342,-52.74701564905173
796.728515625,-60.82870601132048,-52.60806992028651
818.26171875,-53.29806827369076,-52.59631996568207
839.794921875,-53.861689148140556,-52.84030506508782
861.328125,-61.956615637163594,-53.45363971231834
882.861328125,-65.487100115802,-54.46812784957206
904.39453125,-65.03549972560269,-55.78408976836648
925.927734375,-68.87757898446547,-57.165384230165515
947.4609375,-65.39998004012813,-58.28748562182685
968.994140625,-72.38649768967574,-58.823442990685436
990.52734375,-57.295140668847296,-58.53630987519555
1012.060546875,-57.62374490734935,-57.34511818773038
1033.59375,-66.41990508955665,-55.34421338419057
1055.126953125,-58.8857579260395,-52.77528157912067
1076.66015625,-64.30758011446548,-49.96775808613491
1098.193359375,-55.14802682154745,-47.269676034786066
1119.7265625,-59.123841325460525,-44.986920849439954
1141.259765625,-44.196628531473316,-43.33950702168863
1162.79296875,-42.16341697362174,-42.43582457059267
1184.326171875,-48.45745108341833,-42.263876962800715
1205.859375,-58.700024192005614,-42.701171841893526
1227.392578125,-55.36152389195546,-43.547005832354486
1248.92578125,-60.38173486633118,-44.577385043366924
1270.458984375,-56.8927948708484,-45.61295983223027
1291.9921875,-54.743306057552886,-46.57898794746576
1313.525390625,-46.57645201996961,-47.53150610204244
1335.05859375,-48.502882544621414,-48.63170177521444
1356.591796875,-61.74864763880572,-50.070492054056245
1378.125,-62.01492890681033,-51.969383517267005
1399.658203125,-73.50980122532887,-54.299449251209055
1421.19140625,-66.53685332656842,-56.85773381593127
1442.724609375,-80.03613537462786,-59.318061391504045
1464.2578125,-63.08999602680211,-61.33998785289137
1485.791015625,-65.73399207824654,-62.69117610165755
1507.32421875,-72.791526118586,-63.3294622674933
1528.857421875,-81.47321819455685,-63.40714532946169
1550.390625,-73.85499532940338,-63.19489738612017
1571.923828125,-83.92726333083152,-62.9597523888064
1593.45703125,-70.73294140105963,-62.85279378881059
1614.990234375,-81.3309919259832,-62.856866922472534
1636.5234375,-63.354638321771496,-62.8154226249426
1658.056640625,-63.52841995154677,-62.524943543920116
1679.58984375,-74.86229881535934,-61.84441415100469
1701.123046875,-83.6712250240208,-60.76992217115897
1722.65625,-76.75540418463936,-59.442470494281416
1744.189453125,-88.69568733105204,-58.09132184942883
1765.72265625,-69.74223187604392,-56.945768080147104
1787.255859375,-70.89683019901231,-56.15986022025091
1808.7890625,-56.14442649560367,-55.78263844807597
1830.322265625,-54.78068773500036,-55.77867772707508
1851.85546875,-64.83454969205984,-56.07619330523501
1873.388671875,-65.20586830788402,-56.6075754700465
1894.921875,-75.12500293319236,-57.316147190899365
1916.455078125,-64.65505666332999,-58.12724987962683
1937.98828125,-79.25188479309054,-58.907061065234444
1959.521484375,-59.60560201009417,-59.44402758580496
1981.0546875,-59.873662379270414,-59.47842397110265
2002.587890625,-69.12106755162102,-58.77988893745919
2024.12109375,-74.27707972576496,-57.244520099005165
2045.654296875,-65.06037349834217,-54.967583955142146
2067.1875,-71.82059954953911,-52.25396460078662
2088.720703125,-59.155695035926975,-49.55379989850115
2110.25390625,-64.34869477073424,-47.34315642137741
2131.787109375,-47.400119200398834,-45.99346053849855
2153.3203125,-44.7720032889318,-45.677667673101084
2174.853515625,-50.00565228331432,-46.344620244202844
2196.38671875,-65.5451986089019,-47.76442848010169
2217.919921875,-58.481957426731626,-49.62066870368851
2239.453125,-68.53110326723736,-51.61129252024413
2260.986328125,-62.07757650241135,-53.52349435096886
2282.51953125,-64.14382502594638,-55.2640309167201
2304.052734375,-56.411836130171444,-56.84615203532786
2325.5859375,-59.2503098020981,-58.348309419217216
2347.119140625,-66.0632415290609,-59.8639155763568
2368.65234375,-80.41059812975266,-61.4573250873938
2390.185546875,-69.44248116661606,-63.13416647933209
2411.71875,-91.12371712365378,-64.82900597754674
2433.251953125,-71.9920304456586,-66.41152833787586
2454.78515625,-76.06344671691313,-67.71183559597921
2476.318359375,-67.65601639862994,-68.5627765281227
2497.8515625,-71.18575409944947,-68.85113575862174
2519.384765625,-71.29732333410232,-68.56243993020757
2540.91796875,-85.88793939202888,-67.80106807094508
2562.451171875,-71.40169755083113,-66.77253181186688
2583.984375,-79.69271078557978,-65.72832204035899
2605.517578125,-69.51493799084298,-64.89041220423172
2627.05078125,-65.58469030479685,-64.38403898679509
2648.583984375,-66.77686381589822,-64.20677305867552
2670.1171875,-69.33182036927045,-64.24780712922586
2691.650390625,-75.58225079276878,-64.34958415679237
2713.18359375,-79.59904398391149,-64.38472958848837
2734.716796875,-72.4247554196488,-64.31440134631748
2756.25,-79.95232652337458,-64.20333118564395
2777.783203125,-69.91722355135434,-64.18751557645047
2799.31640625,-65.50892483832078,-64.41225298197762
2820.849609375,-66.71124853686773,-64.97010741838915
2842.3828125,-72.11434354563637,-65.86492569667226
2863.916015625,-72.58018903899502,-67.01210673702244
2885.44921875,-91.65591679064192,-68.26638436149825
2906.982421875,-73.17236636607149,-69.45708210481159
2928.515625,-76.65499697120251,-70.41286550987866
2950.048828125,-73.54722027586942,-70.9710418695491
2971.58203125,-76.4340854097676,-70.98138410866386
2993.115234375,-86.62910321701185,-70.32103617211763
3014.6484375,-82.09904391918181,-68.93013518966495
3036.181640625,-73.14908077629558,-66.86073341779361
3057.71484375,-86.35268301977739,-64.31477577342427
3079.248046875,-69.47091920236605,-61.64178469417272
3100.78125,-82.27669415859992,-59.27924716222728
3122.314453125,-59.745197663761175,-57.64442711910167
3143.84765625,-56.61647348556027,-57.012977890936526
3165.380859375,-61.39248118548089,-57.43274997089763
3186.9140625,-83.66152997103268,-58.711881102816534
3208.447265625,-70.90524053347927,-60.49100664954303
3229.98046875,-83.99229758350083,-62.373207238865966
3251.513671875,-73.81180051898276,-64.05944416491378
3273.046875,-79.82527942036103,-65.4346138045952
3294.580078125,-68.02890718537712,-66.57169909294011
3316.11328125,-67.84936219274208,-67.65827756867846
3337.646484375,-74.93578225743794,-68.88330787066153
3359.1796875,-85.16936412384564,-70.3369108473113
3380.712890625,-81.69634216313563,-71.96566320543658
3402.24609375,-90.0352867971033,-73.59699858429649
3423.779296875,-82.91570470368262,-75.0137061578366
3445.3125,-90.12763847347001,-76.03909789223833
3466.845703125,-84.63865447142432,-76.59386477337621
3488.37890625,-78.6244585354278,-76.70455694176106
3509.912109375,-81.96677963986511,-76.46956643356998
3531.4453125,-88.21778130208011,-76.0076055598988
3552.978515625,-82.45066525307422,-75.41709292972457
3574.51171875,-104.90919708340546,-74.7629289911375
3596.044921875,-82.76158105407015,-74.08838245911461
3617.578125,-77.9687539079251,-73.43551832663218
3639.111328125,-74.55184128527462,-72.8553590203682
3660.64453125,-74.40304087652677,-72.39871113919392
3682.177734375,-84.20703261066902,-72.09325788931692
3703.7109375,-82.19271989381164,-71.92269408237988
3725.244140625,-86.09971068585958,-71.8232796708101
3746.77734375,-83.98581765600548,-71.70287971685512
3768.310546875,-84.30924090860671,-71.47403809097555
3789.84375,-71.05948567976992,-71.08433090876636
3811.376953125,-69.78492183045178,-70.52915778967868
3832.91015625,-79.60986756299562,-69.84285751802244
3854.443359375,-78.49687255422884,-69.07677600409767
3875.9765625,-83.3370109762479,-68.27971720071508
3897.509765625,-76.54376022029794,-67.49289375204086
3919.04296875,-79.95823392567016,-66.76025424243798
3940.576171875,-71.59722661684033,-66.1431472484306
3962.109375,-67.1146381149401,-65.72355245310939
3983.642578125,-69.35884342018697,-65.58613323834064
4005.17578125,-78.4181781697822,-65.78302234884288
4026.708984375,-93.75671007169862,-66.29837502560892
4048.2421875,-84.90426869413578,-67.03389441286096
4069.775390625,-91.16398240121622,-67.82823462133452
4091.30859375,-77.1862004628837,-68.50621820682517
4112.841796875,-75.22798088493553,-68.93741901570044
4134.375,-74.3813109918233,-69.07735937535827
4155.908203125,-74.70621799074064,-68.97252002969401
4177.44140625,-80.89560949514954,-68.72871208827445
4198.974609375,-96.0868662377635,-68.46114374720386
4220.5078125,-86.24734873637301,-68.25318023063
4242.041015625,-95.72516505971024,-68.14428749900996
4263.57421875,-78.34664323816412,-68.14950836302329
4285.107421875,-70.80809884242755,-68.29340460826407
4306.640625,-68.9615640029603,-68.63210882272692
4328.173828125,-72.6505083575853,-69.24381854706192
4349.70703125,-95.38088186266256,-70.1874375288776
4371.240234375,-81.44260468016623,-71.45023244023824
4392.7734375,-93.39413356589148,-72.91583669944784
4414.306640625,-83.4557233206431,-74.37675648812052
4435.83984375,-81.34607404247062,-75.593581704987
4457.373046875,-79.48066216227349,-76.37786178623593
4478.90625,-76.64813513866477,-76.66104200408589
4500.439453125,-79.38907505728574,-76.51663640810699
4521.97265625,-87.6563451906196,-76.12521325359056
4543.505859375,-82.53772607494088,-75.7002356985734
4565.0390625,-85.68468341603881,-75.41204526082862
4586.572265625,-77.80986199605604,-75.34664691408987
4608.10546875,-74.70576319927825,-75.51549585349571
4629.638671875,-77.43140035638692,-75.90322750817747
4651.171875,-82.49366271486767,-76.51843336123049
4672.705078125,-85.39571483916815,-77.41072222199045
4694.23828125,-93.82327042832091,-78.63721877980156
4715.771484375,-88.90644165054985,-80.19299998625394
4737.3046875,-89.38400018304215,-81.94553120724598
4758.837890625,-83.42299499930337,-83.61802335106803
4780.37109375,-83.26324465364338,-84.84642357436823
4801.904296875,-85.29403883144417,-85.29846498572384
4823.4375,-88.51291396854464,-84.80891712038643
4844.970703125,-81.2866511359937,-83.47086973501885
4866.50390625,-93.44196830008099,-81.63704568519782
4888.037109375,-85.26688902127296,-79.82219068013475
4909.5703125,-89.29396764061349,-78.54044247857395
4931.103515625,-81.6816755625913,-78.14009852182701
4952.63671875,-83.13263611164355,-78.6991405110609
4974.169921875,-102.55973924103134,-80.01828190390542
4995.703125,-93.94900284497146,-81.70715502329807
5017.236328125,-91.20311660792815,-83.32273193443407
5038.76953125,-86.31473454149689,-84.5030778452716
5060.302734375,-87.61030619281263,-85.04929399653852
5081.8359375,-97.15186472374586,-84.93686227368104
5103.369140625,-96.74297013642294,-84.26949758611448
5124.90234375,-96.14647784669683,-83.20908915931894
5146.435546875,-94.22370827064674,-81.91674993932631
5167.96875,-88.74988518110679,-80.52499719395485
5189.501953125,-84.93724807360044,-79.13993135846121
5211.03515625,-107.43012998102375,-77.8567452911863
5232.568359375,-84.78691171945351,-76.76903221802692
5254.1015625,-86.99137007116761,-75.96143808689303
5275.634765625,-93.43846265037779,-75.4891326326486
5297.16796875,-88.39282278318791,-75.35756427516495
5318.701171875,-112.55878120967573,-75.51658008474439
5340.234375,-88.29166107909298,-75.8747927191919
5361.767578125,-94.4852622059704,-76.32864181298854
5383.30078125,-86.3943674071835,-76.79283612536436
5404.833984375,-81.19085872858865,-77.21893508010035
5426.3671875,-81.97817994936207,-77.5960281049715
5447.900390625,-82.46245168098113,-77.93709131132319
5469.43359375,-83.8090544725165,-78.26102423350486
5490.966796875,-90.14406271190167,-78.58039408309041
5512.5,-92.82236933633233,-78.89938119864749
5534.033203125,-94.99474201526715,-79.21931474184748
5555.56640625,-90.89309309675647,-79.54497338924051
5577.099609375,-86.87590661733304,-79.88571132557692
5598.6328125,-88.82167838364435,-80.25027361018408
5620.166015625,-84.61930030515494,-80.63933397526836
5641.69921875,-91.33129123706256,-81.04180851329075
5663.232421875,-90.66690304446983,-81.43862692039278
5684.765625,-95.45194889243963,-81.81258278149299
5706.298828125,-95.39742157416728,-82.1585637680011
5727.83203125,-91.43604551676219,-82.48776053852427
5749.365234375,-81.52827567262406,-82.82285182616492
5770.8984375,-81.62403374527591,-83.18648661331662
5792.431640625,-84.16192335465394,-83.58925060138723
5813.96484375,-88.0765457960269,-84.02332911530443
5835.498046875,-104.8505014003045,-84.46440155545105
5857.03125,-100.1761860227308,-84.87945412362485
5878.564453125,-93.30261897081026,-85.23539847357824
5900.09765625,-96.08766839474424,-85.50438220208545
5921.630859375,-91.09792687579379,-85.66554607093848
5943.1640625,-91.8363132481013,-85.70670437388782
5964.697265625,-88.63786039171653,-85.62993417872855
5986.23046875,-90.46184948865309,-85.46145002630013
6007.763671875,-92.60185343584315,-85.26055333248279
6029.296875,-85.90664914391073,-85.11893470681929
6050.830078125,-91.88370128570543,-85.14356116172485
6072.36328125,-93.16938784577293,-85.42405827299118
6093.896484375,-92.60207816224883,-85.99531273032738
6115.4296875,-92.41277603053732,-86.81222879809127
6136.962890625,-106.84828427416289,-87.75156675675233
6158.49609375,-93.94326110564432,-88.64512594301553
6180.029296875,-92.48195511196475,-89.33377999667229
6201.5625,-88.46946350853983,-89.72056392858792
6223.095703125,-91.83181752653043,-89.79963798125368
6244.62890625,-98.25780876560222,-89.64815700545336
6266.162109375,-90.4925490912299,-89.38532204509715
6287.6953125,-95.49297964577214,-89.11853969039605
6309.228515625,-93.36015267031793,-88.90243322375278
6330.76171875,-97.8831406604548,-88.7291652457163
6352.294921875,-95.9700014700087,-88.55183121707148
6373.828125,-90.21710597231085,-88.32542005759578
6395.361328125,-91.38065519203491,-88.04129698296958
6416.89453125,-97.33236359633345,-87.73594463524583
6438.427734375,-93.71658467207756,-87.47007782942407
6459.9609375,-88.97597380235165,-87.29157960451758
6481.494140625,-91.08368673741742,-87.20518229062273
6503.02734375,-105.37097146068689,-87.1679758720071
6524.560546875,-95.61893218645385,-87.1147217048494
6546.09375,-91.96850411821562,-86.99912536711197
6567.626953125,-88.007270255092,-86.8269703651991
6589.16015625,-92.36350061153175,-86.66053123042371
6610.693359375,-91.43550680278098,-86.58941674481505
6632.2265625,-86.52309106362756,-86.68230857362911
6653.759765625,-92.24819154395642,-86.94596979617779
6675.29296875,-101.60264974445047,-87.315258800106
6696.826171875,-97.42211224858144,-87.68159040988458
6718.359375,-90.27253570165124,-87.94602156747783
6739.892578125,-92.71341175301595,-88.06871290136115
6761.42578125,-92.98477216770257,-88.08730236714914
6782.958984375,-93.89608193938786,-88.09284533678706
6804.4921875,-94.88923279294684,-88.17498727758087
6826.025390625,-94.68474843091946,-88.36540870382797
6847.55859375,-94.73265088973122,-88.6105552392786
6869.091796875,-92.28951018751445,-88.7897229482897
6890.625,-94.01663501024353,-88.7704614356129
6912.158203125,-92.45433746671557,-88.47292008818289
6933.69140625,-93.52511549352818,-87.90931209626707
6955.224609375,-91.21446124239377,-87.17730103394285
6976.7578125,-96.65666966925578,-86.41026682161996
6998.291015625,-91.02578354079141,-85.71024740125266
7019.82421875,-93.31293987259832,-85.0986818558203
7041.357421875,-86.39740308977684,-84.51091778861138
7062.890625,-90.6552146543128,-83.83768209129441
7084.423828125,-104.10329218175043,-82.99242313542285
7105.95703125,-95.41149046959569,-81.97033126007489
7127.490234375,-90.94136912825633,-80.86950383920268
7149.0234375,-98.34750721845381,-79.86420920651348
7170.556640625,-94.0265055376421,-79.14391830324631
7192.08984375,-86.92606596309287,-78.84734709061993
7213.623046875,-82.24886487514328,-79.02071034413089
7235.15625,-86.64043938971378,-79.61489935035875
7256.689453125,-93.22735841836396,-80.51608386973766
7278.22265625,-88.3445515711781,-81.5894117111443
7299.755859375,-92.55910954849716,-82.71332106368882
7321.2890625,-88.97612059722046,-83.79218640470089
7342.822265625,-91.94113599777891,-84.75038549956054
7364.35546875,-95.61302601371264,-85.52186456240509
7385.888671875,-90.18946656401735,-86.04968658749655
7407.421875,-95.05590754136537,-86.30046825111495
7428.955078125,-95.15124010495066,-86.28575822506697
7450.48828125,-90.80534029344783,-86.07482274017427
7472.021484375,-95.56255568465161,-85.78606417374519
7493.5546875,-90.5930647435082,-85.55593331161874
7515.087890625,-94.17474676822428,-85.49760212479757
7536.62109375,-94.19250329599765,-85.66846978856674
7558.154296875,-91.770583434305,-86.06130983039377
7579.6875,-109.62721772382946,-86.62080553067126
7601.220703125,-95.76004013483009,-87.27314305853693
7622.75390625,-98.33393902547496,-87.94987200772636
7644.287109375,-95.7160487713113,-88.59258161172392
7665.8203125,-95.70742591297793,-89.13904472792483
7687.353515625,-95.35956501949039,-89.5056588873973
7708.88671875,-92.5303792740066,-89.58600838684221
7730.419921875,-93.98711015424703,-89.27706576194473
7751.953125,-98.22863831488468,-88.5268620341217
7773.486328125,-90.20503120656818,-87.38054010519409
7795.01953125,-92.56417652643282,-85.99629334089423
7816.552734375,-91.08249613811519,-84.61368607975115
7838.0859375,-103.37948848388766,-83.47993818431861
7859.619140625,-89.53812756328395,-82.7631540201973
7881.15234375,-93.39578997346126,-82.49213160784194
7902.685546875,-92.73916666022483,-82.55326109135092
7924.21875,-94.68085696893209,-82.7494033918915
7945.751953125,-99.10234627797522,-82.8959134715399
7967.28515625,-101.25524751092863,-82.9102990097944
7988.818359375,-96.43998913686382,-82.85426088813946
8010.3515625,-94.8656079464608,-82.90923158596799
8031.884765625,-87.60918216296372,-83.29778163207655
8053.41796875,-91.62733991065969,-84.18765469040665
8074.951171875,-91.78544093422829,-85.62079726140213
8096.484375,-97.81723603423707,-87.49471502078444
8118.017578125,-94.74399463645554,-89.5967530822972
8139.55078125,-98.27696445750325,-91.66804422517421
8161.083984375,-97.6646102029703,-93.46500326067998
8182.6171875,-95.21525178796466,-94.79545660887744
8204.150390625,-88.9542116010372,-95.52653898451985
8225.68359375,-96.58849950240884,-95.57936695329424
8247.216796875,-91.4842151181688,-94.93026657922286
8268.75,-91.6322336157029,-93.6275978921108
8290.283203125,-88.37788625075818,-91.81455490520531
8311.81640625,-90.44342413017723,-89.73470580488966
8333.349609375,-96.56607470532163,-87.69892213462114
8354.8828125,-93.22924085977144,-86.01094310570929
8376.416015625,-97.63412749424232,-84.8746680273976
8397.94921875,-95.67348382191358,-84.32412554147504
8419.482421875,-93.85258562575473,-84.2145985038446
8441.015625,-92.51267757135818,-84.28876240176498
8462.548828125,-94.60298835550779,-84.29566738432369
8484.08203125,-88.14296321677914,-84.1112913365601
8505.615234375,-92.89385701706789,-83.80352692538563
8527.1484375,-99.82958955509939,-83.60702524850204
8548.681640625,-93.33331513848178,-83.8148168733365
8570.21484375,-94.63435845960734,-84.63412230172392
8591.748046875,-89.3035388895374,-86.07284046770684
8613.28125,-85.71260599311532,-87.91060508067682
8634.814453125,-100.05746248270141,-89.76949705036975
8656.34765625,-92.01604528474863,-91.2532046526397
8677.880859375,-99.61144239751593,-92.09218913460558
8699.4140625,-94.48704387090463,-92.23123297737031
8720.947265625,-101.4426411557692,-91.82454147052503
8742.48046875,-92.45837785303672,-91.14746839843518
8764.013671875,-89.66255965830055,-90.47111740619386
8785.546875,-86.50173009238081,-89.9589338586987
8807.080078125,-93.49466462313802,-89.62825636478028
8828.61328125,-95.27844717682419,-89.38461452685374
8850.146484375,-97.58371190473386,-89.10114499839212
8871.6796875,-100.19590714349148,-88.697407961462
8893.212890625,-95.42101769542774,-88.17853810443864
8914.74609375,-93.91108157107924,-87.62122852036902
8936.279296875,-89.45072172009324,-87.1224472581953
8957.8125,-88.01657999162748,-86.74430170145023
8979.345703125,-95.29002513130794,-86.48608186031062
9000.87890625,-95.1993512904971,-86.29558407501663
9022.412109375,-117.89603092336895,-86.10834203035171
9043.9453125,-96.01779086906996,-85.88879239826015
9065.478515625,-102.86582763290119,-85.64901770284267
9087.01171875,-92.51084914968425,-85.43617683071321
9108.544921875,-91.09762649772311,-85.299023631757
9130.078125,-87.06943570745406,-85.25554904095182
9151.611328125,-88.79177035400907,-85.28150286034864
9173.14453125,-94.85985816027167,-85.32561494688805
9194.677734375,-108.49202729569964,-85.34072837563953
9216.2109375,-94.63971053668536,-85.31088553748634
9237.744140625,-96.05137611142945,-85.25787844010571
9259.27734375,-91.67540020349591,-85.22428580845123
9280.810546875,-96.08363651770819,-85.24496948331497
9302.34375,-99.67051676129287,-85.3261108278923
9323.876953125,-97.15322485191876,-85.44579237834188
9345.41015625,-100.33600600193907,-85.57604318851232
9366.943359375,-101.84984044797656,-85.711901067311
9388.4765625,-96.39928510950246,-85.88740897718193
9410.009765625,-89.37621147216772,-86.16537701095208
9431.54296875,-90.35134155313759,-86.6034476038699
9453.076171875,-98.50064775777389,-87.21427529758148
9474.609375,-107.00599696843986,-87.94318131618064
9496.142578125,-103.30327870257699,-88.67863869885934
9517.67578125,-96.5295895708606,-89.2934291628466
9539.208984375,-104.52563949927773,-89.69703746707063
9560.7421875,-94.5192537338036,-89.87273000794929
9582.275390625,-91.71400175397144,-89.88015374067612
9603.80859375,-95.33391239265447,-89.82236703905778
9625.341796875,-99.77729367694954,-89.79503666221346
9646.875,-101.40350120224372,-89.84463626649104
9668.408203125,-98.15900142437283,-89.9568060375802
9689.94140625,-96.61663641646334,-90.07883183077944
9711.474609375,-95.67222353164718,-90.16121111559565
9733.0078125,-90.63836571074707,-90.19318970030638
9754.541015625,-97.00316369758671,-90.21156004805432
9776.07421875,-104.806192702756,-90.27821097712362
9797.607421875,-102.4799694213161,-90.44049086233237
9819.140625,-102.98483086272543,-90.6986521716734
9840.673828125,-97.58623753543725,-91.00058123044622
9862.20703125,-94.95180192571077,-91.26801247761796
9883.740234375,-93.83089901506781,-91.43972533122381
9905.2734375,-93.25463863717704,-91.50669524720664
9926.806640625,-112.03380230746723,-91.51807040808266
9948.33984375,-96.01795860784215,-91.55317018327085
9969.873046875,-108.05790415791367,-91.67426555585472
9991.40625,-95.00666041133687,-91.88652236017562
10012.939453125,-96.78640684941647,-92.12835337902231
10034.47265625,-93.52455569765783,-92.29902220632292
10056.005859375,-94.01676503077302,-92.30969842982975
10077.5390625,-101.14778302611512,-92.13081166175218
10099.072265625,-101.12763447687837,-91.81004400005257
10120.60546875,-97.32676666731123,-91.45094292252602
10142.138671875,-99.20515833799371,-91.16334761178338
10163.671875,-93.60982855938994,-91.01191656455529
10185.205078125,-95.0631190700727,-90.98975279370698
10206.73828125,-93.56170076595427,-91.03017565728506
10228.271484375,-96.57622793145958,-91.04890975405432
10249.8046875,-98.43222049945948,-90.99284552481026
10271.337890625,-100.67714430201895,-90.86881081324181
10292.87109375,-103.95270270120892,-90.7376488271922
10314.404296875,-95.26019006114524,-90.67841186167269
10335.9375,-91.7815377288064,-90.74365953284781
10357.470703125,-97.439388142453,-90.9308417857332
10379.00390625,-97.83297746223455,-91.18473608714015
10400.537109375,-100.70760856785118,-91.42796652937199
10422.0703125,-96.62689394089486,-91.60110583707478
10443.603515625,-97.53753033884311,-91.68942116617403
10465.13671875,-92.06454013368679,-91.72209716019239
10486.669921875,-95.59573808445208,-91.74628896109391
10508.203125,-95.3794673989091,-91.79287216663758
10529.736328125,-94.77980117502345,-91.85492397675554
10551.26953125,-101.95467223211892,-91.8916379488475
10572.802734375,-94.54685822672852,-91.85471338368131
10594.3359375,-97.48907617338473,-91.72063900478925
10615.869140625,-99.27295288852966,-91.50875810275159
10637.40234375,-91.10325717780258,-91.27358846594902
10658.935546875,-96.17915011212804,-91.07543277533378
10680.46875,-94.46497098911796,-90.94658387668525
10702.001953125,-96.0003798455096,-90.87346410904945
10723.53515625,-94.52482348479325,-90.80591214104095
10745.068359375,-90.01028846623964,-90.68880727807161
10766.6015625,-96.05275952519692,-90.49771740068174
10788.134765625,-94.9526333578064,-90.25734640821213
10809.66796875,-94.51823812649488,-90.0311988184037
10831.201171875,-103.82362049472081,-89.8876637437691
10852.734375,-94.526218847341,-89.8619101963064
10874.267578125,-100.03556514924345,-89.93613444399915
10895.80078125,-91.39660310899707,-90.05062420276388
10917.333984375,-89.77713055408684,-90.1403071047372
10938.8671875,-95.47557232951706,-90.17611213547625
10960.400390625,-94.62752736887536,-90.18666042454997
10981.93359375,-100.286360059271,-90.24618746891744
11003.466796875,-100.86633848176999,-90.43372692895278
11025.0,-96.47221791296232,-90.78576223454341
11046.533203125,-97.56957595530389,-91.26979937090746
11068.06640625,-91.55071261332864,-91.79607352749755
11089.599609375,-91.75686278055139,-92.26394633636275
11111.1328125,-97.01646242719562,-92.61959452401885
11132.666015625,-98.98003745134551,-92.89346747293722
11154.19921875,-106.24531807117731,-93.19469150258041
11175.732421875,-97.86559311697329,-93.66109200015208
11197.265625,-99.23086091752812,-94.38675742761986
11218.798828125,-99.77664914429695,-95.3618900926861
11240.33203125,-100.25577076625223,-96.45522392967416
11261.865234375,-98.58218354564889,-97.44965216314824
11283.3984375,-95.59697288106409,-98.11680425363787
11304.931640625,-104.13530608648256,-98.29856427896448
11326.46484375,-100.94761041394756,-97.96138799127252
11347.998046875,-99.28073322776268,-97.20304212458535
11369.53125,-100.99095554343506,-96.21341567853582
11391.064453125,-95.27438121626919,-95.21013556994387
11412.59765625,-90.94213448199513,-94.37707276400958
11434.130859375,-89.92344118466798,-93.82739630911536
11455.6640625,-96.48218375169711,-93.59773899050964
11477.197265625,-98.37842756051111,-93.66515323412138
11498.73046875,-94.76475967848063,-93.97135454064689
11520.263671875,-97.6261935709137,-94.4414866510829
11541.796875,-100.21696425110963,-94.99364113661015
11563.330078125,-99.32880041471108,-95.54389565294828
11584.86328125,-92.05536795561893,-96.01422766959803
11606.396484375,-90.40737381670804,-96.34632109004612
11627.9296875,-96.04745413054232,-96.51677042442651
11649.462890625,-96.41946481151467,-96.54432442108414
11670.99609375,-91.02380157880394,-96.48160146257209
11692.529296875,-94.96341177742585,-96.39168084846374
11714.0625,-99.51907921567803,-96.3193827646863
11735.595703125,-91.77744111056927,-96.27179962804696
11757.12890625,-90.15425386925402,-96.21913118204182
11778.662109375,-94.7630972878531,-96.11640551405976
11800.1953125,-93.24273821423517,-95.93490614562363
11821.728515625,-96.3492097638717,-95.68589187668734
11843.26171875,-93.1837129224654,-95.42244324596408
11864.794921875,-93.08820733734211,-95.21663931765164
11886.328125,-92.86130548910072,-95.12270726369125
11907.861328125,-89.09633723279401,-95.14490553918017
11929.39453125,-90.39227193268626,-95.22715431922552
11950.927734375,-97.30377154217726,-95.27069571870013
11972.4609375,-94.16203643137456,-95.17215024322107
11993.994140625,-95.63636419564773,-94.86465618835263
12015.52734375,-96.0051610115951,-94.34421611154143
12037.060546875,-93.7699016838732,-93.67164459165869
12058.59375,-89.06455113482413,-92.95255798127434
12080.126953125,-87.35911364155908,-92.30694977352124
12101.66015625,-93.40438991572776,-91.84160428814832
12123.193359375,-100.50847783778406,-91.63315469650146
12144.7265625,-97.72299496770302,-91.7214255498311
12166.259765625,-101.89176025161464,-92.10743072985781
12187.79296875,-101.92838789765432,-92.7511824015948
12209.326171875,-98.98104733438737,-93.57002521137686
12230.859375,-90.81682851361087,-94.44375351190153
12252.392578125,-89.44751900408026,-95.23327054337574
12273.92578125,-94.28344366109886,-95.81329801530202
12295.458984375,-105.51112786305957,-96.10978503773624
12316.9921875,-97.31943665885055,-96.12558202575273
12338.525390625,-96.1727718137785,-95.93933357571396
12360.05859375,-106.1389073935657,-95.67350317729874
12381.591796875,-97.7337448103581,-95.4430924929184
12403.125,-93.4760658168596,-95.3083562134538
12424.658203125,-96.67394309941173,-95.25514999549715
12446.19140625,-97.98558926758992,-95.2137933333729
12467.724609375,-99.97581031546522,-95.10726802894702
12489.2578125,-111.50037640121866,-94.90285560753216
12510.791015625,-105.31286188497913,-94.63772796531859
12532.32421875,-91.87197817958565,-94.40173150632683
12553.857421875,-87.94657293105215,-94.28383926007544
12575.390625,-89.87537630501825,-94.31026479983183
12596.923828125,-96.3670353166577,-94.40982175238611
12618.45703125,-100.30368745057449,-94.43043636993218
12639.990234375,-116.94616281668553,-94.20476863050658
12661.5234375,-99.80368362708381,-93.63587473671194
12683.056640625,-101.2226707731954,-92.76037107357018
12704.58984375,-89.79246020622935,-91.75473440714816
12726.123046875,-85.80253151811777,-90.87703807098855
12747.65625,-88.54996016729308,-90.36838479585604
12769.189453125,-95.25515845402555,-90.35904778372866
12790.72265625,-101.66449492747523,-90.82279471967395
12812.255859375,-102.05581732716439,-91.59944458922455
12833.7890625,-101.56086996317036,-92.4722793042942
12855.322265625,-96.87297102319789,-93.26071048106485
12876.85546875,-91.01462192618727,-93.8830281950498
12898.388671875,-90.40336935250376,-94.36166570513396
12919.921875,-95.3868826530253,-94.77450745892524
12941.455078125,-99.20718611930383,-95.18367030375197
12962.98828125,-100.27967877489883,-95.58322007963662
12984.521484375,-102.38061923472446,-95.89461302985603
13006.0546875,-98.13047387450854,-96.01074999468436
13027.587890625,-98.50878681688172,-95.86196434978865
13049.12109375,-93.80510202617154,-95.46511572376714
13070.654296875,-101.02420436720497,-94.92663181567374
13092.1875,-105.69510608993969,-94.396183625729
13113.720703125,-103.31385346559418,-93.99526134699349
13135.25390625,-103.23349438288858,-93.75904260279913
13156.787109375,-101.62369809921859,-93.62298477433501
13178.3203125,-100.62953109701749,-93.4615370952912
13199.853515625,-100.27673855951645,-93.15852716527127
13221.38671875,-109.71909448683714,-92.67225547846408
13242.919921875,-97.68765324388633,-92.06181685438784
13264.453125,-95.22506056056508,-91.46230561416793
13285.986328125,-107.52765178640327,-91.02350642581476
13307.51953125,-101.77237109766682,-90.84480272064826
13329.052734375,-102.76807645123807,-90.93901311877103
13350.5859375,-101.92280286723746,-91.24056906087495
13372.119140625,-107.63430003205394,-91.64910919520095
13393.65234375,-98.23707774085679,-92.08178629582957
13415.185546875,-90.61871202701298,-92.50566665859766
13436.71875,-89.66988129559738,-92.93557466116526
13458.251953125,-97.16311130155674,-93.40373229440917
13479.78515625,-98.88643383208866,-93.92320032198276
13501.318359375,-99.92097486778134,-94.4687617691725
13522.8515625,-126.61157405366114,-94.98633520109136
13544.384765625,-108.03123852895277,-95.42340341022035
13565.91796875,-93.1305176627038,-95.75971820904543
13587.451171875,-88.90040837972771,-96.0175961690173
13608.984375,-91.34519638477428,-96.24422024841752
13630.517578125,-109.52930903267386,-96.47638587835951
13652.05078125,-97.13207223398729,-96.70997233851298
13673.583984375,-100.34576667159016,-96.89464753374914
13695.1171875,-102.41891488546531,-96.95964451825341
13716.650390625,-100.00628934102821,-96.85741686597564
13738.18359375,-90.41589696520879,-96.59996813150556
13759.716796875,-90.05708847776287,-96.26516637187827
13781.25,-97.50571334671827,-95.96650107919237
13802.783203125,-100.68086032379739,-95.80055172577495
13824.31640625,-101.34860761613308,-95.79995249416014
13845.849609375,-100.39113679798088,-95.91780812746079
13867.3828125,-107.79046760692933,-96.05295768614681
13888.916015625,-97.33647890887187,-96.10328243331942
13910.44921875,-95.32271636915739,-96.01887298431498
13931.982421875,-101.979332825141,-95.8270397174448
13953.515625,-101.13000903546225,-95.61682781533574
13975.048828125,-107.91354706310196,-95.49302574735755
13996.58203125,-96.75663037836296,-95.52598261688797
14018.115234375,-101.46277700743184,-95.72467565475732
14039.6484375,-99.64817832934784,-96.04594859634594
14061.181640625,-93.98335245145364,-96.4312670501013
14082.71484375,-98.58925110863319,-96.84639163783517
14104.248046875,-108.59150838352656,-97.29846161838226
14125.78125,-104.75059935285664,-97.81970192791115
14147.314453125,-101.20844004462701,-98.42861693656424
14168.84765625,-98.46406927435832,-99.09508019247326
14190.380859375,-114.78840902027716,-99.73539677674398
14211.9140625,-99.37841221254894,-100.246567492902
14233.447265625,-97.59628148986815,-100.56482734343211
14254.98046875,-101.77820915350065,-100.71609960698189
14276.513671875,-116.67378164600426,-100.82617904917953
14298.046875,-104.55851679051275,-101.07750612320324
14319.580078125,-100.02701165070467,-101.62781816507001
14341.11328125,-104.39846052193482,-102.5284193082775
14362.646484375,-101.0847825810346,-103.68350904421138
14384.1796875,-97.58419056849975,-104.8739393012435
14405.712890625,-106.35626189285105,-105.83767068746812
14427.24609375,-108.48451112589956,-106.37107583944083
14448.779296875,-102.06141123685043,-106.40480877079256
14470.3125,-98.22095788515594,-106.02069991813279
14491.845703125,-101.02716682735874,-105.40531162310378
14513.37890625,-108.8821013004138,-104.7661053728018
14534.912109375,-100.28518197203982,-104.25204949188111
14556.4453125,-102.40709979915405,-103.91439801308809
14577.978515625,-110.15315300800643,-103.71964361785231
14599.51171875,-107.22839947498281,-103.5988186300831
14621.044921875,-100.4258177389795,-103.50045978653586
14642.578125,-96.93578232198601,-103.41700283543534
14664.111328125,-109.66170803264353,-103.37341463850414
14685.64453125,-100.51679120427545,-103.39067708250552
14707.177734375,-100.84226354429899,-103.45135733781972
14728.7109375,-111.2705467178155,-103.49184283045363
14750.244140625,-119.58854664806978,-103.42811460071793
14771.77734375,-102.17618658271125,-103.20018545358107
14793.310546875,-96.76878709798676,-102.80775953674548
14814.84375,-99.25046548645645,-102.31394788535385
14836.376953125,-109.16628455272433,-101.81263266387388
14857.91015625,-102.7057562460578,-101.37726824043908
14879.443359375,-119.12249143796373,-101.02124202642182
14900.9765625,-102.32033228116819,-100.69462521839694
14922.509765625,-101.35738751287607,-100.32165073973712
14944.04296875,-99.491155046308,-99.85900915116305
14965.576171875,-99.62411405253704,-99.34111005814052
14987.109375,-98.87363696682257,-98.8834436642131
15008.642578125,-98.29669945711753,-98.63718245676233
15030.17578125,-104.59734950997156,-98.71550410108463
15051.708984375,-99.55317671416279,-99.12964494039502
15073.2421875,-101.11198476867995,-99.7701764516957
15094.775390625,-94.02596108428857,-100.44692825095657
15116.30859375,-91.6888816062515,-100.97056800763802
15137.841796875,-96.43695621235932,-101.23612953267228
15159.375,-98.15321731934014,-101.26605425758625
15180.908203125,-107.49489300206625,-101.1895235292616
15202.44140625,-100.28570385830986,-101.16650293752733
15223.974609375,-99.01315433788182,-101.29300114020019
15245.5078125,-100.92590712973849,-101.53439607585557
15267.041015625,-101.74940779080606,-101.72117784846944
15288.57421875,-96.83116128788161,-101.61240453938748
15310.107421875,-96.0639462352845,-101.0007784948375
15331.640625,-96.68262306780602,-99.81430238320223
15353.173828125,-96.35781968493764,-98.1710942930941
15374.70703125,-92.40869751078155,-96.36418631134086
15396.240234375,-95.19172707457977,-94.78178308375223
15417.7734375,-94.52431980029198,-93.79265003713894
15439.306640625,-98.61704453747063,-93.63674857698771
15460.83984375,-93.7304964953511,-94.35586645241366
15482.373046875,-92.15162780624193,-95.7825522790286
15503.90625,-99.18002531839235,-97.58616665684784
15525.439453125,-95.58611163470442,-99.35930547101984
15546.97265625,-94.52471868337572,-100.7196031026772
15568.505859375,-93.0733187166797,-101.40078016682635
15590.0390625,-94.84236790992271,-101.31091414040247
15611.572265625,-98.8810618169132,-100.54377518372206
15633.10546875,-91.86297907896757,-99.34004722601225
15654.638671875,-93.16326541617934,-98.00847843602384
15676.171875,-99.6189823374661,-96.82985859359846
15697.705078125,-93.25966404720157,-95.97456965478015
15719.23828125,-94.88197025647594,-95.46246691893656
15740.771484375,-92.77685532938352,-95.18013761612997
15762.3046875,-95.70884151025322,-94.94867322296328
15783.837890625,-95.23641162920592,-94.61365354172345
15805.37109375,-91.67665779826156,-94.11834046488528
15826.904296875,-101.45507418938973,-93.52761641009266
15848.4375,-93.51265307297648,-92.99248794163786
15869.970703125,-93.30418677464756,-92.6731837308553
15891.50390625,-94.27802741710494,-92.65915593238368
15913.037109375,-91.9046520293891,-92.92584862708932
15934.5703125,-102.42394096715063,-93.34929778795151
15956.103515625,-91.76429924741562,-93.76958751138844
15977.63671875,-93.01376907399296,-94.06850435799562
15999.169921875,-103.45572873165995,-94.2193365248126
16020.703125,-92.06249722479288,-94.28218398383196
16042.236328125,-92.51941140321628,-94.34854883228672
16063.76953125,-93.59620220328284,-94.46794561169463
16085.302734375,-92.97887016268965,-94.6005575784217
16106.8359375,-101.32493169789637,-94.62655269195105
16128.369140625,-91.03511190475123,-94.41110429611615
16149.90234375,-96.78117795182726,-93.89145356521786
16171.435546875,-95.08053310992892,-93.13691718017849
16192.96875,-93.71629165256991,-92.34415019478064
16214.501953125,-94.65789763883346,-91.76322196648188
16236.03515625,-92.12513072831531,-91.58777518576852
16257.568359375,-97.32828100701033,-91.8641230177976
16279.1015625,-92.20235518727839,-92.46707249440796
16300.634765625,-92.30470555012033,-93.15727633970371
16322.16796875,-107.21686134520868,-93.69297969697823
16343.701171875,-95.124076302431,-93.94044619087053
16365.234375,-96.56423869583087,-93.92769353136475
16386.767578125,-95.63037787343433,-93.81565411643537
16408.30078125,-96.14936909397616,-93.80398236501236
16429.833984375,-95.82089981407623,-94.02245833740382
16451.3671875,-90.74875862764165,-94.46525818898793
16472.900390625,-98.45630564522298,-95.0010668027928
16494.43359375,-100.02003393603061,-95.45049590351958
16515.966796875,-95.92923810404727,-95.68622930715519
16537.5,-96.13567809272121,-95.7002750290552
16559.033203125,-95.64941533623258,-95.60231911163056
16580.56640625,-97.51115237069732,-95.55218765493996
16602.099609375,-90.78552181694545,-95.66597748282666
16623.6328125,-90.30461105798372,-95.9492516783854
16645.166015625,-103.50974414576291,-96.29441072246443
16666.69921875,-94.57435643395749,-96.54245093642257
16688.232421875,-99.57589530898488,-96.57280690945791
16709.765625,-94.18443323245754,-96.36947691966631
16731.298828125,-101.58991465169706,-96.02579190412212
16752.83203125,-91.70812392831965,-95.68580470702858
16774.365234375,-90.29475284325065,-95.45695925970679
16795.8984375,-96.91928620307164,-95.34544291943077
16817.431640625,-97.60211514392691,-95.25274814109018
16838.96484375,-95.99916867839548,-95.03667326478173
16860.498046875,-96.44231089697104,-94.60235305316812
16882.03125,-94.94785845108548,-93.97052917775802
16903.564453125,-95.3005447140319,-93.28197797657332
16925.09765625,-86.55827730225133,-92.73259184500574
16946.630859375,-87.52885561147033,-92.47315867075777
16968.1640625,-97.06311850860723,-92.52896767031159
16989.697265625,-103.37184629207383,-92.78472149923073
17011.23046875,-99.9649361687616,-93.04480503534106
17032.763671875,-96.25851006017572,-93.13730092202113
17054.296875,-99.94704108602775,-93.00551300039274
17075.830078125,-90.36798175063407,-92.73707577261575
17097.36328125,-86.24455353920192,-92.51468171671922
17118.896484375,-89.59349936480416,-92.5152897969034
17140.4296875,-103.6043766165933,-92.81264452273932
17161.962890625,-110.38568718947278,-93.33559497162939
17183.49609375,-97.32359890851234,-93.90355233504152
17205.029296875,-99.3490202067052,-94.31800532279027
17226.5625,-96.74240451585473,-94.45900958163946
17248.095703125,-89.26555001792117,-94.3344794112594
17269.62890625,-89.55861586197926,-94.05803230393147
17291.162109375,-95.46466126069222,-93.77184776659725
17312.6953125,-103.6976624098983,-93.56128102765872
17334.228515625,-104.37312751355037,-93.41083206357814
17355.76171875,-97.55759767521474,-93.22537072228405
17377.294921875,-109.06308459102956,-92.90149694327432
17398.828125,-92.46375815699818,-92.40434736215151
17420.361328125,-88.8650627628009,-91.8022195260712
17441.89453125,-91.88235165480849,-91.23673309172263
17463.427734375,-100.16333579534277,-90.845050513487
17484.9609375,-106.91299767350145,-90.68015376960135
17506.494140625,-102.71912675964711,-90.67777568341113
17528.02734375,-99.76762590142494,-90.69227662974706
17549.560546875,-104.0340212045578,-90.58339515908244
17571.09375,-91.10585746231399,-90.30475305124742
17592.626953125,-89.1894293281263,-89.94171789979421
17614.16015625,-92.7668107401121,-89.67346770721092
17635.693359375,-100.550388697578,-89.67699159346473
17657.2265625,-107.24474213367253,-90.02501447207139
17678.759765625,-106.08093336389541,-90.63551703130787
17700.29296875,-104.58476854126607,-91.30356847992849
17721.826171875,-97.84922627076142,-91.80104578510233
17743.359375,-95.03858997129078,-91.9915727235152
17764.892578125,-93.9928152175481,-91.89835950913204
17786.42578125,-94.78190088077307,-91.68750298587074
17807.958984375,-99.0307272009702,-91.57533474463334
17829.4921875,-107.99641247937498,-91.71016225828937
17851.025390625,-105.02732800677606,-92.09294633426688
17872.55859375,-103.28363634474198,-92.58002772646196
17894.091796875,-97.81149871486602,-92.9657353319981
17915.625,-94.35056166776931,-93.09870267329018
17937.158203125,-93.35548154528507,-92.9674339883185
17958.69140625,-96.31338210838396,-92.70818256646115
17980.224609375,-103.71768049209086,-92.5316225020988
18001.7578125,-103.14413367803508,-92.60979204022071
18023.291015625,-103.77093036913294,-92.98629732374283
18044.82421875,-103.01378115705364,-93.5590178220649
18066.357421875,-102.4006913740644,-94.14358175933185
18087.890625,-98.12053551590725,-94.58086451152218
18109.423828125,-95.29844139352332,-94.82789632419995
18130.95703125,-99.14157584515836,-94.98187907323262
18152.490234375,-102.9979573392206,-95.22518785808612
18174.0234375,-100.47407597244154,-95.7234046664075
18195.556640625,-103.50252035408775,-96.53372176715679
18217.08984375,-107.16930529710274,-97.57366990548961
18238.623046875,-117.58156818703762,-98.66499272114578
18260.15625,-103.51386712762505,-99.62513417481617
18281.689453125,-100.32760266390528,-100.35341580358848
18303.22265625,-106.7874622825019,-100.86452622083843
18324.755859375,-103.33554682965129,-101.25436261582902
18346.2890625,-101.21595399870165,-101.62311176494207
18367.822265625,-114.43202140618072,-102.00441043088426
18389.35546875,-109.6615311357146,-102.34386996569383
18410.888671875,-102.0581024877493,-102.53908682812572
18432.421875,-102.55356070436065,-102.51540245774316
18453.955078125,-105.72438239036691,-102.28977449181578
18475.48828125,-102.84695176994038,-101.98215782071445
18497.021484375,-101.996097456315,-101.76541986547662
18518.5546875,-103.98020832849002,-101.78196140055871
18540.087890625,-109.55193358336419,-102.07545853803225
18561.62109375,-107.57001051856938,-102.57713092705589
18583.154296875,-101.79904860461087,-103.1529169137091
18604.6875,-100.8306566798365,-103.68079719887403
18626.220703125,-105.55609580125213,-104.1090166645539
18647.75390625,-101.74721993275651,-104.45797920088174
18669.287109375,-103.2093551949661,-104.76459372539631
18690.8203125,-105.45687413792922,-105.00627468239868
18712.353515625,-105.68963582078857,-105.05865192861145
18733.88671875,-115.86410941255772,-104.72440848741
18755.419921875,-100.62340223384064,-103.82853512910725
18776.953125,-102.69135855512125,-102.33176966855332
18798.486328125,-105.91483494450841,-100.39564097743948
18820.01953125,-102.63323538739934,-98.35259881657024
18841.552734375,-103.90361363564178,-96.58441166639626
18863.0859375,-103.28045378798689,-95.36446694280308
18884.619140625,-114.68887083770764,-94.74453966298199
18906.15234375,-103.48118415199116,-94.54781153309264
18927.685546875,-96.82418742204882,-94.47543727851232
18949.21875,-101.60706952333186,-94.27260567411881
18970.751953125,-102.66944520991953,-93.86596701729202
18992.28515625,-100.45267188350832,-93.39772053405983
19013.818359375,-103.9964379923791,-93.13684636129494
19035.3515625,-100.18628836785321,-93.31552333068072
19056.884765625,-104.74084695866202,-93.98139665350246
19078.41796875,-101.74484775089311,-94.94960449952642
19099.951171875,-96.10957331361956,-95.8848532808257
19121.484375,-94.33594686918124,-96.47211248132697
19143.017578125,-103.67123973702817,-96.58419790328861
19164.55078125,-103.57356767869862,-96.3540042391665
19186.083984375,-99.33932131533763,-96.10958535968211
19207.6171875,-102.85198856433553,-96.20448367978167
19229.150390625,-108.12351440409167,-96.83293128886659
19250.68359375,-106.30685644266453,-97.92805319541426
19272.216796875,-101.16147565673722,-99.19608763598363
19293.75,-99.62999782085096,-100.2657642357016
19315.283203125,-108.36831528842407,-100.87025282912614
19336.81640625,-97.39825639926372,-100.96361724186772
19358.349609375,-103.0498536259939,-100.71263728494267
19379.8828125,-105.7986449778085,-100.37580988078514
19401.416015625,-97.58629865517658,-100.1440155252458
19422.94921875,-98.47500067850139,-100.0363748221624
19444.482421875,-100.40853146198785,-99.9098848297308
19466.015625,-100.87446609806723,-99.57310986357473
19487.548828125,-106.86332087806568,-98.93226654356849
19509.08203125,-98.76773822101839,-98.07858958227845
19530.615234375,-105.4264487568787,-97.26045575899116
19552.1484375,-97.38359611782903,-96.75250255573616
19573.681640625,-98.66545093610702,-96.69680601177889
19595.21484375,-101.08977620264636,-97.01084351856082
19616.748046875,-104.11440726967612,-97.4208598285914
19638.28125,-111.4821007112586,-97.60723347714242
19659.814453125,-102.77231935216979,-97.381905429758
19681.34765625,-102.0502462071272,-96.79614411139607
19702.880859375,-101.02932292457271,-96.11403122986553
19724.4140625,-96.37409010965169,-95.66318326602013
19745.947265625,-102.62877225047767,-95.64611903352022
19767.48046875,-104.3770952346106,-96.02123610826581
19789.013671875,-114.93057564941367,-96.52514298987037
19810.546875,-104.38913264910872,-96.82769636930729
19832.080078125,-103.40679164549644,-96.73286108397313
19853.61328125,-106.59512156793188,-96.30806900337747
19875.146484375,-96.9147708785888,-95.86157990317497
19896.6796875,-97.6540119001946,-95.77263678415312
19918.212890625,-118.41623605731579,-96.26544761907238
19939.74609375,-103.70403197092922,-97.25541996429355
19961.279296875,-104.44776461784366,-98.36112584673103
19982.8125,-98.12106319879794,-99.08536384889618
20004.345703125,-106.11011347840923,-99.07278871196124
20025.87890625,-96.77348633880574,-98.30428969864143
20047.412109375,-96.13012802133419,-97.1181609743415
20068.9453125,-99.86662931986513,-96.04077346527363
20090.478515625,-112.79432665270015,-95.51458240761755
20112.01171875,-111.0171953698826,-95.67009334101917
20133.544921875,-104.11390002827252,-96.266695900358
20155.078125,-100.79571687856586,-96.83546861241369
20176.611328125,-100.34896690442925,-96.94530405573815
20198.14453125,-94.82379281805012,-96.44441654336282
20219.677734375,-98.39728632123732,-95.54213023770487
20241.2109375,-104.48770235056963,-94.68482057777395
20262.744140625,-110.44318884319144,-94.29588187844473
20284.27734375,-111.46672042394886,-94.52738648922589
20305.810546875,-113.91208054590997,-95.16602163680832
20327.34375,-106.79997811546112,-95.74956446507498
20348.876953125,-98.8946190822816,-95.83041909123222
20370.41015625,-98.34440965109124,-95.23728272993607
20391.943359375,-110.80893531094354,-94.18421435601174
20413.4765625,-109.33915702937206,-93.1608365900339
20435.009765625,-102.1949445726681,-92.6615111097714
20456.54296875,-100.33227553942686,-92.90491134734373
20478.076171875,-105.36117341378005,-93.70430029795438
20499.609375,-95.92112174964231,-94.56611760811768
20521.142578125,-95.62273598154678,-94.96553018362252
20542.67578125,-100.63048143351872,-94.6451897783161
20564.208984375,-102.70750144714765,-93.76678152352822
20585.7421875,-104.55307339384883,-92.82550026404978
20607.275390625,-101.10531140588756,-92.37141940249239
20628.80859375,-97.10989746076189,-92.69335393255943
20650.341796875,-125.72964029889008,-93.64574998589097
20671.875,-98.32340236869908,-94.72102107995406
20693.408203125,-103.3427602234319,-95.33098062676144
20714.94140625,-101.79393970678615,-95.13984971085807
20736.474609375,-113.02235788353659,-94.25788403252591
20758.0078125,-101.50758121927285,-93.18048918224679
20779.541015625,-97.03559897225742,-92.50201779090041
20801.07421875,-95.14888103688499,-92.56492512799085
20822.607421875,-91.47479766899482,-93.2473073095639
20844.140625,-91.17956346691261,-94.01786125645997
20865.673828125,-101.5869200091145,-94.23603791424495
20887.20703125,-101.22159417671791,-93.53150508519839
20908.740234375,-107.72756210470317,-92.04433332718412
20930.2734375,-101.42574850059981,-90.37931091175574
20951.806640625,-99.34389585307991,-89.28750200729243
20973.33984375,-98.75309659816844,-89.24668782191404
20994.873046875,-93.16635345257447,-90.17815015427536
21016.40625,-93.97895901098539,-91.4687744416239
21037.939453125,-116.14339265439048,-92.29877706337388
21059.47265625,-98.61859357524179,-92.09958666010726
21081.005859375,-115.21673851393754,-90.88438697302936
21102.5390625,-98.8766056418819,-89.25656549828717
21124.072265625,-98.95557398576443,-88.07870143117279
21145.60546875,-94.25641531927316,-87.97955256968908
21167.138671875,-93.03724331349018,-88.97746356553098
21188.671875,-97.35383679602961,-90.44358411432754
21210.205078125,-108.28659300941536,-91.44200666999507
21231.73828125,-99.56129115147056,-91.26761452726683
21253.271484375,-107.61132414168111,-89.87910487024975
21274.8046875,-95.83455050810755,-87.96967614091066
21296.337890625,-100.15102554735222,-86.61358956112282
21317.87109375,-93.50266029368254,-86.6683141203285
21339.404296875,-94.54620105805998,-88.26291659042855
21360.9375,-107.16333457144913,-90.67243490852954
21382.470703125,-102.30927283397395,-92.67325148594522
21404.00390625,-103.43249111670283,-93.20385606218373
21425.537109375,-101.1356362253593,-91.97015455046808
21447.0703125,-96.02543673084861,-89.64537833206234
21468.603515625,-102.05876882075498,-87.52661034558962
21490.13671875,-95.96102583205422,-86.81351403480957
21511.669921875,-99.77724445022501,-87.9020415738394
21533.203125,-104.33594367586713,-90.10228001864994
21554.736328125,-101.55680048803059,-91.97253912067225
21576.26953125,-106.97328087108212,-92.11997047737754
21597.802734375,-96.29793180740924,-90.03794890010349
21619.3359375,-97.09384439466258,-86.49598010691167
21640.869140625,-105.44706158570965,-83.21630807807865
21662.40234375,-100.88057125002993,-81.95910610459941
21683.935546875,-110.43059098053827,-83.48866418184883
21705.46875,-99.67383245510413,-87.00539641633122
21727.001953125,-109.3127794378039,-90.41985627608409
21748.53515625,-96.84782393303303,-91.40486169402486
21770.068359375,-97.2110160982266,-88.71539885671966
21791.6015625,-105.46298788605137,-83.05989300028259
21813.134765625,-103.62887103526695,-76.97565786467047
21834.66796875,-104.55943920134504,-73.6475243626087
21856.201171875,-102.21012288018393,-75.17761713759961
21877.734375,-112.60324685622905,-81.16886173426325
21899.267578125,-102.02346675527036,-88.41854291884333
21920.80078125,-96.7597436168722,-92.03015836752598
21942.333984375,-98.07258213818224,-87.56027016730415
21963.8671875,-97.09475803853567,-73.25983597942121
21985.400390625,-100.99154658901247,-51.33705338120474
22006.93359375,-101.86129078073563,-27.553842117867667
22028.466796875,-98.47996122750058,-9.20981515683959
22050.0,-114.12518831515484,-2.3216941574296257
22071.533203125,-98.4799612275005,-9.20981515683959
22093.06640625,-101.86129078073566,-27.553842117867667
22114.599609375,-100.99154658901242,-51.33705338120474
22136.1328125,-97.09475803853567,-73.25983597942121
22157.666015625,-98.07258213818224,-87.56027016730415
22179.19921875,-96.75974361687219,-92.03015836752598
22200.732421875,-102.0234667552703,-88.41854291884333
22222.265625,-112.60324685622925,-81.16886173426325
22243.798828125,-102.2101228801839,-75.17761713759961
22265.33203125,-104.5594392013449,-73.6475243626087
22286.865234375,-103.62887103526698,-76.97565786467047
22308.3984375,-105.46298788605137,-83.05989300028259
22329.931640625,-97.2110160982266,-88.71539885671966
22351.46484375,-96.847823933033,-91.40486169402486
22372.998046875,-109.31277943780464,-90.41985627608409
22394.53125,-99.6738324551043,-87.00539641633122
22416.064453125,-110.43059098053857,-83.48866418184883
22437.59765625,-100.8805712500299,-81.95910610459941
22459.130859375,-105.44706158570966,-83.21630807807865
22480.6640625,-97.09384439466254,-86.49598010691167
22502.197265625,-96.29793180740924,-90.03794890010349
22523.73046875,-106.97328087108222,-92.11997047737754
22545.263671875,-101.55680048803077,-91.97253912067225
22566.796875,-104.33594367586738,-90.10228001864994
22588.330078125,-99.77724445022503,-87.9020415738394
22609.86328125,-95.96102583205425,-86.81351403480957
22631.396484375,-102.05876882075512,-87.52661034558962
22652.9296875,-96.0254367308487,-89.64537833206234
22674.462890625,-101.13563622535926,-91.97015455046808
22695.99609375,-103.43249111670282,-93.20385606218373
22717.529296875,-102.30927283397396,-92.67325148594522
22739.0625,-107.16333457144896,-90.67243490852954
22760.595703125,-94.54620105806,-88.26291659042855
22782.12890625,-93.50266029368254,-86.6683141203285
22803.662109375,-100.15102554735216,-86.61358956112282
22825.1953125,-95.83455050810755,-87.96967614091066
22846.728515625,-107.61132414168145,-89.87910487024975
22868.26171875,-99.56129115147056,-91.26761452726683
22889.794921875,-108.28659300941489,-91.44200666999507
22911.328125,-97.35383679602958,-90.44358411432754
22932.861328125,-93.03724331349021,-88.97746356553098
22954.39453125,-94.25641531927324,-87.97955256968908
22975.927734375,-98.95557398576454,-88.07870143117279
22997.4609375,-98.8766056418819,-89.25656549828717
23018.994140625,-115.21673851393697,-90.88438697302936
23040.52734375,-98.61859357524193,-92.09958666010726
23062.060546875,-116.14339265439108,-92.29877706337388
23083.59375,-93.97895901098539,-91.4687744416239
23105.126953125,-93.16635345257446,-90.17815015427536
23126.66015625,-98.75309659816851,-89.24668782191404
23148.193359375,-99.34389585307991,-89.28750200729243
23169.7265625,-101.42574850059981,-90.37931091175574
23191.259765625,-107.72756210470175,-92.04433332718412
23212.79296875,-101.22159417671725,-93.53150508519839
23234.326171875,-101.58692000911455,-94.23603791424495
23255.859375,-91.17956346691264,-94.01786125645997
23277.392578125,-91.47479766899477,-93.2473073095639
23298.92578125,-95.14888103688506,-92.56492512799085
23320.458984375,-97.03559897225733,-92.50201779090041
23341.9921875,-101.50758121927275,-93.18048918224679
23363.525390625,-113.02235788353347,-94.25788403252591
23385.05859375,-101.79393970678629,-95.13984971085807
23406.591796875,-103.34276022343187,-95.33098062676144
23428.125,-98.32340236869908,-94.72102107995406
23449.658203125,-125.72964029889025,-93.64574998589097
23471.19140625,-97.10989746076187,-92.69335393255943
23492.724609375,-101.10531140588759,-92.37141940249239
23514.2578125,-104.55307339384898,-92.82550026404978
23535.791015625,-102.70750144714776,-93.76678152352822
23557.32421875,-100.63048143351875,-94.6451897783161
23578.857421875,-95.62273598154681,-94.96553018362252
23600.390625,-95.92112174964231,-94.56611760811768
23621.923828125,-105.36117341377981,-93.70430029795438
23643.45703125,-100.33227553942675,-92.90491134734373
23664.990234375,-102.19494457266809,-92.6615111097714
23686.5234375,-109.3391570293721,-93.1608365900339
23708.056640625,-110.80893531094382,-94.18421435601174
23729.58984375,-98.34440965109125,-95.23728272993607
23751.123046875,-98.89461908228137,-95.83041909123222
23772.65625,-106.79997811546113,-95.74956446507498
23794.189453125,-113.9120805459103,-95.16602163680832
23815.72265625,-111.46672042394931,-94.52738648922589
23837.255859375,-110.44318884319132,-94.29588187844473
23858.7890625,-104.48770235056958,-94.68482057777395
23880.322265625,-98.39728632123737,-95.54213023770487
23901.85546875,-94.82379281805015,-96.44441654336282
23923.388671875,-100.34896690442915,-96.94530405573815
23944.921875,-100.79571687856586,-96.83546861241369
23966.455078125,-104.11390002827255,-96.266695900358
23987.98828125,-111.01719536988267,-95.67009334101917
24009.521484375,-112.79432665269897,-95.51458240761755
24031.0546875,-99.8666293198651,-96.04077346527363
24052.587890625,-96.13012802133419,-97.1181609743415
24074.12109375,-96.77348633880572,-98.30428969864143
24095.654296875,-106.11011347840903,-99.07278871196124
24117.1875,-98.12106319879794,-99.08536384889618
24138.720703125,-104.44776461784386,-98.36112584673103
24160.25390625,-103.70403197092907,-97.25541996429355
24181.787109375,-118.41623605731473,-96.26544761907238
24203.3203125,-97.65401190019435,-95.77263678415312
24224.853515625,-96.91477087858866,-95.86157990317497
24246.38671875,-106.59512156793167,-96.30806900337747
24267.919921875,-103.40679164549633,-96.73286108397313
24289.453125,-104.38913264910872,-96.82769636930729
24310.986328125,-114.93057564941314,-96.52514298987037
24332.51953125,-104.37709523461058,-96.02123610826581
24354.052734375,-102.62877225047771,-95.64611903352022
24375.5859375,-96.37409010965169,-95.66318326602013
24397.119140625,-101.02932292457277,-96.11403122986553
24418.65234375,-102.05024620712723,-96.79614411139607
24440.185546875,-102.77231935216977,-97.381905429758
24461.71875,-111.48210071125891,-97.60723347714242
24483.251953125,-104.11440726967601,-97.4208598285914
24504.78515625,-101.08977620264633,-97.01084351856082
24526.318359375,-98.66545093610705,-96.69680601177889
24547.8515625,-97.38359611782906,-96.75250255573616
24569.384765625,-105.4264487568787,-97.26045575899116
24590.91796875,-98.76773822101829,-98.07858958227845
24612.451171875,-106.86332087806542,-98.93226654356849
24633.984375,-100.87446609806719,-99.57310986357473
24655.517578125,-100.40853146198788,-99.9098848297308
24677.05078125,-98.47500067850143,-100.0363748221624
24698.583984375,-97.58629865517662,-100.1440155252458
24720.1171875,-105.79864497780844,-100.37580988078514
24741.650390625,-103.04985362599388,-100.71263728494267
24763.18359375,-97.39825639926372,-100.96361724186772
24784.716796875,-108.36831528842406,-100.87025282912614
24806.25,-99.62999782085096,-100.2657642357016
24827.783203125,-101.16147565673728,-99.19608763598363
24849.31640625,-106.30685644266453,-97.92805319541426
24870.849609375,-108.12351440409188,-96.83293128886659
24892.3828125,-102.85198856433547,-96.20448367978167
24913.916015625,-99.33932131533764,-96.10958535968211
24935.44921875,-103.5735676786985,-96.3540042391665
24956.982421875,-103.67123973702815,-96.58419790328861
24978.515625,-94.33594686918121,-96.47211248132697
25000.048828125,-96.10957331361956,-95.8848532808257
25021.58203125,-101.74484775089314,-94.94960449952642
25043.115234375,-104.74084695866233,-93.98139665350246
25064.6484375,-100.1862883678532,-93.31552333068072
25086.181640625,-103.99643799237913,-93.13684636129494
25107.71484375,-100.4526718835084,-93.39772053405983
25129.248046875,-102.66944520991956,-93.86596701729202
25150.78125,-101.60706952333192,-94.27260567411881
25172.314453125,-96.82418742204885,-94.47543727851232
25193.84765625,-103.48118415199124,-94.54781153309264
25215.380859375,-114.68887083770721,-94.74453966298199
25236.9140625,-103.28045378798694,-95.36446694280308
25258.447265625,-103.90361363564176,-96.58441166639626
25279.98046875,-102.63323538739954,-98.35259881657024
25301.513671875,-105.9148349445083,-100.39564097743948
25323.046875,-102.69135855512127,-102.33176966855332
25344.580078125,-100.62340223384072,-103.82853512910725
25366.11328125,-115.86410941255778,-104.72440848741
25387.646484375,-105.68963582078862,-105.05865192861145
25409.1796875,-105.45687413792928,-105.00627468239868
25430.712890625,-103.20935519496624,-104.76459372539631
25452.24609375,-101.74721993275642,-104.45797920088174
25473.779296875,-105.55609580125204,-104.1090166645539
25495.3125,-100.8306566798365,-103.68079719887403
25516.845703125,-101.79904860461086,-103.1529169137091
25538.37890625,-107.57001051856918,-102.57713092705589
25559.912109375,-109.55193358336419,-102.07545853803225
25581.4453125,-103.98020832849,-101.78196140055871
25602.978515625,-101.99609745631489,-101.76541986547662
25624.51171875,-102.8469517699404,-101.98215782071445
25646.044921875,-105.72438239036714,-102.28977449181578
25667.578125,-102.55356070436065,-102.51540245774316
25689.111328125,-102.05810248774932,-102.53908682812572
25710.64453125,-109.6615311357144,-102.34386996569383
25732.177734375,-114.43202140618018,-102.00441043088426
25753.7109375,-101.21595399870164,-101.62311176494207
25775.244140625,-103.33554682965136,-101.25436261582902
25796.77734375,-106.78746228250219,-100.86452622083843
25818.310546875,-100.3276026639052,-100.35341580358848
25839.84375,-103.51386712762505,-99.62513417481617
25861.376953125,-117.58156818703799,-98.66499272114578
25882.91015625,-107.16930529710297,-97.57366990548961
25904.443359375,-103.50252035408786,-96.53372176715679
25925.9765625,-100.47407597244155,-95.7234046664075
25947.509765625,-102.99795733922079,-95.22518785808612
25969.04296875,-99.14157584515831,-94.98187907323262
25990.576171875,-95.29844139352332,-94.82789632419995
26012.109375,-98.12053551590725,-94.58086451152218
26033.642578125,-102.40069137406431,-94.14358175933185
26055.17578125,-103.01378115705371,-93.5590178220649
26076.708984375,-103.77093036913283,-92.98629732374283
26098.2421875,-103.14413367803513,-92.60979204022071
26119.775390625,-103.71768049209064,-92.5316225020988
26141.30859375,-96.31338210838402,-92.70818256646115
26162.841796875,-93.35548154528512,-92.9674339883185
26184.375,-94.35056166776931,-93.09870267329018
26205.908203125,-97.81149871486605,-92.9657353319981
26227.44140625,-103.28363634474209,-92.58002772646196
26248.974609375,-105.0273280067761,-92.09294633426688
26270.5078125,-107.99641247937504,-91.71016225828937
26292.041015625,-99.0307272009702,-91.57533474463334
26313.57421875,-94.7819008807731,-91.68750298587074
26335.107421875,-93.99281521754813,-91.89835950913204
26356.640625,-95.03858997129078,-91.9915727235152
26378.173828125,-97.84922627076152,-91.80104578510233
26399.70703125,-104.58476854126553,-91.30356847992849
26421.240234375,-106.08093336389527,-90.63551703130787
26442.7734375,-107.24474213367259,-90.02501447207139
26464.306640625,-100.55038869757806,-89.67699159346473
26485.83984375,-92.76681074011208,-89.67346770721092
26507.373046875,-89.1894293281263,-89.94171789979421
26528.90625,-91.10585746231399,-90.30475305124742
26550.439453125,-104.03402120455766,-90.58339515908244
26571.97265625,-99.76762590142498,-90.69227662974706
26593.505859375,-102.71912675964714,-90.67777568341113
26615.0390625,-106.91299767350145,-90.68015376960135
26636.572265625,-100.16333579534277,-90.845050513487
26658.10546875,-91.88235165480855,-91.23673309172263
26679.638671875,-88.8650627628009,-91.8022195260712
26701.171875,-92.46375815699817,-92.40434736215151
26722.705078125,-109.06308459102978,-92.90149694327432
26744.23828125,-97.55759767521474,-93.22537072228405
26765.771484375,-104.37312751355041,-93.41083206357814
26787.3046875,-103.69766240989836,-93.56128102765872
26808.837890625,-95.46466126069222,-93.77184776659725
26830.37109375,-89.55861586197925,-94.05803230393147
26851.904296875,-89.2655500179212,-94.3344794112594
26873.4375,-96.74240451585476,-94.45900958163946
26894.970703125,-99.34902020670503,-94.31800532279027
26916.50390625,-97.32359890851234,-93.90355233504152
26938.037109375,-110.38568718947303,-93.33559497162939
26959.5703125,-103.60437661659337,-92.81264452273932
26981.103515625,-89.59349936480415,-92.5152897969034
27002.63671875,-86.24455353920192,-92.51468171671922
27024.169921875,-90.36798175063406,-92.73707577261575
27045.703125,-99.94704108602775,-93.00551300039274
27067.236328125,-96.25851006017561,-93.13730092202113
27088.76953125,-99.96493616876155,-93.04480503534106
27110.302734375,-103.37184629207385,-92.78472149923073
27131.8359375,-97.06311850860726,-92.52896767031159
27153.369140625,-87.52885561147032,-92.47315867075777
27174.90234375,-86.55827730225133,-92.73259184500574
27196.435546875,-95.30054471403199,-93.28197797657332
27217.96875,-94.94785845108552,-93.97052917775802
27239.501953125,-96.44231089697111,-94.60235305316812
27261.03515625,-95.99916867839549,-95.03667326478173
27282.568359375,-97.60211514392691,-95.25274814109018
27304.1015625,-96.91928620307164,-95.34544291943077
27325.634765625,-90.29475284325059,-95.45695925970679
27347.16796875,-91.70812392831965,-95.68580470702858
27368.701171875,-101.58991465169703,-96.02579190412212
27390.234375,-94.18443323245754,-96.36947691966631
27411.767578125,-99.5758953089849,-96.57280690945791
27433.30078125,-94.57435643395748,-96.54245093642257
27454.833984375,-103.50974414576297,-96.29441072246443
27476.3671875,-90.30461105798372,-95.9492516783854
27497.900390625,-90.78552181694545,-95.66597748282666
27519.43359375,-97.51115237069735,-95.55218765493996
27540.966796875,-95.64941533623264,-95.60231911163056
27562.5,-96.13567809272121,-95.7002750290552
27584.033203125,-95.92923810404724,-95.68622930715519
27605.56640625,-100.02003393603067,-95.45049590351958
27627.099609375,-98.45630564522291,-95.0010668027928
27648.6328125,-90.74875862764165,-94.46525818898793
27670.166015625,-95.82089981407627,-94.02245833740382
27691.69921875,-96.14936909397619,-93.80398236501236
27713.232421875,-95.63037787343428,-93.81565411643537
27734.765625,-96.56423869583085,-93.92769353136475
27756.298828125,-95.12407630243104,-93.94044619087053
27777.83203125,-107.21686134520863,-93.69297969697823
27799.365234375,-92.30470555012036,-93.15727633970371
27820.8984375,-92.20235518727836,-92.46707249440796
27842.431640625,-97.32828100701036,-91.8641230177976
27863.96484375,-92.12513072831531,-91.58777518576852
27885.498046875,-94.65789763883342,-91.76322196648188
27907.03125,-93.71629165256991,-92.34415019478064
27928.564453125,-95.08053310992887,-93.13691718017849
27950.09765625,-96.78117795182725,-93.89145356521786
27971.630859375,-91.03511190475125,-94.41110429611615
27993.1640625,-101.3249316978964,-94.62655269195105
28014.697265625,-92.97887016268962,-94.6005575784217
28036.23046875,-93.5962022032829,-94.46794561169463
28057.763671875,-92.5194114032163,-94.34854883228672
28079.296875,-92.06249722479285,-94.28218398383196
28100.830078125,-103.45572873165997,-94.2193365248126
28122.36328125,-93.01376907399296,-94.06850435799562
28143.896484375,-91.76429924741562,-93.76958751138844
28165.4296875,-102.42394096715053,-93.34929778795151
28186.962890625,-91.90465202938915,-92.92584862708932
28208.49609375,-94.27802741710497,-92.65915593238368
28230.029296875,-93.30418677464749,-92.6731837308553
28251.5625,-93.51265307297649,-92.99248794163786
28273.095703125,-101.4550741893897,-93.52761641009266
28294.62890625,-91.67665779826157,-94.11834046488528
28316.162109375,-95.23641162920595,-94.61365354172345
28337.6953125,-95.70884151025322,-94.94867322296328
28359.228515625,-92.77685532938344,-95.18013761612997
28380.76171875,-94.881970256476,-95.46246691893656
28402.294921875,-93.25966404720151,-95.97456965478015
28423.828125,-99.61898233746612,-96.82985859359846
28445.361328125,-93.1632654161794,-98.00847843602384
28466.89453125,-91.86297907896756,-99.34004722601225
28488.427734375,-98.88106181691327,-100.54377518372206
28509.9609375,-94.8423679099227,-101.31091414040247
28531.494140625,-93.0733187166797,-101.40078016682635
28553.02734375,-94.52471868337574,-100.7196031026772
28574.560546875,-95.58611163470442,-99.35930547101984
28596.09375,-99.18002531839235,-97.58616665684784
28617.626953125,-92.15162780624195,-95.7825522790286
28639.16015625,-93.73049649535113,-94.35586645241366
28660.693359375,-98.6170445374706,-93.63674857698771
28682.2265625,-94.52431980029196,-93.79265003713894
28703.759765625,-95.1917270745798,-94.78178308375223
28725.29296875,-92.40869751078148,-96.36418631134086
28746.826171875,-96.35781968493762,-98.1710942930941
28768.359375,-96.682623067806,-99.81430238320223
28789.892578125,-96.06394623528448,-101.0007784948375
28811.42578125,-96.83116128788157,-101.61240453938748
28832.958984375,-101.74940779080607,-101.72117784846944
28854.4921875,-100.9259071297385,-101.53439607585557
28876.025390625,-99.01315433788167,-101.29300114020019
28897.55859375,-100.28570385830989,-101.16650293752733
28919.091796875,-107.49489300206636,-101.1895235292616
28940.625,-98.15321731934014,-101.26605425758625
28962.158203125,-96.43695621235935,-101.23612953267228
28983.69140625,-91.68888160625154,-100.97056800763802
29005.224609375,-94.02596108428855,-100.44692825095657
29026.7578125,-101.11198476867995,-99.7701764516957
29048.291015625,-99.55317671416282,-99.12964494039502
29069.82421875,-104.59734950997156,-98.71550410108463
29091.357421875,-98.29669945711754,-98.63718245676233
29112.890625,-98.87363696682254,-98.8834436642131
29134.423828125,-99.62411405253715,-99.34111005814052
29155.95703125,-99.49115504630774,-99.85900915116305
29177.490234375,-101.35738751287614,-100.32165073973712
29199.0234375,-102.32033228116816,-100.69462521839694
29220.556640625,-119.12249143796335,-101.02124202642182
29242.08984375,-102.7057562460578,-101.37726824043908
29263.623046875,-109.1662845527243,-101.81263266387388
29285.15625,-99.25046548645648,-102.31394788535385
29306.689453125,-96.76878709798672,-102.80775953674548
29328.22265625,-102.17618658271128,-103.20018545358107
29349.755859375,-119.58854664807004,-103.42811460071793
29371.2890625,-111.27054671781553,-103.49184283045363
29392.822265625,-100.84226354429909,-103.45135733781972
29414.35546875,-100.51679120427539,-103.39067708250552
29435.888671875,-109.66170803264347,-103.37341463850414
29457.421875,-96.93578232198601,-103.41700283543534
29478.955078125,-100.4258177389795,-103.50045978653586
29500.48828125,-107.22839947498275,-103.5988186300831
29522.021484375,-110.15315300800609,-103.71964361785231
29543.5546875,-102.40709979915405,-103.91439801308809
29565.087890625,-100.28518197203977,-104.25204949188111
29586.62109375,-108.882101300414,-104.7661053728018
29608.154296875,-101.02716682735871,-105.40531162310378
29629.6875,-98.22095788515594,-106.02069991813279
29651.220703125,-102.06141123685029,-106.40480877079256
29672.75390625,-108.48451112589962,-106.37107583944083
29694.287109375,-106.35626189285136,-105.83767068746812
29715.8203125,-97.58419056849962,-104.8739393012435
29737.353515625,-101.08478258103464,-103.68350904421138
29758.88671875,-104.39846052193481,-102.5284193082775
29780.419921875,-100.02701165070478,-101.62781816507001
29801.953125,-104.55851679051267,-101.07750612320324
29823.486328125,-116.67378164600379,-100.82617904917953
29845.01953125,-101.77820915350068,-100.71609960698189
29866.552734375,-97.5962814898681,-100.56482734343211
29888.0859375,-99.378412212549,-100.246567492902
29909.619140625,-114.78840902027767,-99.73539677674398
29931.15234375,-98.4640692743582,-99.09508019247326
29952.685546875,-101.20844004462694,-98.42861693656424
29974.21875,-104.75059935285643,-97.81970192791115
29995.751953125,-108.59150838352619,-97.29846161838226
30017.28515625,-98.58925110863325,-96.84639163783517
30038.818359375,-93.98335245145358,-96.4312670501013
30060.3515625,-99.64817832934783,-96.04594859634594
30081.884765625,-101.46277700743191,-95.72467565475732
30103.41796875,-96.75663037836301,-95.52598261688797
30124.951171875,-107.91354706310183,-95.49302574735755
30146.484375,-101.1300090354622,-95.61682781533574
30168.017578125,-101.97933282514104,-95.8270397174448
30189.55078125,-95.32271636915738,-96.01887298431498
30211.083984375,-97.3364789088719,-96.10328243331942
30232.6171875,-107.79046760692933,-96.05295768614681
30254.150390625,-100.39113679798092,-95.91780812746079
30275.68359375,-101.34860761613305,-95.79995249416014
30297.216796875,-100.68086032379736,-95.80055172577495
30318.75,-97.50571334671827,-95.96650107919237
30340.283203125,-90.05708847776285,-96.26516637187827
30361.81640625,-90.41589696520879,-96.59996813150556
30383.349609375,-100.00628934102826,-96.85741686597564
30404.8828125,-102.41891488546533,-96.95964451825341
30426.416015625,-100.34576667159013,-96.89464753374914
30447.94921875,-97.13207223398726,-96.70997233851298
30469.482421875,-109.5293090326739,-96.47638587835951
30491.015625,-91.3451963847743,-96.24422024841752
30512.548828125,-88.90040837972774,-96.0175961690173
30534.08203125,-93.13051766270388,-95.75971820904543
30555.615234375,-108.03123852895274,-95.42340341022035
30577.1484375,-126.61157405366123,-94.98633520109136
30598.681640625,-99.92097486778124,-94.4687617691725
30620.21484375,-98.88643383208873,-93.92320032198276
30641.748046875,-97.16311130155674,-93.40373229440917
30663.28125,-89.66988129559738,-92.93557466116526
30684.814453125,-90.61871202701298,-92.50566665859766
30706.34765625,-98.23707774085679,-92.08178629582957
30727.880859375,-107.63430003205406,-91.64910919520095
30749.4140625,-101.92280286723741,-91.24056906087495
30770.947265625,-102.76807645123816,-90.93901311877103
30792.48046875,-101.77237109766672,-90.84480272064826
30814.013671875,-107.5276517864032,-91.02350642581476
30835.546875,-95.22506056056508,-91.46230561416793
30857.080078125,-97.68765324388625,-92.06181685438784
30878.61328125,-109.71909448683712,-92.67225547846408
30900.146484375,-100.27673855951636,-93.15852716527127
30921.6796875,-100.62953109701732,-93.4615370952912
30943.212890625,-101.62369809921864,-93.62298477433501
30964.74609375,-103.23349438288855,-93.75904260279913
30986.279296875,-103.31385346559424,-93.99526134699349
31007.8125,-105.69510608993971,-94.396183625729
31029.345703125,-101.02420436720503,-94.92663181567374
31050.87890625,-93.80510202617154,-95.46511572376714
31072.412109375,-98.50878681688162,-95.86196434978865
31093.9453125,-98.13047387450851,-96.01074999468436
31115.478515625,-102.38061923472466,-95.89461302985603
31137.01171875,-100.2796787748989,-95.58322007963662
31158.544921875,-99.2071861193038,-95.18367030375197
31180.078125,-95.3868826530253,-94.77450745892524
31201.611328125,-90.40336935250379,-94.36166570513396
31223.14453125,-91.01462192618722,-93.8830281950498
31244.677734375,-96.87297102319786,-93.26071048106485
31266.2109375,-101.56086996317032,-92.4722793042942
31287.744140625,-102.05581732716448,-91.59944458922455
31309.27734375,-101.66449492747515,-90.82279471967395
31330.810546875,-95.2551584540256,-90.35904778372866
31352.34375,-88.54996016729308,-90.36838479585604
31373.876953125,-85.8025315181178,-90.87703807098855
31395.41015625,-89.79246020622932,-91.75473440714816
31416.943359375,-101.22267077319545,-92.76037107357018
31438.4765625,-99.80368362708379,-93.63587473671194
31460.009765625,-116.94616281668661,-94.20476863050658
31481.54296875,-100.30368745057447,-94.43043636993218
31503.076171875,-96.36703531665779,-94.40982175238611
31524.609375,-89.87537630501825,-94.31026479983183
31546.142578125,-87.94657293105215,-94.28383926007544
31567.67578125,-91.87197817958562,-94.40173150632683
31589.208984375,-105.3128618849791,-94.63772796531859
31610.7421875,-111.50037640121857,-94.90285560753216
31632.275390625,-99.97581031546511,-95.10726802894702
31653.80859375,-97.98558926758992,-95.2137933333729
31675.341796875,-96.6739430994117,-95.25514999549715
31696.875,-93.47606581685962,-95.3083562134538
31718.408203125,-97.73374481035816,-95.4430924929184
31739.94140625,-106.1389073935657,-95.67350317729874
31761.474609375,-96.17277181377835,-95.93933357571396
31783.0078125,-97.31943665885055,-96.12558202575273
31804.541015625,-105.51112786305957,-96.10978503773624
31826.07421875,-94.28344366109883,-95.81329801530202
31847.607421875,-89.44751900408023,-95.23327054337574
31869.140625,-90.81682851361086,-94.44375351190153
31890.673828125,-98.98104733438731,-93.57002521137686
31912.20703125,-101.92838789765412,-92.7511824015948
31933.740234375,-101.89176025161467,-92.10743072985781
31955.2734375,-97.72299496770299,-91.7214255498311
31976.806640625,-100.50847783778394,-91.63315469650146
31998.33984375,-93.40438991572776,-91.84160428814832
32019.873046875,-87.35911364155903,-92.30694977352124
32041.40625,-89.06455113482413,-92.95255798127434
32062.939453125,-93.7699016838732,-93.67164459165869
32084.47265625,-96.0051610115951,-94.34421611154143
32106.005859375,-95.63636419564773,-94.86465618835263
32127.5390625,-94.16203643137456,-95.17215024322107
32149.072265625,-97.30377154217723,-95.27069571870013
32170.60546875,-90.39227193268624,-95.22715431922552
32192.138671875,-89.096337232794,-95.14490553918017
32213.671875,-92.86130548910072,-95.12270726369125
32235.205078125,-93.08820733734206,-95.21663931765164
32256.73828125,-93.18371292246543,-95.42244324596408
32278.271484375,-96.34920976387173,-95.68589187668734
32299.8046875,-93.24273821423516,-95.93490614562363
32321.337890625,-94.76309728785307,-96.11640551405976
32342.87109375,-90.15425386925402,-96.21913118204182
32364.404296875,-91.77744111056928,-96.27179962804696
32385.9375,-99.51907921567806,-96.3193827646863
32407.470703125,-94.96341177742579,-96.39168084846374
32429.00390625,-91.02380157880394,-96.48160146257209
32450.537109375,-96.41946481151462,-96.54432442108414
32472.0703125,-96.04745413054229,-96.51677042442651
32493.603515625,-90.40737381670806,-96.34632109004612
32515.13671875,-92.05536795561889,-96.01422766959803
32536.669921875,-99.328800414711,-95.54389565294828
32558.203125,-100.21696425110963,-94.99364113661015
32579.736328125,-97.62619357091371,-94.4414866510829
32601.26953125,-94.76475967848069,-93.97135454064689
32622.802734375,-98.37842756051116,-93.66515323412138
32644.3359375,-96.48218375169708,-93.59773899050964
32665.869140625,-89.92344118466795,-93.82739630911536
32687.40234375,-90.9421344819951,-94.37707276400958
32708.935546875,-95.2743812162692,-95.21013556994387
32730.46875,-100.9909555434352,-96.21341567853582
32752.001953125,-99.28073322776282,-97.20304212458535
32773.53515625,-100.9476104139475,-97.96138799127252
32795.068359375,-104.13530608648252,-98.29856427896448
32816.6015625,-95.59697288106409,-98.11680425363787
32838.134765625,-98.58218354564896,-97.44965216314824
32859.66796875,-100.25577076625223,-96.45522392967416
32881.201171875,-99.77664914429687,-95.3618900926861
32902.734375,-99.2308609175281,-94.38675742761986
32924.267578125,-97.86559311697329,-93.66109200015208
32945.80078125,-106.24531807117745,-93.19469150258041
32967.333984375,-98.98003745134548,-92.89346747293722
32988.8671875,-97.0164624271956,-92.61959452401885
33010.400390625,-91.75686278055134,-92.26394633636275
33031.93359375,-91.55071261332861,-91.79607352749755
33053.466796875,-97.56957595530389,-91.26979937090746
33075.0,-96.47221791296232,-90.78576223454341
33096.533203125,-100.86633848176997,-90.43372692895278
33118.06640625,-100.28636005927105,-90.24618746891744
33139.599609375,-94.62752736887538,-90.18666042454997
33161.1328125,-95.47557232951704,-90.17611213547625
33182.666015625,-89.77713055408685,-90.1403071047372
33204.19921875,-91.39660310899707,-90.05062420276388
33225.732421875,-100.03556514924351,-89.93613444399915
33247.265625,-94.52621884734097,-89.8619101963064
33268.798828125,-103.82362049472088,-89.8876637437691
33290.33203125,-94.51823812649496,-90.0311988184037
33311.865234375,-94.95263335780633,-90.25734640821213
33333.3984375,-96.05275952519693,-90.49771740068174
33354.931640625,-90.01028846623959,-90.68880727807161
33376.46484375,-94.52482348479327,-90.80591214104095
33397.998046875,-96.00037984550963,-90.87346410904945
33419.53125,-94.46497098911789,-90.94658387668525
33441.064453125,-96.17915011212801,-91.07543277533378
33462.59765625,-91.10325717780258,-91.27358846594902
33484.130859375,-99.2729528885297,-91.50875810275159
33505.6640625,-97.48907617338469,-91.72063900478925
33527.197265625,-94.54685822672855,-91.85471338368131
33548.73046875,-101.95467223211892,-91.8916379488475
33570.263671875,-94.77980117502347,-91.85492397675554
33591.796875,-95.37946739890906,-91.79287216663758
33613.330078125,-95.5957380844521,-91.74628896109391
33634.86328125,-92.06454013368682,-91.72209716019239
33656.396484375,-97.53753033884311,-91.68942116617403
33677.9296875,-96.62689394089489,-91.60110583707478
33699.462890625,-100.70760856785103,-91.42796652937199
33720.99609375,-97.83297746223462,-91.18473608714015
33742.529296875,-97.43938814245305,-90.9308417857332
33764.0625,-91.7815377288064,-90.74365953284781
33785.595703125,-95.26019006114521,-90.67841186167269
33807.12890625,-103.95270270120886,-90.7376488271922
33828.662109375,-100.67714430201903,-90.86881081324181
33850.1953125,-98.43222049945942,-90.99284552481026
33871.728515625,-96.57622793145956,-91.04890975405432
33893.26171875,-93.56170076595427,-91.03017565728506
33914.794921875,-95.06311907007276,-90.98975279370698
33936.328125,-93.60982855938997,-91.01191656455529
33957.861328125,-99.20515833799365,-91.16334761178338
33979.39453125,-97.32676666731123,-91.45094292252602
34000.927734375,-101.12763447687854,-91.81004400005257
34022.4609375,-101.14778302611516,-92.13081166175218
34043.994140625,-94.01676503077306,-92.30969842982975
34065.52734375,-93.52455569765783,-92.29902220632292
34087.060546875,-96.78640684941642,-92.12835337902231
34108.59375,-95.00666041133687,-91.88652236017562
34130.126953125,-108.0579041579141,-91.67426555585472
34151.66015625,-96.01795860784216,-91.55317018327085
34173.193359375,-112.033802307467,-91.51807040808266
34194.7265625,-93.25463863717704,-91.50669524720664
34216.259765625,-93.83089901506759,-91.43972533122381
34237.79296875,-94.95180192571083,-91.26801247761796
34259.326171875,-97.58623753543719,-91.00058123044622
34280.859375,-102.98483086272549,-90.6986521716734
34302.392578125,-102.4799694213161,-90.44049086233237
34323.92578125,-104.80619270275614,-90.27821097712362
34345.458984375,-97.00316369758671,-90.21156004805432
34366.9921875,-90.63836571074708,-90.19318970030638
34388.525390625,-95.67222353164732,-90.16121111559565
34410.05859375,-96.61663641646325,-90.07883183077944
34431.591796875,-98.15900142437289,-89.9568060375802
34453.125,-101.40350120224369,-89.84463626649104
34474.658203125,-99.77729367694967,-89.79503666221346
34496.19140625,-95.33391239265441,-89.82236703905778
34517.724609375,-91.7140017539715,-89.88015374067612
34539.2578125,-94.51925373380362,-89.87273000794929
34560.791015625,-104.52563949927764,-89.69703746707063
34582.32421875,-96.5295895708606,-89.2934291628466
34603.857421875,-103.30327870257688,-88.67863869885934
34625.390625,-107.00599696843986,-87.94318131618064
34646.923828125,-98.50064775777386,-87.21427529758148
34668.45703125,-90.35134155313762,-86.6034476038699
34689.990234375,-89.37621147216768,-86.16537701095208
34711.5234375,-96.39928510950249,-85.88740897718193
34733.056640625,-101.8498404479765,-85.711901067311
34754.58984375,-100.3360060019391,-85.57604318851232
34776.123046875,-97.1532248519188,-85.44579237834188
34797.65625,-99.67051676129287,-85.3261108278923
34819.189453125,-96.08363651770819,-85.24496948331497
34840.72265625,-91.67540020349588,-85.22428580845123
34862.255859375,-96.05137611142945,-85.25787844010571
34883.7890625,-94.63971053668536,-85.31088553748634
34905.322265625,-108.4920272956999,-85.34072837563953
34926.85546875,-94.85985816027176,-85.32561494688805
34948.388671875,-88.79177035400906,-85.28150286034864
34969.921875,-87.06943570745406,-85.25554904095182
34991.455078125,-91.09762649772313,-85.299023631757
35012.98828125,-92.51084914968426,-85.43617683071321
35034.521484375,-102.86582763290127,-85.64901770284267
35056.0546875,-96.01779086906996,-85.88879239826015
35077.587890625,-117.89603092336827,-86.10834203035171
35099.12109375,-95.19935129049716,-86.29558407501663
35120.654296875,-95.29002513130796,-86.48608186031062
35142.1875,-88.01657999162748,-86.74430170145023
35163.720703125,-89.45072172009326,-87.1224472581953
35185.25390625,-93.91108157107925,-87.62122852036902
35206.787109375,-95.42101769542774,-88.17853810443864
35228.3203125,-100.1959071434912,-88.697407961462
35249.853515625,-97.58371190473386,-89.10114499839212
35271.38671875,-95.27844717682422,-89.38461452685374
35292.919921875,-93.49466462313804,-89.62825636478028
35314.453125,-86.50173009238081,-89.9589338586987
35335.986328125,-89.66255965830055,-90.47111740619386
35357.51953125,-92.45837785303675,-91.14746839843518
35379.052734375,-101.4426411557692,-91.82454147052503
35400.5859375,-94.48704387090461,-92.23123297737031
35422.119140625,-99.61144239751586,-92.09218913460558
35443.65234375,-92.01604528474866,-91.2532046526397
35465.185546875,-100.05746248270147,-89.76949705036975
35486.71875,-85.71260599311532,-87.91060508067682
35508.251953125,-89.30353888953739,-86.07284046770684
35529.78515625,-94.63435845960731,-84.63412230172392
35551.318359375,-93.3333151384818,-83.8148168733365
35572.8515625,-99.82958955509937,-83.60702524850204
35594.384765625,-92.89385701706789,-83.80352692538563
35615.91796875,-88.14296321677912,-84.1112913365601
35637.451171875,-94.60298835550779,-84.29566738432369
35658.984375,-92.51267757135815,-84.28876240176498
35680.517578125,-93.85258562575476,-84.2145985038446
35702.05078125,-95.67348382191355,-84.32412554147504
35723.583984375,-97.63412749424239,-84.8746680273976
35745.1171875,-93.22924085977144,-86.01094310570929
35766.650390625,-96.5660747053217,-87.69892213462114
35788.18359375,-90.44342413017719,-89.73470580488966
35809.716796875,-88.37788625075818,-91.81455490520531
35831.25,-91.6322336157029,-93.6275978921108
35852.783203125,-91.4842151181688,-94.93026657922286
35874.31640625,-96.58849950240878,-95.57936695329424
35895.849609375,-88.95421160103719,-95.52653898451985
35917.3828125,-95.21525178796468,-94.79545660887744
35938.916015625,-97.66461020297035,-93.46500326067998
35960.44921875,-98.27696445750328,-91.66804422517421
35981.982421875,-94.74399463645557,-89.5967530822972
36003.515625,-97.81723603423708,-87.49471502078444
36025.048828125,-91.78544093422835,-85.62079726140213
36046.58203125,-91.6273399106597,-84.18765469040665
36068.115234375,-87.60918216296369,-83.29778163207655
36089.6484375,-94.86560794646078,-82.90923158596799
36111.181640625,-96.43998913686377,-82.85426088813946
36132.71484375,-101.25524751092864,-82.9102990097944
36154.248046875,-99.10234627797531,-82.8959134715399
36175.78125,-94.68085696893215,-82.7494033918915
36197.314453125,-92.73916666022481,-82.55326109135092
36218.84765625,-93.39578997346126,-82.49213160784194
36240.380859375,-89.53812756328395,-82.7631540201973
36261.9140625,-103.37948848388766,-83.47993818431861
36283.447265625,-91.08249613811518,-84.61368607975115
36304.98046875,-92.56417652643282,-85.99629334089423
36326.513671875,-90.2050312065682,-87.38054010519409
36348.046875,-98.22863831488468,-88.5268620341217
36369.580078125,-93.98711015424703,-89.27706576194473
36391.11328125,-92.53037927400663,-89.58600838684221
36412.646484375,-95.35956501949028,-89.5056588873973
36434.1796875,-95.70742591297787,-89.13904472792483
36455.712890625,-95.71604877131125,-88.59258161172392
36477.24609375,-98.33393902547493,-87.94987200772636
36498.779296875,-95.76004013483009,-87.27314305853693
36520.3125,-109.6272177238294,-86.62080553067126
36541.845703125,-91.77058343430498,-86.06130983039377
36563.37890625,-94.19250329599765,-85.66846978856674
36584.912109375,-94.17474676822432,-85.49760212479757
36606.4453125,-90.59306474350821,-85.55593331161874
36627.978515625,-95.56255568465158,-85.78606417374519
36649.51171875,-90.80534029344786,-86.07482274017427
36671.044921875,-95.15124010495066,-86.28575822506697
36692.578125,-95.05590754136537,-86.30046825111495
36714.111328125,-90.18946656401737,-86.04968658749655
36735.64453125,-95.61302601371268,-85.52186456240509
36757.177734375,-91.94113599777893,-84.75038549956054
36778.7109375,-88.97612059722044,-83.79218640470089
36800.244140625,-92.55910954849719,-82.71332106368882
36821.77734375,-88.3445515711781,-81.5894117111443
36843.310546875,-93.22735841836393,-80.51608386973766
36864.84375,-86.64043938971378,-79.61489935035875
36886.376953125,-82.24886487514328,-79.02071034413089
36907.91015625,-86.92606596309287,-78.84734709061993
36929.443359375,-94.02650553764214,-79.14391830324631
36950.9765625,-98.34750721845384,-79.86420920651348
36972.509765625,-90.94136912825635,-80.86950383920268
36994.04296875,-95.41149046959558,-81.97033126007489
37015.576171875,-104.1032921817505,-82.99242313542285
37037.109375,-90.6552146543128,-83.83768209129441
37058.642578125,-86.39740308977683,-84.51091778861138
37080.17578125,-93.31293987259829,-85.0986818558203
37101.708984375,-91.02578354079141,-85.71024740125266
37123.2421875,-96.65666966925582,-86.41026682161996
37144.775390625,-91.21446124239377,-87.17730103394285
37166.30859375,-93.52511549352815,-87.90931209626707
37187.841796875,-92.45433746671557,-88.47292008818289
37209.375,-94.01663501024353,-88.7704614356129
37230.908203125,-92.28951018751444,-88.7897229482897
37252.44140625,-94.73265088973125,-88.6105552392786
37273.974609375,-94.68474843091948,-88.36540870382797
37295.5078125,-94.88923279294684,-88.17498727758087
37317.041015625,-93.89608193938793,-88.09284533678706
37338.57421875,-92.98477216770257,-88.08730236714914
37360.107421875,-92.71341175301598,-88.06871290136115
37381.640625,-90.27253570165124,-87.94602156747783
37403.173828125,-97.42211224858144,-87.68159040988458
37424.70703125,-101.60264974445016,-87.315258800106
37446.240234375,-92.24819154395638,-86.94596979617779
37467.7734375,-86.52309106362755,-86.68230857362911
37489.306640625,-91.43550680278099,-86.58941674481505
37510.83984375,-92.36350061153175,-86.66053123042371
37532.373046875,-88.00727025509204,-86.8269703651991
37553.90625,-91.96850411821562,-86.99912536711197
37575.439453125,-95.61893218645386,-87.1147217048494
37596.97265625,-105.37097146068675,-87.1679758720071
37618.505859375,-91.08368673741744,-87.20518229062273
37640.0390625,-88.97597380235165,-87.29157960451758
37661.572265625,-93.71658467207754,-87.47007782942407
37683.10546875,-97.3323635963334,-87.73594463524583
37704.638671875,-91.38065519203488,-88.04129698296958
37726.171875,-90.21710597231085,-88.32542005759578
37747.705078125,-95.97000147000867,-88.55183121707148
37769.23828125,-97.88314066045484,-88.7291652457163
37790.771484375,-93.36015267031794,-88.90243322375278
37812.3046875,-95.49297964577215,-89.11853969039605
37833.837890625,-90.4925490912299,-89.38532204509715
37855.37109375,-98.25780876560214,-89.64815700545336
37876.904296875,-91.83181752653044,-89.79963798125368
37898.4375,-88.46946350853983,-89.72056392858792
37919.970703125,-92.48195511196477,-89.33377999667229
37941.50390625,-93.9432611056443,-88.64512594301553
37963.037109375,-106.8482842741627,-87.75156675675233
37984.5703125,-92.41277603053727,-86.81222879809127
38006.103515625,-92.60207816224886,-85.99531273032738
38027.63671875,-93.16938784577289,-85.42405827299118
38049.169921875,-91.88370128570543,-85.14356116172485
38070.703125,-85.90664914391076,-85.11893470681929
38092.236328125,-92.60185343584314,-85.26055333248279
38113.76953125,-90.46184948865309,-85.46145002630013
38135.302734375,-88.63786039171652,-85.62993417872855
38156.8359375,-91.83631324810133,-85.70670437388782
38178.369140625,-91.09792687579379,-85.66554607093848
38199.90234375,-96.08766839474421,-85.50438220208545
38221.435546875,-93.30261897081024,-85.23539847357824
38242.96875,-100.1761860227309,-84.87945412362485
38264.501953125,-104.8505014003041,-84.46440155545105
38286.03515625,-88.07654579602689,-84.02332911530443
38307.568359375,-84.16192335465394,-83.58925060138723
38329.1015625,-81.62403374527591,-83.18648661331662
38350.634765625,-81.52827567262406,-82.82285182616492
38372.16796875,-91.43604551676216,-82.48776053852427
38393.701171875,-95.39742157416723,-82.1585637680011
38415.234375,-95.45194889243965,-81.81258278149299
38436.767578125,-90.66690304446983,-81.43862692039278
38458.30078125,-91.33129123706254,-81.04180851329075
38479.833984375,-84.61930030515494,-80.63933397526836
38501.3671875,-88.82167838364437,-80.25027361018408
38522.900390625,-86.87590661733304,-79.88571132557692
38544.43359375,-90.8930930967565,-79.54497338924051
38565.966796875,-94.99474201526712,-79.21931474184748
38587.5,-92.82236933633233,-78.89938119864749
38609.033203125,-90.14406271190167,-78.58039408309041
38630.56640625,-83.80905447251648,-78.26102423350486
38652.099609375,-82.46245168098113,-77.93709131132319
38673.6328125,-81.97817994936207,-77.5960281049715
38695.166015625,-81.19085872858865,-77.21893508010035
38716.69921875,-86.3943674071835,-76.79283612536436
38738.232421875,-94.48526220597044,-76.32864181298854
38759.765625,-88.29166107909296,-75.8747927191919
38781.298828125,-112.5587812096754,-75.51658008474439
38802.83203125,-88.39282278318791,-75.35756427516495
38824.365234375,-93.43846265037777,-75.4891326326486
38845.8984375,-86.99137007116761,-75.96143808689303
38867.431640625,-84.78691171945351,-76.76903221802692
38888.96484375,-107.43012998102398,-77.8567452911863
38910.498046875,-84.93724807360046,-79.13993135846121
38932.03125,-88.74988518110682,-80.52499719395485
38953.564453125,-94.22370827064674,-81.91674993932631
38975.09765625,-96.14647784669688,-83.20908915931894
38996.630859375,-96.7429701364229,-84.26949758611448
39018.1640625,-97.15186472374582,-84.93686227368104
39039.697265625,-87.61030619281264,-85.04929399653852
39061.23046875,-86.31473454149688,-84.5030778452716
39082.763671875,-91.20311660792814,-83.32273193443407
39104.296875,-93.94900284497147,-81.70715502329807
39125.830078125,-102.55973924103134,-80.01828190390542
39147.36328125,-83.13263611164355,-78.6991405110609
39168.896484375,-81.6816755625913,-78.14009852182701
39190.4296875,-89.29396764061347,-78.54044247857395
39211.962890625,-85.26688902127296,-79.82219068013475
39233.49609375,-93.44196830008099,-81.63704568519782
39255.029296875,-81.2866511359937,-83.47086973501885
39276.5625,-88.51291396854464,-84.80891712038643
39298.095703125,-85.29403883144415,-85.29846498572384
39319.62890625,-83.2632446536434,-84.84642357436823
39341.162109375,-83.42299499930337,-83.61802335106803
39362.6953125,-89.38400018304215,-81.94553120724598
39384.228515625,-88.90644165054985,-80.19299998625394
39405.76171875,-93.82327042832091,-78.63721877980156
39427.294921875,-85.39571483916814,-77.41072222199045
39448.828125,-82.49366271486767,-76.51843336123049
39470.361328125,-77.43140035638692,-75.90322750817747
39491.89453125,-74.70576319927824,-75.51549585349571
39513.427734375,-77.80986199605604,-75.34664691408987
39534.9609375,-85.68468341603882,-75.41204526082862
39556.494140625,-82.53772607494089,-75.7002356985734
39578.02734375,-87.6563451906196,-76.12521325359056
39599.560546875,-79.38907505728575,-76.51663640810699
39621.09375,-76.64813513866477,-76.66104200408589
39642.626953125,-79.48066216227349,-76.37786178623593
39664.16015625,-81.34607404247062,-75.593581704987
39685.693359375,-83.45572332064309,-74.37675648812052
39707.2265625,-93.39413356589145,-72.91583669944784
39728.759765625,-81.44260468016626,-71.45023244023824
39750.29296875,-95.38088186266242,-70.1874375288776
39771.826171875,-72.65050835758531,-69.24381854706192
39793.359375,-68.9615640029603,-68.63210882272692
39814.892578125,-70.80809884242755,-68.29340460826407
39836.42578125,-78.34664323816412,-68.14950836302329
39857.958984375,-95.72516505971032,-68.14428749900996
39879.4921875,-86.24734873637303,-68.25318023063
39901.025390625,-96.08686623776362,-68.46114374720386
39922.55859375,-80.89560949514954,-68.72871208827445
39944.091796875,-74.70621799074065,-68.97252002969401
39965.625,-74.3813109918233,-69.07735937535827
39987.158203125,-75.22798088493553,-68.93741901570044
40008.69140625,-77.1862004628837,-68.50621820682517
40030.224609375,-91.16398240121622,-67.82823462133452
40051.7578125,-84.90426869413578,-67.03389441286096
40073.291015625,-93.75671007169856,-66.29837502560892
40094.82421875,-78.4181781697822,-65.78302234884288
40116.357421875,-69.35884342018697,-65.58613323834064
40137.890625,-67.1146381149401,-65.72355245310939
40159.423828125,-71.59722661684033,-66.1431472484306
40180.95703125,-79.95823392567016,-66.76025424243798
40202.490234375,-76.54376022029794,-67.49289375204086
40224.0234375,-83.3370109762479,-68.27971720071508
40245.556640625,-78.49687255422884,-69.07677600409767
40267.08984375,-79.60986756299562,-69.84285751802244
40288.623046875,-69.7849218304518,-70.52915778967868
40310.15625,-71.05948567976992,-71.08433090876636
40331.689453125,-84.30924090860668,-71.47403809097555
40353.22265625,-83.98581765600548,-71.70287971685512
40374.755859375,-86.09971068585958,-71.8232796708101
40396.2890625,-82.19271989381164,-71.92269408237988
40417.822265625,-84.20703261066903,-72.09325788931692
40439.35546875,-74.40304087652677,-72.39871113919392
40460.888671875,-74.55184128527462,-72.8553590203682
40482.421875,-77.9687539079251,-73.43551832663218
40503.955078125,-82.76158105407012,-74.08838245911461
40525.48828125,-104.90919708340537,-74.7629289911375
40547.021484375,-82.45066525307422,-75.41709292972457
40568.5546875,-88.21778130208013,-76.0076055598988
40590.087890625,-81.96677963986511,-76.46956643356998
40611.62109375,-78.6244585354278,-76.70455694176106
40633.154296875,-84.63865447142429,-76.59386477337621
40654.6875,-90.12763847347003,-76.03909789223833
40676.220703125,-82.91570470368262,-75.0137061578366
40697.75390625,-90.0352867971033,-73.59699858429649
40719.287109375,-81.69634216313561,-71.96566320543658
40740.8203125,-85.16936412384563,-70.3369108473113
40762.353515625,-74.93578225743795,-68.88330787066153
40783.88671875,-67.84936219274208,-67.65827756867846
40805.419921875,-68.02890718537712,-66.57169909294011
40826.953125,-79.82527942036103,-65.4346138045952
40848.486328125,-73.81180051898276,-64.05944416491378
40870.01953125,-83.99229758350083,-62.373207238865966
40891.552734375,-70.90524053347929,-60.49100664954303
40913.0859375,-83.66152997103268,-58.711881102816534
40934.619140625,-61.39248118548089,-57.43274997089763
40956.15234375,-56.61647348556027,-57.012977890936526
40977.685546875,-59.745197663761175,-57.64442711910167
40999.21875,-82.27669415859994,-59.27924716222728
41020.751953125,-69.47091920236605,-61.64178469417272
41042.28515625,-86.3526830197774,-64.31477577342427
41063.818359375,-73.14908077629558,-66.86073341779361
41085.3515625,-82.09904391918181,-68.93013518966495
41106.884765625,-86.62910321701183,-70.32103617211763
41128.41796875,-76.4340854097676,-70.98138410866386
41149.951171875,-73.54722027586942,-70.9710418695491
41171.484375,-76.65499697120251,-70.41286550987866
41193.017578125,-73.17236636607147,-69.45708210481159
41214.55078125,-91.65591679064191,-68.26638436149825
41236.083984375,-72.58018903899502,-67.01210673702244
41257.6171875,-72.11434354563639,-65.86492569667226
41279.150390625,-66.71124853686773,-64.97010741838915
41300.68359375,-65.50892483832078,-64.41225298197762
41322.216796875,-69.91722355135434,-64.18751557645047
41343.75,-79.95232652337458,-64.20333118564395
41365.283203125,-72.4247554196488,-64.31440134631748
41386.81640625,-79.59904398391149,-64.38472958848837
41408.349609375,-75.58225079276878,-64.34958415679237
41429.8828125,-69.33182036927045,-64.24780712922586
41451.416015625,-66.77686381589822,-64.20677305867552
41472.94921875,-65.58469030479685,-64.38403898679509
41494.482421875,-69.51493799084298,-64.89041220423172
41516.015625,-79.69271078557978,-65.72832204035899
41537.548828125,-71.40169755083113,-66.77253181186688
41559.08203125,-85.88793939202887,-67.80106807094508
41580.615234375,-71.29732333410232,-68.56243993020757
41602.1484375,-71.18575409944947,-68.85113575862174
41623.681640625,-67.65601639862994,-68.5627765281227
41645.21484375,-76.06344671691312,-67.71183559597921
41666.748046875,-71.9920304456586,-66.41152833787586
41688.28125,-91.12371712365376,-64.82900597754674
41709.814453125,-69.44248116661606,-63.13416647933209
41731.34765625,-80.41059812975266,-61.4573250873938
41752.880859375,-66.0632415290609,-59.8639155763568
41774.4140625,-59.2503098020981,-58.348309419217216
41795.947265625,-56.411836130171444,-56.84615203532786
41817.48046875,-64.14382502594638,-55.2640309167201
41839.013671875,-62.07757650241135,-53.52349435096886
41860.546875,-68.53110326723736,-51.61129252024413
41882.080078125,-58.481957426731626,-49.62066870368851
41903.61328125,-65.5451986089019,-47.76442848010169
41925.146484375,-50.00565228331432,-46.344620244202844
41946.6796875,-44.7720032889318,-45.677667673101084
41968.212890625,-47.400119200398834,-45.99346053849855
41989.74609375,-64.34869477073424,-47.34315642137741
42011.279296875,-59.155695035926975,-49.55379989850115
42032.8125,-71.82059954953911,-52.25396460078662
42054.345703125,-65.06037349834217,-54.967583955142146
42075.87890625,-74.27707972576498,-57.244520099005165
42097.412109375,-69.12106755162101,-58.77988893745919
42118.9453125,-59.87366237927041,-59.47842397110265
42140.478515625,-59.60560201009417,-59.44402758580496
42162.01171875,-79.25188479309054,-58.907061065234444
42183.544921875,-64.65505666332999,-58.12724987962683
42205.078125,-75.12500293319236,-57.316147190899365
42226.611328125,-65.20586830788402,-56.6075754700465
42248.14453125,-64.83454969205984,-56.07619330523501
42269.677734375,-54.78068773500036,-55.77867772707508
42291.2109375,-56.14442649560367,-55.78263844807597
42312.744140625,-70.89683019901231,-56.15986022025091
42334.27734375,-69.74223187604392,-56.945768080147104
42355.810546875,-88.69568733105203,-58.09132184942883
42377.34375,-76.75540418463937,-59.442470494281416
42398.876953125,-83.6712250240208,-60.76992217115897
42420.41015625,-74.86229881535934,-61.84441415100469
42441.943359375,-63.52841995154677,-62.524943543920116
42463.4765625,-63.354638321771496,-62.8154226249426
42485.009765625,-81.33099192598321,-62.856866922472534
42506.54296875,-70.73294140105963,-62.85279378881059
42528.076171875,-83.92726333083152,-62.9597523888064
42549.609375,-73.85499532940338,-63.19489738612017
42571.142578125,-81.47321819455684,-63.40714532946169
42592.67578125,-72.791526118586,-63.3294622674933
42614.208984375,-65.73399207824654,-62.69117610165755
42635.7421875,-63.08999602680211,-61.33998785289137
42657.275390625,-80.03613537462788,-59.318061391504045
42678.80859375,-66.53685332656842,-56.85773381593127
42700.341796875,-73.50980122532886,-54.299449251209055
42721.875,-62.01492890681033,-51.969383517267005
42743.408203125,-61.74864763880572,-50.070492054056245
42764.94140625,-48.502882544621414,-48.63170177521444
42786.474609375,-46.57645201996961,-47.53150610204244
42808.0078125,-54.743306057552886,-46.57898794746576
42829.541015625,-56.8927948708484,-45.61295983223027
42851.07421875,-60.38173486633118,-44.577385043366924
42872.607421875,-55.361523891955464,-43.547005832354486
42894.140625,-58.700024192005614,-42.701171841893526
42915.673828125,-48.45745108341833,-42.263876962800715
42937.20703125,-42.16341697362174,-42.43582457059267
42958.740234375,-44.196628531473316,-43.33950702168863
42980.2734375,-59.12384132546053,-44.986920849439954
43001.806640625,-55.14802682154745,-47.269676034786066
43023.33984375,-64.30758011446548,-49.96775808613491
43044.873046875,-58.8857579260395,-52.77528157912067
43066.40625,-66.41990508955665,-55.34421338419057
43087.939453125,-57.62374490734935,-57.34511818773038
43109.47265625,-57.295140668847296,-58.53630987519555
43131.005859375,-72.38649768967575,-58.823442990685436
43152.5390625,-65.39998004012813,-58.28748562182685
43174.072265625,-68.87757898446547,-57.165384230165515
43195.60546875,-65.03549972560269,-55.78408976836648
43217.138671875,-65.487100115802,-54.46812784957206
43238.671875,-61.956615637163594,-53.45363971231834
43260.205078125,-53.861689148140556,-52.84030506508782
43281.73828125,-53.29806827369076,-52.59631996568207
43303.271484375,-60.82870601132048,-52.60806992028651
43324.8046875,-63.89740712592342,-52.74701564905173
43346.337890625,-67.06517835449407,-52.92133578051054
43367.87109375,-62.89322836255064,-53.09139840226823
43389.404296875,-68.3701311978484,-53.24964756907058
43410.9375,-58.25952339770266,-53.38505636596295
43432.470703125,-54.65586626027601,-53.45912820433712
43454.00390625,-57.054900851484945,-53.41094835713676
43475.537109375,-65.26756697005331,-53.188750131472815
43497.0703125,-64.54757917359865,-52.78680942559539
43518.603515625,-67.67990506068197,-52.26061848555026
43540.13671875,-61.4067897286285,-51.70445611125024
43561.669921875,-67.33809937465617,-51.19801458984094
43583.203125,-53.42926570917981,-50.7499330282524
43604.736328125,-52.22635847103878,-50.27308054306906
43626.26953125,-57.84123635877756,-49.61362131873494
43647.802734375,-65.80886406971918,-48.62852780506888
43669.3359375,-64.29988362308659,-47.27815606207759
43690.869140625,-62.393481424170254,-45.68714180029125
43712.40234375,-57.73403835001161,-44.1368529606066
43733.935546875,-56.02837595649153,-42.982826490352394
43755.46875,-44.302451250686616,-42.52716754700689
43777.001953125,-42.971287812777014,-42.900862423626656
43798.53515625,-50.075180837051214,-44.011280011315854
43820.068359375,-58.81058811437301,-45.58427193290511
43841.6015625,-57.181859800123334,-47.28922689834417
43863.134765625,-62.17582333732773,-48.8975845854823
43884.66796875,-59.635502444927084,-50.407792351949404
43906.201171875,-59.78797665589047,-52.08045606948541
43927.734375,-52.97956810949857,-54.36192835347175
43949.267578125,-58.36149526079613,-57.71821949737113
43970.80078125,-76.05084265194091,-62.436172154370865
43992.333984375,-74.2064395643066,-68.46209012114879
44013.8671875,-71.74033568191929,-75.33571745547145
44035.400390625,-82.29943134588717,-82.24576134889206
44056.93359375,-71.50186972300202,-88.19436715899883
44078.466796875,-87.68175305170033,-92.22514970983536


==> data/19_M_Ma2_Sm_So_H.csv <==
f,ogH,taeH
0.0,-78.20501694544166,-91.71084856818882
21.533203125,-62.6244424875451,-91.41239867352412
43.06640625,-76.71910878531195,-90.52470863193676
64.599609375,-62.47099952727695,-89.07047558266457
86.1328125,-73.7184694963846,-87.08660201976579
107.666015625,-62.15112119725622,-84.62285222814569
129.19921875,-70.79432974369445,-81.74005978409093
150.732421875,-61.65018780270319,-78.5079687169767
172.265625,-68.12879237760512,-75.0028065189135
193.798828125,-60.97158310634073,-71.30469746084589
215.33203125,-65.52705723674886,-67.49502915298831
236.865234375,-59.989282714546434,-63.65388385004353
258.3984375,-62.902840403207804,-59.857638874993214
279.931640625,-58.64315902037221,-56.17682827867378
301.46484375,-60.04178131715877,-52.67434131539961
322.998046875,-56.71608462409771,-49.40401357771826
344.53125,-56.78050077274028,-46.40964493331141
366.064453125,-54.071219054768335,-43.72445605640388
387.59765625,-52.06270190305856,-41.370973646936434
409.130859375,-48.99943275815237,-39.36131459272399
430.6640625,-44.491061856434285,-37.6978223956976
452.197265625,-35.11311866956456,-36.373995968353306
473.73046875,-35.44579583468945,-35.37564195443356
495.263671875,-46.30369823575313,-34.68217728659743
516.796875,-48.31981006604673,-34.26800871206412
538.330078125,-54.03233232464509,-34.10392016131054
559.86328125,-52.78613644561928,-34.15840652461986
581.396484375,-58.12421757407759,-34.39890286112236
602.9296875,-55.60454877815072,-34.79287038713759
624.462890625,-61.27594868309442,-35.308713804726295
645.99609375,-57.41113325518168,-35.91651767567032
667.529296875,-63.659097601819845,-36.588601735263644
689.0625,-58.66806366245537,-37.299905524572964
710.595703125,-65.6447447425896,-38.028220931935536
732.12890625,-59.443092506403,-38.7542968209098
753.662109375,-67.40528339268573,-39.46184275703444
775.1953125,-59.56363864792435,-40.137459028037846
796.728515625,-68.99110306996681,-40.77051798348382
818.26171875,-58.60450383140171,-41.35301767014841
839.794921875,-70.06446388663113,-41.8794233995299
861.328125,-55.449352319059514,-42.346506910831856
882.861328125,-67.85731163816943,-42.75318685191686
904.39453125,-45.81426806448739,-43.10036900943436
925.927734375,-42.82051236536115,-43.39078059636031
947.4609375,-48.076529234383784,-43.62879032998708
968.994140625,-62.49813696139789,-43.82020521806525
990.52734375,-55.793118052969135,-43.97203594678808
1012.060546875,-66.62588096971118,-44.092225384663735
1033.59375,-59.273206526363744,-44.18933867289066
1055.126953125,-67.6675378149268,-44.272218226906226
1076.66015625,-61.058060875186385,-44.34961219727393
1098.193359375,-68.20444901385893,-44.429789962094866
1119.7265625,-62.21910549404663,-44.52016248939725
1141.259765625,-68.0433775962646,-44.626928419206536
1162.79296875,-62.93391422227164,-44.754768079995515
1184.326171875,-67.40821674446933,-44.90660712381407
1205.859375,-63.30541905986729,-45.08346895560989
1227.392578125,-66.17808231753908,-45.28443073838956
1248.92578125,-63.29016552096032,-45.506691741901825
1270.458984375,-64.15475036102862,-45.74575558595093
1291.9921875,-62.50108242002176,-45.99572004822398
1313.525390625,-60.97759687904541,-46.24966017651804
1335.05859375,-60.330263065849635,-46.500083110703855
1356.591796875,-53.47317814916273,-46.73942690053509
1378.125,-46.452488009003744,-46.960571245466056
1399.658203125,-48.66948411260647,-47.15732590371793
1421.19140625,-63.830086137826896,-47.3248627822248
1442.724609375,-61.0129989223517,-47.46006050447996
1464.2578125,-68.75077172079706,-47.56173544194774
1485.791015625,-66.93311591541749,-47.630740477841755
1507.32421875,-69.57473610463198,-47.669921669571664
1528.857421875,-71.02244192768772,-47.6839328699252
1550.390625,-69.60228492717363,-47.678918545850664
1571.923828125,-74.45713518077146,-47.662084746025315
1593.45703125,-69.52568278230572,-47.641186679348635
1614.990234375,-76.69030109642075,-47.62396801442628
1636.5234375,-69.38193676609922,-47.61759125848012
1658.056640625,-76.2397435224882,-47.628100054712625
1679.58984375,-69.18589899794507,-47.659952781062884
1701.123046875,-73.29291685681376,-47.715662487230446
1722.65625,-68.88732604185256,-47.795571233343715
1744.189453125,-68.98691663802647,-47.897777754904354
1765.72265625,-67.9293400222487,-48.01822670506525
1787.255859375,-63.169777309809156,-48.15095627099153
1808.7890625,-64.0401368886549,-48.2884895493596
1830.322265625,-50.90912755525176,-48.42234452929168
1851.85546875,-48.56170948369646,-48.54362864878654
1873.388671875,-54.636623004798025,-48.643677331398294
1894.921875,-64.5208075609057,-48.71469217993319
1916.455078125,-62.03784817803045,-48.75033390840474
1937.98828125,-66.89192631780986,-48.74622771154867
1959.521484375,-65.71653774514742,-48.70034444787349
1981.0546875,-67.23867247751802,-48.613229367556926
2002.587890625,-67.93284721900673,-48.48806057150124
2024.12109375,-67.05065053519823,-48.33053120536867
2045.654296875,-69.53114834056186,-48.148561730020454
2067.1875,-66.55207520245654,-47.95186058089365
2088.720703125,-70.68089510188693,-47.75136226750899
2110.25390625,-65.73502704357853,-47.55858068884757
2131.787109375,-71.38701925503949,-47.38492151127172
2153.3203125,-64.52520637952911,-47.24100042337591
2174.853515625,-71.37931524153082,-47.136013720844886
2196.38671875,-62.70610558727623,-47.0772039997367
2217.919921875,-70.63202980003155,-47.06945700561996
2239.453125,-59.51755628170558,-47.11505637916876
2260.986328125,-67.04762553783031,-47.21361182567115
2282.51953125,-52.230615081878824,-47.362163926475006
2304.052734375,-47.23150250651151,-47.55545629621149
2325.5859375,-50.30974652704372,-47.786353978490524
2347.119140625,-68.00642005671217,-48.046376722102515
2368.65234375,-62.38563177985052,-48.32630783359864
2390.185546875,-73.34340236946625,-48.616834236185575
2411.71875,-68.81009094035113,-48.909171544030166
2433.251953125,-76.16123127009648,-49.19562951225883
2454.78515625,-73.53546096824773,-49.470078025571986
2476.318359375,-78.0313662468691,-49.72828148308621
2497.8515625,-76.65846174566563,-49.96807945188587
2519.384765625,-79.23235881811786,-50.189403054544115
2540.91796875,-77.55192458172401,-50.394128868589796
2562.451171875,-80.41236713260763,-50.58578423821184
2583.984375,-76.1671234612519,-50.769128934908565
2605.517578125,-81.27387891105234,-50.94964723984852
2627.05078125,-73.68946743294731,-51.1329910831822
2648.583984375,-80.45455734059529,-51.32441838221339
2670.1171875,-70.42906147381241,-51.52827091564259
2691.650390625,-76.71377506573035,-51.747532944963524
2713.18359375,-65.79426991828825,-51.983505582624154
2734.716796875,-67.76003789317036,-52.23562307441301
2756.25,-53.80577913357607,-52.50142636937795
2777.783203125,-52.62541128681295,-52.776697398196845
2799.31640625,-61.44988074713667,-53.055745259466235
2820.849609375,-65.9908583282538,-53.331823931424765
2842.3828125,-69.15554021541311,-53.597651044725524
2863.916015625,-70.23225626407847,-53.84598941872676
2885.44921875,-74.58566469764747,-54.07024806078107
2906.982421875,-71.63692616817775,-54.26505752625684
2928.515625,-78.13089447806846,-54.426776069971
2950.048828125,-72.51742177818251,-54.55388777350949
2971.58203125,-81.43516344300252,-54.647261455206824
2993.115234375,-72.76308048405754,-54.71024909597151
3014.6484375,-84.20103717753378,-54.748614010546184
3036.181640625,-72.6320553322381,-54.77029121111097
3057.71484375,-86.88355716156639,-54.784994447733794
3079.248046875,-71.92491461465895,-54.80369538287374
3100.78125,-88.76357320246306,-54.83800946112246
3122.314453125,-70.50085982863973,-54.89952960775732
3143.84765625,-90.21643533931186,-54.999152457612425
3165.380859375,-67.39244120535405,-55.14644213112951
3186.9140625,-84.88678812872571,-55.34907363172037
3208.447265625,-59.75590531479551,-55.61239197455692
3229.98046875,-55.9360779210468,-55.93911463224087
3251.513671875,-59.71781956882706,-56.329194446779894
3273.046875,-80.96165669956216,-56.7798485985444
3294.580078125,-70.73134710909602,-57.28574740973375
3316.11328125,-83.21309842546438,-57.839345574837694
3337.646484375,-76.43564633625166,-58.43132868380657
3359.1796875,-83.78357939036022,-59.051140350570094
3380.712890625,-80.46852365872623,-59.6875504271772
3402.24609375,-83.72185870934598,-60.32922300988962
3423.779296875,-83.67407915970837,-60.96524433148373
3445.3125,-83.39984516038247,-61.58557504570357
3466.845703125,-86.38810351132219,-62.181398476697154
3488.37890625,-82.8487259333985,-62.74534555785969
3509.912109375,-88.90132131177704,-63.271587692215945
3531.4453125,-82.03854999242712,-63.755799799501546
3552.978515625,-92.5871959685245,-64.19500650408791
3574.51171875,-81.09112738557886,-64.58733392157198
3596.044921875,-97.58374486616142,-64.93169707161836
3617.578125,-79.45931129079672,-65.22745798220005
3639.111328125,-87.54182311921754,-65.47409165402766
3660.64453125,-75.50256087679404,-65.67089604998313
3682.177734375,-69.49521048094812,-65.81677823122642
3703.7109375,-69.43447446358064,-65.91014198561763
3725.244140625,-76.6475635486614,-65.94889330692706
3746.77734375,-81.26604220792173,-65.93056958322337
3768.310546875,-79.84115000633435,-65.85258716201781
3789.84375,-82.69898728176692,-65.71259096207262
3811.376953125,-82.47985258725441,-65.5088798755344
3832.91015625,-81.8623239130049,-65.24087365465297
3854.443359375,-83.39196267793685,-64.9095814752166
3875.9765625,-80.94558104140262,-64.51802989705472
3897.509765625,-84.20810593655355,-64.07160875775868
3919.04296875,-79.88352638002324,-63.57829764877927
3940.576171875,-84.67174383640803,-63.04874279208686
3962.109375,-78.57374444221338,-62.496163884230526
3983.642578125,-85.12732789889483,-61.93608212470166
4005.17578125,-76.85478302672601,-61.385873365753305
4026.708984375,-85.51008326073334,-60.86416318754538
4048.2421875,-74.53333970332518,-60.39009276742492
4069.775390625,-85.26639401254533,-59.98249477275547
4091.30859375,-70.52454302073363,-59.65902637343423
4112.841796875,-82.70934068398822,-59.4353112259384
4134.375,-61.5939019306354,-59.32414352769706
4155.908203125,-58.587284845899994,-59.33480483152992
4177.44140625,-64.03507168511774,-59.47253836081593
4198.974609375,-80.67091985597196,-59.73821644958928
4220.5078125,-73.71325446360196,-60.128225051729245
4242.041015625,-83.60974061448694,-60.634575812203806
4263.57421875,-78.63390382866817,-61.245241895321655
4285.107421875,-85.32511750786566,-61.94469961000518
4306.640625,-82.65269378023652,-62.71464484411135
4328.173828125,-85.94934630531654,-63.53484232549093
4349.70703125,-86.13420207958637,-64.38405753058834
4371.240234375,-86.14022026980982,-65.24101622749448
4392.7734375,-88.92549146898847,-66.08533549587504
4414.306640625,-86.15729985611593,-66.898372674918
4435.83984375,-90.68118445644956,-67.66394484935374
4457.373046875,-85.97440473948292,-68.36888073811528
4478.90625,-90.79329574064344,-69.00337852780211
4500.439453125,-85.61108982030197,-69.56115645287046
4521.97265625,-89.86876441647249,-70.03939681878266
4543.505859375,-83.49605418408213,-70.43849770829493
4565.0390625,-84.17424289466422,-70.76165885427527
4586.572265625,-79.93140324536449,-71.01433825817254
4608.10546875,-72.36149359555864,-71.20362339948755
4629.638671875,-73.68453675606546,-71.33756484978585
4651.171875,-86.92495114560931,-71.42452055256962
4672.705078125,-86.11805035073941,-71.47255599583453
4694.23828125,-104.25808391520671,-71.48893928098992
4715.771484375,-88.09388956066672,-71.47976120508451
4737.3046875,-112.3360323653354,-71.4496996384016
4758.837890625,-89.32870372450348,-71.40193554721928
4780.37109375,-102.37096491222718,-71.3382159030673
4801.904296875,-89.94551252051465,-71.25904735702004
4823.4375,-98.78964849299615,-71.16399479352907
4844.970703125,-90.46207459953747,-71.05205143344713
4866.50390625,-97.06271137594837,-70.92204256444313
4888.037109375,-90.9164782790901,-70.77302354775628
4909.5703125,-95.40901221686616,-70.60463454464328
4931.103515625,-90.77405522452695,-70.41737923496997
4952.63671875,-94.02928443923446,-70.21280224082788
4974.169921875,-89.10884102571985,-69.9935493958546
4995.703125,-92.26111554540914,-69.76330564060687
5017.236328125,-83.98028693103203,-69.5266163093292
5038.76953125,-88.16419390188268,-69.288608013578
5060.302734375,-71.58037004951501,-69.05463437863779
5081.8359375,-68.30628156280972,-68.82987881574817
5103.369140625,-73.12315165573999,-68.6189507511472
5124.90234375,-83.23382624127666,-68.42551292831325
5146.435546875,-78.54942565094379,-68.25197543911676
5167.96875,-87.69157965752362,-68.09928715894874
5189.501953125,-81.48401522033416,-67.96684763613956
5211.03515625,-88.21937108367638,-67.85255280454749
5232.568359375,-82.73227094777627,-67.75297690448343
5254.1015625,-87.7473209146819,-67.66368157488506
5275.634765625,-83.52438615022808,-67.57963212563006
5297.16796875,-87.02095633399618,-67.49569139293266
5318.701171875,-83.8471728716886,-67.40715410752195
5340.234375,-86.08832281226464,-67.31027999273883
5361.767578125,-83.9895849438812,-67.20278227932887
5383.30078125,-84.67631972962349,-67.08423015622617
5404.833984375,-83.75823504594057,-66.95632879559466
5426.3671875,-82.4050938261375,-66.82304866555457
5447.900390625,-82.54490409037423,-66.69058631386132
5469.43359375,-79.3430697765137,-66.5671509179014
5490.966796875,-80.79553726938332,-66.46258376260147
5512.5,-71.18289482668713,-66.38783047025937
5534.033203125,-65.03891165933588,-66.35429730889462
5555.56640625,-68.19558444026903,-66.37313236658831
5577.099609375,-99.45083457196549,-66.45447905788447
5598.6328125,-78.57373148519564,-66.60675278255387
5620.166015625,-102.91627796200116,-66.83599128589445
5641.69921875,-84.90785012029929,-67.14532533833017
5663.232421875,-94.59468928056197,-67.5346089966387
5684.765625,-87.91677101250278,-68.00023842208986
5706.298828125,-93.65943074790081,-68.53517572625273
5727.83203125,-90.93170093358623,-69.12918047794447
5749.365234375,-92.64286653355309,-69.7692373257358
5770.8984375,-93.30528106491471,-70.44015469418724
5792.431640625,-92.27656562824416,-71.12529768107312
5813.96484375,-95.88281662855651,-71.80740898463645
5835.498046875,-91.85943201247478,-72.46946561166612
5857.03125,-98.53777583456836,-73.09551671406417
5878.564453125,-92.24226066431898,-73.67144936157119
5900.09765625,-112.33276605485686,-74.18563428683362
5921.630859375,-92.17564331556672,-74.62941226429253
5943.1640625,-101.94356094197963,-74.99739318363606
5964.697265625,-88.29052456107956,-75.28755322275944
5986.23046875,-78.51125892313397,-75.50112983944047
6007.763671875,-75.11778012522521,-75.6423285360884
6029.296875,-81.24935891955667,-75.71786846186619
6050.830078125,-85.02637797700898,-75.73640493578617
6072.36328125,-85.32003481250264,-75.70787509022736
6093.896484375,-87.90573317937317,-75.64281744751563
6115.4296875,-88.10258274915746,-75.55171701259394
6136.962890625,-88.41803298933918,-75.44442433770715
6158.49609375,-89.11694352257337,-75.32969022658935
6180.029296875,-88.59642080457115,-75.21484780665524
6201.5625,-89.96114860437942,-75.10566135688039
6223.095703125,-88.6374907920799,-75.00634746853295
6244.62890625,-90.64377306455057,-74.91975988274802
6266.162109375,-88.36942039750917,-74.84771577774501
6287.6953125,-91.19265375257523,-74.79142941088818
6309.228515625,-87.77135309391835,-74.75200977748275
6330.76171875,-91.81354815444696,-74.73097305961524
6352.294921875,-87.0646060502884,-74.73071858892048
6373.828125,-92.82258537629048,-74.75491903747802
6395.361328125,-84.70119147119769,-74.80878148074638
6416.89453125,-95.163346761854,-74.89914544922155
6438.427734375,-80.19854334156872,-75.0343964359883
6459.9609375,-77.33463733075774,-75.22418766796613
6481.494140625,-80.30428011466607,-75.47897823325334
6503.02734375,-87.25517402921382,-75.80941075636348
6524.560546875,-92.6847300183778,-76.22556559737481
6546.09375,-89.86073460470277,-76.73613997218314
6567.626953125,-94.44002026281905,-77.34760856069826
6589.16015625,-90.10696657452158,-78.06342642516015
6610.693359375,-94.52522491869621,-78.88333501485471
6632.2265625,-90.43114192934735,-79.80282760578552
6653.759765625,-94.41224091430557,-80.81282194844547
6675.29296875,-90.61001391809181,-81.89957570823246
6696.826171875,-94.37138189814932,-83.04486528000066
6718.359375,-90.83515454715427,-84.2264317483108
6739.892578125,-94.5232803120565,-85.41868029389556
6761.42578125,-90.90292946819653,-86.59360241775494
6782.958984375,-94.49235582959743,-87.7218751422567
6804.4921875,-91.08206893246448,-88.7740789173092
6826.025390625,-95.5976106511671,-89.72196718562053
6847.55859375,-90.94501879248149,-90.53971607117674
6869.091796875,-94.48724172148972,-91.20508278195358
6890.625,-92.16483785009282,-91.70040607604874
6912.158203125,-103.71293982464783,-92.01339122522512
6933.69140625,-91.45953066271639,-92.13763471905928
6955.224609375,-93.12597689580758,-92.07285962935437
6976.7578125,-89.39862734237693,-91.8248500468753
6998.291015625,-89.17145693228292,-91.40509113948788
7019.82421875,-90.27856507857601,-90.830138953632
7041.357421875,-91.39014251695215,-90.12075992809416
7062.890625,-90.40540917836881,-89.30089317665106
7084.423828125,-92.38710227538084,-88.39649808994606
7105.95703125,-90.23214774661099,-87.43435512828307
7127.490234375,-92.3720066720306,-86.44088854085204
7149.0234375,-90.05976536327914,-85.44107617844648
7170.556640625,-92.57481413261382,-84.45750389582307
7192.08984375,-89.72556586506937,-83.50961087360648
7213.623046875,-92.73562423631027,-82.61315836568457
7235.15625,-89.16383565299853,-81.7799389017413
7256.689453125,-93.07849454514073,-81.01772694511298
7278.22265625,-88.2449004012255,-80.33045653678033
7299.755859375,-93.11279647048534,-79.718597594792
7321.2890625,-85.8472334384011,-79.17969119331359
7342.822265625,-94.29273413825112,-78.70899602373181
7364.35546875,-79.56379488534023,-78.30019380022493
7385.888671875,-79.1027663981429,-77.9461007959033
7407.421875,-88.21948906854715,-77.63933588125413
7428.955078125,-89.89851034880957,-77.37290201234215
7450.48828125,-104.9596229144199,-77.14064747341068
7472.021484375,-92.03703392348712,-76.9375845220283
7493.5546875,-102.01998191170534,-76.76005549619254
7515.087890625,-92.57819186217226,-76.6057489511147
7536.62109375,-99.14626948654285,-76.47358004974618
7558.154296875,-92.57216869703862,-76.36345937901174
7579.6875,-97.90322056835248,-76.27598190198339
7601.220703125,-92.57732786979659,-76.21207238870649
7622.75390625,-97.54710910330758,-76.17262513735993
7644.287109375,-92.4996824111698,-76.15817409823268
7665.8203125,-97.7147224371438,-76.1686248890435
7687.353515625,-92.32489186677876,-76.20307310892917
7708.88671875,-98.55570807474959,-76.25972447071848
7730.419921875,-91.82411680996351,-76.33592235641362
7751.953125,-100.71761329223135,-76.42827830375774
7773.486328125,-90.60384478907426,-76.5328914942969
7795.01953125,-99.90942816233577,-76.64563530786819
7816.552734375,-84.84014166936413,-76.76248307742564
7838.0859375,-78.77175883732997,-76.87984178446614
7859.619140625,-77.71842155555544,-76.99486182753174
7881.15234375,-85.43224954300739,-77.10569319082342
7902.685546875,-88.17846374965181,-77.21166312228851
7924.21875,-88.67947997341062,-77.31335737431652
7945.751953125,-90.88595501031988,-77.41259556336372
7967.28515625,-90.34468423584276,-77.51230053952172
7988.818359375,-91.578117273445,-77.61627102916391
8010.3515625,-91.00123170358202,-77.7288754278143
8031.884765625,-91.94618174183728,-77.85469174404854
8053.41796875,-91.46010053575984,-77.9981237191667
8074.951171875,-92.07565307615366,-78.16302563473403
8096.484375,-91.64657569860033,-78.35236804250728
8118.017578125,-92.086148833576,-78.56797360811069
8139.55078125,-91.90252771097758,-78.81034667927446
8161.083984375,-91.83266414111469,-79.078612511205
8182.6171875,-91.65420214134028,-79.37057292269478
8204.150390625,-90.94154036231605,-79.68287526247663
8225.68359375,-92.42753361041954,-80.01128175099575
8247.216796875,-90.83609128120321,-80.35101734724338
8268.75,-90.7139897096431,-80.69716703060786
8290.283203125,-81.97636936583118,-81.04508841715038
8311.81640625,-82.45766230548702,-81.39080340536636
8333.349609375,-87.09652947230049,-81.7313333100819
8354.8828125,-98.13179573322958,-82.06494569868853
8376.416015625,-91.04621089079261,-82.39128765383042
8397.94921875,-92.4043234689608,-82.71138898689759
8419.482421875,-93.32584777236342,-83.02752935994867
8441.015625,-92.83537819737208,-83.3429745382937
8462.548828125,-94.76534085232258,-83.66159820666121
8484.08203125,-93.15464549823349,-83.98741603809367
8505.615234375,-94.65763495171497,-84.32406716106227
8527.1484375,-93.10947585063118,-84.6742841037282
8548.681640625,-94.58340447417831,-85.03939516284777
8570.21484375,-93.06879487413457,-85.41890263329083
8591.748046875,-94.42226106808968,-85.8101763827692
8613.28125,-93.16619402511593,-86.20829507050695
8634.814453125,-94.55503120359619,-86.60605734799842
8656.34765625,-92.99934307409944,-86.99417332857504
8677.880859375,-94.58725259688563,-87.36163333029646
8699.4140625,-92.58674962192848,-87.69623735778583
8720.947265625,-93.28144519523224,-87.98525600939544
8742.48046875,-91.46046007759985,-88.21618245898597
8764.013671875,-84.94302684569114,-88.37752674047935
8785.546875,-87.97857200453858,-88.45959845569284
8807.080078125,-103.28127190306931,-88.45522269744599
8828.61328125,-95.18850444479585,-88.36033662545434
8850.146484375,-96.50718753107209,-88.17442065699632
8871.6796875,-94.63011133682501,-87.90072825482147
8893.212890625,-96.96922777584447,-87.54629116408388
8914.74609375,-94.8066070139091,-87.12169180037884
8936.279296875,-96.5330360519296,-86.64061029421981
8957.8125,-95.14160208360823,-86.11916933847525
8979.345703125,-96.70803426929629,-85.57511434277829
9000.87890625,-95.50863986983776,-85.0268784264655
9022.412109375,-96.76018635153089,-84.49259058555874
9043.9453125,-96.10586404634265,-83.9890902756268
9065.478515625,-97.00830148302511,-83.5310122580622
9087.01171875,-97.14237064843054,-83.13000176270187
9108.544921875,-97.05248619746877,-82.7941120386713
9130.078125,-99.18396359490012,-82.5274247128091
9151.611328125,-98.56278242106119,-82.3299188325065
9173.14453125,-102.42469255307086,-82.19759803102795
9194.677734375,-103.15468420209689,-82.1228680543293
9216.2109375,-85.74301947839751,-82.09514012636065
9237.744140625,-79.85827796945888,-82.10162047768523
9259.27734375,-82.80319742707538,-82.12823388390709
9280.810546875,-93.00669671844922,-82.16062013396773
9302.34375,-89.21859647526395,-82.18513760232287
9323.876953125,-94.47432288964481,-82.18980786635169
9345.41015625,-90.03137149344637,-82.16513960409115
9366.943359375,-95.59388955480182,-82.10477851916458
9388.4765625,-91.0453599367756,-82.00594216184768
9410.009765625,-95.73273103984056,-81.86961338422745
9431.54296875,-91.48498724778105,-81.70048272675123
9453.076171875,-95.94095811210258,-81.50664710973422
9474.609375,-91.92295730062395,-81.29908859131714
9496.142578125,-96.59471386633393,-81.0909715029812
9517.67578125,-92.22619584929026,-80.89680797343014
9539.208984375,-96.67998248294214,-80.73154990099914
9560.7421875,-92.47431436111589,-80.60966930168334
9582.275390625,-96.66360025911223,-80.54428841813866
9603.80859375,-92.93184864957198,-80.54641611905225
9625.341796875,-94.72202880157352,-80.62433835457453
9646.875,-92.67263629044399,-80.78319844892513
9668.408203125,-84.32844869704431,-81.02478872092692
9689.94140625,-81.30330857764253,-81.34755940161668
9711.474609375,-82.16375347464418,-81.74683521883037
9733.0078125,-90.37175734372106,-82.21521548860841
9754.541015625,-87.54966707940204,-82.74312114746655
9776.07421875,-90.97169806712586,-83.31944276350865
9797.607421875,-90.65307686520052,-83.93223782906146
9819.140625,-92.01614871784705,-84.56942393255738
9840.673828125,-92.13918613123596,-85.21941679507327
9862.20703125,-92.08631928816422,-85.87166838964853
9883.740234375,-92.67839766464277,-86.51706990240936
9905.2734375,-92.26255688969972,-87.14819635992586
9926.806640625,-93.25006453714151,-87.75938336744063
9948.33984375,-92.34535534344963,-88.34664049670621
9969.873046875,-93.57803253470252,-88.90741932094971
9991.40625,-92.3528930525591,-89.44026586537902
10012.939453125,-94.17137665288725,-89.94439640917454
10034.47265625,-92.8666960838467,-90.41924143057038
10056.005859375,-93.2417978375849,-90.86400458292842
10077.5390625,-93.42554084607266,-91.27728177428082
10099.072265625,-93.66308448230444,-91.6567798499527
10120.60546875,-91.30345901044912,-91.999165496637
10142.138671875,-98.10538825762077,-92.30006350605849
10163.671875,-90.06823758074181,-92.55421037236687
10185.205078125,-99.18105297060697,-92.75575540042715
10206.73828125,-98.4922097650543,-92.89868817765296
10228.271484375,-95.79219050516987,-92.97735948469426
10249.8046875,-91.1342887600494,-92.98705345089799
10271.337890625,-93.97243718276206,-92.92456277085176
10292.87109375,-91.91269051129979,-92.7887166106525
10314.404296875,-94.6423225542603,-92.58081267725147
10335.9375,-92.13441324233115,-92.30491072013237
10357.470703125,-95.42701456778761,-91.9679540926205
10379.00390625,-92.31882925757908,-91.57969825065942
10400.537109375,-95.27180518567127,-91.15243930856556
10422.0703125,-92.12201217301909,-90.70055093784879
10443.603515625,-95.40178364197004,-90.23985283543398
10465.13671875,-91.98835108377918,-89.78684755222345
10486.669921875,-95.26903080858179,-89.3578736019491
10508.203125,-90.97022220446837,-88.96823057441654
10529.736328125,-95.9611139980421,-88.63133580706595
10551.26953125,-91.34813977239334,-88.35797166605232
10572.802734375,-95.12290392985753,-88.1556776158108
10594.3359375,-86.06188099819545,-88.02833230456714
10615.869140625,-88.82721727459449,-87.97595846139295
10637.40234375,-104.21115443087088,-87.99476835389507
10658.935546875,-94.56149450254586,-88.0774509647486
10680.46875,-99.27419467915261,-88.2136851069094
10702.001953125,-95.65443947980067,-88.3908466468963
10723.53515625,-95.44133053466027,-88.59486402544798
10745.068359375,-96.37249673938636,-88.81116539632599
10766.6015625,-95.07696074457397,-89.02565376870481
10788.134765625,-96.3122371235389,-89.22564407608175
10809.66796875,-94.69620388354207,-89.40069832065326
10831.201171875,-96.26862931290535,-89.54330173032956
10852.734375,-94.35214168594007,-89.64933375488746
10874.267578125,-96.56567854984019,-89.7183019543674
10895.80078125,-94.21385739492908,-89.75332338487162
10917.333984375,-96.73173833297116,-89.7608557778991
10938.8671875,-94.23169934870856,-89.75019836468772
10960.400390625,-98.00183943688364,-89.73279834759177
10981.93359375,-93.64471619853657,-89.721412596065
11003.466796875,-96.66685527205739,-89.72918416048773
11025.0,-92.98196589483487,-89.76869892641696
11046.533203125,-104.87394589825766,-89.85108876093813
11068.06640625,-86.97005584918342,-89.98524376139855
11089.599609375,-87.30115214791458,-90.1771879840605
11111.1328125,-96.48271493749056,-90.42966091456623
11132.666015625,-91.883625536131,-90.74193183669813
11154.19921875,-94.27997241650309,-91.1098572728313
11175.732421875,-94.18646129296377,-91.52617405761696
11197.265625,-93.97086221476513,-91.98100365915592
11218.798828125,-94.67310894701882,-92.46252832121814
11240.33203125,-94.39487481363625,-92.95778756451571
11261.865234375,-94.99831663553789,-93.4535354283119
11283.3984375,-94.50189284991143,-93.93709513972637
11304.931640625,-95.32678317232998,-94.39714891799971
11326.46484375,-94.4832667750062,-94.82440625435544
11347.998046875,-95.47418444058266,-95.21210381098898
11369.53125,-94.43448583661203,-95.55630330103637
11391.064453125,-95.47384659690934,-95.85596933758836
11412.59765625,-94.41350379907287,-96.11282608860186
11434.130859375,-95.50582547483513,-96.3310083718658
11455.6640625,-94.41662042544426,-96.51653830294157
11477.197265625,-95.67854294390008,-96.67667160443006
11498.73046875,-94.014598292316,-96.81916722213485
11520.263671875,-94.58986791397129,-96.95153926114864
11541.796875,-93.37938580151263,-97.08035105803445
11563.330078125,-91.04760691365783,-97.21060739637804
11584.86328125,-94.1219555129997,-97.34529275484499
11606.396484375,-97.83268393680774,-97.4850916800594
11627.9296875,-92.83298310041123,-97.62831281191838
11649.462890625,-96.56576829391115,-97.7710218785763
11670.99609375,-94.06498927216697,-97.90737237094032
11692.529296875,-97.19536128641963,-98.03010688255443
11714.0625,-94.02102547387976,-98.13118847508511
11735.595703125,-96.768346684114,-98.20251095893343
11757.12890625,-94.11596200933266,-98.23663048038844
11778.662109375,-96.95038818787364,-98.22745879666948
11800.1953125,-94.19464257340229,-98.17086127124182
11821.728515625,-97.1910777860858,-98.06510975003995
11843.26171875,-94.28600362920267,-97.91115155645743
11864.794921875,-97.59164089549787,-97.71267003525674
11886.328125,-94.29797509580983,-97.47592830547973
11907.861328125,-97.90567741920057,-97.20940490989824
11929.39453125,-94.4474432903902,-96.92324656438154
11950.927734375,-100.40487184078415,-96.62857793593611
11972.4609375,-95.09860297094207,-96.3367201621351
11993.994140625,-106.25245001779513,-96.05837773258331
12015.52734375,-90.80700308369445,-95.80285673922589
12037.060546875,-91.65562936991421,-95.5773760609825
12058.59375,-93.08044557887564,-95.38652683933252
12080.126953125,-94.90551324836431,-95.23192504889983
12101.66015625,-93.54374898979256,-95.11208782908045
12123.193359375,-95.18970590736608,-95.0225475572326
12144.7265625,-93.6140875764313,-94.95619965207622
12166.259765625,-95.71751189583966,-94.90386214992415
12187.79296875,-93.6700046392075,-94.85500855812137
12209.326171875,-95.89122610456653,-94.79862162856152
12230.859375,-93.63591492175195,-94.72410558888711
12252.392578125,-95.8916280725545,-94.62218882709736
12273.92578125,-93.57070241631932,-94.48574851854474
12295.458984375,-95.8679039816235,-94.31049331077419
12316.9921875,-93.35002335226484,-94.09544965525113
12338.525390625,-95.91118462476854,-93.84321104371506
12360.05859375,-93.14662130812582,-93.55992629855885
12381.591796875,-96.09308979640858,-93.25502195915676
12403.125,-92.66632433316195,-92.9406733167246
12424.658203125,-96.09341277306271,-92.63105733771413
12446.19140625,-91.76376331829022,-92.34143718701843
12467.724609375,-92.40569838463523,-92.0871410771372
12489.2578125,-102.10862968084169,-91.88250673385438
12510.791015625,-100.54182843685001,-91.73986621076631
12532.32421875,-98.9844742024566,-91.66864380623403
12553.857421875,-96.30325615158381,-91.67463253794261
12575.390625,-96.16854865559633,-91.75950250719058
12596.923828125,-95.94884154230799,-91.92057839203555
12618.45703125,-95.79294934741276,-92.15090439877036
12639.990234375,-96.52308457168743,-92.43959464297333
12661.5234375,-95.41783265232951,-92.77244660717707
12683.056640625,-96.77552023045254,-93.13277651992516
12704.58984375,-95.32923831141036,-93.50241960354019
12726.123046875,-96.84295478908662,-93.86282632025635
12747.65625,-95.15816982946603,-94.19617888740851
12769.189453125,-96.63071151224828,-94.48645094861894
12790.72265625,-95.02242998155441,-94.7203374936422
12812.255859375,-96.56642543662589,-94.88799161669542
12833.7890625,-94.16966993937783,-94.98351880196118
12855.322265625,-96.71966280188641,-95.00519709383128
12876.85546875,-94.3290246661656,-94.95541145018541
12898.388671875,-94.55267553083934,-94.84031132047706
12919.921875,-88.22753998887795,-94.66922050527353
12941.455078125,-93.57041693788675,-94.45384616024245
12962.98828125,-94.42571244854193,-94.20734808720026
12984.521484375,-95.2704662520542,-93.94333914987925
13006.0546875,-95.9619316845819,-93.67489204457549
13027.587890625,-97.23124563205118,-93.41362642221371
13049.12109375,-94.62896826567359,-93.1689435946034
13070.654296875,-98.2032675777858,-92.94746427328494
13092.1875,-94.69891148966599,-92.7527088704901
13113.720703125,-97.98889962358919,-92.58504103578646
13135.25390625,-94.73142641195716,-92.4418747289071
13156.787109375,-98.10057005202538,-92.31812477582521
13178.3203125,-94.73791304878918,-92.20686205994424
13199.853515625,-98.28950950511658,-92.10011868836695
13221.38671875,-94.69671607453199,-91.98977684861535
13242.919921875,-98.75170025533342,-91.86846852566013
13264.453125,-94.73694560655676,-91.73041229395568
13285.986328125,-99.77381765681278,-91.57211812519432
13307.51953125,-94.92092582498036,-91.3929012214725
13329.052734375,-102.48186728057325,-91.19516055184498
13350.5859375,-93.03993362357477,-90.98439594284316
13372.119140625,-97.43704649273232,-90.76895788490752
13393.65234375,-94.97765669899044,-90.5595451322143
13415.185546875,-93.59960604049192,-90.36848510404465
13436.71875,-95.96580298065476,-90.20884951760031
13458.251953125,-94.24217274836256,-90.09347125104216
13479.78515625,-95.439188046109,-90.0339370898371
13501.318359375,-95.9465123736864,-90.0396340514684
13522.8515625,-95.67882339063807,-90.11692413404278
13544.384765625,-96.57133781477027,-90.26851375646243
13565.91796875,-95.32784910871678,-90.49307044766562
13587.451171875,-96.95321602312659,-90.78512148702279
13608.984375,-95.2195709489366,-91.13524850387017
13630.517578125,-97.28290314596404,-91.5305700416301
13652.05078125,-95.02383278681111,-91.95548242173074
13673.583984375,-97.44956315145146,-92.39260953364675
13695.1171875,-94.86202839804383,-92.8238959251132
13716.650390625,-98.04557634237383,-93.23176601962147
13738.18359375,-94.5585380667778,-93.60026635368251
13759.716796875,-98.3145620143822,-93.91610789918006
13781.25,-94.9637448868389,-94.1695318598459
13802.783203125,-101.41299599974403,-94.3549343907917
13824.31640625,-96.22217837554996,-94.47120264111179
13845.849609375,-101.40732765750917,-94.5217351465237
13867.3828125,-94.01103323481104,-94.51414240423966
13888.916015625,-97.14015283774437,-94.45964677548483
13910.44921875,-97.47778187415923,-94.37222296242052
13931.982421875,-91.0389788127789,-94.26753955378247
13953.515625,-93.65367591388451,-94.1617770858383
13975.048828125,-103.10810320358496,-94.0704075895579
13996.58203125,-94.570981910592,-94.00702395310275
14018.115234375,-96.45311250518323,-93.98230433452036
14039.6484375,-94.60372964562477,-94.00318750208213
14061.181640625,-97.41925938428338,-94.07232001233311
14082.71484375,-94.93351717747696,-94.18781663013232
14104.248046875,-97.40678279666517,-94.34335276314364
14125.78125,-94.7435020101698,-94.5285835757336
14147.314453125,-97.86336094905934,-94.72986063117173
14168.84765625,-94.75948717275728,-94.93119513992002
14190.380859375,-97.21432409870535,-95.11539877553912
14211.9140625,-94.21220985557864,-95.26531990466893
14233.447265625,-95.14044925729114,-95.36508594557165
14254.98046875,-92.975546331137,-95.40126196406001
14276.513671875,-93.79149353700178,-95.36384159881041
14298.046875,-95.28441066291606,-95.24699855547864
14319.580078125,-100.72619396786061,-95.04954433871019
14341.11328125,-96.85496807922999,-94.77505932752234
14362.646484375,-92.08673661432277,-94.43168816687255
14384.1796875,-99.0808435684082,-94.03161498658427
14405.712890625,-97.23084764512868,-93.59025735419877
14427.24609375,-93.74362359746056,-93.12523838741882
14448.779296875,-101.04148801414007,-92.65521257101247
14470.3125,-95.1708228835673,-92.19863134250282
14491.845703125,-99.35452539165927,-91.77253864482998
14513.37890625,-96.2784579521132,-91.39148408031359
14534.912109375,-98.77350418849414,-91.06663222491073
14556.4453125,-95.8568035208821,-90.80513174708871
14577.978515625,-99.10722492419623,-90.6097883309049
14599.51171875,-95.33914357922376,-90.47906249299514
14621.044921875,-99.72852477140407,-90.40738892020882
14642.578125,-95.07449684662049,-90.38578977066175
14664.111328125,-100.93017723891658,-90.40273229137362
14685.64453125,-95.77961460293824,-90.44516277317727
14707.177734375,-103.79855711023752,-90.49963567338548
14728.7109375,-94.98135886785528,-90.55344969161692
14750.244140625,-100.51424570868825,-90.59570222825286
14771.77734375,-91.25804801447056,-90.61818003100774
14793.310546875,-94.45153761189013,-90.61601647951802
14814.84375,-99.58433065685482,-90.58806393365607
14836.376953125,-94.31546120023603,-90.53695153639208
14857.91015625,-99.39231087182213,-90.46882316843028
14879.443359375,-99.65641204687682,-90.39277506803481
14900.9765625,-97.96156754100602,-90.32003607719957
14922.509765625,-97.81741638419993,-90.2629537705665
14944.04296875,-95.86003161703483,-90.23386531089284
14965.576171875,-97.10497375180378,-90.24394154573359
14987.109375,-95.14619778972173,-90.30209584492773
15008.642578125,-96.67325234201769,-90.41404520741928
15030.17578125,-94.99430053477877,-90.58160049121143
15051.708984375,-97.11439368692557,-90.80224600042791
15073.2421875,-95.05701655969048,-91.06904730927951
15094.775390625,-97.68658460761608,-91.37090168883084
15116.30859375,-94.98232631482028,-91.69311965129374
15137.841796875,-99.17093112521393,-92.01830087320062
15159.375,-94.70401048410295,-92.32744500648913
15180.908203125,-98.09462593376671,-92.60121936384877
15202.44140625,-95.32369405961788,-92.82129259502952
15223.974609375,-109.81237846275619,-92.97163726392164
15245.5078125,-92.73585604588402,-93.03970521007345
15267.041015625,-92.80756717135375,-93.01738771742187
15288.57421875,-98.18848248200473,-92.90168726632798
15310.107421875,-95.41091119805893,-92.6950479639249
15331.640625,-96.22427910516134,-92.40531616151664
15353.173828125,-96.72365601407162,-92.04532949074138
15374.70703125,-95.82874536162714,-91.63215961357457
15396.240234375,-97.07837909025268,-91.18605937877788
15417.7734375,-95.78848406986897,-90.72918691505534
15439.306640625,-97.30926998490195,-90.28419582901934
15460.83984375,-95.6770548452262,-89.87279085202229
15482.373046875,-97.65694172413481,-89.51435120591569
15503.90625,-95.58213801464436,-89.2247193810965
15525.439453125,-97.9093590602833,-89.01524124493265
15546.97265625,-95.47349442829517,-88.89212526599272
15568.505859375,-98.78451360318923,-88.8561654675376
15590.0390625,-94.71826225138254,-88.90284621146405
15611.572265625,-98.6854765280255,-89.02281901626151
15633.10546875,-95.06675081247917,-89.20271439570445
15654.638671875,-104.8514655605459,-89.42622719259361
15676.171875,-90.47564393438054,-89.67539390368071
15697.705078125,-91.20286296503555,-89.93196654636819
15719.23828125,-100.58393811646806,-90.17878075845158
15740.771484375,-94.1752317347203,-90.4010165770957
15762.3046875,-98.4428448470922,-90.58725867313689
15783.837890625,-96.06253236670858,-90.73027811558072
15805.37109375,-97.15972836782431,-90.8274788788479
15826.904296875,-96.46763503345596,-90.88097771044268
15848.4375,-96.98386996273523,-90.89731375219915
15869.970703125,-96.89648315400792,-90.88681237224898
15891.50390625,-96.71024046622784,-90.86265390613262
15913.037109375,-97.24206003040656,-90.8397204418449
15934.5703125,-96.54885947836122,-90.8333107113771
15956.103515625,-97.47383002027098,-90.85782327469595
15977.63671875,-96.37009244954916,-90.92551071257402
15999.169921875,-97.71069877112082,-91.04540226287901
16020.703125,-96.26291298760887,-91.22247960998638
16042.236328125,-98.14514663349362,-91.4571713018498
16063.76953125,-96.23948169773746,-91.74520695344165
16085.302734375,-98.37477138405869,-92.07784481982264
16106.8359375,-96.50404963052786,-92.44245756459296
16128.369140625,-101.3990427496744,-92.82343328885936
16149.90234375,-94.5957266222766,-93.20332423869885
16171.435546875,-91.62216040816199,-93.56415596956796
16192.96875,-97.06979335459854,-93.8887966415996
16214.501953125,-95.43667843473858,-94.16228059323305
16236.03515625,-96.77215678189143,-94.37298286872414
16257.568359375,-96.88793682732208,-94.5135518280697
16279.1015625,-96.65589513683922,-94.58152461521016
16300.634765625,-96.95654318997329,-94.57957382139168
16322.16796875,-96.39777739439633,-94.5153614170109
16343.701171875,-97.17058109161243,-94.40100586885342
16365.234375,-96.30718837161191,-94.2521980654614
16386.767578125,-97.33943089640113,-94.08702898770085
16408.30078125,-96.27128974986033,-93.9246148916643
16429.833984375,-97.53145221801958,-93.7836223439671
16451.3671875,-96.19558361225577,-93.68080444846373
16472.900390625,-97.64624179172374,-93.6296602706538
16494.43359375,-95.94500705078119,-93.63932166456807
16515.966796875,-97.81606243854576,-93.71375593619469
16537.5,-95.76446765160787,-93.85135014140013
16559.033203125,-98.90996317301517,-94.04491494548523
16580.56640625,-95.08392485822111,-94.28211490560683
16602.099609375,-94.67838437254099,-94.5463000754142
16623.6328125,-103.15531375911218,-94.81768336184238
16645.166015625,-96.65810533017526,-95.07478138658803
16666.69921875,-98.03199088421815,-95.29601575684993
16688.232421875,-96.84723879811867,-95.46135825197788
16709.765625,-96.51164333091607,-95.55389856335302
16731.298828125,-97.01437221341716,-95.56121733533084
16752.83203125,-96.48091559330706,-95.47646013001096
16774.365234375,-97.39094455932502,-95.29902870622989
16795.8984375,-96.33386235698316,-95.03483319495217
16817.431640625,-97.497940890269,-94.69608040832519
16838.96484375,-96.1732705232557,-94.30060732722048
16860.498046875,-97.60948266181103,-93.87080228074976
16882.03125,-95.99517612525226,-93.43218697357855
16903.564453125,-97.66206872374593,-93.01175803492085
16925.09765625,-95.77733541382284,-92.6362052213605
16946.630859375,-97.71751626423932,-92.3301333782646
16968.1640625,-95.41063082301065,-92.1144159456842
16989.697265625,-97.87079960182973,-92.00479906339822
17011.23046875,-95.0132506511489,-92.01085776450066
17032.763671875,-98.20327041228711,-92.13538058748924
17054.296875,-92.94175444338649,-92.374227997029
17075.830078125,-92.53578584466896,-92.71667554031856
17097.36328125,-113.29073522012501,-93.14621721417295
17118.896484375,-96.96111548579417,-93.64177070339932
17140.4296875,-99.93793159974265,-94.17919649535096
17161.962890625,-97.83524664976977,-94.73301960707846
17183.49609375,-98.00031651436682,-95.27822754702453
17205.029296875,-97.93043176996491,-95.79201234272657
17226.5625,-97.69916493227811,-96.2553284811157
17248.095703125,-97.95909549326448,-96.65415218119344
17269.62890625,-97.43852124309234,-96.98034958682484
17291.162109375,-97.99627358808924,-97.23209061809087
17312.6953125,-97.33620258023677,-97.41377920843928
17334.228515625,-98.45227504206287,-97.53550696125524
17355.76171875,-97.57717667547671,-97.61207317320307
17377.294921875,-98.3852825216295,-97.66164699450482
17398.828125,-96.95620269881611,-97.70417474428812
17420.361328125,-97.66901949197558,-97.75965499048587
17441.89453125,-96.59241034841881,-97.84641441804177
17463.427734375,-98.08069364191347,-97.97951790551525
17484.9609375,-96.50605073206933,-98.16943651559177
17506.494140625,-100.81684069062328,-98.42107794706203
17528.02734375,-95.77741525786746,-98.73325677839661
17549.560546875,-98.12597918024741,-99.09864855785477
17571.09375,-96.76383572060257,-99.50423493616736
17592.626953125,-98.23746363380015,-99.9322093592389
17614.16015625,-96.69940111137224,-100.36127718841803
17635.693359375,-97.84763087703871,-100.76825321369951
17657.2265625,-96.88256904600424,-101.12983575450119
17678.759765625,-97.95810390715044,-101.42442176938135
17700.29296875,-96.97422780317493,-101.63382282316866
17721.826171875,-98.02237569618589,-101.74474783065575
17743.359375,-96.90618203202827,-101.74993485316705
17764.892578125,-98.14867132018453,-101.64883972986121
17786.42578125,-96.82768788321688,-101.44782213866678
17807.958984375,-98.22532667039093,-101.15980739035325
17829.4921875,-96.78673981056023,-100.80344205649544
17851.025390625,-98.35326127473334,-100.40180042359225
17872.55859375,-96.75341492059819,-99.98073379315827
17894.091796875,-98.60894690347044,-99.56698311251152
17915.625,-96.65607097277109,-99.18619509014427
17937.158203125,-98.99988281413522,-98.86099122878548
17958.69140625,-96.80801089006529,-98.60923727039622
17980.224609375,-99.441469258416,-98.44264739921749
18001.7578125,-93.71068754665075,-98.36583404630989
18023.291015625,-95.63451985095946,-98.37588192773318
18044.82421875,-97.54691735241997,-98.46248635121192
18066.357421875,-97.11211226106482,-98.60865367532327
18087.890625,-97.35758621215399,-98.79191923643377
18109.423828125,-97.7562080178072,-98.98599827823665
18130.95703125,-97.0676024415997,-99.16275146407176
18152.490234375,-97.90338181641513,-99.29432106110107
18174.0234375,-97.01675621319075,-99.35527889322374
18195.556640625,-98.03674287602946,-99.3246239389062
18217.08984375,-96.96775899117773,-99.18747640544892
18238.623046875,-98.26300228100905,-98.93633573783833
18260.15625,-96.99631442893437,-98.57180093025343
18281.689453125,-98.38457488280508,-98.10269052293107
18303.22265625,-96.967419631073,-97.54554397017327
18324.755859375,-98.40316161964483,-96.92353240538033
18346.2890625,-96.90311774686671,-96.26485175716101
18367.822265625,-98.29632822759844,-95.60071129575442
18389.35546875,-96.64915721585086,-94.96306293239023
18410.888671875,-98.50163846430658,-94.38223842360398
18432.421875,-95.8732221248242,-93.88467125883352
18453.955078125,-105.17033829590993,-93.49087653058918
18475.48828125,-94.9640568832057,-93.21384556607212
18497.021484375,-98.52070234008943,-93.05798357592306
18518.5546875,-95.46256202968314,-93.01867999900159
18540.087890625,-97.25824243346287,-93.08255531874012
18561.62109375,-95.99678672285498,-93.22837820915672
18583.154296875,-97.6143727783253,-93.42859659645909
18604.6875,-96.1882582736112,-93.65137933423311
18626.220703125,-97.52538602655409,-93.86302522795589
18647.75390625,-96.26422489287185,-94.03056618610897
18669.287109375,-97.66100185950165,-94.12437370017935
18690.8203125,-96.1982058690493,-94.12057415925435
18712.353515625,-97.92663409425711,-94.00308917375224
18733.88671875,-96.12620178297847,-93.7651415461327
18755.419921875,-98.06405374605407,-93.41010418301059
18776.953125,-96.01309994948647,-92.95161556596409
18798.486328125,-98.32218422860134,-92.41293810910618
18820.01953125,-96.22379636540383,-91.82559103274195
18841.552734375,-98.15842955766976,-91.22734323153097
18863.0859375,-94.94035451829242,-90.65970002024052
18884.619140625,-99.11267206531363,-90.16505695427193
18906.15234375,-90.38780414113538,-89.78372111966587
18927.685546875,-96.32011306856057,-89.55101319417066
18949.21875,-95.74987691725117,-89.49466104687733
18970.751953125,-94.44750536469809,-89.63267764078768
18992.28515625,-99.35051177325414,-89.97188364143867
19013.818359375,-96.63471247367605,-90.50719059833153
19035.3515625,-98.05068082574624,-91.2217069623444
19056.884765625,-97.67594273680137,-92.0876703472755
19078.41796875,-97.7855125801158,-93.0681495884833
19099.951171875,-97.67250020059012,-94.11940367537636
19121.484375,-97.4366348464564,-95.19373572302939
19143.017578125,-97.65617277830334,-96.24264248296856
19164.55078125,-97.52780011996101,-97.22003637376264
19186.083984375,-97.75766739349999,-98.08530953265432
19207.6171875,-97.32862108481832,-98.80601868673148
19229.150390625,-97.81742355782384,-99.35999522656358
19250.68359375,-97.3907887575929,-99.73672504208204
19272.216796875,-97.8038880960562,-99.93789465992685
19293.75,-96.595239223662,-99.97706031085778
19315.283203125,-97.62359944459737,-99.87846042096902
19336.81640625,-97.7354659250129,-99.67505499760905
19358.349609375,-97.97082167156952,-99.40593281692408
19379.8828125,-101.56145933374104,-99.11327491590866
19401.416015625,-98.06412459327217,-98.8390970249431
19422.94921875,-100.619936077212,-98.62201157631074
19444.482421875,-98.7164333594252,-98.49425028069817
19466.015625,-95.70737935508257,-98.47917075513544
19487.548828125,-96.59754239865282,-98.58943641015266
19509.08203125,-101.60831389961331,-98.82601011445158
19530.615234375,-99.09950875570684,-99.1780425027285
19552.1484375,-94.11676957287825,-99.62366948294495
19573.681640625,-95.7386064846811,-100.13166538790057
19595.21484375,-99.49237784072129,-100.66383335257629
19616.748046875,-98.62270810418624,-101.17795775742714
19638.28125,-96.03529355410592,-101.6310992928203
19659.814453125,-97.46022106881975,-101.98298483672117
19681.34765625,-97.01962847722741,-102.19923422441228
19702.880859375,-97.65579428905778,-102.25417512703595
19724.4140625,-96.70216078753873,-102.1330252270927
19745.947265625,-97.37819489629906,-101.83326585679023
19767.48046875,-96.65425036511184,-101.36509012846155
19789.013671875,-97.37625340960903,-100.75087713289646
19810.546875,-96.13038322685543,-100.02371702341178
19832.080078125,-97.01807705304415,-99.22508432558803
19853.61328125,-95.5011790192307,-98.4018231678121
19875.146484375,-94.34176426033224,-97.60266324130832
19896.6796875,-99.26130096555285,-96.87452485052222
19918.212890625,-99.23580100310545,-96.25889217401023
19939.74609375,-99.55538618357139,-95.78853393699588
19961.279296875,-99.26863792110548,-95.48482972287921
19982.8125,-97.8541121139558,-95.35591930820308
20004.345703125,-98.45012787564642,-95.39583438161705
20025.87890625,-97.57459857163855,-95.58470081890067
20047.412109375,-98.5943287687004,-95.89002040472545
20068.9453125,-97.34576704097753,-96.26895928745759
20090.478515625,-98.33008869052509,-96.67149257959879
20112.01171875,-97.42456660170944,-97.0441862680005
20133.544921875,-98.28783472048642,-97.3343442710352
20155.078125,-97.31977553385474,-97.49421436931686
20176.611328125,-98.09588347611546,-97.48493479887982
20198.14453125,-97.25637077892699,-97.27991490453876
20219.677734375,-98.85879521872766,-96.86737806421823
20241.2109375,-96.96213522948705,-96.25185104500373
20262.744140625,-97.24163356499204,-95.45445736332248
20284.27734375,-101.77203663738487,-94.51195804953791
20305.810546875,-95.72781370507312,-93.47457538836079
20327.34375,-105.86325452889352,-92.40272704525701
20348.876953125,-97.06888505385754,-91.36288269483472
20370.41015625,-95.84212221966058,-90.422826410706
20391.943359375,-95.28259305016695,-89.64666007892696
20413.4765625,-95.8988484445369,-89.08991165799
20435.009765625,-100.151679154692,-88.79511454716402
20456.54296875,-97.85124091956112,-88.78819981369622
20478.076171875,-98.4507251965949,-89.07599269394174
20499.609375,-97.71038801633611,-89.64503166552421
20521.142578125,-98.71666980711383,-90.46183726618663
20542.67578125,-97.30128892538363,-91.4746549181925
20564.208984375,-98.51945495692014,-92.61658852359587
20585.7421875,-97.18706059996055,-93.80993725361654
20607.275390625,-98.34126036272619,-94.97145445381489
20628.80859375,-97.26318186785946,-96.01817201776055
20650.341796875,-98.08578709416892,-96.87338191321801
20671.875,-97.06054820863939,-97.47234316230298
20693.408203125,-97.22981993132811,-97.76728993031378
20714.94140625,-96.7020443480536,-97.7313547579559
20736.474609375,-95.98167980721342,-97.3610884379683
20758.0078125,-94.14881233171172,-96.67735050364146
20779.541015625,-91.6770018464116,-95.72445577314126
20801.07421875,-97.28191507255104,-94.56758536874929
20822.607421875,-101.11803275187471,-93.28859657257996
20844.140625,-96.99460297730161,-91.98048582304057
20865.673828125,-99.66216726741658,-90.74086432605384
20887.20703125,-96.72401500087201,-89.6648882023935
20908.740234375,-98.40292450838652,-88.83813827760986
20930.2734375,-97.19331949886242,-88.32996391331031
20951.806640625,-98.30041299767962,-88.18778833238285
20973.33984375,-97.32666338962453,-88.43281986845183
20994.873046875,-98.4228141873613,-89.05752719294094
21016.40625,-97.357539560951,-90.02512199427612
21037.939453125,-98.34307008364107,-91.27115708499217
21059.47265625,-97.271532398974,-92.70720044677009
21081.005859375,-98.0723725520907,-94.22639632863283
21102.5390625,-97.4534797019835,-95.71058363712825
21124.072265625,-97.8759962756586,-97.03851963684619
21145.60546875,-97.70916351986696,-98.09466252823438
21167.138671875,-97.80180345783029,-98.77790721680068
21188.671875,-98.00652833873411,-99.00964972145032
21210.205078125,-97.7642927689815,-98.74057972163813
21231.73828125,-97.42006440427244,-97.9556673479722
21253.271484375,-93.3839990401304,-96.67691617045509
21274.8046875,-93.06229203271452,-94.96359333643011
21296.337890625,-99.48481682459196,-92.90981142266993
21317.87109375,-97.17400749704808,-90.63951434648177
21339.404296875,-101.28448046220313,-88.29909993731778
21360.9375,-97.77443270557538,-86.04808233223453
21382.470703125,-99.8100027650928,-84.04834639088143
21404.00390625,-97.26674074007114,-82.45266313935358
21425.537109375,-99.33182936256397,-81.39321105211627
21447.0703125,-97.37716576443282,-80.97087650179596
21468.603515625,-99.20604801200257,-81.24608468958792
21490.13671875,-97.3750051946307,-82.23183984763956
21511.669921875,-99.20006173196603,-83.8895338727693
21533.203125,-97.41883657778988,-86.12792240737338
21554.736328125,-99.11159007870218,-88.80547616048646
21576.26953125,-97.43812610482519,-91.73610465674633
21597.802734375,-98.99449719219385,-94.69803284652868
21619.3359375,-97.74914614448068,-97.4454020323389
21640.869140625,-99.09298536103233,-99.72197907928943
21662.40234375,-98.18571058398409,-101.27620448064388
21683.935546875,-100.93943343672022,-101.87670118261744
21705.46875,-105.77762929366845,-101.32731008725477
21727.001953125,-97.29829937570531,-99.48071954907277
21748.53515625,-95.01633302056523,-96.2498160535798
21770.068359375,-99.18742897356258,-91.61599897419998
21791.6015625,-95.89751753727352,-85.63386759304254
21813.134765625,-99.61850552927021,-78.43189392332886
21834.66796875,-96.77281393683745,-70.20892807949772
21856.201171875,-99.62551992338607,-61.22662985906225
21877.734375,-96.82973606696682,-51.798165629663586
21899.267578125,-99.45963361383383,-42.2737382670653
21920.80078125,-96.87187766707196,-33.023715363933604
21942.333984375,-99.26302340819,-24.420274639220523
21963.8671875,-96.89205938660241,-16.818585470910325
21985.400390625,-99.2410996607421,-10.538585084656017
22006.93359375,-96.9480126286137,-5.848384224178904
22028.466796875,-99.30084649042232,-2.950251114350335
22050.0,-96.95527132891377,-1.9699791102714226
22071.533203125,-99.30084649042223,-2.950251114350335
22093.06640625,-96.94801262861372,-5.848384224178904
22114.599609375,-99.24109966074205,-10.538585084656017
22136.1328125,-96.8920593866024,-16.818585470910325
22157.666015625,-99.26302340819004,-24.420274639220523
22179.19921875,-96.87187766707197,-33.023715363933604
22200.732421875,-99.45963361383372,-42.2737382670653
22222.265625,-96.82973606696683,-51.798165629663586
22243.798828125,-99.62551992338601,-61.22662985906225
22265.33203125,-96.77281393683731,-70.20892807949772
22286.865234375,-99.61850552927035,-78.43189392332886
22308.3984375,-95.89751753727352,-85.63386759304254
22329.931640625,-99.18742897356239,-91.61599897419998
22351.46484375,-95.01633302056521,-96.2498160535798
22372.998046875,-97.2982993757054,-99.48071954907277
22394.53125,-105.77762929366847,-101.32731008725477
22416.064453125,-100.93943343672032,-101.87670118261744
22437.59765625,-98.1857105839841,-101.27620448064388
22459.130859375,-99.09298536103213,-99.72197907928943
22480.6640625,-97.7491461444807,-97.4454020323389
22502.197265625,-98.99449719219237,-94.69803284652868
22523.73046875,-97.43812610482516,-91.73610465674633
22545.263671875,-99.11159007870256,-88.80547616048646
22566.796875,-97.41883657778988,-86.12792240737338
22588.330078125,-99.20006173196612,-83.8895338727693
22609.86328125,-97.37500519463082,-82.23183984763956
22631.396484375,-99.20604801200295,-81.24608468958792
22652.9296875,-97.37716576443279,-80.97087650179596
22674.462890625,-99.33182936256387,-81.39321105211627
22695.99609375,-97.26674074007116,-82.45266313935358
22717.529296875,-99.81000276509275,-84.04834639088143
22739.0625,-97.77443270557535,-86.04808233223453
22760.595703125,-101.2844804622031,-88.29909993731778
22782.12890625,-97.17400749704808,-90.63951434648177
22803.662109375,-99.48481682459189,-92.90981142266993
22825.1953125,-93.06229203271452,-94.96359333643011
22846.728515625,-93.38399904013043,-96.67691617045509
22868.26171875,-97.42006440427252,-97.9556673479722
22889.794921875,-97.7642927689814,-98.74057972163813
22911.328125,-98.00652833873411,-99.00964972145032
22932.861328125,-97.80180345783025,-98.77790721680068
22954.39453125,-97.70916351986729,-98.09466252823438
22975.927734375,-97.87599627565854,-97.03851963684619
22997.4609375,-97.45347970198334,-95.71058363712825
23018.994140625,-98.07237255209078,-94.22639632863283
23040.52734375,-97.271532398974,-92.70720044677009
23062.060546875,-98.34307008364108,-91.27115708499217
23083.59375,-97.357539560951,-90.02512199427612
23105.126953125,-98.4228141873613,-89.05752719294094
23126.66015625,-97.32666338962457,-88.43281986845183
23148.193359375,-98.30041299767966,-88.18778833238285
23169.7265625,-97.19331949886242,-88.32996391331031
23191.259765625,-98.40292450838643,-88.83813827760986
23212.79296875,-96.72401500087179,-89.6648882023935
23234.326171875,-99.66216726741658,-90.74086432605384
23255.859375,-96.99460297730158,-91.98048582304057
23277.392578125,-101.11803275187462,-93.28859657257996
23298.92578125,-97.2819150725511,-94.56758536874929
23320.458984375,-91.67700184641156,-95.72445577314126
23341.9921875,-94.14881233171175,-96.67735050364146
23363.525390625,-95.98167980721345,-97.3610884379683
23385.05859375,-96.70204434805358,-97.7313547579559
23406.591796875,-97.22981993132814,-97.76728993031378
23428.125,-97.06054820863939,-97.47234316230298
23449.658203125,-98.08578709416892,-96.87338191321801
23471.19140625,-97.26318186785946,-96.01817201776055
23492.724609375,-98.34126036272627,-94.97145445381489
23514.2578125,-97.18706059996057,-93.80993725361654
23535.791015625,-98.51945495692004,-92.61658852359587
23557.32421875,-97.3012889253836,-91.4746549181925
23578.857421875,-98.71666980711382,-90.46183726618663
23600.390625,-97.71038801633611,-89.64503166552421
23621.923828125,-98.45072519659499,-89.07599269394174
23643.45703125,-97.85124091956104,-88.78819981369622
23664.990234375,-100.15167915469189,-88.79511454716402
23686.5234375,-95.8988484445369,-89.08991165799
23708.056640625,-95.282593050167,-89.64666007892696
23729.58984375,-95.84212221966061,-90.422826410706
23751.123046875,-97.06888505385753,-91.36288269483472
23772.65625,-105.86325452889346,-92.40272704525701
23794.189453125,-95.72781370507319,-93.47457538836079
23815.72265625,-101.77203663738479,-94.51195804953791
23837.255859375,-97.24163356499201,-95.45445736332248
23858.7890625,-96.96213522948705,-96.25185104500373
23880.322265625,-98.85879521872745,-96.86737806421823
23901.85546875,-97.25637077892748,-97.27991490453876
23923.388671875,-98.09588347611542,-97.48493479887982
23944.921875,-97.31977553385472,-97.49421436931686
23966.455078125,-98.28783472048642,-97.3343442710352
23987.98828125,-97.42456660170956,-97.0441862680005
24009.521484375,-98.33008869052509,-96.67149257959879
24031.0546875,-97.34576704097753,-96.26895928745759
24052.587890625,-98.59432876870031,-95.89002040472545
24074.12109375,-97.57459857163852,-95.58470081890067
24095.654296875,-98.45012787564634,-95.39583438161705
24117.1875,-97.8541121139558,-95.35591930820308
24138.720703125,-99.26863792110541,-95.48482972287921
24160.25390625,-99.55538618357141,-95.78853393699588
24181.787109375,-99.23580100310534,-96.25889217401023
24203.3203125,-99.26130096555289,-96.87452485052222
24224.853515625,-94.34176426033224,-97.60266324130832
24246.38671875,-95.50117901923072,-98.4018231678121
24267.919921875,-97.01807705304412,-99.22508432558803
24289.453125,-96.13038322685544,-100.02371702341178
24310.986328125,-97.37625340960908,-100.75087713289646
24332.51953125,-96.65425036511142,-101.36509012846155
24354.052734375,-97.37819489629962,-101.83326585679023
24375.5859375,-96.70216078753873,-102.1330252270927
24397.119140625,-97.65579428905781,-102.25417512703595
24418.65234375,-97.01962847722737,-102.19923422441228
24440.185546875,-97.4602210688197,-101.98298483672117
24461.71875,-96.0352935541059,-101.6310992928203
24483.251953125,-98.62270810418633,-101.17795775742714
24504.78515625,-99.49237784072125,-100.66383335257629
24526.318359375,-95.73860648468113,-100.13166538790057
24547.8515625,-94.11676957287827,-99.62366948294495
24569.384765625,-99.09950875570696,-99.1780425027285
24590.91796875,-101.60831389961342,-98.82601011445158
24612.451171875,-96.59754239865279,-98.58943641015266
24633.984375,-95.70737935508257,-98.47917075513544
24655.517578125,-98.71643335942512,-98.49425028069817
24677.05078125,-100.61993607721183,-98.62201157631074
24698.583984375,-98.06412459327217,-98.8390970249431
24720.1171875,-101.56145933374103,-99.11327491590866
24741.650390625,-97.97082167156951,-99.40593281692408
24763.18359375,-97.7354659250129,-99.67505499760905
24784.716796875,-97.62359944459732,-99.87846042096902
24806.25,-96.595239223662,-99.97706031085778
24827.783203125,-97.80388809605628,-99.93789465992685
24849.31640625,-97.39078875759293,-99.73672504208204
24870.849609375,-97.81742355782384,-99.35999522656358
24892.3828125,-97.32862108481831,-98.80601868673148
24913.916015625,-97.75766739350013,-98.08530953265432
24935.44921875,-97.52780011996092,-97.22003637376264
24956.982421875,-97.65617277830327,-96.24264248296856
24978.515625,-97.4366348464564,-95.19373572302939
25000.048828125,-97.6725002005902,-94.11940367537636
25021.58203125,-97.785512580116,-93.0681495884833
25043.115234375,-97.67594273680142,-92.0876703472755
25064.6484375,-98.05068082574626,-91.2217069623444
25086.181640625,-96.6347124736761,-90.50719059833153
25107.71484375,-99.35051177325415,-89.97188364143867
25129.248046875,-94.44750536469812,-89.63267764078768
25150.78125,-95.74987691725116,-89.49466104687733
25172.314453125,-96.32011306856057,-89.55101319417066
25193.84765625,-90.38780414113538,-89.78372111966587
25215.380859375,-99.11267206531375,-90.16505695427193
25236.9140625,-94.94035451829241,-90.65970002024052
25258.447265625,-98.15842955766955,-91.22734323153097
25279.98046875,-96.22379636540376,-91.82559103274195
25301.513671875,-98.32218422860126,-92.41293810910618
25323.046875,-96.01309994948647,-92.95161556596409
25344.580078125,-98.06405374605401,-93.41010418301059
25366.11328125,-96.12620178297838,-93.7651415461327
25387.646484375,-97.92663409425701,-94.00308917375224
25409.1796875,-96.1982058690493,-94.12057415925435
25430.712890625,-97.66100185950168,-94.12437370017935
25452.24609375,-96.26422489287191,-94.03056618610897
25473.779296875,-97.52538602655412,-93.86302522795589
25495.3125,-96.18825827361118,-93.65137933423311
25516.845703125,-97.61437277832528,-93.42859659645909
25538.37890625,-95.99678672285498,-93.22837820915672
25559.912109375,-97.25824243346287,-93.08255531874012
25581.4453125,-95.46256202968311,-93.01867999900159
25602.978515625,-98.52070234008949,-93.05798357592306
25624.51171875,-94.96405688320561,-93.21384556607212
25646.044921875,-105.1703382959098,-93.49087653058918
25667.578125,-95.87322212482418,-93.88467125883352
25689.111328125,-98.50163846430652,-94.38223842360398
25710.64453125,-96.6491572158512,-94.96306293239023
25732.177734375,-98.29632822759831,-95.60071129575442
25753.7109375,-96.90311774686674,-96.26485175716101
25775.244140625,-98.40316161964478,-96.92353240538033
25796.77734375,-96.96741963107289,-97.54554397017327
25818.310546875,-98.38457488280503,-98.10269052293107
25839.84375,-96.99631442893437,-98.57180093025343
25861.376953125,-98.26300228100908,-98.93633573783833
25882.91015625,-96.96775899117773,-99.18747640544892
25904.443359375,-98.0367428760294,-99.3246239389062
25925.9765625,-97.01675621319075,-99.35527889322374
25947.509765625,-97.90338181641513,-99.29432106110107
25969.04296875,-97.06760244159997,-99.16275146407176
25990.576171875,-97.75620801780724,-98.98599827823665
26012.109375,-97.35758621215399,-98.79191923643377
26033.642578125,-97.1121122610648,-98.60865367532327
26055.17578125,-97.54691735241997,-98.46248635121192
26076.708984375,-95.63451985095949,-98.37588192773318
26098.2421875,-93.71068754665073,-98.36583404630989
26119.775390625,-99.44146925841594,-98.44264739921749
26141.30859375,-96.80801089006528,-98.60923727039622
26162.841796875,-98.99988281413519,-98.86099122878548
26184.375,-96.65607097277109,-99.18619509014427
26205.908203125,-98.60894690347035,-99.56698311251152
26227.44140625,-96.7534149205982,-99.98073379315827
26248.974609375,-98.35326127473331,-100.40180042359225
26270.5078125,-96.78673981056025,-100.80344205649544
26292.041015625,-98.22532667039096,-101.15980739035325
26313.57421875,-96.827687883217,-101.44782213866678
26335.107421875,-98.14867132018459,-101.64883972986121
26356.640625,-96.90618203202827,-101.74993485316705
26378.173828125,-98.02237569618595,-101.74474783065575
26399.70703125,-96.97422780317507,-101.63382282316866
26421.240234375,-97.95810390715047,-101.42442176938135
26442.7734375,-96.88256904600425,-101.12983575450119
26464.306640625,-97.8476308770386,-100.76825321369951
26485.83984375,-96.69940111137224,-100.36127718841803
26507.373046875,-98.23746363380012,-99.9322093592389
26528.90625,-96.76383572060259,-99.50423493616736
26550.439453125,-98.12597918024738,-99.09864855785477
26571.97265625,-95.7774152578674,-98.73325677839661
26593.505859375,-100.81684069062325,-98.42107794706203
26615.0390625,-96.50605073206938,-98.16943651559177
26636.572265625,-98.08069364191377,-97.97951790551525
26658.10546875,-96.59241034841867,-97.84641441804177
26679.638671875,-97.66901949197558,-97.75965499048587
26701.171875,-96.95620269881613,-97.70417474428812
26722.705078125,-98.38528252162956,-97.66164699450482
26744.23828125,-97.57717667547657,-97.61207317320307
26765.771484375,-98.45227504206272,-97.53550696125524
26787.3046875,-97.33620258023677,-97.41377920843928
26808.837890625,-97.99627358808931,-97.23209061809087
26830.37109375,-97.43852124309237,-96.98034958682484
26851.904296875,-97.9590954932645,-96.65415218119344
26873.4375,-97.69916493227811,-96.2553284811157
26894.970703125,-97.93043176996493,-95.79201234272657
26916.50390625,-98.00031651436683,-95.27822754702453
26938.037109375,-97.83524664976991,-94.73301960707846
26959.5703125,-99.93793159974265,-94.17919649535096
26981.103515625,-96.96111548579414,-93.64177070339932
27002.63671875,-113.2907352201245,-93.14621721417295
27024.169921875,-92.53578584466898,-92.71667554031856
27045.703125,-92.94175444338643,-92.374227997029
27067.236328125,-98.20327041228694,-92.13538058748924
27088.76953125,-95.01325065114924,-92.01085776450066
27110.302734375,-97.87079960183003,-92.00479906339822
27131.8359375,-95.41063082301068,-92.1144159456842
27153.369140625,-97.71751626423926,-92.3301333782646
27174.90234375,-95.77733541382293,-92.6362052213605
27196.435546875,-97.66206872374602,-93.01175803492085
27217.96875,-95.99517612525224,-93.43218697357855
27239.501953125,-97.6094826618111,-93.87080228074976
27261.03515625,-96.1732705232557,-94.30060732722048
27282.568359375,-97.49794089026892,-94.69608040832519
27304.1015625,-96.33386235698316,-95.03483319495217
27325.634765625,-97.39094455932505,-95.29902870622989
27347.16796875,-96.4809155933069,-95.47646013001096
27368.701171875,-97.0143722134172,-95.56121733533084
27390.234375,-96.51164333091606,-95.55389856335302
27411.767578125,-96.84723879811865,-95.46135825197788
27433.30078125,-98.03199088421806,-95.29601575684993
27454.833984375,-96.65810533017526,-95.07478138658803
27476.3671875,-103.15531375911216,-94.81768336184238
27497.900390625,-94.678384372541,-94.5463000754142
27519.43359375,-95.08392485822108,-94.28211490560683
27540.966796875,-98.9099631730151,-94.04491494548523
27562.5,-95.76446765160787,-93.85135014140013
27584.033203125,-97.81606243854577,-93.71375593619469
27605.56640625,-95.94500705078119,-93.63932166456807
27627.099609375,-97.64624179172372,-93.6296602706538
27648.6328125,-96.19558361225576,-93.68080444846373
27670.166015625,-97.53145221801964,-93.7836223439671
27691.69921875,-96.2712897498603,-93.9246148916643
27713.232421875,-97.3394308964011,-94.08702898770085
27734.765625,-96.30718837161191,-94.2521980654614
27756.298828125,-97.1705810916124,-94.40100586885342
27777.83203125,-96.39777739439651,-94.5153614170109
27799.365234375,-96.95654318997339,-94.57957382139168
27820.8984375,-96.65589513683922,-94.58152461521016
27842.431640625,-96.88793682732188,-94.5135518280697
27863.96484375,-96.77215678189143,-94.37298286872414
27885.498046875,-95.43667843473855,-94.16228059323305
27907.03125,-97.06979335459854,-93.8887966415996
27928.564453125,-91.62216040816196,-93.56415596956796
27950.09765625,-94.59572662227669,-93.20332423869885
27971.630859375,-101.39904274967427,-92.82343328885936
27993.1640625,-96.50404963052785,-92.44245756459296
28014.697265625,-98.3747713840587,-92.07784481982264
28036.23046875,-96.23948169773742,-91.74520695344165
28057.763671875,-98.14514663349382,-91.4571713018498
28079.296875,-96.2629129876088,-91.22247960998638
28100.830078125,-97.71069877112086,-91.04540226287901
28122.36328125,-96.37009244954916,-90.92551071257402
28143.896484375,-97.47383002027094,-90.85782327469595
28165.4296875,-96.54885947836122,-90.8333107113771
28186.962890625,-97.2420600304066,-90.8397204418449
28208.49609375,-96.71024046622786,-90.86265390613262
28230.029296875,-96.89648315400794,-90.88681237224898
28251.5625,-96.98386996273521,-90.89731375219915
28273.095703125,-96.46763503345593,-90.88097771044268
28294.62890625,-97.15972836782437,-90.8274788788479
28316.162109375,-96.06253236670857,-90.73027811558072
28337.6953125,-98.4428448470922,-90.58725867313689
28359.228515625,-94.17523173472031,-90.4010165770957
28380.76171875,-100.58393811646799,-90.17878075845158
28402.294921875,-91.20286296503552,-89.93196654636819
28423.828125,-90.47564393438054,-89.67539390368071
28445.361328125,-104.85146556054593,-89.42622719259361
28466.89453125,-95.06675081247924,-89.20271439570445
28488.427734375,-98.6854765280253,-89.02281901626151
28509.9609375,-94.71826225138253,-88.90284621146405
28531.494140625,-98.78451360318931,-88.8561654675376
28553.02734375,-95.47349442829525,-88.89212526599272
28574.560546875,-97.90935906028336,-89.01524124493265
28596.09375,-95.58213801464436,-89.2247193810965
28617.626953125,-97.6569417241348,-89.51435120591569
28639.16015625,-95.67705484522611,-89.87279085202229
28660.693359375,-97.309269984902,-90.28419582901934
28682.2265625,-95.78848406986899,-90.72918691505534
28703.759765625,-97.07837909025258,-91.18605937877788
28725.29296875,-95.82874536162711,-91.63215961357457
28746.826171875,-96.7236560140716,-92.04532949074138
28768.359375,-96.22427910516136,-92.40531616151664
28789.892578125,-95.41091119805895,-92.6950479639249
28811.42578125,-98.18848248200459,-92.90168726632798
28832.958984375,-92.80756717135375,-93.01738771742187
28854.4921875,-92.73585604588402,-93.03970521007345
28876.025390625,-109.81237846275633,-92.97163726392164
28897.55859375,-95.32369405961782,-92.82129259502952
28919.091796875,-98.09462593376668,-92.60121936384877
28940.625,-94.70401048410295,-92.32744500648913
28962.158203125,-99.17093112521387,-92.01830087320062
28983.69140625,-94.9823263148203,-91.69311965129374
29005.224609375,-97.686584607616,-91.37090168883084
29026.7578125,-95.05701655969048,-91.06904730927951
29048.291015625,-97.11439368692564,-90.80224600042791
29069.82421875,-94.99430053477877,-90.58160049121143
29091.357421875,-96.67325234201765,-90.41404520741928
29112.890625,-95.14619778972173,-90.30209584492773
29134.423828125,-97.10497375180375,-90.24394154573359
29155.95703125,-95.86003161703472,-90.23386531089284
29177.490234375,-97.81741638419982,-90.2629537705665
29199.0234375,-97.96156754100602,-90.32003607719957
29220.556640625,-99.65641204687682,-90.39277506803481
29242.08984375,-99.39231087182218,-90.46882316843028
29263.623046875,-94.31546120023603,-90.53695153639208
29285.15625,-99.5843306568548,-90.58806393365607
29306.689453125,-94.45153761189013,-90.61601647951802
29328.22265625,-91.2580480144706,-90.61818003100774
29349.755859375,-100.51424570868824,-90.59570222825286
29371.2890625,-94.98135886785522,-90.55344969161692
29392.822265625,-103.79855711023797,-90.49963567338548
29414.35546875,-95.77961460293837,-90.44516277317727
29435.888671875,-100.93017723891666,-90.40273229137362
29457.421875,-95.07449684662049,-90.38578977066175
29478.955078125,-99.72852477140405,-90.40738892020882
29500.48828125,-95.33914357922382,-90.47906249299514
29522.021484375,-99.10722492419626,-90.6097883309049
29543.5546875,-95.85680352088208,-90.80513174708871
29565.087890625,-98.77350418849407,-91.06663222491073
29586.62109375,-96.27845795211319,-91.39148408031359
29608.154296875,-99.35452539165922,-91.77253864482998
29629.6875,-95.1708228835673,-92.19863134250282
29651.220703125,-101.04148801414023,-92.65521257101247
29672.75390625,-93.74362359746056,-93.12523838741882
29694.287109375,-97.23084764512873,-93.59025735419877
29715.8203125,-99.08084356840818,-94.03161498658427
29737.353515625,-92.08673661432287,-94.43168816687255
29758.88671875,-96.85496807922986,-94.77505932752234
29780.419921875,-100.72619396786067,-95.04954433871019
29801.953125,-95.28441066291609,-95.24699855547864
29823.486328125,-93.79149353700177,-95.36384159881041
29845.01953125,-92.97554633113702,-95.40126196406001
29866.552734375,-95.14044925729114,-95.36508594557165
29888.0859375,-94.21220985557859,-95.26531990466893
29909.619140625,-97.21432409870543,-95.11539877553912
29931.15234375,-94.75948717275723,-94.93119513992002
29952.685546875,-97.86336094905936,-94.72986063117173
29974.21875,-94.7435020101698,-94.5285835757336
29995.751953125,-97.40678279666511,-94.34335276314364
30017.28515625,-94.93351717747696,-94.18781663013232
30038.818359375,-97.41925938428338,-94.07232001233311
30060.3515625,-94.60372964562477,-94.00318750208213
30081.884765625,-96.4531125051831,-93.98230433452036
30103.41796875,-94.57098191059195,-94.00702395310275
30124.951171875,-103.10810320358497,-94.0704075895579
30146.484375,-93.65367591388451,-94.1617770858383
30168.017578125,-91.03897881277892,-94.26753955378247
30189.55078125,-97.47778187415923,-94.37222296242052
30211.083984375,-97.14015283774438,-94.45964677548483
30232.6171875,-94.01103323481104,-94.51414240423966
30254.150390625,-101.40732765750917,-94.5217351465237
30275.68359375,-96.22217837554999,-94.47120264111179
30297.216796875,-101.412995999744,-94.3549343907917
30318.75,-94.96374488683888,-94.1695318598459
30340.283203125,-98.31456201438216,-93.91610789918006
30361.81640625,-94.5585380667778,-93.60026635368251
30383.349609375,-98.04557634237386,-93.23176601962147
30404.8828125,-94.86202839804383,-92.8238959251132
30426.416015625,-97.44956315145143,-92.39260953364675
30447.94921875,-95.02383278681123,-91.95548242173074
30469.482421875,-97.28290314596397,-91.5305700416301
30491.015625,-95.21957094893662,-91.13524850387017
30512.548828125,-96.95321602312669,-90.78512148702279
30534.08203125,-95.32784910871676,-90.49307044766562
30555.615234375,-96.57133781477017,-90.26851375646243
30577.1484375,-95.67882339063809,-90.11692413404278
30598.681640625,-95.94651237368637,-90.0396340514684
30620.21484375,-95.43918804610897,-90.0339370898371
30641.748046875,-94.24217274836256,-90.09347125104216
30663.28125,-95.96580298065476,-90.20884951760031
30684.814453125,-93.59960604049195,-90.36848510404465
30706.34765625,-94.97765669899039,-90.5595451322143
30727.880859375,-97.43704649273229,-90.76895788490752
30749.4140625,-93.0399336235748,-90.98439594284316
30770.947265625,-102.4818672805732,-91.19516055184498
30792.48046875,-94.92092582498039,-91.3929012214725
30814.013671875,-99.77381765681292,-91.57211812519432
30835.546875,-94.73694560655673,-91.73041229395568
30857.080078125,-98.7517002553335,-91.86846852566013
30878.61328125,-94.69671607453205,-91.98977684861535
30900.146484375,-98.28950950511653,-92.10011868836695
30921.6796875,-94.73791304878917,-92.20686205994424
30943.212890625,-98.10057005202543,-92.31812477582521
30964.74609375,-94.73142641195722,-92.4418747289071
30986.279296875,-97.98889962358925,-92.58504103578646
31007.8125,-94.69891148966597,-92.7527088704901
31029.345703125,-98.20326757778574,-92.94746427328494
31050.87890625,-94.62896826567359,-93.1689435946034
31072.412109375,-97.23124563205127,-93.41362642221371
31093.9453125,-95.9619316845819,-93.67489204457549
31115.478515625,-95.27046625205418,-93.94333914987925
31137.01171875,-94.42571244854193,-94.20734808720026
31158.544921875,-93.57041693788679,-94.45384616024245
31180.078125,-88.22753998887794,-94.66922050527353
31201.611328125,-94.55267553083928,-94.84031132047706
31223.14453125,-94.32902466616561,-94.95541145018541
31244.677734375,-96.71966280188647,-95.00519709383128
31266.2109375,-94.16966993937785,-94.98351880196118
31287.744140625,-96.56642543662588,-94.88799161669542
31309.27734375,-95.02242998155435,-94.7203374936422
31330.810546875,-96.63071151224824,-94.48645094861894
31352.34375,-95.15816982946603,-94.19617888740851
31373.876953125,-96.84295478908663,-93.86282632025635
31395.41015625,-95.32923831141042,-93.50241960354019
31416.943359375,-96.77552023045257,-93.13277651992516
31438.4765625,-95.41783265232951,-92.77244660717707
31460.009765625,-96.52308457168755,-92.43959464297333
31481.54296875,-95.79294934741276,-92.15090439877036
31503.076171875,-95.94884154230797,-91.92057839203555
31524.609375,-96.16854865559633,-91.75950250719058
31546.142578125,-96.30325615158384,-91.67463253794261
31567.67578125,-98.98447420245665,-91.66864380623403
31589.208984375,-100.5418284368499,-91.73986621076631
31610.7421875,-102.10862968084166,-91.88250673385438
31632.275390625,-92.40569838463527,-92.0871410771372
31653.80859375,-91.76376331829022,-92.34143718701843
31675.341796875,-96.09341277306268,-92.63105733771413
31696.875,-92.66632433316192,-92.9406733167246
31718.408203125,-96.09308979640863,-93.25502195915676
31739.94140625,-93.14662130812582,-93.55992629855885
31761.474609375,-95.91118462476851,-93.84321104371506
31783.0078125,-93.35002335226483,-94.09544965525113
31804.541015625,-95.86790398162356,-94.31049331077419
31826.07421875,-93.57070241631932,-94.48574851854474
31847.607421875,-95.89162807255447,-94.62218882709736
31869.140625,-93.63591492175193,-94.72410558888711
31890.673828125,-95.8912261045665,-94.79862162856152
31912.20703125,-93.67000463920739,-94.85500855812137
31933.740234375,-95.71751189583973,-94.90386214992415
31955.2734375,-93.61408757643132,-94.95619965207622
31976.806640625,-95.18970590736602,-95.0225475572326
31998.33984375,-93.54374898979252,-95.11208782908045
32019.873046875,-94.90551324836436,-95.23192504889983
32041.40625,-93.08044557887564,-95.38652683933252
32062.939453125,-91.65562936991421,-95.5773760609825
32084.47265625,-90.8070030836945,-95.80285673922589
32106.005859375,-106.25245001779496,-96.05837773258331
32127.5390625,-95.09860297094212,-96.3367201621351
32149.072265625,-100.40487184078421,-96.62857793593611
32170.60546875,-94.44744329039035,-96.92324656438154
32192.138671875,-97.90567741920054,-97.20940490989824
32213.671875,-94.29797509580985,-97.47592830547973
32235.205078125,-97.59164089549793,-97.71267003525674
32256.73828125,-94.28600362920267,-97.91115155645743
32278.271484375,-97.19107778608574,-98.06510975003995
32299.8046875,-94.19464257340229,-98.17086127124182
32321.337890625,-96.95038818787364,-98.22745879666948
32342.87109375,-94.11596200933263,-98.23663048038844
32364.404296875,-96.76834668411402,-98.20251095893343
32385.9375,-94.02102547387977,-98.13118847508511
32407.470703125,-97.19536128641951,-98.03010688255443
32429.00390625,-94.064989272167,-97.90737237094032
32450.537109375,-96.56576829391115,-97.7710218785763
32472.0703125,-92.83298310041121,-97.62831281191838
32493.603515625,-97.8326839368076,-97.4850916800594
32515.13671875,-94.12195551299968,-97.34529275484499
32536.669921875,-91.04760691365782,-97.21060739637804
32558.203125,-93.37938580151265,-97.08035105803445
32579.736328125,-94.589867913971,-96.95153926114864
32601.26953125,-94.01459829231595,-96.81916722213485
32622.802734375,-95.67854294389974,-96.67667160443006
32644.3359375,-94.41662042544424,-96.51653830294157
32665.869140625,-95.50582547483516,-96.3310083718658
32687.40234375,-94.41350379907294,-96.11282608860186
32708.935546875,-95.47384659690931,-95.85596933758836
32730.46875,-94.43448583661203,-95.55630330103637
32752.001953125,-95.47418444058276,-95.21210381098898
32773.53515625,-94.48326677500634,-94.82440625435544
32795.068359375,-95.32678317232993,-94.39714891799971
32816.6015625,-94.50189284991143,-93.93709513972637
32838.134765625,-94.99831663553776,-93.4535354283119
32859.66796875,-94.39487481363625,-92.95778756451571
32881.201171875,-94.67310894701883,-92.46252832121814
32902.734375,-93.97086221476513,-91.98100365915592
32924.267578125,-94.18646129296374,-91.52617405761696
32945.80078125,-94.27997241650309,-91.1098572728313
32967.333984375,-91.883625536131,-90.74193183669813
32988.8671875,-96.48271493749053,-90.42966091456623
33010.400390625,-87.30115214791456,-90.1771879840605
33031.93359375,-86.97005584918341,-89.98524376139855
33053.466796875,-104.8739458982578,-89.85108876093813
33075.0,-92.98196589483487,-89.76869892641696
33096.533203125,-96.66685527205745,-89.72918416048773
33118.06640625,-93.64471619853661,-89.721412596065
33139.599609375,-98.0018394368836,-89.73279834759177
33161.1328125,-94.23169934870857,-89.75019836468772
33182.666015625,-96.7317383329711,-89.7608557778991
33204.19921875,-94.21385739492905,-89.75332338487162
33225.732421875,-96.56567854984024,-89.7183019543674
33247.265625,-94.35214168594008,-89.64933375488746
33268.798828125,-96.26862931290535,-89.54330173032956
33290.33203125,-94.69620388354205,-89.40069832065326
33311.865234375,-96.31223712353882,-89.22564407608175
33333.3984375,-95.07696074457395,-89.02565376870481
33354.931640625,-96.37249673938646,-88.81116539632599
33376.46484375,-95.44133053466031,-88.59486402544798
33397.998046875,-95.65443947980067,-88.3908466468963
33419.53125,-99.27419467915261,-88.2136851069094
33441.064453125,-94.5614945025459,-88.0774509647486
33462.59765625,-104.21115443087108,-87.99476835389507
33484.130859375,-88.82721727459452,-87.97595846139295
33505.6640625,-86.06188099819545,-88.02833230456714
33527.197265625,-95.12290392985798,-88.1556776158108
33548.73046875,-91.34813977239337,-88.35797166605232
33570.263671875,-95.9611139980423,-88.63133580706595
33591.796875,-90.97022220446846,-88.96823057441654
33613.330078125,-95.26903080858177,-89.3578736019491
33634.86328125,-91.98835108377918,-89.78684755222345
33656.396484375,-95.4017836419701,-90.23985283543398
33677.9296875,-92.12201217301907,-90.70055093784879
33699.462890625,-95.27180518567135,-91.15243930856556
33720.99609375,-92.31882925757908,-91.57969825065942
33742.529296875,-95.42701456778761,-91.9679540926205
33764.0625,-92.13441324233115,-92.30491072013237
33785.595703125,-94.64232255426025,-92.58081267725147
33807.12890625,-91.91269051129976,-92.7887166106525
33828.662109375,-93.97243718276206,-92.92456277085176
33850.1953125,-91.1342887600494,-92.98705345089799
33871.728515625,-95.79219050516976,-92.97735948469426
33893.26171875,-98.49220976505433,-92.89868817765296
33914.794921875,-99.18105297060688,-92.75575540042715
33936.328125,-90.0682375807418,-92.55421037236687
33957.861328125,-98.10538825762082,-92.30006350605849
33979.39453125,-91.3034590104491,-91.999165496637
34000.927734375,-93.6630844823043,-91.6567798499527
34022.4609375,-93.42554084607265,-91.27728177428082
34043.994140625,-93.24179783758491,-90.86400458292842
34065.52734375,-92.8666960838468,-90.41924143057038
34087.060546875,-94.17137665288726,-89.94439640917454
34108.59375,-92.3528930525591,-89.44026586537902
34130.126953125,-93.57803253470247,-88.90741932094971
34151.66015625,-92.34535534344963,-88.34664049670621
34173.193359375,-93.25006453714148,-87.75938336744063
34194.7265625,-92.26255688969974,-87.14819635992586
34216.259765625,-92.67839766464277,-86.51706990240936
34237.79296875,-92.08631928816428,-85.87166838964853
34259.326171875,-92.13918613123595,-85.21941679507327
34280.859375,-92.01614871784703,-84.56942393255738
34302.392578125,-90.65307686520052,-83.93223782906146
34323.92578125,-90.97169806712583,-83.31944276350865
34345.458984375,-87.54966707940204,-82.74312114746655
34366.9921875,-90.37175734372104,-82.21521548860841
34388.525390625,-82.16375347464418,-81.74683521883037
34410.05859375,-81.30330857764254,-81.34755940161668
34431.591796875,-84.32844869704431,-81.02478872092692
34453.125,-92.67263629044402,-80.78319844892513
34474.658203125,-94.72202880157353,-80.62433835457453
34496.19140625,-92.93184864957198,-80.54641611905225
34517.724609375,-96.66360025911223,-80.54428841813866
34539.2578125,-92.4743143611159,-80.60966930168334
34560.791015625,-96.67998248294208,-80.73154990099914
34582.32421875,-92.22619584929024,-80.89680797343014
34603.857421875,-96.59471386633393,-81.0909715029812
34625.390625,-91.92295730062395,-81.29908859131714
34646.923828125,-95.94095811210258,-81.50664710973422
34668.45703125,-91.4849872477811,-81.70048272675123
34689.990234375,-95.73273103984046,-81.86961338422745
34711.5234375,-91.0453599367756,-82.00594216184768
34733.056640625,-95.59388955480183,-82.10477851916458
34754.58984375,-90.03137149344637,-82.16513960409115
34776.123046875,-94.47432288964481,-82.18980786635169
34797.65625,-89.21859647526395,-82.18513760232287
34819.189453125,-93.00669671844923,-82.16062013396773
34840.72265625,-82.80319742707539,-82.12823388390709
34862.255859375,-79.85827796945888,-82.10162047768523
34883.7890625,-85.74301947839753,-82.09514012636065
34905.322265625,-103.15468420209704,-82.1228680543293
34926.85546875,-102.42469255307105,-82.19759803102795
34948.388671875,-98.56278242106119,-82.3299188325065
34969.921875,-99.18396359490015,-82.5274247128091
34991.455078125,-97.05248619746877,-82.7941120386713
35012.98828125,-97.1423706484305,-83.13000176270187
35034.521484375,-97.00830148302519,-83.5310122580622
35056.0546875,-96.10586404634263,-83.9890902756268
35077.587890625,-96.76018635153085,-84.49259058555874
35099.12109375,-95.50863986983778,-85.0268784264655
35120.654296875,-96.70803426929625,-85.57511434277829
35142.1875,-95.14160208360823,-86.11916933847525
35163.720703125,-96.53303605192964,-86.64061029421981
35185.25390625,-94.80660701390912,-87.12169180037884
35206.787109375,-96.9692277758445,-87.54629116408388
35228.3203125,-94.630111336825,-87.90072825482147
35249.853515625,-96.50718753107209,-88.17442065699632
35271.38671875,-95.18850444479578,-88.36033662545434
35292.919921875,-103.28127190306931,-88.45522269744599
35314.453125,-87.97857200453858,-88.45959845569284
35335.986328125,-84.94302684569112,-88.37752674047935
35357.51953125,-91.46046007759976,-88.21618245898597
35379.052734375,-93.28144519523207,-87.98525600939544
35400.5859375,-92.58674962192852,-87.69623735778583
35422.119140625,-94.58725259688566,-87.36163333029646
35443.65234375,-92.9993430740994,-86.99417332857504
35465.185546875,-94.55503120359623,-86.60605734799842
35486.71875,-93.16619402511594,-86.20829507050695
35508.251953125,-94.42226106808965,-85.8101763827692
35529.78515625,-93.06879487413454,-85.41890263329083
35551.318359375,-94.58340447417828,-85.03939516284777
35572.8515625,-93.10947585063117,-84.6742841037282
35594.384765625,-94.65763495171485,-84.32406716106227
35615.91796875,-93.1546454982336,-83.98741603809367
35637.451171875,-94.76534085232257,-83.66159820666121
35658.984375,-92.83537819737208,-83.3429745382937
35680.517578125,-93.32584777236346,-83.02752935994867
35702.05078125,-92.40432346896085,-82.71138898689759
35723.583984375,-91.0462108907926,-82.39128765383042
35745.1171875,-98.13179573322958,-82.06494569868853
35766.650390625,-87.09652947230049,-81.7313333100819
35788.18359375,-82.45766230548703,-81.39080340536636
35809.716796875,-81.97636936583116,-81.04508841715038
35831.25,-90.71398970964312,-80.69716703060786
35852.783203125,-90.83609128120315,-80.35101734724338
35874.31640625,-92.42753361041956,-80.01128175099575
35895.849609375,-90.94154036231606,-79.68287526247663
35917.3828125,-91.65420214134028,-79.37057292269478
35938.916015625,-91.83266414111469,-79.078612511205
35960.44921875,-91.9025277109775,-78.81034667927446
35981.982421875,-92.08614883357606,-78.56797360811069
36003.515625,-91.64657569860033,-78.35236804250728
36025.048828125,-92.07565307615369,-78.16302563473403
36046.58203125,-91.46010053575976,-77.9981237191667
36068.115234375,-91.94618174183725,-77.85469174404854
36089.6484375,-91.00123170358202,-77.7288754278143
36111.181640625,-91.578117273445,-77.61627102916391
36132.71484375,-90.34468423584278,-77.51230053952172
36154.248046875,-90.88595501031988,-77.41259556336372
36175.78125,-88.67947997341062,-77.31335737431652
36197.314453125,-88.17846374965178,-77.21166312228851
36218.84765625,-85.43224954300737,-77.10569319082342
36240.380859375,-77.71842155555542,-76.99486182753174
36261.9140625,-78.77175883732997,-76.87984178446614
36283.447265625,-84.84014166936419,-76.76248307742564
36304.98046875,-99.90942816233577,-76.64563530786819
36326.513671875,-90.60384478907422,-76.5328914942969
36348.046875,-100.71761329223136,-76.42827830375774
36369.580078125,-91.82411680996353,-76.33592235641362
36391.11328125,-98.5557080747497,-76.25972447071848
36412.646484375,-92.32489186677871,-76.20307310892917
36434.1796875,-97.7147224371438,-76.1686248890435
36455.712890625,-92.4996824111698,-76.15817409823268
36477.24609375,-97.54710910330755,-76.17262513735993
36498.779296875,-92.57732786979659,-76.21207238870649
36520.3125,-97.90322056835248,-76.27598190198339
36541.845703125,-92.57216869703863,-76.36345937901174
36563.37890625,-99.1462694865429,-76.47358004974618
36584.912109375,-92.57819186217229,-76.6057489511147
36606.4453125,-102.01998191170532,-76.76005549619254
36627.978515625,-92.03703392348719,-76.9375845220283
36649.51171875,-104.95962291442007,-77.14064747341068
36671.044921875,-89.89851034880955,-77.37290201234215
36692.578125,-88.21948906854712,-77.63933588125413
36714.111328125,-79.10276639814289,-77.9461007959033
36735.64453125,-79.56379488534023,-78.30019380022493
36757.177734375,-94.29273413825116,-78.70899602373181
36778.7109375,-85.84723343840112,-79.17969119331359
36800.244140625,-93.11279647048539,-79.718597594792
36821.77734375,-88.24490040122548,-80.33045653678033
36843.310546875,-93.0784945451407,-81.01772694511298
36864.84375,-89.16383565299853,-81.7799389017413
36886.376953125,-92.73562423631027,-82.61315836568457
36907.91015625,-89.72556586506937,-83.50961087360648
36929.443359375,-92.57481413261384,-84.45750389582307
36950.9765625,-90.05976536327914,-85.44107617844648
36972.509765625,-92.37200667203047,-86.44088854085204
36994.04296875,-90.23214774661093,-87.43435512828307
37015.576171875,-92.3871022753808,-88.39649808994606
37037.109375,-90.40540917836881,-89.30089317665106
37058.642578125,-91.39014251695214,-90.12075992809416
37080.17578125,-90.27856507857607,-90.830138953632
37101.708984375,-89.17145693228292,-91.40509113948788
37123.2421875,-89.39862734237693,-91.8248500468753
37144.775390625,-93.12597689580764,-92.07285962935437
37166.30859375,-91.45953066271636,-92.13763471905928
37187.841796875,-103.71293982464807,-92.01339122522512
37209.375,-92.16483785009282,-91.70040607604874
37230.908203125,-94.48724172148968,-91.20508278195358
37252.44140625,-90.94501879248148,-90.53971607117674
37273.974609375,-95.59761065116712,-89.72196718562053
37295.5078125,-91.08206893246448,-88.7740789173092
37317.041015625,-94.49235582959751,-87.7218751422567
37338.57421875,-90.9029294681965,-86.59360241775494
37360.107421875,-94.52328031205653,-85.41868029389556
37381.640625,-90.83515454715427,-84.2264317483108
37403.173828125,-94.37138189814937,-83.04486528000066
37424.70703125,-90.61001391809185,-81.89957570823246
37446.240234375,-94.41224091430563,-80.81282194844547
37467.7734375,-90.43114192934735,-79.80282760578552
37489.306640625,-94.5252249186962,-78.88333501485471
37510.83984375,-90.1069665745216,-78.06342642516015
37532.373046875,-94.44002026281902,-77.34760856069826
37553.90625,-89.86073460470277,-76.73613997218314
37575.439453125,-92.68473001837779,-76.22556559737481
37596.97265625,-87.2551740292138,-75.80941075636348
37618.505859375,-80.30428011466608,-75.47897823325334
37640.0390625,-77.33463733075774,-75.22418766796613
37661.572265625,-80.1985433415687,-75.0343964359883
37683.10546875,-95.16334676185414,-74.89914544922155
37704.638671875,-84.70119147119767,-74.80878148074638
37726.171875,-92.82258537629046,-74.75491903747802
37747.705078125,-87.06460605028839,-74.73071858892048
37769.23828125,-91.81354815444693,-74.73097305961524
37790.771484375,-87.77135309391839,-74.75200977748275
37812.3046875,-91.19265375257523,-74.79142941088818
37833.837890625,-88.36942039750919,-74.84771577774501
37855.37109375,-90.64377306455054,-74.91975988274802
37876.904296875,-88.63749079207994,-75.00634746853295
37898.4375,-89.96114860437942,-75.10566135688039
37919.970703125,-88.59642080457118,-75.21484780665524
37941.50390625,-89.11694352257335,-75.32969022658935
37963.037109375,-88.41803298933917,-75.44442433770715
37984.5703125,-88.10258274915746,-75.55171701259394
38006.103515625,-87.90573317937319,-75.64281744751563
38027.63671875,-85.32003481250268,-75.70787509022736
38049.169921875,-85.02637797700896,-75.73640493578617
38070.703125,-81.24935891955667,-75.71786846186619
38092.236328125,-75.11778012522521,-75.6423285360884
38113.76953125,-78.51125892313398,-75.50112983944047
38135.302734375,-88.29052456107951,-75.28755322275944
38156.8359375,-101.94356094197963,-74.99739318363606
38178.369140625,-92.1756433155667,-74.62941226429253
38199.90234375,-112.3327660548572,-74.18563428683362
38221.435546875,-92.24226066431896,-73.67144936157119
38242.96875,-98.5377758345684,-73.09551671406417
38264.501953125,-91.85943201247477,-72.46946561166612
38286.03515625,-95.88281662855647,-71.80740898463645
38307.568359375,-92.27656562824416,-71.12529768107312
38329.1015625,-93.30528106491471,-70.44015469418724
38350.634765625,-92.64286653355309,-69.7692373257358
38372.16796875,-90.93170093358626,-69.12918047794447
38393.701171875,-93.65943074790081,-68.53517572625273
38415.234375,-87.91677101250278,-68.00023842208986
38436.767578125,-94.594689280562,-67.5346089966387
38458.30078125,-84.9078501202993,-67.14532533833017
38479.833984375,-102.91627796200115,-66.83599128589445
38501.3671875,-78.57373148519564,-66.60675278255387
38522.900390625,-99.45083457196534,-66.45447905788447
38544.43359375,-68.19558444026903,-66.37313236658831
38565.966796875,-65.03891165933588,-66.35429730889462
38587.5,-71.18289482668713,-66.38783047025937
38609.033203125,-80.7955372693833,-66.46258376260147
38630.56640625,-79.3430697765137,-66.5671509179014
38652.099609375,-82.54490409037425,-66.69058631386132
38673.6328125,-82.4050938261375,-66.82304866555457
38695.166015625,-83.75823504594057,-66.95632879559466
38716.69921875,-84.67631972962349,-67.08423015622617
38738.232421875,-83.98958494388118,-67.20278227932887
38759.765625,-86.08832281226464,-67.31027999273883
38781.298828125,-83.8471728716886,-67.40715410752195
38802.83203125,-87.02095633399631,-67.49569139293266
38824.365234375,-83.52438615022808,-67.57963212563006
38845.8984375,-87.7473209146819,-67.66368157488506
38867.431640625,-82.73227094777626,-67.75297690448343
38888.96484375,-88.21937108367639,-67.85255280454749
38910.498046875,-81.48401522033417,-67.96684763613956
38932.03125,-87.69157965752362,-68.09928715894874
38953.564453125,-78.54942565094377,-68.25197543911676
38975.09765625,-83.23382624127666,-68.42551292831325
38996.630859375,-73.12315165574,-68.6189507511472
39018.1640625,-68.30628156280972,-68.82987881574817
39039.697265625,-71.58037004951501,-69.05463437863779
39061.23046875,-88.16419390188264,-69.288608013578
39082.763671875,-83.980286931032,-69.5266163093292
39104.296875,-92.26111554540913,-69.76330564060687
39125.830078125,-89.10884102571985,-69.9935493958546
39147.36328125,-94.02928443923443,-70.21280224082788
39168.896484375,-90.77405522452696,-70.41737923496997
39190.4296875,-95.40901221686616,-70.60463454464328
39211.962890625,-90.9164782790901,-70.77302354775628
39233.49609375,-97.06271137594837,-70.92204256444313
39255.029296875,-90.46207459953752,-71.05205143344713
39276.5625,-98.78964849299615,-71.16399479352907
39298.095703125,-89.9455125205147,-71.25904735702004
39319.62890625,-102.37096491222715,-71.3382159030673
39341.162109375,-89.32870372450347,-71.40193554721928
39362.6953125,-112.33603236533531,-71.4496996384016
39384.228515625,-88.09388956066674,-71.47976120508451
39405.76171875,-104.2580839152065,-71.48893928098992
39427.294921875,-86.11805035073941,-71.47255599583453
39448.828125,-86.92495114560931,-71.42452055256962
39470.361328125,-73.68453675606546,-71.33756484978585
39491.89453125,-72.36149359555864,-71.20362339948755
39513.427734375,-79.93140324536446,-71.01433825817254
39534.9609375,-84.17424289466422,-70.76165885427527
39556.494140625,-83.49605418408213,-70.43849770829493
39578.02734375,-89.86876441647249,-70.03939681878266
39599.560546875,-85.61108982030196,-69.56115645287046
39621.09375,-90.79329574064346,-69.00337852780211
39642.626953125,-85.97440473948294,-68.36888073811528
39664.16015625,-90.68118445644956,-67.66394484935374
39685.693359375,-86.1572998561159,-66.898372674918
39707.2265625,-88.92549146898845,-66.08533549587504
39728.759765625,-86.14022026980976,-65.24101622749448
39750.29296875,-86.13420207958626,-64.38405753058834
39771.826171875,-85.94934630531654,-63.53484232549093
39793.359375,-82.65269378023652,-62.71464484411135
39814.892578125,-85.32511750786566,-61.94469961000518
39836.42578125,-78.63390382866818,-61.245241895321655
39857.958984375,-83.60974061448694,-60.634575812203806
39879.4921875,-73.71325446360194,-60.128225051729245
39901.025390625,-80.67091985597197,-59.73821644958928
39922.55859375,-64.03507168511774,-59.47253836081593
39944.091796875,-58.587284845899994,-59.33480483152992
39965.625,-61.5939019306354,-59.32414352769706
39987.158203125,-82.70934068398822,-59.4353112259384
40008.69140625,-70.52454302073363,-59.65902637343423
40030.224609375,-85.2663940125453,-59.98249477275547
40051.7578125,-74.53333970332518,-60.39009276742492
40073.291015625,-85.51008326073335,-60.86416318754538
40094.82421875,-76.85478302672601,-61.385873365753305
40116.357421875,-85.12732789889485,-61.93608212470166
40137.890625,-78.57374444221338,-62.496163884230526
40159.423828125,-84.67174383640803,-63.04874279208686
40180.95703125,-79.88352638002324,-63.57829764877927
40202.490234375,-84.20810593655361,-64.07160875775868
40224.0234375,-80.94558104140262,-64.51802989705472
40245.556640625,-83.39196267793686,-64.9095814752166
40267.08984375,-81.8623239130049,-65.24087365465297
40288.623046875,-82.47985258725441,-65.5088798755344
40310.15625,-82.69898728176692,-65.71259096207262
40331.689453125,-79.84115000633435,-65.85258716201781
40353.22265625,-81.26604220792174,-65.93056958322337
40374.755859375,-76.6475635486614,-65.94889330692706
40396.2890625,-69.43447446358064,-65.91014198561763
40417.822265625,-69.4952104809481,-65.81677823122642
40439.35546875,-75.50256087679404,-65.67089604998313
40460.888671875,-87.54182311921751,-65.47409165402766
40482.421875,-79.45931129079673,-65.22745798220005
40503.955078125,-97.58374486616145,-64.93169707161836
40525.48828125,-81.09112738557886,-64.58733392157198
40547.021484375,-92.58719596852447,-64.19500650408791
40568.5546875,-82.03854999242712,-63.755799799501546
40590.087890625,-88.90132131177702,-63.271587692215945
40611.62109375,-82.8487259333985,-62.74534555785969
40633.154296875,-86.3881035113222,-62.181398476697154
40654.6875,-83.39984516038247,-61.58557504570357
40676.220703125,-83.67407915970836,-60.96524433148373
40697.75390625,-83.72185870934597,-60.32922300988962
40719.287109375,-80.46852365872623,-59.6875504271772
40740.8203125,-83.78357939036022,-59.051140350570094
40762.353515625,-76.43564633625166,-58.43132868380657
40783.88671875,-83.21309842546438,-57.839345574837694
40805.419921875,-70.73134710909602,-57.28574740973375
40826.953125,-80.96165669956217,-56.7798485985444
40848.486328125,-59.71781956882706,-56.329194446779894
40870.01953125,-55.9360779210468,-55.93911463224087
40891.552734375,-59.75590531479551,-55.61239197455692
40913.0859375,-84.88678812872574,-55.34907363172037
40934.619140625,-67.39244120535405,-55.14644213112951
40956.15234375,-90.21643533931183,-54.999152457612425
40977.685546875,-70.50085982863973,-54.89952960775732
40999.21875,-88.76357320246306,-54.83800946112246
41020.751953125,-71.92491461465895,-54.80369538287374
41042.28515625,-86.88355716156639,-54.784994447733794
41063.818359375,-72.6320553322381,-54.77029121111097
41085.3515625,-84.20103717753378,-54.748614010546184
41106.884765625,-72.76308048405754,-54.71024909597151
41128.41796875,-81.4351634430025,-54.647261455206824
41149.951171875,-72.51742177818251,-54.55388777350949
41171.484375,-78.13089447806846,-54.426776069971
41193.017578125,-71.63692616817775,-54.26505752625684
41214.55078125,-74.58566469764746,-54.07024806078107
41236.083984375,-70.23225626407847,-53.84598941872676
41257.6171875,-69.15554021541311,-53.597651044725524
41279.150390625,-65.9908583282538,-53.331823931424765
41300.68359375,-61.44988074713667,-53.055745259466235
41322.216796875,-52.62541128681295,-52.776697398196845
41343.75,-53.80577913357607,-52.50142636937795
41365.283203125,-67.76003789317036,-52.23562307441301
41386.81640625,-65.79426991828825,-51.983505582624154
41408.349609375,-76.71377506573035,-51.747532944963524
41429.8828125,-70.42906147381241,-51.52827091564259
41451.416015625,-80.45455734059527,-51.32441838221339
41472.94921875,-73.68946743294731,-51.1329910831822
41494.482421875,-81.27387891105232,-50.94964723984852
41516.015625,-76.1671234612519,-50.769128934908565
41537.548828125,-80.41236713260764,-50.58578423821184
41559.08203125,-77.55192458172401,-50.394128868589796
41580.615234375,-79.23235881811786,-50.189403054544115
41602.1484375,-76.65846174566563,-49.96807945188587
41623.681640625,-78.0313662468691,-49.72828148308621
41645.21484375,-73.53546096824773,-49.470078025571986
41666.748046875,-76.16123127009648,-49.19562951225883
41688.28125,-68.81009094035113,-48.909171544030166
41709.814453125,-73.34340236946625,-48.616834236185575
41731.34765625,-62.38563177985052,-48.32630783359864
41752.880859375,-68.00642005671217,-48.046376722102515
41774.4140625,-50.30974652704372,-47.786353978490524
41795.947265625,-47.23150250651152,-47.55545629621149
41817.48046875,-52.23061508187883,-47.362163926475006
41839.013671875,-67.04762553783031,-47.21361182567115
41860.546875,-59.51755628170558,-47.11505637916876
41882.080078125,-70.63202980003153,-47.06945700561996
41903.61328125,-62.70610558727623,-47.0772039997367
41925.146484375,-71.37931524153082,-47.136013720844886
41946.6796875,-64.52520637952911,-47.24100042337591
41968.212890625,-71.38701925503949,-47.38492151127172
41989.74609375,-65.73502704357853,-47.55858068884757
42011.279296875,-70.68089510188692,-47.75136226750899
42032.8125,-66.55207520245654,-47.95186058089365
42054.345703125,-69.53114834056186,-48.148561730020454
42075.87890625,-67.05065053519823,-48.33053120536867
42097.412109375,-67.93284721900673,-48.48806057150124
42118.9453125,-67.23867247751802,-48.613229367556926
42140.478515625,-65.71653774514743,-48.70034444787349
42162.01171875,-66.89192631780986,-48.74622771154867
42183.544921875,-62.03784817803045,-48.75033390840474
42205.078125,-64.5208075609057,-48.71469217993319
42226.611328125,-54.63662300479802,-48.643677331398294
42248.14453125,-48.56170948369646,-48.54362864878654
42269.677734375,-50.90912755525175,-48.42234452929168
42291.2109375,-64.0401368886549,-48.2884895493596
42312.744140625,-63.16977730980916,-48.15095627099153
42334.27734375,-67.9293400222487,-48.01822670506525
42355.810546875,-68.98691663802647,-47.897777754904354
42377.34375,-68.88732604185256,-47.795571233343715
42398.876953125,-73.29291685681378,-47.715662487230446
42420.41015625,-69.18589899794507,-47.659952781062884
42441.943359375,-76.2397435224882,-47.628100054712625
42463.4765625,-69.38193676609922,-47.61759125848012
42485.009765625,-76.69030109642075,-47.62396801442628
42506.54296875,-69.52568278230572,-47.641186679348635
42528.076171875,-74.45713518077146,-47.662084746025315
42549.609375,-69.60228492717363,-47.678918545850664
42571.142578125,-71.02244192768772,-47.6839328699252
42592.67578125,-69.57473610463198,-47.669921669571664
42614.208984375,-66.93311591541749,-47.630740477841755
42635.7421875,-68.75077172079706,-47.56173544194774
42657.275390625,-61.0129989223517,-47.46006050447996
42678.80859375,-63.830086137826896,-47.3248627822248
42700.341796875,-48.66948411260647,-47.15732590371793
42721.875,-46.452488009003744,-46.960571245466056
42743.408203125,-53.47317814916273,-46.73942690053509
42764.94140625,-60.330263065849635,-46.500083110703855
42786.474609375,-60.97759687904541,-46.24966017651804
42808.0078125,-62.50108242002175,-45.99572004822398
42829.541015625,-64.15475036102862,-45.74575558595093
42851.07421875,-63.29016552096032,-45.506691741901825
42872.607421875,-66.17808231753908,-45.28443073838956
42894.140625,-63.30541905986729,-45.08346895560989
42915.673828125,-67.40821674446934,-44.90660712381407
42937.20703125,-62.93391422227163,-44.754768079995515
42958.740234375,-68.0433775962646,-44.626928419206536
42980.2734375,-62.21910549404663,-44.52016248939725
43001.806640625,-68.20444901385893,-44.429789962094866
43023.33984375,-61.058060875186385,-44.34961219727393
43044.873046875,-67.6675378149268,-44.272218226906226
43066.40625,-59.273206526363744,-44.18933867289066
43087.939453125,-66.62588096971118,-44.092225384663735
43109.47265625,-55.793118052969135,-43.97203594678808
43131.005859375,-62.49813696139789,-43.82020521806525
43152.5390625,-48.076529234383784,-43.62879032998708
43174.072265625,-42.82051236536115,-43.39078059636031
43195.60546875,-45.814268064487386,-43.10036900943436
43217.138671875,-67.85731163816943,-42.75318685191686
43238.671875,-55.449352319059514,-42.346506910831856
43260.205078125,-70.06446388663113,-41.8794233995299
43281.73828125,-58.60450383140171,-41.35301767014841
43303.271484375,-68.99110306996681,-40.77051798348382
43324.8046875,-59.56363864792435,-40.137459028037846
43346.337890625,-67.40528339268573,-39.46184275703444
43367.87109375,-59.443092506403,-38.7542968209098
43389.404296875,-65.6447447425896,-38.028220931935536
43410.9375,-58.66806366245537,-37.299905524572964
43432.470703125,-63.659097601819845,-36.588601735263644
43454.00390625,-57.411133255181674,-35.91651767567032
43475.537109375,-61.27594868309442,-35.308713804726295
43497.0703125,-55.60454877815072,-34.79287038713759
43518.603515625,-58.12421757407759,-34.39890286112236
43540.13671875,-52.78613644561928,-34.15840652461986
43561.669921875,-54.03233232464508,-34.10392016131054
43583.203125,-48.31981006604673,-34.26800871206412
43604.736328125,-46.30369823575313,-34.68217728659743
43626.26953125,-35.44579583468945,-35.37564195443356
43647.802734375,-35.113118669564564,-36.373995968353306
43669.3359375,-44.491061856434285,-37.6978223956976
43690.869140625,-48.99943275815238,-39.36131459272399
43712.40234375,-52.06270190305856,-41.370973646936434
43733.935546875,-54.071219054768335,-43.72445605640388
43755.46875,-56.78050077274028,-46.40964493331141
43777.001953125,-56.71608462409771,-49.40401357771826
43798.53515625,-60.04178131715877,-52.67434131539961
43820.068359375,-58.64315902037221,-56.17682827867378
43841.6015625,-62.902840403207804,-59.857638874993214
43863.134765625,-59.98928271454644,-63.65388385004353
43884.66796875,-65.52705723674887,-67.49502915298831
43906.201171875,-60.97158310634073,-71.30469746084589
43927.734375,-68.12879237760512,-75.0028065189135
43949.267578125,-61.65018780270319,-78.5079687169767
43970.80078125,-70.79432974369445,-81.74005978409093
43992.333984375,-62.15112119725622,-84.62285222814569
44013.8671875,-73.7184694963846,-87.08660201976579
44035.400390625,-62.47099952727695,-89.07047558266457
44056.93359375,-76.71910878531195,-90.52470863193676
44078.466796875,-62.6244424875451,-91.41239867352412


==> data/19_M_Ma2_Sm_So_H_harmlocs.csv <==
nF,nM
461.169651019593,-35.9580050486036
922.339302039186,-43.3423845299149
1383.50895305878,-47.0097658700639
1844.67860407837,-48.5032055074927
2305.84825509797,-47.5747094268772
2767.01790611756,-52.6390785606474
3228.18755713715,-55.911910837072
3689.35720815675,-65.8479070244174
4150.52685917634,-59.3321404744191
4611.69651019593,-71.2259604989222
5072.86616121553,-68.9235020034415
5534.03581223512,-66.354299591079
5995.20546325471,-75.5599811640266
6456.37511427431,-75.192582625107
6917.5447652939,-92.0444709164227
7378.71441631349,-78.0640745915713
7839.88406733309,-76.8894465315926
8301.05371835268,-81.2180087450459
8762.22336937227,-88.364112337184
9223.39302039186,-82.0973015521416
9684.56267141146,-81.2669351723737
10145.7323224311,-92.3424777730919
10606.9019734506,-87.9977687329341
11068.0716244702,-89.9852902759473
11529.2412754898,-97.0052433592636
11990.4109265094,-96.1046950647862
12451.580577529,-92.2777938319736
12912.7502285486,-94.7262024057645
13373.9198795682,-90.7514455019708
13835.0895305878,-94.4964842009774
14296.2591816074,-95.2566989022094
14757.428832627,-90.6032020920092
15218.5984836466,-92.9341011928657
15679.7681346662,-89.7182440937329
16140.9377856858,-93.0451705976384
16602.1074367054,-94.5463987233777
17063.2770877249,-92.5170424110307
17524.4467387445,-98.6813467546261
17985.6163897641,-98.4234138124898
18446.7860407837,-93.6219823904648
18907.9556918033,-89.7642324545565
19369.1253428229,-99.2594797549034
19830.2949938425,-99.2912902991301
20291.4646448621,-94.1657029424332
20752.6342958817,-96.8479743133618
21213.8039469013,-98.6093964221861
21674.9735979209,-101.626779201249
22136.1432489405,-120
22597.3128999601,-120
23058.4825509797,-120
23519.6522019993,-120
23980.8218530188,-120
24441.9915040384,-120
24903.161155058,-120
25364.3308060776,-120
25825.5004570972,-120
26286.6701081168,-120
26747.8397591364,-120
27209.009410156,-120
27670.1790611756,-120
28131.3487121952,-120
28592.5183632148,-120
29053.6880142344,-120
29514.857665254,-120
29976.0273162736,-120
30437.1969672931,-120
30898.3666183127,-120
31359.5362693323,-120
31820.7059203519,-120
32281.8755713715,-120
32743.0452223911,-120
33204.2148734107,-120
33665.3845244303,-120
34126.5541754499,-120
34587.7238264695,-120
35048.8934774891,-120
35510.0631285087,-120
35971.2327795283,-120
36432.4024305479,-120
36893.5720815675,-120
37354.741732587,-120
37815.9113836066,-120
38277.0810346262,-120
38738.2506856458,-120
39199.4203366654,-120
39660.589987685,-120
40121.7596387046,-120
40582.9292897242,-120
41044.0989407438,-120
41505.2685917634,-120
41966.438242783,-120
42427.6078938026,-120
42888.7775448222,-120
43349.9471958418,-120
43811.1168468614,-120
44272.286497881,-120
44733.4561489005,-120
45194.6257999201,-120
45655.7954509397,-120
46116.9651019593,-120
46578.1347529789,-120
47039.3044039985,-120
47500.4740550181,-120
47961.6437060377,-120
48422.8133570573,-120
48883.9830080769,-120
49345.1526590965,-120
49806.3223101161,-120
50267.4919611357,-120
50728.6616121553,-120
51189.8312631748,-120
51651.0009141944,-120
52112.170565214,-120
52573.3402162336,-120
53034.5098672532,-120
53495.6795182728,-120
53956.8491692924,-120
54418.018820312,-120
54879.1884713316,-120
55340.3581223512,-120
55801.5277733708,-120
56262.6974243904,-120
56723.86707541,-120
57185.0367264296,-120
57646.2063774492,-120
58107.3760284687,-120
58568.5456794883,-120
59029.7153305079,-120
59490.8849815275,-120
59952.0546325471,-120
60413.2242835667,-120
60874.3939345863,-120
61335.5635856059,-120
61796.7332366255,-120
62257.9028876451,-120
62719.0725386647,-120
63180.2421896843,-120
63641.4118407039,-120
64102.5814917235,-120
64563.7511427431,-120
65024.9207937627,-120
65486.0904447822,-120
65947.2600958018,-120
66408.4297468214,-120
66869.599397841,-120
67330.7690488606,-120
67791.9386998802,-120
68253.1083508998,-120
68714.2780019194,-120
69175.447652939,-120


==> data/19_M_Ma2_Sm_So_R.csv <==
f,ogR,taeR
0.0,-15.065622,-10.81876325113441
86.1328125,-16.496101,-11.01806528819174
172.265625,-17.032682,-11.605755384959444
258.3984375,-14.347028,-12.551832403748834
344.53125,-11.8611145,-13.80840649484263
430.6640625,-2.5268009,-15.312715275944024
516.796875,-10.227531,-16.991053909678946
602.9296875,-17.505852,-18.763351808353537
689.0625,-24.77144,-20.548086368881705
775.1953125,-28.073368,-22.267203823097553
861.328125,-21.501732,-23.85072029387957
947.4609375,-20.940285,-25.240702080756414
1033.59375,-40.915047,-26.39437099524235
1119.7265625,-20.95503,-27.286144656014912
1205.859375,-34.790466,-27.90849823821558
1291.9921875,-15.828065,-28.271617588363046
1378.125,-21.18256,-28.401897771516794
1464.2578125,-34.051685,-28.339419938629828
1550.390625,-27.378132,-28.134607291914104
1636.5234375,-35.789085,-27.844313171488324
1722.65625,-32.44888,-27.527627398090097
1808.7890625,-21.965187,-27.241698960717713
1894.921875,-25.57476,-27.037863505830906
1981.0546875,-31.414299,-26.958334038168413
2067.1875,-25.980185,-27.033665440161172
2153.3203125,-24.435232,-27.281141775161185
2239.453125,-28.069832,-27.704164719222813
2325.5859375,-25.684689,-28.292647284970563
2411.71875,-29.976334,-29.02434481539178
2497.8515625,-38.705475,-29.866990307015115
2583.984375,-32.48556,-30.781048065432593
2670.1171875,-34.119614,-31.722862085556773
2756.25,-19.491474,-32.647955709076015
2842.3828125,-26.850838,-33.514237960814825
2928.515625,-34.318928,-34.28488898123981
3014.6484375,-49.397446,-34.93073026677406
3100.78125,-32.473454,-35.43193193174177
3186.9140625,-27.17827,-35.778964929195645
3273.046875,-39.203983,-35.97276654402744
3359.1796875,-35.001907,-36.024147720448404
3445.3125,-41.579338,-35.95252629313122
3531.4453125,-45.208466,-35.78411686426681
3617.578125,-40.485184,-35.54974264090764
3703.7109375,-24.20856,-35.282454809489145
3789.84375,-44.043243,-35.01514996818397
3875.9765625,-29.307425,-34.77836599591592
3962.109375,-22.886986,-34.598412927529026
4048.2421875,-40.03086,-34.495960380362945
4134.375,-34.475983,-34.48516009632257
4220.5078125,-38.3129,-34.57333500149604
4306.640625,-35.124836,-34.761218815654345
4392.7734375,-31.358826,-35.04368650922959
4478.90625,-28.716244,-35.41087921021323
4565.0390625,-31.868305,-35.84960021141369
4651.171875,-33.790264,-36.344843324229764
4737.3046875,-46.738144,-36.881311755632
4823.4375,-33.963425,-37.44479468874846
4909.5703125,-44.308495,-38.023288570131264
4995.703125,-50.204292,-38.60777863849116
5081.8359375,-49.04667,-39.192630708586904
5167.96875,-32.98738,-39.77558048856687
5254.1015625,-38.540913,-40.357344476567334
5340.234375,-39.946747,-40.940909628958444
5426.3671875,-36.936382,-41.530585812296465
5512.5,-52.45424,-42.13092347154425
5598.6328125,-37.439392,-42.745607686010835
5684.765625,-38.80649,-43.376438433366296
5770.8984375,-35.615013,-44.02249591406488
5857.03125,-44.25405,-44.67957048963954
5943.1640625,-47.86015,-45.33991112145251
6029.296875,-43.50705,-45.992316610403144
6115.4296875,-71.472084,-46.62256314008732
6201.5625,-42.843376,-47.21413233819264
6287.6953125,-55.607143,-47.74917879250434
6373.828125,-42.54972,-48.209656752569344
6459.9609375,-43.5762,-48.57851407632979
6546.09375,-45.09482,-48.84085808984971
6632.2265625,-42.26612,-48.98500290686282
6718.359375,-55.04528,-49.00332015918265
6804.4921875,-42.542072,-48.89283363087551
6890.625,-65.714516,-48.65552108100762
6976.7578125,-47.06055,-48.29831138101369
7062.890625,-39.833347,-47.83278967921504
7149.0234375,-43.02898,-47.274645443497775
7235.15625,-45.58304,-46.642916040234326
7321.2890625,-52.14266,-45.95909057552308
7407.421875,-48.70064,-45.24614423994909
7493.5546875,-34.64046,-44.527572200750505
7579.6875,-38.181923,-43.826484667814555
7665.8203125,-48.341812,-43.16481220262933
7751.953125,-37.50657,-42.56265419173849
7838.0859375,-44.267178,-42.03778552521033
7924.21875,-37.25798,-41.605318880685296
8010.3515625,-38.138725,-41.27750450790892
8096.484375,-48.671783,-41.06363765950053
8182.6171875,-39.458874,-40.970037010089044
8268.75,-45.10051,-41.00005618443553
8354.8828125,-43.04874,-41.15409489497226
8441.015625,-39.149063,-41.42958556817304
8527.1484375,-40.005737,-41.82094455140068
8613.28125,-39.32679,-42.31949242194895
8699.4140625,-41.36692,-42.91336366358852
8785.546875,-50.64999,-43.58744003197017
8871.6796875,-44.508762,-44.32335240661636
8957.8125,-54.447342,-45.09960124068493
9043.9453125,-45.479908,-45.891844770588676
9130.078125,-58.43872,-46.67339645234712
9216.2109375,-46.955185,-47.41595885926493
9302.34375,-43.71055,-48.0906014195582
9388.4765625,-38.390656,-48.66896545477645
9474.609375,-52.73021,-49.12465409042548
9560.7421875,-45.67354,-49.434739191982814
9646.875,-47.500412,-49.58129511202351
9733.0078125,-47.3221,-49.55285219532931
9819.140625,-66.64941,-49.34565381568692
9905.2734375,-34.097595,-48.96460078846946
9991.40625,-51.030174,-48.42377715874412
10077.5390625,-45.168972,-47.74647159305385
10163.671875,-44.995827,-46.96463799089332
10249.8046875,-46.269173,-46.117775697065184
10335.9375,-34.568714,-45.25125129770096
10422.0703125,-45.414574,-44.41412730301047
10508.203125,-50.549313,-43.65660460415106
10594.3359375,-50.47276,-43.027221927935564
10680.46875,-43.911415,-42.569983328050384
10766.6015625,-42.472378,-42.32160129822787
10852.734375,-37.707462,-42.30904640582239
10938.8671875,-39.379047,-42.54758343778682
11025.0,-47.895096,-43.03944904324982
11111.1328125,-43.185143,-43.77328800592855
11197.265625,-41.135143,-44.7244169264725
11283.3984375,-40.93819,-45.855928514425194
11369.53125,-47.136772,-47.12059085969547
11455.6640625,-68.092766,-48.46343835888138
11541.796875,-52.984585,-49.82489886498729
11627.9296875,-49.80385,-51.14425927561166
11714.0625,-54.664783,-52.36324271130566
11800.1953125,-54.186447,-53.429457269755446
11886.328125,-56.92462,-54.29948051665357
11972.4609375,-62.910797,-54.94136552507748
12058.59375,-62.11308,-55.3363921823805
12144.7265625,-47.122135,-55.47993913662404
12230.859375,-58.977932,-55.381413520083605
12316.9921875,-55.893837,-55.06324297059588
12403.125,-44.427536,-54.55900245216493
12489.2578125,-45.3685,-53.91081179310787
12575.390625,-50.443977,-53.16619381429742
12661.5234375,-56.259884,-52.37462316527151
12747.65625,-48.21861,-51.584019272898736
12833.7890625,-47.73005,-50.83744115533483
12919.921875,-48.404232,-50.17022672629637
13006.0546875,-47.575153,-49.60778558098419
13092.1875,-43.675278,-49.16420453603942
13178.3203125,-55.27337,-48.84176309168695
13264.453125,-44.824516,-48.63138619840705
13350.5859375,-54.61357,-48.513989591816156
13436.71875,-49.976963,-48.46260408750972
13522.8515625,-45.353107,-48.44510497561374
13608.984375,-49.690613,-48.427325763883815
13695.1171875,-45.19285,-48.37630571776845
13781.25,-58.510147,-48.263410350340834
13867.3828125,-44.819107,-48.067074122389016
13953.515625,-41.426758,-47.774944422009
14039.6484375,-49.685936,-47.38525314705627
14125.78125,-39.709484,-46.90730326829137
14211.9140625,-42.382347,-46.36102785320682
14298.046875,-47.312946,-45.775652688868234
14384.1796875,-40.61489,-45.18756505747313
14470.3125,-43.063103,-44.637554742154194
14556.4453125,-42.280163,-44.167643923949385
14642.578125,-46.8967,-43.817756228582226
14728.7109375,-42.6713,-43.6224890782644
14814.84375,-46.342995,-43.60824653523986
14900.9765625,-40.837006,-43.79096247701433
14987.109375,-51.715347,-44.17459832345858
15073.2421875,-45.33119,-44.75053920559226
15159.375,-45.60934,-45.49794216574643
15245.5078125,-56.43122,-46.38501525473808
15331.640625,-46.00682,-47.371133154987135
15417.7734375,-55.11062,-48.40962901605627
15503.90625,-65.09419,-49.451048780282676
15590.0390625,-42.062992,-50.446617653915816
15676.171875,-52.96309,-51.35165146872858
15762.3046875,-50.580658,-52.12864984231174
15848.4375,-63.45152,-52.74983296951437
15934.5703125,-52.31842,-53.19892759822446
16020.703125,-42.661404,-53.47206679840082
16106.8359375,-51.183372,-53.577737840529664
16192.96875,-55.533836,-53.535787326228004
16279.1015625,-46.641136,-53.37556671994665
16365.234375,-49.564026,-53.13336874405521
16451.3671875,-48.706985,-52.84936038365059
16537.5,-59.089314,-52.564257128354505
16623.6328125,-65.30936,-52.31600249388153
16709.765625,-50.56421,-52.13671530939184
16795.8984375,-50.814964,-52.05014489504424
16882.03125,-53.72345,-52.0698329139976
16968.1640625,-49.24588,-52.19812370087462
17054.296875,-58.54298,-52.426096821493104
17140.4296875,-50.475418,-52.73442195536853
17226.5625,-55.009502,-53.095062795572275
17312.6953125,-43.97821,-53.47368937391606
17398.828125,-63.70951,-53.83260238052435
17484.9609375,-55.82256,-54.13393306039283
17571.09375,-57.4608,-54.342861257629295
17657.2265625,-49.835342,-54.43059373445265
17743.359375,-50.73694,-54.37686495994352
17829.4921875,-48.24292,-54.17176144700286
17915.625,-55.27609,-53.816725222825745
18001.7578125,-51.514896,-53.32465772310701
18087.890625,-47.185837,-52.71911700586706
18174.0234375,-45.160065,-52.03267294777656
18260.15625,-46.78843,-51.30455129596584
18346.2890625,-50.19874,-50.57775286389757
18432.421875,-50.75562,-49.8958744419724
18518.5546875,-55.40842,-49.29988004495919
18604.6875,-57.474815,-48.82507332459021
18690.8203125,-46.300125,-48.498504324412295
18776.953125,-46.238743,-48.337007824281926
18863.0859375,-41.87307,-48.34601934464914
18949.21875,-45.732407,-48.519252682689036
19035.3515625,-61.581707,-48.83925470481019
19121.484375,-47.338352,-49.278784522310175
19207.6171875,-54.344414,-49.802900607657534
19293.75,-47.730713,-50.371585883320265
19379.8828125,-56.274258,-50.94270148353981
19466.015625,-49.951904,-51.475037709774156
19552.1484375,-56.81496,-51.93122721057794
19638.28125,-45.626915,-52.28030062492806
19724.4140625,-47.52301,-52.49969733000916
19810.546875,-55.792152,-52.576590652947644
19896.6796875,-50.030838,-52.50844394183822
19982.8125,-60.095997,-52.30277646421164
20068.9453125,-46.354736,-51.97618105013676
20155.078125,-43.18679,-51.55269360947607
20241.2109375,-48.12807,-51.06166348268083
20327.34375,-56.224884,-50.5353092296394
20413.4765625,-51.39908,-50.006164265005296
20499.609375,-44.39184,-49.50461940447858
20585.7421875,-50.524982,-49.056755027542216
20671.875,-43.777077,-48.6826257295059
20758.0078125,-53.17322,-48.39511783119324
20844.140625,-44.69426,-48.19944874896976
20930.2734375,-47.225555,-48.09332148765212
21016.40625,-48.671158,-48.067692180667464
21102.5390625,-46.353767,-48.1080583261009
21188.671875,-49.79856,-48.196134306704046
21274.8046875,-46.02266,-48.311752237003496
21360.9375,-55.460228,-48.43481233083607
21447.0703125,-43.474304,-48.54710871552416
21533.203125,-50.278267,-48.63387347081853
21619.3359375,-43.35585,-48.684911882960265
21705.46875,-51.551228,-48.69524258922864
21791.6015625,-52.691113,-48.66520369105649
21877.734375,-45.344673,-48.60003574484358
21963.8671875,-50.23945,-48.509000351832526
22050.0,-44.939606,-48.40413464405019
22136.1328125,-50.23945,-48.29877367862846
22222.265625,-45.344673,-48.20599188912911
22308.3984375,-52.691113,-48.13711971714951
22394.53125,-51.551228,-48.100482045164775
22480.6640625,-43.35585,-48.100482045164775
22566.796875,-50.278267,-48.13711971714951
22652.9296875,-43.474304,-48.20599188912911
22739.0625,-55.460228,-48.29877367862846
22825.1953125,-46.02266,-48.40413464405019
22911.328125,-49.79856,-48.509000351832526
22997.4609375,-46.353767,-48.60003574484358
23083.59375,-48.671158,-48.66520369105649
23169.7265625,-47.225555,-48.69524258922864
23255.859375,-44.69426,-48.684911882960265
23341.9921875,-53.17322,-48.63387347081853
23428.125,-43.777077,-48.54710871552416
23514.2578125,-50.524982,-48.43481233083607
23600.390625,-44.39184,-48.311752237003496
23686.5234375,-51.39908,-48.196134306704046
23772.65625,-56.224884,-48.1080583261009
23858.7890625,-48.12807,-48.067692180667464
23944.921875,-43.18679,-48.09332148765212
24031.0546875,-46.354736,-48.19944874896976
24117.1875,-60.095997,-48.39511783119324
24203.3203125,-50.030838,-48.6826257295059
24289.453125,-55.792152,-49.056755027542216
24375.5859375,-47.52301,-49.50461940447858
24461.71875,-45.626915,-50.006164265005296
24547.8515625,-56.81496,-50.5353092296394
24633.984375,-49.951904,-51.06166348268083
24720.1171875,-56.274258,-51.55269360947607
24806.25,-47.730713,-51.97618105013676
24892.3828125,-54.344414,-52.30277646421164
24978.515625,-47.338352,-52.50844394183822
25064.6484375,-61.581707,-52.576590652947644
25150.78125,-45.732407,-52.49969733000916
25236.9140625,-41.87307,-52.28030062492806
25323.046875,-46.238743,-51.93122721057794
25409.1796875,-46.300125,-51.475037709774156
25495.3125,-57.474815,-50.94270148353981
25581.4453125,-55.40842,-50.371585883320265
25667.578125,-50.75562,-49.802900607657534
25753.7109375,-50.19874,-49.278784522310175
25839.84375,-46.78843,-48.83925470481019
25925.9765625,-45.160065,-48.519252682689036
26012.109375,-47.185837,-48.34601934464914
26098.2421875,-51.514896,-48.337007824281926
26184.375,-55.27609,-48.498504324412295
26270.5078125,-48.24292,-48.82507332459021
26356.640625,-50.73694,-49.29988004495919
26442.7734375,-49.835342,-49.8958744419724
26528.90625,-57.4608,-50.57775286389757
26615.0390625,-55.82256,-51.30455129596584
26701.171875,-63.70951,-52.03267294777656
26787.3046875,-43.97821,-52.71911700586706
26873.4375,-55.009502,-53.32465772310701
26959.5703125,-50.475418,-53.816725222825745
27045.703125,-58.54298,-54.17176144700286
27131.8359375,-49.24588,-54.37686495994352
27217.96875,-53.72345,-54.43059373445265
27304.1015625,-50.814964,-54.342861257629295
27390.234375,-50.56421,-54.13393306039283
27476.3671875,-65.30936,-53.83260238052435
27562.5,-59.089314,-53.47368937391606
27648.6328125,-48.706985,-53.095062795572275
27734.765625,-49.564026,-52.73442195536853
27820.8984375,-46.641136,-52.426096821493104
27907.03125,-55.533836,-52.19812370087462
27993.1640625,-51.183372,-52.0698329139976
28079.296875,-42.661404,-52.05014489504424
28165.4296875,-52.31842,-52.13671530939184
28251.5625,-63.45152,-52.31600249388153
28337.6953125,-50.580658,-52.564257128354505
28423.828125,-52.96309,-52.84936038365059
28509.9609375,-42.062992,-53.13336874405521
28596.09375,-65.09419,-53.37556671994665
28682.2265625,-55.11062,-53.535787326228004
28768.359375,-46.00682,-53.577737840529664
28854.4921875,-56.43122,-53.47206679840082
28940.625,-45.60934,-53.19892759822446
29026.7578125,-45.33119,-52.74983296951437
29112.890625,-51.715347,-52.12864984231174
29199.0234375,-40.837006,-51.35165146872858
29285.15625,-46.342995,-50.446617653915816
29371.2890625,-42.6713,-49.451048780282676
29457.421875,-46.8967,-48.40962901605627
29543.5546875,-42.280163,-47.371133154987135
29629.6875,-43.063103,-46.38501525473808
29715.8203125,-40.61489,-45.49794216574643
29801.953125,-47.312946,-44.75053920559226
29888.0859375,-42.382347,-44.17459832345858
29974.21875,-39.709484,-43.79096247701433
30060.3515625,-49.685936,-43.60824653523986
30146.484375,-41.426758,-43.6224890782644
30232.6171875,-44.819107,-43.817756228582226
30318.75,-58.510147,-44.167643923949385
30404.8828125,-45.19285,-44.637554742154194
30491.015625,-49.690613,-45.18756505747313
30577.1484375,-45.353107,-45.775652688868234
30663.28125,-49.976963,-46.36102785320682
30749.4140625,-54.61357,-46.90730326829137
30835.546875,-44.824516,-47.38525314705627
30921.6796875,-55.27337,-47.774944422009
31007.8125,-43.675278,-48.067074122389016
31093.9453125,-47.575153,-48.263410350340834
31180.078125,-48.404232,-48.37630571776845
31266.2109375,-47.73005,-48.427325763883815
31352.34375,-48.21861,-48.44510497561374
31438.4765625,-56.259884,-48.46260408750972
31524.609375,-50.443977,-48.513989591816156
31610.7421875,-45.3685,-48.63138619840705
31696.875,-44.427536,-48.84176309168695
31783.0078125,-55.893837,-49.16420453603942
31869.140625,-58.977932,-49.60778558098419
31955.2734375,-47.122135,-50.17022672629637
32041.40625,-62.11308,-50.83744115533483
32127.5390625,-62.910797,-51.584019272898736
32213.671875,-56.92462,-52.37462316527151
32299.8046875,-54.186447,-53.16619381429742
32385.9375,-54.664783,-53.91081179310787
32472.0703125,-49.80385,-54.55900245216493
32558.203125,-52.984585,-55.06324297059588
32644.3359375,-68.092766,-55.381413520083605
32730.46875,-47.136772,-55.47993913662404
32816.6015625,-40.93819,-55.3363921823805
32902.734375,-41.135143,-54.94136552507748
32988.8671875,-43.185143,-54.29948051665357
33075.0,-47.895096,-53.429457269755446
33161.1328125,-39.379047,-52.36324271130566
33247.265625,-37.707462,-51.14425927561166
33333.3984375,-42.472378,-49.82489886498729
33419.53125,-43.911415,-48.46343835888138
33505.6640625,-50.47276,-47.12059085969547
33591.796875,-50.549313,-45.855928514425194
33677.9296875,-45.414574,-44.7244169264725
33764.0625,-34.568714,-43.77328800592855
33850.1953125,-46.269173,-43.03944904324982
33936.328125,-44.995827,-42.54758343778682
34022.4609375,-45.168972,-42.30904640582239
34108.59375,-51.030174,-42.32160129822787
34194.7265625,-34.097595,-42.569983328050384
34280.859375,-66.64941,-43.027221927935564
34366.9921875,-47.3221,-43.65660460415106
34453.125,-47.500412,-44.41412730301047
34539.2578125,-45.67354,-45.25125129770096
34625.390625,-52.73021,-46.117775697065184
34711.5234375,-38.390656,-46.96463799089332
34797.65625,-43.71055,-47.74647159305385
34883.7890625,-46.955185,-48.42377715874412
34969.921875,-58.43872,-48.96460078846946
35056.0546875,-45.479908,-49.34565381568692
35142.1875,-54.447342,-49.55285219532931
35228.3203125,-44.508762,-49.58129511202351
35314.453125,-50.64999,-49.434739191982814
35400.5859375,-41.36692,-49.12465409042548
35486.71875,-39.32679,-48.66896545477645
35572.8515625,-40.005737,-48.0906014195582
35658.984375,-39.149063,-47.41595885926493
35745.1171875,-43.04874,-46.67339645234712
35831.25,-45.10051,-45.891844770588676
35917.3828125,-39.458874,-45.09960124068493
36003.515625,-48.671783,-44.32335240661636
36089.6484375,-38.138725,-43.58744003197017
36175.78125,-37.25798,-42.91336366358852
36261.9140625,-44.267178,-42.31949242194895
36348.046875,-37.50657,-41.82094455140068
36434.1796875,-48.341812,-41.42958556817304
36520.3125,-38.181923,-41.15409489497226
36606.4453125,-34.64046,-41.00005618443553
36692.578125,-48.70064,-40.970037010089044
36778.7109375,-52.14266,-41.06363765950053
36864.84375,-45.58304,-41.27750450790892
36950.9765625,-43.02898,-41.605318880685296
37037.109375,-39.833347,-42.03778552521033
37123.2421875,-47.06055,-42.56265419173849
37209.375,-65.714516,-43.16481220262933
37295.5078125,-42.542072,-43.826484667814555
37381.640625,-55.04528,-44.527572200750505
37467.7734375,-42.26612,-45.24614423994909
37553.90625,-45.09482,-45.95909057552308
37640.0390625,-43.5762,-46.642916040234326
37726.171875,-42.54972,-47.274645443497775
37812.3046875,-55.607143,-47.83278967921504
37898.4375,-42.843376,-48.29831138101369
37984.5703125,-71.472084,-48.65552108100762
38070.703125,-43.50705,-48.89283363087551
38156.8359375,-47.86015,-49.00332015918265
38242.96875,-44.25405,-48.98500290686282
38329.1015625,-35.615013,-48.84085808984971
38415.234375,-38.80649,-48.57851407632979
38501.3671875,-37.439392,-48.209656752569344
38587.5,-52.45424,-47.74917879250434
38673.6328125,-36.936382,-47.21413233819264
38759.765625,-39.946747,-46.62256314008732
38845.8984375,-38.540913,-45.992316610403144
38932.03125,-32.98738,-45.33991112145251
39018.1640625,-49.04667,-44.67957048963954
39104.296875,-50.204292,-44.02249591406488
39190.4296875,-44.308495,-43.376438433366296
39276.5625,-33.963425,-42.745607686010835
39362.6953125,-46.738144,-42.13092347154425
39448.828125,-33.790264,-41.530585812296465
39534.9609375,-31.868305,-40.940909628958444
39621.09375,-28.716244,-40.357344476567334
39707.2265625,-31.358826,-39.77558048856687
39793.359375,-35.124836,-39.192630708586904
39879.4921875,-38.3129,-38.60777863849116
39965.625,-34.475983,-38.023288570131264
40051.7578125,-40.03086,-37.44479468874846
40137.890625,-22.886986,-36.881311755632
40224.0234375,-29.307425,-36.344843324229764
40310.15625,-44.043243,-35.84960021141369
40396.2890625,-24.20856,-35.41087921021323
40482.421875,-40.485184,-35.04368650922959
40568.5546875,-45.208466,-34.761218815654345
40654.6875,-41.579338,-34.57333500149604
40740.8203125,-35.001907,-34.48516009632257
40826.953125,-39.203983,-34.495960380362945
40913.0859375,-27.17827,-34.598412927529026
40999.21875,-32.473454,-34.77836599591592
41085.3515625,-49.397446,-35.01514996818397
41171.484375,-34.318928,-35.282454809489145
41257.6171875,-26.850838,-35.54974264090764
41343.75,-19.491474,-35.78411686426681
41429.8828125,-34.119614,-35.95252629313122
41516.015625,-32.48556,-36.024147720448404
41602.1484375,-38.705475,-35.97276654402744
41688.28125,-29.976334,-35.778964929195645
41774.4140625,-25.684689,-35.43193193174177
41860.546875,-28.069832,-34.93073026677406
41946.6796875,-24.435232,-34.28488898123981
42032.8125,-25.980185,-33.514237960814825
42118.9453125,-31.414299,-32.647955709076015
42205.078125,-25.57476,-31.722862085556773
42291.2109375,-21.965187,-30.781048065432593
42377.34375,-32.44888,-29.866990307015115
42463.4765625,-35.789085,-29.02434481539178
42549.609375,-27.378132,-28.292647284970563
42635.7421875,-34.051685,-27.704164719222813
42721.875,-21.18256,-27.281141775161185
42808.0078125,-15.828065,-27.033665440161172
42894.140625,-34.790466,-26.958334038168413
42980.2734375,-20.95503,-27.037863505830906
43066.40625,-40.915047,-27.241698960717713
43152.5390625,-20.940285,-27.527627398090097
43238.671875,-21.501732,-27.844313171488324
43324.8046875,-28.073368,-28.134607291914104
43410.9375,-24.77144,-28.339419938629828
43497.0703125,-17.505852,-28.401897771516794
43583.203125,-10.227531,-28.271617588363046
43669.3359375,-2.5268009,-27.90849823821558
43755.46875,-11.8611145,-27.286144656014912
43841.6015625,-14.347028,-26.39437099524235
43927.734375,-17.032682,-25.240702080756414
44013.8671875,-16.496101,-23.85072029387957


==> data/255_M_Ma2_Sm_Lo_H.csv <==
f,ogH,taeH
0.0,-88.86031983383381,-91.19475929349693
21.533203125,-58.97933544850916,-90.89140076997934
43.06640625,-80.76123398438423,-89.9888288509135
64.599609375,-58.80327746481764,-88.50928927321085
86.1328125,-75.16598718615619,-86.48898613553908
107.666015625,-58.45498278607572,-83.97681481832223
129.19921875,-71.42268932828286,-81.03266804488199
150.732421875,-57.92511446709651,-77.72538993234787
172.265625,-68.3936921660219,-74.13046729159888
193.798828125,-57.191953170411246,-70.32755719626891
215.33203125,-65.51830172102078,-66.39795451710735
236.865234375,-56.132709050456164,-62.42210257215162
258.3984375,-62.792303243999626,-58.47724443814231
279.931640625,-54.70908090242674,-54.63530225222884
301.46484375,-59.90737291959669,-50.961057704781965
322.998046875,-52.74800064105912,-47.51068978672486
344.53125,-56.646257158157674,-44.3307067537042
366.064453125,-50.055044651701294,-41.45728932498426
387.59765625,-51.82411154096747,-38.91604247134927
409.130859375,-45.092313806876945,-36.72213482235552
430.6640625,-44.626707087613,-34.88078866950066
452.197265625,-32.79008243063247,-33.38807050788531
473.73046875,-32.022926680304096,-32.23192257443732
495.263671875,-40.4756175113657,-31.393370192305362
516.796875,-46.84275124560571,-30.847837955708243
538.330078125,-48.333636233126796,-30.566509685429427
559.86328125,-51.35081328988448,-30.51767223731406
581.396484375,-52.26794007880362,-30.667991065693855
602.9296875,-54.06071336494731,-30.983675217021695
624.462890625,-55.06792471103961,-31.431500373113785
645.99609375,-55.59128388784044,-31.979669883235914
667.529296875,-56.983840641677716,-32.59850466810746
689.0625,-56.50591706129638,-33.26096278767003
710.595703125,-58.36460872831351,-33.94299781186697
732.12890625,-56.82957701811171,-34.62377155439975
753.662109375,-59.29752690744084,-35.2857410340526
775.1953125,-56.43724733963127,-35.9146417041109
796.728515625,-59.752343416200404,-36.499389189393426
818.26171875,-54.943155954412724,-37.031920284197575
839.794921875,-59.17889513465217,-37.50699119081274
861.328125,-51.81968121957106,-37.92194738062728
882.861328125,-56.80211546021273,-38.27647552382547
904.39453125,-43.750466865694136,-38.572344123957606
925.927734375,-38.208808597608254,-38.81313621499337
947.4609375,-41.125748739069536,-39.00397504338458
968.994140625,-63.50720469589359,-39.15124226364112
990.52734375,-51.36472757260945,-39.26228789337852
1012.060546875,-70.40433858085179,-39.34513204563088
1033.59375,-55.60896591738124,-39.408160108680605
1055.126953125,-71.86694735735189,-39.4598153072275
1076.66015625,-57.82557150994462,-39.50829511716514
1098.193359375,-71.61160883078186,-39.56126045104376
1119.7265625,-59.09545519800478,-39.62556851861467
1141.259765625,-71.11567067547904,-39.70704147356282
1162.79296875,-59.68662868192344,-39.81028313354469
1184.326171875,-70.4235039750952,-39.93855505446743
1205.859375,-59.65566300013869,-40.09372101546765
1227.392578125,-69.37070804151925,-40.27626561405219
1248.92578125,-58.92854521420848,-40.485388384630966
1270.458984375,-67.69057958709676,-40.71916994406199
1291.9921875,-57.277039750748365,-40.97480151895745
1313.525390625,-64.91031518778962,-41.248864252042914
1335.05859375,-53.72232014743091,-41.53764035951603
1356.591796875,-59.35026891810116,-41.83743493052699
1378.125,-43.66605166817767,-42.14488527077063
1399.658203125,-42.05576715502325,-42.457234444228185
1421.19140625,-48.591017433355766,-42.77254718694224
1442.724609375,-61.703436507843584,-43.08984964239835
1464.2578125,-57.34349616682874,-43.40917924435743
1485.791015625,-67.49966940628406,-43.73153725812422
1507.32421875,-61.8489258171208,-44.058743575219026
1528.857421875,-70.68613798381506,-44.39320083912634
1550.390625,-64.67794883308882,-44.73758230728012
1571.923828125,-72.78927860633557,-45.09446446057182
1593.45703125,-66.59859000826734,-45.46593072189154
1614.990234375,-74.21708000611717,-45.853176279196774
1636.5234375,-67.9682993546465,-46.25614557823047
1658.056640625,-75.1756807474125,-46.6732333498001
1679.58984375,-68.89389669268586,-47.10107702388803
1701.123046875,-75.39849332046384,-47.53446318643773
1722.65625,-69.30834245046185,-47.966363649845945
1744.189453125,-73.81489393778799,-48.388108179948624
1765.72265625,-69.07810713791925,-48.789691516228984
1787.255859375,-69.47115647743405,-49.16020268575893
1808.7890625,-66.69938957642673,-49.48835542908388
1830.322265625,-60.041743948232764,-49.76309049904238
1851.85546875,-51.20827081629799,-49.97421427022171
1873.388671875,-51.63784221161821,-50.11303400810626
1894.921875,-63.82013252760185,-50.172948646818305
1916.455078125,-61.55632105803922,-50.149955190951644
1937.98828125,-67.8103990761722,-50.043034876671335
1959.521484375,-64.63318828065687,-49.85438979167978
1981.0546875,-69.61816679154563,-49.589509371284024
2002.587890625,-65.64792468835651,-49.25705650870647
2024.12109375,-70.45921625277987,-48.868574270241695
2045.654296875,-65.9462309320264,-48.43802564223758
2067.1875,-70.82438901927596,-47.98118958544794
2088.720703125,-65.66007448876287,-47.51494619140773
2110.25390625,-70.9638127822816,-47.056491266040425
2131.787109375,-64.86071237756462,-46.622525678299375
2153.3203125,-70.87382108468768,-46.228466944710874
2174.853515625,-63.47771269167461,-45.88772960703231
2196.38671875,-70.50825566378626,-45.611117039866485
2217.919921875,-61.18300504776971,-45.406360643352244
2239.453125,-69.53850662719438,-45.27783336729814
2260.986328125,-57.30243013249733,-45.22645377075233
2282.51953125,-66.62592939083616,-45.24978505631813
2304.052734375,-47.95796815893849,-45.342321511199
2325.5859375,-45.258969020950566,-45.49594333063443
2347.119140625,-49.904661083392206,-45.70051064644866
2368.65234375,-88.13452821544826,-45.944559392806646
2390.185546875,-59.43264270733425,-46.21605593311968
2411.71875,-80.73277850099572,-46.50316449250096
2433.251953125,-64.36280871661182,-46.794981538714595
2454.78515625,-77.97494823206692,-47.082194275502125
2476.318359375,-67.59410946144318,-47.35762610089979
2497.8515625,-76.40855630385744,-47.61663980652639
2519.384765625,-70.05614773740116,-47.85737887311253
2540.91796875,-75.22196317121372,-48.08083777155251
2562.451171875,-71.94640980059602,-48.29076297372473
2583.984375,-74.14707470558847,-48.49339668001909
2605.517578125,-73.02988467923811,-48.69708440057005
2627.05078125,-72.8462799475622,-48.91177490485419
2648.583984375,-73.13294422383525,-49.14844624005518
2670.1171875,-70.93448310714311,-49.41849424189307
2691.650390625,-71.07546438940203,-49.73312013672562
2713.18359375,-68.09165628666983,-50.102751561566194
2734.716796875,-66.60526003532092,-50.5365268847158
2756.25,-61.0611833438131,-51.04186651910449
2777.783203125,-52.35881204215309,-51.62414752220201
2799.31640625,-52.37157439939619,-52.28648977965744
2820.849609375,-61.31014327289,-53.02965410568872
2842.3828125,-66.14280139540229,-53.85204526540421
2863.916015625,-68.0973223963438,-54.74980676300086
2885.44921875,-71.98346762304706,-55.716989662304066
2906.982421875,-72.02562999994453,-56.74577498621255
2928.515625,-74.9090841155924,-57.82672849129439
2950.048828125,-74.02586628473084,-58.949067777858005
2971.58203125,-76.41922828929557,-60.10092455990201
2993.115234375,-75.58216663608309,-61.2695891305032
3014.6484375,-77.53601370177272,-62.44172915658454
3036.181640625,-76.8638554134339,-63.603580395855985
3057.71484375,-78.26323758387562,-64.74111219955871
3079.248046875,-77.98975654256802,-65.84017522401484
3100.78125,-78.89731991198818,-66.88664216803348
3122.314453125,-78.94122340629656,-67.86655423652246
3143.84765625,-78.84266218519431,-68.76628619615165
3165.380859375,-79.47275148532461,-69.57274128656584
3186.9140625,-78.41639188494011,-70.27358399321793
3208.447265625,-82.45026137867876,-70.85751404330215
3229.98046875,-75.88134518055494,-71.31457935706752
3251.513671875,-70.25361534952579,-71.6365195782663
3273.046875,-74.9196867703045,-71.81712578682004
3294.580078125,-81.16806764893025,-71.8525966464352
3316.11328125,-79.60051429107982,-71.74186710891723
3337.646484375,-82.1865079553013,-71.48688335394156
3359.1796875,-81.13505070606902,-71.09279723477579
3380.712890625,-81.26985449539119,-70.56805531913308
3402.24609375,-80.28095573212958,-69.92436167670537
3423.779296875,-82.27669731124575,-69.1764997046867
3445.3125,-80.5126426756211,-68.34200615724944
3466.845703125,-82.72314254124193,-67.44069965661666
3488.37890625,-80.54243405518946,-66.49407569244515
3509.912109375,-83.00451973932948,-65.52458976523697
3531.4453125,-80.32176787943791,-64.55485917429822
3552.978515625,-83.08509031511309,-63.606821295117406
3574.51171875,-79.59823154454602,-62.70089142045226
3596.044921875,-82.5735692515797,-61.855165870233094
3617.578125,-77.58459132709712,-61.08471579522009
3639.111328125,-80.53005976327637,-60.40101379566252
3660.64453125,-72.85187074318715,-59.81152925069786
3682.177734375,-74.01896023277163,-59.31951942159213
3703.7109375,-60.259750493498146,-58.92403246283551
3725.244140625,-58.305261032824944,-58.62012612439511
3746.77734375,-65.19236127273517,-58.39929295049448
3768.310546875,-72.38307900951436,-58.250070034917805
3789.84375,-71.44547524607945,-58.158799745119865
3811.376953125,-75.33956610504595,-58.11049808622444
3832.91015625,-73.98420033562262,-58.089780235340704
3854.443359375,-76.28795383657263,-58.08178876441916
3875.9765625,-75.14942178758112,-58.073069507706535
3897.509765625,-76.6681460692977,-58.05234300707464
3919.04296875,-75.83337859394474,-58.011125832463286
3940.576171875,-76.46176396904761,-57.94416543826468
3962.109375,-76.12565845940988,-57.84966398235086
3983.642578125,-75.81770852175417,-57.72927993460138
4005.17578125,-76.07129319359237,-57.587910449628396
4026.708984375,-74.68648670552435,-57.43327142973105
4048.2421875,-75.62727391136505,-57.2753050227474
4069.775390625,-72.86714173323256,-57.12545512273045
4091.30859375,-74.70207945778537,-56.9958595408072
4112.841796875,-69.52891949551322,-56.89851234651809
4134.375,-71.84065473749396,-56.844451128094924
4155.908203125,-62.28286779767834,-56.84302151246574
4177.44140625,-56.21678161998021,-56.901265403802874
4198.974609375,-59.21862614816213,-57.023470464703834
4220.5078125,-80.01266362743524,-57.21090700850812
4242.041015625,-71.69120400280615,-57.461765492401604
4263.57421875,-98.58266281964428,-57.77129410563748
4285.107421875,-77.71241853873249,-58.132122487144514
4306.640625,-88.88246091949075,-58.53474531123595
4328.173828125,-82.52172325177196,-58.96812919007091
4349.70703125,-86.01059362728262,-59.42039875038505
4371.240234375,-86.7150364047048,-59.87955334705461
4392.7734375,-84.98680414615846,-60.33416494395884
4414.306640625,-90.75129426034972,-60.77401024172369
4435.83984375,-84.42838428825874,-61.190595932538926
4457.373046875,-92.27748378098084,-61.57754455463673
4478.90625,-84.08520808660342,-61.93081914817995
4500.439453125,-89.27217375194259,-62.24877697854573
4521.97265625,-83.78248403023558,-62.532055103019445
4543.505859375,-84.74304292706904,-62.783302601007705
4565.0390625,-84.10646728612475,-63.006784998342916
4586.572265625,-78.25965315075662,-63.207895032339295
4608.10546875,-85.12370763765398,-63.39260982697071
4629.638671875,-67.35356919630404,-63.566937382260576
4651.171875,-63.51927337697809,-63.736394865918854
4672.705078125,-68.87824978818534,-63.90555760771058
4694.23828125,-81.24469800053313,-64.07771125169342
4715.771484375,-78.04311287778832,-64.25463074151119
4737.3046875,-80.55803869283424,-64.43649939177357
4758.837890625,-81.07176644667064,-64.6219700431265
4780.37109375,-81.34309370982496,-64.80835907433921
4801.904296875,-83.81747614534504,-64.99195370653446
4823.4375,-81.47590873558121,-65.16840436404266
4844.970703125,-85.34435144092606,-65.33316750297885
4866.50390625,-81.5345712411137,-65.48196075223436
4888.037109375,-86.41066713350853,-65.6111916871846
4909.5703125,-81.31742625975289,-65.71832409592807
4931.103515625,-86.49513458052749,-65.80215098903912
4952.63671875,-81.08062070153157,-65.86295141684472
4974.169921875,-85.99326516310398,-65.90251777868944
4995.703125,-80.49791835476624,-65.92405098420234
5017.236328125,-84.63110130309026,-65.9319317241002
5038.76953125,-78.69195397564154,-65.9313863767979
5060.302734375,-79.78755089211938,-65.9280749131868
5081.8359375,-74.15210000399887,-65.92763486946933
5103.369140625,-66.26918307712756,-65.93521950193451
5124.90234375,-66.75121450646076,-65.9550692850003
5146.435546875,-77.12303644484405,-65.99015385953959
5167.96875,-79.95920649669415,-66.04191651392817
5189.501953125,-88.48696738291672,-66.11014564463154
5211.03515625,-80.19301181008785,-66.19298795744044
5232.568359375,-91.22768609224961,-66.28710715609418
5254.1015625,-80.58628292857475,-66.38798035047456
5275.634765625,-95.63418261461,-66.49031327569116
5297.16796875,-80.67374272822329,-66.58854550020959
5318.701171875,-97.35991398602576,-66.67740888569637
5340.234375,-80.5387091055014,-66.75249727136887
5361.767578125,-99.18480240933664,-66.81080312929629
5383.30078125,-80.10744204592552,-66.85117798839394
5404.833984375,-100.21410515820256,-66.87467772652528
5426.3671875,-79.35052376637849,-66.88476111387709
5447.900390625,-100.58240483121509,-66.88731976539796
5469.43359375,-78.29241901197041,-66.89052924615729
5490.966796875,-101.63758199409227,-66.9045236520292
5512.5,-75.70798760327799,-66.94090865982446
5534.033203125,-98.34244703737659,-67.01213989153594
5555.56640625,-69.52617998158705,-67.13080360402247
5577.099609375,-67.16685489507881,-67.30884445028983
5598.6328125,-73.08648061370388,-67.55678978328417
5620.166015625,-100.25211422889579,-67.8830213219544
5641.69921875,-88.80644294212415,-68.2931428461414
5663.232421875,-110.5426376753845,-68.78948705514672
5684.765625,-95.61202497257523,-69.37079617957845
5706.298828125,-106.95096357098271,-70.03209995788644
5727.83203125,-91.51957056025888,-70.76480193272042
5749.365234375,-107.45972254307767,-71.55697156284022
5770.8984375,-89.23900467170895,-72.39382631610755
5792.431640625,-106.56039215770687,-73.25837563090226
5813.96484375,-87.94666187639021,-74.13218825433033
5835.498046875,-105.60900859987368,-74.9962366969228
5857.03125,-87.05798092915504,-75.83176790965096
5878.564453125,-104.20175779511705,-76.62114809106698
5900.09765625,-86.20066007741774,-77.34863182729649
5921.630859375,-103.7449686084239,-78.00101136578951
5943.1640625,-85.50342716198585,-78.56811030383504
5964.697265625,-100.10483470943853,-79.04309671365931
5986.23046875,-83.8216252609297,-79.42260295251144
6007.763671875,-96.93794573811255,-79.70665224676668
6029.296875,-79.41672021874948,-79.898404688884
6050.830078125,-82.78239863080915,-80.0037466725844
6072.36328125,-93.27497978841635,-80.03075723753709
6093.896484375,-96.51098674299303,-79.98909167315733
6115.4296875,-89.09651962754376,-79.88932660897228
6136.962890625,-105.25159344085381,-79.74231148682384
6158.49609375,-87.74353621055525,-79.5585687941763
6180.029296875,-107.5424261551156,-79.3477799950766
6201.5625,-87.32380168996414,-79.11838619193104
6223.095703125,-105.8357620697793,-78.87732282512657
6244.62890625,-86.88767305533557,-78.6298969289732
6266.162109375,-103.95874629109605,-78.37980443620339
6287.6953125,-86.65632853605612,-78.1292745862889
6309.228515625,-101.03257917065886,-77.87931941257004
6330.76171875,-86.26963861987657,-77.63005921098096
6352.294921875,-98.24123601296975,-77.38109031690036
6373.828125,-85.8691217329672,-77.13185972625635
6395.361328125,-94.8611152932344,-76.8820121650556
6416.89453125,-85.28797316198062,-76.63167899054797
6438.427734375,-89.92132133739005,-76.38168444377172
6459.9609375,-83.75688362509996,-76.13365273713987
6481.494140625,-81.14856266574648,-75.8900085879252
6503.02734375,-72.74599368681955,-75.65387335336419
6524.560546875,-76.32630377495694,-75.42886811675196
6546.09375,-96.07892053265448,-75.2188431837991
6567.626953125,-88.35627032673456,-75.02755983484866
6589.16015625,-87.99027452709149,-74.85835434309588
6610.693359375,-91.31755223869447,-74.71381589282313
6632.2265625,-87.60445647694348,-74.59550899897265
6653.759765625,-93.94479810867327,-74.50376743518427
6675.29296875,-87.0177287302998,-74.43758081932312
6696.826171875,-94.77487406169448,-74.39458735966
6718.359375,-86.81120240347916,-74.37117744821828
6739.892578125,-95.34938212249395,-74.36270350964021
6761.42578125,-86.52070491203108,-74.36378252026262
6782.958984375,-94.92067097398214,-74.36866962735728
6804.4921875,-86.32806340793248,-74.37167496890999
6826.025390625,-93.83326303039871,-74.3675916373907
6847.55859375,-86.0364452439378,-74.35210109490424
6869.091796875,-91.69675925258827,-74.3221233832995
6890.625,-85.29532077510783,-74.27608312353647
6912.158203125,-86.75132340064134,-74.21406830086559
6933.69140625,-83.84410764769945,-74.13786673761146
6955.224609375,-76.1236154710829,-74.05087436354165
6976.7578125,-74.83863695866141,-73.95787919932127
6998.291015625,-79.00000521476953,-73.86473461433975
7019.82421875,-88.01188443359617,-73.77794415605551
7041.357421875,-89.07817615483422,-73.70418738858648
7062.890625,-88.11710377545403,-73.64982115630711
7084.423828125,-91.56021953341528,-73.62039309885544
7105.95703125,-87.39317172582918,-73.62020387686583
7127.490234375,-94.3145297429478,-73.65195142439465
7149.0234375,-87.16967315310316,-73.71648483878332
7170.556640625,-95.38538587352619,-73.81268766375152
7192.08984375,-86.8009210258438,-73.9375008963414
7213.623046875,-96.29778935157677,-74.08608575646895
7235.15625,-86.41410408553047,-74.2521158738039
7256.689453125,-96.68997519081674,-74.42817885727573
7278.22265625,-85.85446002570754,-74.60625895677084
7299.755859375,-96.75305436779956,-74.77826633929229
7321.2890625,-85.11993357096968,-74.93657486443082
7342.822265625,-95.0560106353035,-75.07452944701953
7364.35546875,-83.73571073785031,-75.18688621480354
7385.888671875,-90.79875101108456,-75.27015356122637
7407.421875,-79.87942314235165,-75.3228095020056
7428.955078125,-76.13703283301189,-75.34537992753046
7450.48828125,-79.81493845117713,-75.340372714359
7472.021484375,-88.62705603133077,-75.31207343731681
7493.5546875,-114.32321929034913,-75.2662187928106
7515.087890625,-93.38072858772591,-75.20957301450385
7536.62109375,-94.64263145447742,-75.1494398317732
7558.154296875,-96.72547560892966,-75.09314732736588
7579.6875,-92.75516597643156,-75.04754501563357
7601.220703125,-97.9686873424716,-75.01855142289581
7622.75390625,-91.88769636838408,-75.0107864709841
7644.287109375,-99.11778153083102,-75.0273163323337
7665.8203125,-91.47547035404568,-75.06952963258166
7687.353515625,-99.728560031222,-75.1371535848863
7708.88671875,-91.23158172930022,-75.22840762843704
7730.419921875,-100.67302775589863,-75.3402812518589
7751.953125,-91.05642957694056,-75.46891274776728
7773.486328125,-101.29435619408281,-75.610037438777
7795.01953125,-91.50875171351178,-75.75946808387555
7816.552734375,-105.4419204574412,-75.9135671882601
7838.0859375,-89.62814543890039,-76.06967105842018
7859.619140625,-97.09140385649158,-76.22642869289189
7881.15234375,-80.61980524545228,-76.38402476582307
7902.685546875,-75.8156683036664,-76.54426460997205
7924.21875,-79.31275883525768,-76.71050961014961
7945.751953125,-94.463179864458,-76.88746300254104
7967.28515625,-84.645710678138,-77.08081787488807
7988.818359375,-95.83309800962394,-77.29679028632192
8010.3515625,-86.1227200116395,-77.54157002351266
8031.884765625,-97.02001140208407,-77.82072883621001
8053.41796875,-87.01404772307906,-78.13863046603923
8074.951171875,-97.14263296781846,-78.49788801987286
8096.484375,-87.286241516062,-78.89891210197783
8118.017578125,-97.32540272839017,-79.33958771527611
8139.55078125,-87.55565115035944,-79.8151096225662
8161.083984375,-97.42553091503108,-80.31799519388463
8182.6171875,-87.7197052785763,-80.83828150576309
8204.150390625,-97.41160312190951,-81.36390047643758
8225.68359375,-88.04542849218657,-81.88121305412088
8247.216796875,-96.03843454116651,-82.37567185235957
8268.75,-87.30075858814253,-82.83257200109767
8290.283203125,-93.09244359391722,-83.23784306971605
8311.81640625,-86.10437149836193,-83.57883124258178
8333.349609375,-92.75127065679985,-83.84502078084218
8354.8828125,-83.81003208162792,-84.02864722477403
8376.416015625,-84.53893318298043,-84.12516155945751
8397.94921875,-87.0329055028082,-84.13351422034913
8419.482421875,-99.48596604385908,-84.05623968170387
8441.015625,-88.57233167250835,-83.89933561504552
8462.548828125,-99.82912840986612,-83.67194429077995
8484.08203125,-88.43355497527327,-83.38585705375397
8505.615234375,-100.3778396539457,-83.05487440024577
8527.1484375,-88.62057438457667,-82.69406359161653
8548.681640625,-99.91013870622822,-82.31896219607137
8570.21484375,-88.72620277467766,-81.94477900565147
8591.748046875,-98.73386467483601,-81.58564322793373
8613.28125,-88.61958739361066,-81.25394875894801
8634.814453125,-98.18041470004033,-80.95983301974132
8656.34765625,-88.6568315695587,-80.71081983080241
8677.880859375,-97.01653907622645,-80.5116438454476
8699.4140625,-88.75885847592207,-80.36426104214675
8720.947265625,-94.78179448513444,-80.26803663647348
8742.48046875,-88.6741224698146,-80.22008946875722
8764.013671875,-91.20854861260347,-80.21576133941353
8785.546875,-88.47470261012342,-80.24917165419409
8807.080078125,-82.43478676227159,-80.31381267307847
8828.61328125,-76.11783879851208,-80.40313896802688
8850.146484375,-81.22235696156318,-80.51110647302524
8871.6796875,-88.17759410000541,-80.63262158410808
8893.212890625,-89.64499069170436,-80.76386872315113
8914.74609375,-88.81515216410861,-80.90249499141912
8936.279296875,-94.42954241114694,-81.04764221737787
8957.8125,-88.65356362674851,-81.1998289540777
8979.345703125,-96.26998073226187,-81.36069687341178
9000.87890625,-88.98116276150203,-81.53264663952882
9022.412109375,-97.4258937450845,-81.71839692345458
9043.9453125,-89.13135320137336,-81.92050610695112
9065.478515625,-97.78575905830303,-82.14089898415189
9087.01171875,-89.22932096330176,-82.38044021158245
9108.544921875,-97.55329676221167,-82.63859244019918
9130.078125,-89.1465416758163,-82.91319029350413
9151.611328125,-97.02749484030022,-83.20035216321614
9173.14453125,-89.32172592483771,-83.49454089044178
9194.677734375,-95.59970225636712,-83.78877262593484
9216.2109375,-89.27281757740977,-84.07496142214043
9237.744140625,-93.39973501510556,-84.34437630203604
9259.27734375,-88.62512867691548,-84.58817850228684
9280.810546875,-84.59240818429949,-84.79799999249705
9302.34375,-80.43230978026844,-84.966520732231
9323.876953125,-87.50288764713687,-85.0880017211319
9345.41015625,-89.33268222147674,-85.15873375641492
9366.943359375,-102.65938594015591,-85.17736771903989
9388.4765625,-89.89489303978655,-85.14510071576046
9410.009765625,-109.25254221192442,-85.06570286214605
9431.54296875,-89.9741082089194,-84.9453811064678
9453.076171875,-109.48577244259738,-84.79248838331678
9474.609375,-89.83167941476384,-84.61709764599442
9496.142578125,-108.69261125880975,-84.43047010371778
9517.67578125,-90.03931055185762,-84.2444545429796
9539.208984375,-107.26510726872331,-84.07085937188818
9560.7421875,-90.25854931809569,-83.92084063589982
9582.275390625,-106.27051262513866,-83.80434759833923
9603.80859375,-90.57663528275681,-83.72966269504397
9625.341796875,-104.58611389881258,-83.70306513501639
9646.875,-91.16930115622546,-83.72863771525607
9668.408203125,-101.6805455575581,-83.80822530177538
9689.94140625,-91.88492457190128,-83.94154176291657
9711.474609375,-98.81292558098721,-84.12641083100043
9733.0078125,-96.89657912285962,-84.35911629263134
9754.541015625,-83.42906830519152,-84.6348288505097
9776.07421875,-80.10422315681046,-84.94807158867026
9797.607421875,-93.18256626992101,-85.29318363236014
9819.140625,-86.34805636120537,-85.66474250877981
9840.673828125,-97.33535752804823,-86.05790981750381
9862.20703125,-87.94406540253055,-86.46867179181487
9883.740234375,-100.43815960892667,-86.89395563026076
9905.2734375,-88.30985151914912,-87.33161337165822
9926.806640625,-101.75523858486667,-87.78027671636036
9948.33984375,-88.61619011449399,-88.2390976370491
9969.873046875,-102.34951999506717,-88.70739995529455
9991.40625,-88.83237710910382,-89.18427544499933
10012.939453125,-102.56505822722829,-89.66816376349632
10034.47265625,-89.12839027808535,-90.1564581072333
10056.005859375,-103.59879424140144,-90.64517768290037
10077.5390625,-88.98168309228285,-91.12874387992196
10099.072265625,-100.82984537097366,-91.59988969480922
10120.60546875,-88.61183154498825,-92.04972200787766
10142.138671875,-98.52937228248558,-92.46794447531089
10163.671875,-89.7163188757429,-92.84323595965498
10185.205078125,-99.38542012835565,-93.1637665572852
10206.73828125,-95.3343523600418,-93.41782138915198
10228.271484375,-95.26470620370208,-93.59449234171437
10249.8046875,-88.71806816860366,-93.68439069029316
10271.337890625,-110.40599661269806,-93.68032962697747
10292.87109375,-89.08065202358262,-93.5779255279358
10314.404296875,-108.85419748090573,-93.37607043508044
10335.9375,-89.31591032352667,-93.07723551362352
10357.470703125,-107.91370087051983,-92.68757572320426
10379.00390625,-89.63334380807598,-92.21681890321463
10400.537109375,-108.56683384091241,-91.67793702307324
10422.0703125,-89.62186590779172,-91.08661245314397
10443.603515625,-109.01816114847378,-90.4605266814717
10465.13671875,-89.73749873744269,-89.81851186716898
10486.669921875,-110.21462626331595,-89.17961601585723
10508.203125,-89.90658677006323,-88.56213959233023
10529.736328125,-112.6788633741134,-87.98270449078206
10551.26953125,-90.14519795764866,-87.4554151814037
10572.802734375,-119.22844338181483,-86.99116656311645
10594.3359375,-90.18988186263798,-86.59714389795282
10615.869140625,-107.93236391683936,-86.27654778791806
10637.40234375,-90.41484148360469,-86.028562325975
10658.935546875,-99.9971094192824,-85.8485683366394
10680.46875,-85.79776019300384,-85.72858715457053
10702.001953125,-83.54778573729268,-85.65792483431485
10723.53515625,-86.11211876644911,-85.62397314648678
10745.068359375,-97.47940135285734,-85.61311316278162
10766.6015625,-88.44428274960424,-85.61166042320407
10788.134765625,-97.0200218286046,-85.6067881078528
10809.66796875,-88.85509202508146,-85.58736649482282
10831.201171875,-98.40344011431097,-85.54466315057483
10852.734375,-89.34530160293454,-85.47285833569254
10874.267578125,-98.41413693199814,-85.3693433048444
10895.80078125,-89.4414207106929,-85.23478459474296
10917.333984375,-98.44040210455177,-85.07295392750137
10938.8671875,-89.49167199717866,-84.89033982787149
10960.400390625,-98.14102821573265,-84.69557228505442
10981.93359375,-89.51213953530862,-84.4987046968954
11003.466796875,-97.6185885088996,-84.31040699911875
11025.0,-89.68237630852964,-84.14112962328747
11046.533203125,-96.4678008649529,-84.00029934795947
11068.06640625,-89.47639276479501,-83.89560512540301
11089.599609375,-93.28203601166214,-83.83242481805105
11111.1328125,-88.25444492399572,-83.81343300324174
11132.666015625,-87.50304892591092,-83.83841640236892
11154.19921875,-81.99012386897643,-83.90430806507533
11175.732421875,-87.31237386918448,-84.00543532354587
11197.265625,-89.62768505505778,-84.13396090530532
11218.798828125,-102.23420261667218,-84.28048259370303
11240.33203125,-90.69917415833682,-84.43474546806672
11261.865234375,-114.20041002053036,-84.58641285681226
11283.3984375,-90.70771482596385,-84.72583825552391
11304.931640625,-119.58780986031945,-84.84478085915812
11326.46484375,-90.49375257133505,-84.93701197783304
11347.998046875,-114.2549221317563,-84.99876808279916
11369.53125,-90.55894907907226,-85.02901791377893
11391.064453125,-110.4268474230588,-85.02952508756204
11412.59765625,-90.5797887589622,-85.00470292941884
11434.130859375,-108.39610210378365,-84.9612736631861
11455.6640625,-90.67867262111152,-84.9077584981666
11477.197265625,-106.11469515973951,-84.85383747746368
11498.73046875,-90.66249165339572,-84.80962729895856
11520.263671875,-104.90235365787288,-84.78493100920338
11541.796875,-90.94298396016148,-84.78851510066336
11563.330078125,-99.85640077683055,-84.82746701780587
11584.86328125,-91.22189436052982,-84.90667961265217
11606.396484375,-90.24079483518643,-85.02849919486904
11627.9296875,-82.92100106029827,-85.19256125952654
11649.462890625,-93.60583176787611,-85.39582370828629
11670.99609375,-88.75031823601903,-85.63279249189804
11692.529296875,-97.15198176711718,-85.8959202202316
11714.0625,-90.04694316854443,-86.17614549426682
11735.595703125,-100.47693362966913,-86.46353047135536
11757.12890625,-90.09725929288248,-86.74794724264216
11778.662109375,-102.26635263218475,-87.01976048780382
11800.1953125,-90.365001274728,-87.27045479337758
11821.728515625,-103.20813537977568,-87.49315988543395
11843.26171875,-90.4636432562395,-87.68303544360585
11864.794921875,-103.45836368287446,-87.83748847006676
11886.328125,-90.64738102920113,-87.9562095033203
11907.861328125,-103.64863700009774,-88.0410282601136
11929.39453125,-90.71192873415747,-88.0956034538741
11950.927734375,-103.23481460236397,-88.12497448061977
11972.4609375,-91.08686648058821,-88.13501338410305
11993.994140625,-103.75265071324773,-88.13182318320656
12015.52734375,-91.27646562096118,-88.12113267337685
12037.060546875,-98.87576337208182,-88.10773788775352
12058.59375,-89.84751780635634,-88.0950365151054
12080.126953125,-87.50735627096365,-88.08469401925102
12101.66015625,-86.80063580768253,-88.0764695706961
12123.193359375,-123.41143610602205,-88.0682170080708
12144.7265625,-88.89389698750719,-88.05606189446137
12166.259765625,-103.63182602381173,-88.03474142319001
12187.79296875,-90.17907856923833,-87.99808057753316
12209.326171875,-103.64474120457712,-87.93956660922704
12230.859375,-90.71258570558714,-87.85297547179195
12252.392578125,-104.60097674119734,-87.7329990076121
12273.92578125,-90.78484910119533,-87.57582085023175
12295.458984375,-104.8826979406628,-87.37959226734904
12316.9921875,-90.91507687618437,-87.14476632156794
12338.525390625,-105.08173486986101,-86.87425924952507
12360.05859375,-91.11298371243939,-86.57342107561288
12381.591796875,-105.03394984679235,-86.24981219752914
12403.125,-91.27419823602082,-85.91279788772704
12424.658203125,-105.31932386751797,-85.57298717941022
12446.19140625,-91.92874656533343,-85.24155532006341
12467.724609375,-106.10417756937196,-84.92949887813792
12489.2578125,-93.45471343278896,-84.64687888172693
12510.791015625,-107.57977396693073,-84.40210952047943
12532.32421875,-86.37070833341579,-84.20134773133681
12553.857421875,-82.67270326869652,-84.04803252154178
12575.390625,-85.1345126005115,-83.94261258932116
12596.923828125,-99.6882793542096,-83.88248740876182
12618.45703125,-87.83224229358312,-83.8621714183759
12639.990234375,-100.98483910415001,-83.87367443241902
12661.5234375,-89.19098437068357,-83.90707510781473
12683.056640625,-100.34404104236478,-83.95124947165289
12704.58984375,-89.90450025139396,-83.9947042733592
12726.123046875,-100.50075386666381,-84.02645621952894
12747.65625,-90.0440979038581,-84.03689367230444
12769.189453125,-100.43190831455338,-84.01855753050968
12790.72265625,-90.28074718375889,-83.96678281361405
12812.255859375,-99.92306749639937,-83.88015163316695
12833.7890625,-90.48275438905847,-83.76072113918383
12855.322265625,-99.02131143906317,-83.61400576176429
12876.85546875,-90.80969215763473,-83.44871050498418
12898.388671875,-97.34898678458671,-83.27622992894786
12919.921875,-90.22486628029966,-83.10994447158541
12941.455078125,-94.97993161000102,-82.9643606620745
12962.98828125,-88.09026310615278,-82.85415345642475
12984.521484375,-90.93694453369318,-82.7931765053318
13006.0546875,-84.54623224442783,-82.79350906251366
13027.587890625,-85.0854619397234,-82.86460621587426
13049.12109375,-88.09644733214532,-83.01261229119157
13070.654296875,-98.47770616409579,-83.2398861087748
13092.1875,-90.51486975307928,-83.54477205794636
13113.720703125,-109.32759031600193,-83.9216337458579
13135.25390625,-91.11989748215777,-84.36114851642856
13156.787109375,-106.2694500391695,-84.85084275858631
13178.3203125,-90.7236228978806,-85.37583096494551
13199.853515625,-106.72399526049335,-85.91970719657708
13221.38671875,-90.70499526263526,-86.46552699891896
13242.919921875,-106.1238986030526,-86.99681167132829
13264.453125,-90.68250481059637,-87.49850556470086
13285.986328125,-105.47349738543926,-87.9578208539799
13307.51953125,-90.78242083961858,-88.36491272384612
13329.052734375,-104.45093974411594,-88.71334048788655
13350.5859375,-90.94240067676903,-89.00028590444849
13372.119140625,-101.52977424380705,-89.22651769400814
13393.65234375,-90.72085491065093,-89.39610969439151
13415.185546875,-99.74755981367042,-89.5159378531021
13436.71875,-89.21135290357333,-89.59499704305782
13458.251953125,-90.77371114558206,-89.64359134032271
13479.78515625,-85.03501003861845,-89.67245999569117
13501.318359375,-95.4134668806604,-89.69190524552553
13522.8515625,-90.67400215397586,-89.71098707019833
13544.384765625,-103.93504701212436,-89.7368441200401
13565.91796875,-91.69022529736456,-89.77418975069526
13587.451171875,-111.66768514415332,-89.82501823213897
13608.984375,-91.68183084670673,-89.8885397770563
13630.517578125,-115.30387280394059,-89.96134532295366
13652.05078125,-91.7750918650282,-90.03778434197804
13673.583984375,-113.57461165099127,-90.11052268114035
13695.1171875,-91.86588996268924,-90.1712337852736
13716.650390625,-111.02920883709399,-90.21136665796398
13738.18359375,-91.90797971530742,-90.22292832665237
13759.716796875,-109.06259643434208,-90.19921781688082
13781.25,-92.06216188560185,-90.13545275979112
13802.783203125,-107.66404982854063,-90.02923843718072
13824.31640625,-92.59964449644389,-89.88084164208546
13845.849609375,-105.76196043950927,-89.69324723400828
13867.3828125,-93.3583751867466,-89.47199250483054
13888.916015625,-101.77641144064286,-89.2247921166662
13910.44921875,-93.78927713253556,-88.96098306383595
13931.982421875,-87.64645182739721,-88.6908335535979
13953.515625,-83.8709421503283,-88.42477076745105
13975.048828125,-97.98447303916325,-88.17258928382279
13996.58203125,-89.27426268149824,-87.94270396246738
14018.115234375,-103.59989238768287,-87.74150812493522
14039.6484375,-90.4507827792384,-87.5728901094081
14061.181640625,-106.69210248843515,-87.43794929614441
14082.71484375,-90.87611818572253,-87.33493738378968
14104.248046875,-107.88628361907519,-87.2594332010295
14125.78125,-91.23430244291424,-87.20474099257561
14147.314453125,-108.91905181709465,-87.16248432930203
14168.84765625,-91.55854182001237,-87.12335193500131
14190.380859375,-109.79756026267077,-87.0779390369146
14211.9140625,-91.87924404940517,-87.0176193435011
14233.447265625,-110.02234412991069,-86.93537913133412
14254.98046875,-92.25731137507799,-86.82654651923924
14276.513671875,-108.45063067105156,-86.68935576420758
14298.046875,-92.82988468365073,-86.52529788031612
14319.580078125,-111.7886327279361,-86.33922424727024
14341.11328125,-93.94408300635844,-86.13918802413977
14362.646484375,-105.91867589165395,-85.93602777924383
14384.1796875,-102.35406052425489,-85.74271732862121
14405.712890625,-84.7112059519193,-85.573523868494
14427.24609375,-83.18793733511491,-85.44303171351565
14448.779296875,-103.65121804971388,-85.36510013528188
14470.3125,-87.88082414410097,-85.35183004857068
14491.845703125,-103.44424705723856,-85.41261509015173
14513.37890625,-89.00053649809475,-85.55334785344733
14534.912109375,-104.02758309303078,-85.77584197374225
14556.4453125,-89.4549056307986,-86.07751609180353
14577.978515625,-104.81970413442787,-86.4513674960771
14599.51171875,-89.70599849581694,-86.8862427664429
14621.044921875,-104.47807052001735,-87.36739150545742
14642.578125,-89.8943853823177,-87.87726880427856
14664.111328125,-104.38655806759814,-88.39653396121298
14685.64453125,-89.98406999382827,-88.90517850231966
14707.177734375,-103.73799987274217,-89.38370683546185
14728.7109375,-90.0271578215517,-89.81428864696372
14750.244140625,-103.29738786384307,-90.18180376695746
14771.77734375,-89.6554781208902,-90.47470759896895
14793.310546875,-100.17479644956262,-90.68565781861142
14814.84375,-88.39276546680605,-90.81185999245074
14836.376953125,-96.744390486003,-90.85510982294836
14857.91015625,-86.30170614867318,-90.8215314251253
14879.443359375,-90.73197952128467,-90.72103279369017
14900.9765625,-93.09876723200168,-90.56651982442331
14922.509765625,-112.03269758757877,-90.37292741850311
14944.04296875,-92.1989366086778,-90.1561390520894
14965.576171875,-121.86722592985473,-89.93187378137291
14987.109375,-91.78430114774693,-89.71462141015235
15008.642578125,-116.2173193588732,-89.51670234033239
15030.17578125,-91.45261809538081,-89.34751876745895
15051.708984375,-112.81364691500276,-89.21304910809775
15073.2421875,-91.33984174484051,-89.1156189573147
15094.775390625,-110.76002024765916,-89.05396086433592
15116.30859375,-91.23713042695313,-89.02355335872934
15137.841796875,-109.11296678958635,-89.01720860101385
15159.375,-91.19325766039535,-89.02585935687367
15180.908203125,-106.97672380462535,-89.03948111351667
15202.44140625,-91.08538006574783,-89.04807519762849
15223.974609375,-105.35245810945281,-89.04263447527316
15245.5078125,-90.69441405296507,-89.01601494563863
15267.041015625,-101.45470030218291,-88.96364415883014
15288.57421875,-89.28374720073509,-88.8840103218943
15310.107421875,-96.94009423076285,-88.77889322979541
15331.640625,-85.96340979886357,-88.65331845806354
15353.173828125,-93.1672769072012,-88.51523803391282
15374.70703125,-91.61227623550292,-88.37496239526665
15396.240234375,-102.9452919318199,-88.24438819059989
15417.7734375,-91.75097735889796,-88.1360828371829
15439.306640625,-106.31392811478912,-88.06229846075453
15460.83984375,-91.89496247656444,-88.03399395366998
15482.373046875,-110.46776373433687,-88.05994390055544
15503.90625,-91.81114389303636,-88.14600698336022
15525.439453125,-113.32998320075856,-88.29461461496136
15546.97265625,-91.73966926715299,-88.50452382781313
15568.505859375,-115.54969322680286,-88.77085810708769
15590.0390625,-91.727582595065,-89.08543744020642
15611.572265625,-119.19124058187823,-89.43737606464039
15633.10546875,-91.68975837853944,-89.81390498716024
15654.638671875,-123.11472284093941,-90.20135798689857
15676.171875,-91.66502494728299,-90.5862459533551
15697.705078125,-118.93263104170512,-90.95633617310823
15719.23828125,-91.15665781131081,-91.30165127349314
15740.771484375,-108.65092562883821,-91.61530719132129
15762.3046875,-89.76795193193541,-91.89412049581168
15783.837890625,-111.47518887282938,-92.13893191014888
15805.37109375,-88.68618448839439,-92.35461376630325
15826.904296875,-94.55729811782493,-92.5497528659152
15848.4375,-91.83757092838009,-92.73602504262703
15869.970703125,-105.39180911336186,-92.92730175857322
15891.50390625,-91.8655191538769,-93.13855048382565
15913.037109375,-104.06568201328011,-93.38460773895406
15934.5703125,-91.95707779882045,-93.67891516393114
15956.103515625,-107.12228394308423,-94.03231385404996
15977.63671875,-91.79237319514112,-94.45199000123365
15999.169921875,-107.21464880523601,-94.94065564790847
16020.703125,-91.85980908338848,-95.49603267897368
16042.236328125,-107.98961932335874,-96.11068711481406
16063.76953125,-91.82464443417622,-96.77223581140657
16085.302734375,-108.13259489044322,-97.46392062028859
16106.8359375,-92.04944128442584,-98.16551789039295
16128.369140625,-109.81277806579152,-98.85452592010108
16149.90234375,-91.86203205385259,-99.50755149202264
16171.435546875,-111.17078306946962,-100.10180058900937
16192.96875,-91.94204069161123,-100.61656905987758
16214.501953125,-106.23433118559365,-101.03462715923307
16236.03515625,-92.94311026903299,-101.34339776592628
16257.568359375,-109.54644909041525,-101.53584135962312
16279.1015625,-93.37222797570288,-101.610980625709
16300.634765625,-99.22855819294793,-101.57402249545581
16322.16796875,-90.02826609753055,-101.43606374646288
16343.701171875,-103.82309480975667,-101.21339595456136
16365.234375,-92.56857452639895,-100.926454448029
16386.767578125,-106.20906132867256,-100.59848184991395
16408.30078125,-91.14038398395404,-100.25399787937586
16429.833984375,-106.58728275292086,-99.91718172998932
16451.3671875,-91.81543203349169,-99.61028042092087
16472.900390625,-107.3434516069722,-99.3521554396659
16494.43359375,-91.56881277211134,-99.1570707695931
16515.966796875,-107.48500976213205,-99.03380862679997
16537.5,-91.58968086051755,-98.98517608231285
16559.033203125,-107.45452005746165,-99.0079378588662
16580.56640625,-91.53471626714307,-99.09317996876125
16602.099609375,-107.51031292571369,-99.22707771959436
16623.6328125,-91.68128679478292,-99.39201223184494
16645.166015625,-109.02807005024096,-99.56795414824907
16666.69921875,-91.28052703491468,-99.73401355926438
16688.232421875,-104.3332572439972,-99.87004279808387
16709.765625,-92.6309351187804,-99.95817462372042
16731.298828125,-103.90107506480967,-99.98418276366766
16752.83203125,-95.59706747476973,-99.93856455117938
16774.365234375,-105.66603838213177,-99.81726557554539
16795.8984375,-91.35652374035365,-99.62199242411394
16817.431640625,-104.42711258489837,-99.36008984008026
16838.96484375,-92.80260108619686,-99.04399074521567
16860.498046875,-109.68827429187661,-98.69027922451316
16882.03125,-91.54690266552895,-98.31843540367424
16903.564453125,-107.15689855954236,-97.94935502738335
16925.09765625,-92.08138589010412,-97.60375367630503
16946.630859375,-108.6152392580278,-97.3005746411124
16968.1640625,-91.88715930958988,-97.05551978696867
16989.697265625,-108.62496994963485,-96.87981421968064
17011.23046875,-91.70542444323307,-96.77929878620182
17032.763671875,-108.05857628594734,-96.75392060242466
17054.296875,-91.80112636592817,-96.79766262503556
17075.830078125,-106.7069987313531,-96.89892090164477
17097.36328125,-91.03930199544556,-97.04130492458637
17118.896484375,-101.17505918056989,-97.20480493421906
17140.4296875,-90.97717875786068,-97.36724241669187
17161.962890625,-99.63806910637612,-97.50589848755197
17183.49609375,-93.88025512837683,-97.59920097891109
17205.029296875,-107.71217860313351,-97.62834592706994
17226.5625,-94.19236399349339,-97.57873321965522
17248.095703125,-119.28562626450565,-97.44110915787958
17269.62890625,-92.71206290640481,-97.21232970743824
17291.162109375,-108.24529579268267,-96.89568573692127
17312.6953125,-92.96835618924686,-96.50076356940419
17334.228515625,-127.0091510425379,-96.04284834883268
17355.76171875,-92.57246531136207,-95.54191152209803
17377.294921875,-111.94145818105903,-95.02125464755495
17398.828125,-92.66374557285607,-94.50590744840135
17420.361328125,-115.7056781657233,-94.02089659535564
17441.89453125,-92.52653331786495,-93.58951170793117
17463.427734375,-116.81289985079997,-93.23169571675068
17484.9609375,-92.50593500541223,-92.96267793203
17506.494140625,-119.44761948123931,-92.79195052048097
17528.02734375,-92.38901892211433,-92.72266387245956
17549.560546875,-122.19565453070564,-92.75148538416329
17571.09375,-92.32858252097284,-92.86893176643262
17592.626953125,-115.8661098225343,-93.06014967482335
17614.16015625,-92.64481934236652,-93.30608587121924
17635.693359375,-101.03772588350222,-93.58495879876236
17657.2265625,-87.56629239078498,-93.87392060072119
17678.759765625,-92.03899057771099,-94.15078399143765
17700.29296875,-92.77864201101733,-94.39568314067895
17721.826171875,-101.79414190658966,-94.5925423140605
17743.359375,-92.07248148109836,-94.73024014073383
17764.892578125,-105.55511453914355,-94.80338005636555
17786.42578125,-92.20156284636138,-94.8126070470392
17807.958984375,-106.59964070314632,-94.76444512025682
17829.4921875,-92.36543599024316,-94.67066640342978
17851.025390625,-107.46464367854799,-94.54723868539335
17872.55859375,-92.44578799563848,-94.4129308595722
17894.091796875,-108.73788256449495,-94.28768260865945
17915.625,-92.46307902764596,-94.190863711926
17937.158203125,-110.87442723469178,-94.1395580503778
17958.69140625,-92.48219596390106,-94.14700691373746
17980.224609375,-112.69593567801513,-94.22133551491554
18001.7578125,-92.42220378016826,-94.36466639853727
18023.291015625,-113.28074382757177,-94.5726951186853
18044.82421875,-93.02932149832112,-94.83476920776035
18066.357421875,-116.7015537566975,-95.13447358798365
18087.890625,-92.95484373461233,-95.45068700405767
18109.423828125,-107.3249844268426,-95.75903767614665
18130.95703125,-89.96619194873105,-96.03365494863706
18152.490234375,-94.32698846047381,-96.24908966168951
18174.0234375,-91.46135005899455,-96.38226119198757
18195.556640625,-109.51844675109473,-96.41428481490594
18217.08984375,-91.92677108257487,-96.3320396789674
18238.623046875,-102.4567804044969,-96.12935488774072
18260.15625,-92.1378682424876,-95.80771779235448
18281.689453125,-107.41104835275084,-95.37644273140282
18303.22265625,-92.09949890149609,-94.85227765249374
18324.755859375,-105.92035361602487,-94.25846744344247
18346.2890625,-92.03095000143455,-93.623333327435
18367.822265625,-106.42584168372463,-92.97846430217817
18389.35546875,-92.01428686747106,-92.35664655212013
18410.888671875,-107.37442705828619,-91.78967772639663
18432.421875,-92.02221333350198,-91.30622328877917
18453.955078125,-109.3994669880204,-90.92987092064274
18475.48828125,-91.78781838187223,-90.6775261551452
18497.021484375,-106.36444943818233,-90.55826886405434
18518.5546875,-90.64021999848322,-90.57275754192978
18540.087890625,-102.19871581357123,-90.71322886691378
18561.62109375,-90.87761588773081,-90.96409662561325
18583.154296875,-94.98744516841268,-91.30310995742762
18604.6875,-95.1461860607765,-91.70298927683447
18626.220703125,-97.33559222142748,-92.13342229270893
18647.75390625,-93.85452143153964,-92.56327499599522
18669.287109375,-112.30469036541675,-92.96285546929144
18690.8203125,-93.6074871514993,-93.30606326062392
18712.353515625,-104.10464020524623,-93.57226436244025
18733.88671875,-92.93876810945822,-93.74775112911468
18755.419921875,-107.47337842847102,-93.8266764362138
18776.953125,-93.23090434332707,-93.81138990537872
18798.486328125,-107.43154452800161,-93.71214830119052
18820.01953125,-93.2004365154578,-93.54621900088262
18841.552734375,-107.47514364598537,-93.3364412703549
18863.0859375,-93.19392351917824,-93.10935150942895
18884.619140625,-107.58037601457897,-92.89301250433252
18906.15234375,-93.19261487270433,-92.71471042320141
18927.685546875,-108.03401688148408,-92.59869491867786
18949.21875,-94.10067476620011,-92.56413624878695
18970.751953125,-111.54003669755906,-92.62345874826775
18992.28515625,-95.75850491002224,-92.78118321443588
19013.818359375,-101.28282745525371,-93.03337367555555
19035.3515625,-91.53042052459452,-93.36773924334318
19056.884765625,-95.34406852332847,-93.76439258056044
19078.41796875,-90.14881692501575,-94.19721657769486
19099.951171875,-108.63838868741993,-94.63574387263759
19121.484375,-90.90407917535431,-95.04741343417604
19143.017578125,-103.65588815183908,-95.40003769217662
19164.55078125,-92.37742032910703,-95.66429508116502
19186.083984375,-102.7184724118228,-95.81605794274748
19207.6171875,-92.30434211724506,-95.83837507610053
19229.150390625,-106.04312111186309,-95.72295134520581
19250.68359375,-91.88972933436264,-95.47100211927209
19272.216796875,-107.01650776929912,-95.09340547272419
19293.75,-92.20531321900745,-94.61012676870462
19315.283203125,-107.52966007741047,-94.04894472231112
19336.81640625,-92.4690717875852,-93.44356124883078
19358.349609375,-108.77113042396576,-92.83122534203615
19379.8828125,-92.57733940423674,-92.25004022309344
19401.416015625,-108.72012249512142,-91.73614998632235
19422.94921875,-92.71886162834826,-91.32101472563443
19444.482421875,-106.10630563500985,-91.02898046196898
19466.015625,-93.28799108048469,-90.87533204445498
19487.548828125,-108.65247073042241,-90.86498465577895
19509.08203125,-91.25522409837063,-90.99192479438136
19530.615234375,-96.56471971216874,-91.23945775677623
19552.1484375,-93.74430057714545,-91.58125955482895
19573.681640625,-103.51472030852818,-91.98317118158909
19595.21484375,-91.97829088475788,-92.40561663346878
19616.748046875,-101.26609049727338,-92.80647736870236
19638.28125,-92.95716216858813,-93.14421868992945
19659.814453125,-107.1317629444587,-93.38104084877573
19681.34765625,-92.21242050458088,-93.48582142457116
19702.880859375,-103.79108740931181,-93.4366264848658
19724.4140625,-92.10022639593524,-93.22259568827621
19745.947265625,-104.38666815325907,-92.84504909163107
19767.48046875,-91.95716062008684,-92.3177180879923
19789.013671875,-104.42314907235868,-91.66606580181649
19810.546875,-92.03450181622713,-90.9257288982191
19832.080078125,-104.86234020595991,-90.14017826593877
19853.61328125,-91.34748276615437,-89.3577555466223
19875.146484375,-99.74965917718004,-88.62829150107409
19896.6796875,-89.6803463052488,-87.99954691534907
19918.212890625,-96.68000276692347,-87.5137343328731
19939.74609375,-92.68194115240934,-87.20437774299397
19961.279296875,-95.36946727105794,-87.09374720427861
19982.8125,-97.60726999936244,-87.19106737105257
20004.345703125,-97.43638127689529,-87.49164549947164
20025.87890625,-95.28509081834548,-87.9769993886409
20047.412109375,-110.44450289948469,-88.61599344760307
20068.9453125,-93.87432927832918,-89.36691686552766
20090.478515625,-101.18072487034415,-90.18036713487847
20112.01171875,-93.27418517226056,-91.00274021502861
20133.544921875,-111.70869269925024,-91.78008015987787
20155.078125,-93.59592928180115,-92.46200989676169
20176.611328125,-107.43175818513865,-93.00545366268643
20198.14453125,-93.17666345114003,-93.37787158776656
20219.677734375,-107.3593605377288,-93.55975774189247
20241.2109375,-92.8858138128428,-93.54620276795616
20262.744140625,-106.31456183044054,-93.34738772075937
20284.27734375,-92.71105094319492,-92.98795240451186
20305.810546875,-106.87655325368472,-92.50526393186774
20327.34375,-92.84574568013842,-91.94669345988204
20348.876953125,-104.35428101341446,-91.36608503232426
20370.41015625,-91.1446844416187,-90.81966444702744
20391.943359375,-102.43590161811592,-90.36168310479283
20413.4765625,-90.1460878590861,-90.04011805455153
20435.009765625,-97.64548064139404,-89.89275254114447
20456.54296875,-95.18410917669809,-89.94394054598303
20478.076171875,-104.08519143899841,-90.20231507997741
20499.609375,-93.22313163394173,-90.65963603403239
20521.142578125,-105.61850802599896,-91.29089344547859
20542.67578125,-94.36163127844826,-92.05569159344286
20564.208984375,-105.46447865006724,-92.90084477866168
20585.7421875,-93.2386256919441,-93.76402380719605
20607.275390625,-105.90538277327063,-94.57820987742004
20628.80859375,-93.60522280906378,-95.27664602703484
20650.341796875,-107.97371065333574,-95.79793079421884
20671.875,-93.49864290674451,-96.0908781439299
20693.408203125,-109.73114080081373,-96.1187741518716
20714.94140625,-93.48020461687898,-95.86269466034287
20736.474609375,-108.99989854079297,-95.32360738650674
20758.0078125,-93.3934227873886,-94.52306314620708
20779.541015625,-111.54197884259256,-93.50237865038679
20801.07421875,-94.70687006523814,-92.32032109606564
20822.607421875,-110.46821374992919,-91.04941497847186
20844.140625,-93.12594495556928,-89.77109629150858
20865.673828125,-103.54387308587093,-88.57003084076376
20887.20703125,-89.8813170630658,-87.52798478797295
20908.740234375,-94.31628604343267,-86.71768105678558
20930.2734375,-95.01456719606918,-86.19709083196055
20951.806640625,-103.06546626218426,-86.00459307836829
20973.33984375,-92.21030809577636,-86.15538701178426
20994.873046875,-101.34777823324629,-86.63946524933974
21016.40625,-93.59475324330046,-87.42135357430786
21037.939453125,-104.85448337755176,-88.44170335857159
21059.47265625,-92.90048817881363,-89.62069264839363
21081.005859375,-104.20411153580233,-90.86306062593866
21102.5390625,-92.75566038663013,-92.06447684082569
21124.072265625,-105.56510969135161,-93.11884019522081
21145.60546875,-92.7324282570655,-93.92602116529899
21167.138671875,-105.56733873254487,-94.39951064255887
21188.671875,-92.90813799296417,-94.47342457007151
21210.205078125,-105.83290641402058,-94.10833735642777
21231.73828125,-92.78005414796985,-93.29547842707613
21253.271484375,-105.01291184643257,-92.0589221653225
21274.8046875,-92.8669749546477,-90.45552638725054
21296.337890625,-108.59482187401073,-88.57252072392362
21317.87109375,-93.91562856774516,-86.5228045130565
21339.404296875,-109.84861430019535,-84.43817361447162
21360.9375,-94.17668260882846,-82.46084614651406
21382.470703125,-98.70129040359106,-80.73378801029797
21404.00390625,-95.7840549794666,-79.39044078808396
21425.537109375,-101.77892684285221,-78.54451944339783
21447.0703125,-93.22876746319074,-78.28056975592912
21468.603515625,-103.45244609052777,-78.645952825362
21490.13671875,-93.28503001450525,-79.64485644282496
21511.669921875,-104.43600965071201,-81.23482381510436
21533.203125,-93.10925615290415,-83.32614503979578
21554.736328125,-105.20931801900133,-85.78428438239493
21576.26953125,-92.84069935508279,-88.4353273096385
21597.802734375,-105.47770846301592,-91.07423724204672
21619.3359375,-92.68832559936565,-93.47552554750834
21640.869140625,-105.1913321707676,-95.40577163564154
21662.40234375,-92.63213188739573,-96.63729433672356
21683.935546875,-105.01033464013577,-96.96218049353863
21705.46875,-92.68372362302688,-96.20582887468052
21727.001953125,-104.5510163344349,-94.23917123216292
21748.53515625,-91.87407256184257,-90.98878844294846
21770.068359375,-101.28508851859826,-86.44424572444976
21791.6015625,-90.67535022603892,-80.66212120186927
21813.134765625,-97.27260034460548,-73.76638802752998
21834.66796875,-96.7299125840351,-65.94502081344562
21856.201171875,-102.98920984797452,-57.442919624751
21877.734375,-92.63515176842802,-48.55146555524536
21899.267578125,-112.10839779068974,-39.5952272658426
21920.80078125,-93.11121078459388,-30.916514920723024
21942.333984375,-108.91331655206847,-22.858615451469554
21963.8671875,-92.63184640939181,-15.748632131554693
21985.400390625,-109.41885394271034,-9.880886117991192
22006.93359375,-92.72626758613052,-5.5018153270198855
22028.466796875,-110.24912066803836,-2.797227701462095
22050.0,-92.76595511494075,-1.8826360346448112
22071.533203125,-110.24912066803867,-2.797227701462095
22093.06640625,-92.72626758613055,-5.5018153270198855
22114.599609375,-109.41885394271033,-9.880886117991192
22136.1328125,-92.63184640939181,-15.748632131554693
22157.666015625,-108.91331655206817,-22.858615451469554
22179.19921875,-93.1112107845938,-30.916514920723024
22200.732421875,-112.10839779069023,-39.5952272658426
22222.265625,-92.63515176842802,-48.55146555524536
22243.798828125,-102.98920984797425,-57.442919624751
22265.33203125,-96.72991258403493,-65.94502081344562
22286.865234375,-97.2726003446054,-73.76638802752998
22308.3984375,-90.67535022603892,-80.66212120186927
22329.931640625,-101.28508851859826,-86.44424572444976
22351.46484375,-91.87407256184258,-90.98878844294846
22372.998046875,-104.55101633443473,-94.23917123216292
22394.53125,-92.68372362302688,-96.20582887468052
22416.064453125,-105.01033464013578,-96.96218049353863
22437.59765625,-92.63213188739573,-96.63729433672356
22459.130859375,-105.19133217076839,-95.40577163564154
22480.6640625,-92.68832559936565,-93.47552554750834
22502.197265625,-105.47770846301322,-91.07423724204672
22523.73046875,-92.84069935508278,-88.4353273096385
22545.263671875,-105.20931801899894,-85.78428438239493
22566.796875,-93.10925615290421,-83.32614503979578
22588.330078125,-104.43600965071164,-81.23482381510436
22609.86328125,-93.28503001450522,-79.64485644282496
22631.396484375,-103.45244609052742,-78.645952825362
22652.9296875,-93.22876746319076,-78.28056975592912
22674.462890625,-101.7789268428523,-78.54451944339783
22695.99609375,-95.78405497946648,-79.39044078808396
22717.529296875,-98.70129040359097,-80.73378801029797
22739.0625,-94.17668260882843,-82.46084614651406
22760.595703125,-109.84861430019578,-84.43817361447162
22782.12890625,-93.91562856774503,-86.5228045130565
22803.662109375,-108.59482187401059,-88.57252072392362
22825.1953125,-92.8669749546477,-90.45552638725054
22846.728515625,-105.01291184643279,-92.0589221653225
22868.26171875,-92.78005414796985,-93.29547842707613
22889.794921875,-105.83290641402087,-94.10833735642777
22911.328125,-92.90813799296417,-94.47342457007151
22932.861328125,-105.56733873254487,-94.39951064255887
22954.39453125,-92.7324282570655,-93.92602116529899
22975.927734375,-105.56510969135161,-93.11884019522081
22997.4609375,-92.75566038663013,-92.06447684082569
23018.994140625,-104.20411153580235,-90.86306062593866
23040.52734375,-92.9004881788138,-89.62069264839363
23062.060546875,-104.85448337755142,-88.44170335857159
23083.59375,-93.59475324330046,-87.42135357430786
23105.126953125,-101.34777823324646,-86.63946524933974
23126.66015625,-92.21030809577636,-86.15538701178426
23148.193359375,-103.06546626218427,-86.00459307836829
23169.7265625,-95.01456719606918,-86.19709083196055
23191.259765625,-94.31628604343273,-86.71768105678558
23212.79296875,-89.88131706306574,-87.52798478797295
23234.326171875,-103.54387308587107,-88.57003084076376
23255.859375,-93.12594495556925,-89.77109629150858
23277.392578125,-110.46821374992896,-91.04941497847186
23298.92578125,-94.70687006523814,-92.32032109606564
23320.458984375,-111.54197884259176,-93.50237865038679
23341.9921875,-93.3934227873886,-94.52306314620708
23363.525390625,-108.99989854079317,-95.32360738650674
23385.05859375,-93.48020461687916,-95.86269466034287
23406.591796875,-109.7311408008132,-96.1187741518716
23428.125,-93.49864290674451,-96.0908781439299
23449.658203125,-107.97371065333621,-95.79793079421884
23471.19140625,-93.60522280906378,-95.27664602703484
23492.724609375,-105.90538277327049,-94.57820987742004
23514.2578125,-93.23862569194401,-93.76402380719605
23535.791015625,-105.46447865006726,-92.90084477866168
23557.32421875,-94.36163127844827,-92.05569159344286
23578.857421875,-105.61850802599903,-91.29089344547859
23600.390625,-93.22313163394176,-90.65963603403239
23621.923828125,-104.08519143899824,-90.20231507997741
23643.45703125,-95.18410917669821,-89.94394054598303
23664.990234375,-97.64548064139424,-89.89275254114447
23686.5234375,-90.1460878590861,-90.04011805455153
23708.056640625,-102.43590161811545,-90.36168310479283
23729.58984375,-91.1446844416187,-90.81966444702744
23751.123046875,-104.35428101341435,-91.36608503232426
23772.65625,-92.8457456801384,-91.94669345988204
23794.189453125,-106.87655325368465,-92.50526393186774
23815.72265625,-92.71105094319498,-92.98795240451186
23837.255859375,-106.31456183044031,-93.34738772075937
23858.7890625,-92.8858138128428,-93.54620276795616
23880.322265625,-107.35936053772853,-93.55975774189247
23901.85546875,-93.17666345114002,-93.37787158776656
23923.388671875,-107.4317581851385,-93.00545366268643
23944.921875,-93.59592928180112,-92.46200989676169
23966.455078125,-111.70869269924907,-91.78008015987787
23987.98828125,-93.27418517226062,-91.00274021502861
24009.521484375,-101.18072487034401,-90.18036713487847
24031.0546875,-93.87432927832921,-89.36691686552766
24052.587890625,-110.44450289948396,-88.61599344760307
24074.12109375,-95.28509081834554,-87.9769993886409
24095.654296875,-97.4363812768953,-87.49164549947164
24117.1875,-97.60726999936244,-87.19106737105257
24138.720703125,-95.36946727105783,-87.09374720427861
24160.25390625,-92.68194115240932,-87.20437774299397
24181.787109375,-96.68000276692351,-87.5137343328731
24203.3203125,-89.68034630524879,-87.99954691534907
24224.853515625,-99.74965917718002,-88.62829150107409
24246.38671875,-91.34748276615433,-89.3577555466223
24267.919921875,-104.86234020595998,-90.14017826593877
24289.453125,-92.03450181622713,-90.9257288982191
24310.986328125,-104.423149072359,-91.66606580181649
24332.51953125,-91.95716062008685,-92.3177180879923
24354.052734375,-104.38666815325949,-92.84504909163107
24375.5859375,-92.10022639593524,-93.22259568827621
24397.119140625,-103.79108740931116,-93.4366264848658
24418.65234375,-92.21242050458092,-93.48582142457116
24440.185546875,-107.13176294445837,-93.38104084877573
24461.71875,-92.9571621685881,-93.14421868992945
24483.251953125,-101.26609049727332,-92.80647736870236
24504.78515625,-91.97829088475791,-92.40561663346878
24526.318359375,-103.51472030852844,-91.98317118158909
24547.8515625,-93.74430057714545,-91.58125955482895
24569.384765625,-96.5647197121687,-91.23945775677623
24590.91796875,-91.25522409837049,-90.99192479438136
24612.451171875,-108.652470730423,-90.86498465577895
24633.984375,-93.28799108048469,-90.87533204445498
24655.517578125,-106.10630563500962,-91.02898046196898
24677.05078125,-92.71886162834835,-91.32101472563443
24698.583984375,-108.72012249512122,-91.73614998632235
24720.1171875,-92.57733940423674,-92.25004022309344
24741.650390625,-108.77113042396597,-92.83122534203615
24763.18359375,-92.46907178758516,-93.44356124883078
24784.716796875,-107.52966007741045,-94.04894472231112
24806.25,-92.20531321900745,-94.61012676870462
24827.783203125,-107.01650776929988,-95.09340547272419
24849.31640625,-91.88972933436256,-95.47100211927209
24870.849609375,-106.04312111186289,-95.72295134520581
24892.3828125,-92.30434211724506,-95.83837507610053
24913.916015625,-102.71847241182294,-95.81605794274748
24935.44921875,-92.37742032910708,-95.66429508116502
24956.982421875,-103.65588815183902,-95.40003769217662
24978.515625,-90.9040791753543,-95.04741343417604
25000.048828125,-108.63838868741982,-94.63574387263759
25021.58203125,-90.14881692501568,-94.19721657769486
25043.115234375,-95.34406852332827,-93.76439258056044
25064.6484375,-91.53042052459452,-93.36773924334318
25086.181640625,-101.28282745525394,-93.03337367555555
25107.71484375,-95.75850491002228,-92.78118321443588
25129.248046875,-111.540036697559,-92.62345874826775
25150.78125,-94.10067476620011,-92.56413624878695
25172.314453125,-108.03401688148438,-92.59869491867786
25193.84765625,-93.19261487270427,-92.71471042320141
25215.380859375,-107.58037601457951,-92.89301250433252
25236.9140625,-93.1939235191783,-93.10935150942895
25258.447265625,-107.47514364598597,-93.3364412703549
25279.98046875,-93.20043651545781,-93.54621900088262
25301.513671875,-107.43154452800138,-93.71214830119052
25323.046875,-93.2309043433271,-93.81138990537872
25344.580078125,-107.4733784284713,-93.8266764362138
25366.11328125,-92.93876810945824,-93.74775112911468
25387.646484375,-104.10464020524645,-93.57226436244025
25409.1796875,-93.6074871514993,-93.30606326062392
25430.712890625,-112.30469036541587,-92.96285546929144
25452.24609375,-93.8545214315397,-92.56327499599522
25473.779296875,-97.33559222142748,-92.13342229270893
25495.3125,-95.14618606077647,-91.70298927683447
25516.845703125,-94.98744516841265,-91.30310995742762
25538.37890625,-90.87761588773081,-90.96409662561325
25559.912109375,-102.19871581357137,-90.71322886691378
25581.4453125,-90.64021999848322,-90.57275754192978
25602.978515625,-106.36444943818233,-90.55826886405434
25624.51171875,-91.78781838187224,-90.6775261551452
25646.044921875,-109.39946698802055,-90.92987092064274
25667.578125,-92.02221333350198,-91.30622328877917
25689.111328125,-107.3744270582863,-91.78967772639663
25710.64453125,-92.01428686747117,-92.35664655212013
25732.177734375,-106.42584168372537,-92.97846430217817
25753.7109375,-92.03095000143458,-93.623333327435
25775.244140625,-105.92035361602507,-94.25846744344247
25796.77734375,-92.09949890149613,-94.85227765249374
25818.310546875,-107.41104835275057,-95.37644273140282
25839.84375,-92.1378682424876,-95.80771779235448
25861.376953125,-102.4567804044969,-96.12935488774072
25882.91015625,-91.92677108257485,-96.3320396789674
25904.443359375,-109.5184467510949,-96.41428481490594
25925.9765625,-91.46135005899455,-96.38226119198757
25947.509765625,-94.32698846047364,-96.24908966168951
25969.04296875,-89.96619194873105,-96.03365494863706
25990.576171875,-107.3249844268428,-95.75903767614665
26012.109375,-92.95484373461233,-95.45068700405767
26033.642578125,-116.70155375669772,-95.13447358798365
26055.17578125,-93.02932149832102,-94.83476920776035
26076.708984375,-113.28074382757134,-94.5726951186853
26098.2421875,-92.42220378016825,-94.36466639853727
26119.775390625,-112.69593567801596,-94.22133551491554
26141.30859375,-92.482195963901,-94.14700691373746
26162.841796875,-110.87442723469121,-94.1395580503778
26184.375,-92.46307902764596,-94.190863711926
26205.908203125,-108.73788256449483,-94.28768260865945
26227.44140625,-92.44578799563847,-94.4129308595722
26248.974609375,-107.4646436785481,-94.54723868539335
26270.5078125,-92.36543599024317,-94.67066640342978
26292.041015625,-106.59964070314618,-94.76444512025682
26313.57421875,-92.20156284636138,-94.8126070470392
26335.107421875,-105.55511453914349,-94.80338005636555
26356.640625,-92.07248148109835,-94.73024014073383
26378.173828125,-101.79414190658983,-94.5925423140605
26399.70703125,-92.77864201101735,-94.39568314067895
26421.240234375,-92.03899057771102,-94.15078399143765
26442.7734375,-87.56629239078498,-93.87392060072119
26464.306640625,-101.03772588350236,-93.58495879876236
26485.83984375,-92.64481934236647,-93.30608587121924
26507.373046875,-115.86610982253464,-93.06014967482335
26528.90625,-92.32858252097284,-92.86893176643262
26550.439453125,-122.19565453070592,-92.75148538416329
26571.97265625,-92.38901892211439,-92.72266387245956
26593.505859375,-119.44761948123943,-92.79195052048097
26615.0390625,-92.50593500541228,-92.96267793203
26636.572265625,-116.81289985080537,-93.23169571675068
26658.10546875,-92.52653331786487,-93.58951170793117
26679.638671875,-115.70567816572282,-94.02089659535564
26701.171875,-92.66374557285606,-94.50590744840135
26722.705078125,-111.94145818105869,-95.02125464755495
26744.23828125,-92.57246531136207,-95.54191152209803
26765.771484375,-127.00915104254153,-96.04284834883268
26787.3046875,-92.96835618924689,-96.50076356940419
26808.837890625,-108.24529579268248,-96.89568573692127
26830.37109375,-92.71206290640487,-97.21232970743824
26851.904296875,-119.28562626450525,-97.44110915787958
26873.4375,-94.19236399349339,-97.57873321965522
26894.970703125,-107.7121786031334,-97.62834592706994
26916.50390625,-93.88025512837692,-97.59920097891109
26938.037109375,-99.63806910637615,-97.50589848755197
26959.5703125,-90.97717875786067,-97.36724241669187
26981.103515625,-101.1750591805701,-97.20480493421906
27002.63671875,-91.03930199544557,-97.04130492458637
27024.169921875,-106.70699873135322,-96.89892090164477
27045.703125,-91.80112636592817,-96.79766262503556
27067.236328125,-108.05857628594876,-96.75392060242466
27088.76953125,-91.70542444323301,-96.77929878620182
27110.302734375,-108.62496994963382,-96.87981421968064
27131.8359375,-91.88715930958989,-97.05551978696867
27153.369140625,-108.61523925802764,-97.3005746411124
27174.90234375,-92.08138589010413,-97.60375367630503
27196.435546875,-107.15689855954221,-97.94935502738335
27217.96875,-91.54690266552895,-98.31843540367424
27239.501953125,-109.68827429187701,-98.69027922451316
27261.03515625,-92.80260108619677,-99.04399074521567
27282.568359375,-104.42711258489815,-99.36008984008026
27304.1015625,-91.35652374035365,-99.62199242411394
27325.634765625,-105.66603838213194,-99.81726557554539
27347.16796875,-95.59706747476977,-99.93856455117938
27368.701171875,-103.9010750648097,-99.98418276366766
27390.234375,-92.63093511878041,-99.95817462372042
27411.767578125,-104.33325724399714,-99.87004279808387
27433.30078125,-91.28052703491463,-99.73401355926438
27454.833984375,-109.02807005024047,-99.56795414824907
27476.3671875,-91.68128679478292,-99.39201223184494
27497.900390625,-107.51031292571366,-99.22707771959436
27519.43359375,-91.53471626714315,-99.09317996876125
27540.966796875,-107.45452005746185,-99.0079378588662
27562.5,-91.58968086051755,-98.98517608231285
27584.033203125,-107.48500976213182,-99.03380862679997
27605.56640625,-91.56881277211137,-99.1570707695931
27627.099609375,-107.3434516069724,-99.3521554396659
27648.6328125,-91.81543203349167,-99.61028042092087
27670.166015625,-106.58728275292049,-99.91718172998932
27691.69921875,-91.14038398395401,-100.25399787937586
27713.232421875,-106.20906132867222,-100.59848184991395
27734.765625,-92.56857452639895,-100.926454448029
27756.298828125,-103.82309480975711,-101.21339595456136
27777.83203125,-90.02826609753055,-101.43606374646288
27799.365234375,-99.22855819294787,-101.57402249545581
27820.8984375,-93.37222797570288,-101.610980625709
27842.431640625,-109.54644909041497,-101.53584135962312
27863.96484375,-92.94311026903299,-101.34339776592628
27885.498046875,-106.2343311855934,-101.03462715923307
27907.03125,-91.94204069161123,-100.61656905987758
27928.564453125,-111.17078306946972,-100.10180058900937
27950.09765625,-91.86203205385254,-99.50755149202264
27971.630859375,-109.81277806579182,-98.85452592010108
27993.1640625,-92.04944128442582,-98.16551789039295
28014.697265625,-108.13259489044373,-97.46392062028859
28036.23046875,-91.82464443417602,-96.77223581140657
28057.763671875,-107.98961932335715,-96.11068711481406
28079.296875,-91.85980908338846,-95.49603267897368
28100.830078125,-107.21464880523615,-94.94065564790847
28122.36328125,-91.79237319514115,-94.45199000123365
28143.896484375,-107.12228394308383,-94.03231385404996
28165.4296875,-91.95707779882045,-93.67891516393114
28186.962890625,-104.06568201328011,-93.38460773895406
28208.49609375,-91.86551915387689,-93.13855048382565
28230.029296875,-105.39180911336138,-92.92730175857322
28251.5625,-91.83757092838009,-92.73602504262703
28273.095703125,-94.55729811782484,-92.5497528659152
28294.62890625,-88.6861844883944,-92.35461376630325
28316.162109375,-111.47518887282945,-92.13893191014888
28337.6953125,-89.76795193193539,-91.89412049581168
28359.228515625,-108.65092562883797,-91.61530719132129
28380.76171875,-91.15665781131085,-91.30165127349314
28402.294921875,-118.93263104170501,-90.95633617310823
28423.828125,-91.66502494728299,-90.5862459533551
28445.361328125,-123.11472284093885,-90.20135798689857
28466.89453125,-91.68975837853958,-89.81390498716024
28488.427734375,-119.19124058187997,-89.43737606464039
28509.9609375,-91.72758259506486,-89.08543744020642
28531.494140625,-115.54969322680456,-88.77085810708769
28553.02734375,-91.73966926715292,-88.50452382781313
28574.560546875,-113.3299832007583,-88.29461461496136
28596.09375,-91.81114389303637,-88.14600698336022
28617.626953125,-110.46776373433687,-88.05994390055544
28639.16015625,-91.89496247656446,-88.03399395366998
28660.693359375,-106.31392811478912,-88.06229846075453
28682.2265625,-91.75097735889796,-88.1360828371829
28703.759765625,-102.94529193181941,-88.24438819059989
28725.29296875,-91.61227623550297,-88.37496239526665
28746.826171875,-93.16727690720117,-88.51523803391282
28768.359375,-85.96340979886358,-88.65331845806354
28789.892578125,-96.94009423076295,-88.77889322979541
28811.42578125,-89.28374720073501,-88.8840103218943
28832.958984375,-101.45470030218308,-88.96364415883014
28854.4921875,-90.69441405296507,-89.01601494563863
28876.025390625,-105.35245810945275,-89.04263447527316
28897.55859375,-91.08538006574781,-89.04807519762849
28919.091796875,-106.9767238046255,-89.03948111351667
28940.625,-91.19325766039535,-89.02585935687367
28962.158203125,-109.11296678958732,-89.01720860101385
28983.69140625,-91.23713042695309,-89.02355335872934
29005.224609375,-110.76002024765933,-89.05396086433592
29026.7578125,-91.3398417448405,-89.1156189573147
29048.291015625,-112.813646915003,-89.21304910809775
29069.82421875,-91.45261809538083,-89.34751876745895
29091.357421875,-116.21731935887334,-89.51670234033239
29112.890625,-91.78430114774693,-89.71462141015235
29134.423828125,-121.86722592985376,-89.93187378137291
29155.95703125,-92.19893660867781,-90.1561390520894
29177.490234375,-112.03269758757818,-90.37292741850311
29199.0234375,-93.09876723200168,-90.56651982442331
29220.556640625,-90.73197952128461,-90.72103279369017
29242.08984375,-86.30170614867319,-90.8215314251253
29263.623046875,-96.74439048600296,-90.85510982294836
29285.15625,-88.39276546680607,-90.81185999245074
29306.689453125,-100.17479644956259,-90.68565781861142
29328.22265625,-89.65547812089017,-90.47470759896895
29349.755859375,-103.29738786384266,-90.18180376695746
29371.2890625,-90.02715782155168,-89.81428864696372
29392.822265625,-103.73799987274154,-89.38370683546185
29414.35546875,-89.98406999382829,-88.90517850231966
29435.888671875,-104.38655806759812,-88.39653396121298
29457.421875,-89.8943853823177,-87.87726880427856
29478.955078125,-104.47807052001741,-87.36739150545742
29500.48828125,-89.70599849581691,-86.8862427664429
29522.021484375,-104.8197041344277,-86.4513674960771
29543.5546875,-89.45490563079862,-86.07751609180353
29565.087890625,-104.02758309303073,-85.77584197374225
29586.62109375,-89.00053649809473,-85.55334785344733
29608.154296875,-103.44424705723829,-85.41261509015173
29629.6875,-87.88082414410097,-85.35183004857068
29651.220703125,-103.65121804971395,-85.36510013528188
29672.75390625,-83.18793733511487,-85.44303171351565
29694.287109375,-84.71120595191931,-85.573523868494
29715.8203125,-102.35406052425489,-85.74271732862121
29737.353515625,-105.91867589165344,-85.93602777924383
29758.88671875,-93.94408300635828,-86.13918802413977
29780.419921875,-111.78863272793524,-86.33922424727024
29801.953125,-92.82988468365076,-86.52529788031612
29823.486328125,-108.45063067105069,-86.68935576420758
29845.01953125,-92.25731137507827,-86.82654651923924
29866.552734375,-110.02234412991092,-86.93537913133412
29888.0859375,-91.87924404940519,-87.0176193435011
29909.619140625,-109.79756026267034,-87.0779390369146
29931.15234375,-91.55854182001235,-87.12335193500131
29952.685546875,-108.91905181709492,-87.16248432930203
29974.21875,-91.23430244291423,-87.20474099257561
29995.751953125,-107.88628361907524,-87.2594332010295
30017.28515625,-90.87611818572248,-87.33493738378968
30038.818359375,-106.69210248843518,-87.43794929614441
30060.3515625,-90.45078277923838,-87.5728901094081
30081.884765625,-103.59989238768281,-87.74150812493522
30103.41796875,-89.2742626814983,-87.94270396246738
30124.951171875,-97.98447303916316,-88.17258928382279
30146.484375,-83.87094215032832,-88.42477076745105
30168.017578125,-87.64645182739719,-88.6908335535979
30189.55078125,-93.78927713253556,-88.96098306383595
30211.083984375,-101.77641144064299,-89.2247921166662
30232.6171875,-93.3583751867466,-89.47199250483054
30254.150390625,-105.76196043950944,-89.69324723400828
30275.68359375,-92.59964449644389,-89.88084164208546
30297.216796875,-107.66404982854115,-90.02923843718072
30318.75,-92.06216188560185,-90.13545275979112
30340.283203125,-109.06259643434218,-90.19921781688082
30361.81640625,-91.90797971530742,-90.22292832665237
30383.349609375,-111.02920883709434,-90.21136665796398
30404.8828125,-91.86588996268924,-90.1712337852736
30426.416015625,-113.57461165099141,-90.11052268114035
30447.94921875,-91.77509186502814,-90.03778434197804
30469.482421875,-115.3038728039401,-89.96134532295366
30491.015625,-91.68183084670673,-89.8885397770563
30512.548828125,-111.6676851441533,-89.82501823213897
30534.08203125,-91.69022529736452,-89.77418975069526
30555.615234375,-103.93504701212493,-89.7368441200401
30577.1484375,-90.67400215397586,-89.71098707019833
30598.681640625,-95.41346688066032,-89.69190524552553
30620.21484375,-85.03501003861845,-89.67245999569117
30641.748046875,-90.77371114558203,-89.64359134032271
30663.28125,-89.21135290357333,-89.59499704305782
30684.814453125,-99.74755981367048,-89.5159378531021
30706.34765625,-90.72085491065096,-89.39610969439151
30727.880859375,-101.52977424380717,-89.22651769400814
30749.4140625,-90.94240067676901,-89.00028590444849
30770.947265625,-104.45093974411608,-88.71334048788655
30792.48046875,-90.78242083961882,-88.36491272384612
30814.013671875,-105.47349738543988,-87.9578208539799
30835.546875,-90.68250481059638,-87.49850556470086
30857.080078125,-106.12389860305238,-86.99681167132829
30878.61328125,-90.70499526263532,-86.46552699891896
30900.146484375,-106.7239952604939,-85.91970719657708
30921.6796875,-90.7236228978806,-85.37583096494551
30943.212890625,-106.26945003916939,-84.85084275858631
30964.74609375,-91.1198974821578,-84.36114851642856
30986.279296875,-109.32759031600179,-83.9216337458579
31007.8125,-90.5148697530793,-83.54477205794636
31029.345703125,-98.47770616409585,-83.2398861087748
31050.87890625,-88.09644733214532,-83.01261229119157
31072.412109375,-85.08546193972343,-82.86460621587426
31093.9453125,-84.54623224442783,-82.79350906251366
31115.478515625,-90.93694453369322,-82.7931765053318
31137.01171875,-88.09026310615275,-82.85415345642475
31158.544921875,-94.97993161000103,-82.9643606620745
31180.078125,-90.22486628029966,-83.10994447158541
31201.611328125,-97.34898678458669,-83.27622992894786
31223.14453125,-90.8096921576347,-83.44871050498418
31244.677734375,-99.02131143906328,-83.61400576176429
31266.2109375,-90.48275438905847,-83.76072113918383
31287.744140625,-99.9230674963992,-83.88015163316695
31309.27734375,-90.2807471837589,-83.96678281361405
31330.810546875,-100.43190831455345,-84.01855753050968
31352.34375,-90.0440979038581,-84.03689367230444
31373.876953125,-100.50075386666381,-84.02645621952894
31395.41015625,-89.90450025139398,-83.9947042733592
31416.943359375,-100.34404104236467,-83.95124947165289
31438.4765625,-89.19098437068357,-83.90707510781473
31460.009765625,-100.98483910415015,-83.87367443241902
31481.54296875,-87.83224229358312,-83.8621714183759
31503.076171875,-99.6882793542097,-83.88248740876182
31524.609375,-85.1345126005115,-83.94261258932116
31546.142578125,-82.67270326869651,-84.04803252154178
31567.67578125,-86.37070833341582,-84.20134773133681
31589.208984375,-107.57977396693056,-84.40210952047943
31610.7421875,-93.45471343278892,-84.64687888172693
31632.275390625,-106.10417756937179,-84.92949887813792
31653.80859375,-91.92874656533347,-85.24155532006341
31675.341796875,-105.31932386751762,-85.57298717941022
31696.875,-91.27419823602082,-85.91279788772704
31718.408203125,-105.0339498467925,-86.24981219752914
31739.94140625,-91.11298371243942,-86.57342107561288
31761.474609375,-105.08173486986101,-86.87425924952507
31783.0078125,-90.91507687618433,-87.14476632156794
31804.541015625,-104.88269794066323,-87.37959226734904
31826.07421875,-90.78484910119535,-87.57582085023175
31847.607421875,-104.60097674119754,-87.7329990076121
31869.140625,-90.71258570558713,-87.85297547179195
31890.673828125,-103.6447412045774,-87.93956660922704
31912.20703125,-90.17907856923823,-87.99808057753316
31933.740234375,-103.63182602381184,-88.03474142319001
31955.2734375,-88.89389698750719,-88.05606189446137
31976.806640625,-123.41143610602077,-88.0682170080708
31998.33984375,-86.80063580768253,-88.0764695706961
32019.873046875,-87.50735627096364,-88.08469401925102
32041.40625,-89.84751780635634,-88.0950365151054
32062.939453125,-98.87576337208193,-88.10773788775352
32084.47265625,-91.27646562096115,-88.12113267337685
32106.005859375,-103.75265071324768,-88.13182318320656
32127.5390625,-91.0868664805881,-88.13501338410305
32149.072265625,-103.23481460236233,-88.12497448061977
32170.60546875,-90.71192873415737,-88.0956034538741
32192.138671875,-103.64863700009795,-88.0410282601136
32213.671875,-90.64738102920114,-87.9562095033203
32235.205078125,-103.45836368287458,-87.83748847006676
32256.73828125,-90.46364325623955,-87.68303544360585
32278.271484375,-103.20813537977575,-87.49315988543395
32299.8046875,-90.365001274728,-87.27045479337758
32321.337890625,-102.26635263218483,-87.01976048780382
32342.87109375,-90.09725929288247,-86.74794724264216
32364.404296875,-100.47693362966908,-86.46353047135536
32385.9375,-90.04694316854442,-86.17614549426682
32407.470703125,-97.15198176711702,-85.8959202202316
32429.00390625,-88.75031823601901,-85.63279249189804
32450.537109375,-93.60583176787617,-85.39582370828629
32472.0703125,-82.92100106029827,-85.19256125952654
32493.603515625,-90.24079483518642,-85.02849919486904
32515.13671875,-91.2218943605299,-84.90667961265217
32536.669921875,-99.85640077683047,-84.82746701780587
32558.203125,-90.9429839601615,-84.78851510066336
32579.736328125,-104.90235365787294,-84.78493100920338
32601.26953125,-90.66249165339536,-84.80962729895856
32622.802734375,-106.11469515973734,-84.85383747746368
32644.3359375,-90.67867262111149,-84.9077584981666
32665.869140625,-108.39610210378463,-84.9612736631861
32687.40234375,-90.57978875896218,-85.00470292941884
32708.935546875,-110.4268474230586,-85.02952508756204
32730.46875,-90.55894907907226,-85.02901791377893
32752.001953125,-114.25492213175545,-84.99876808279916
32773.53515625,-90.49375257133507,-84.93701197783304
32795.068359375,-119.5878098603188,-84.84478085915812
32816.6015625,-90.70771482596385,-84.72583825552391
32838.134765625,-114.20041002053162,-84.58641285681226
32859.66796875,-90.69917415833672,-84.43474546806672
32881.201171875,-102.23420261667195,-84.28048259370303
32902.734375,-89.62768505505778,-84.13396090530532
32924.267578125,-87.31237386918443,-84.00543532354587
32945.80078125,-81.99012386897641,-83.90430806507533
32967.333984375,-87.50304892591089,-83.83841640236892
32988.8671875,-88.25444492399572,-83.81343300324174
33010.400390625,-93.28203601166213,-83.83242481805105
33031.93359375,-89.47639276479502,-83.89560512540301
33053.466796875,-96.46780086495295,-84.00029934795947
33075.0,-89.68237630852964,-84.14112962328747
33096.533203125,-97.6185885088995,-84.31040699911875
33118.06640625,-89.51213953530865,-84.4987046968954
33139.599609375,-98.14102821573266,-84.69557228505442
33161.1328125,-89.49167199717866,-84.89033982787149
33182.666015625,-98.44040210455171,-85.07295392750137
33204.19921875,-89.44142071069298,-85.23478459474296
33225.732421875,-98.41413693199803,-85.3693433048444
33247.265625,-89.34530160293454,-85.47285833569254
33268.798828125,-98.40344011431108,-85.54466315057483
33290.33203125,-88.85509202508143,-85.58736649482282
33311.865234375,-97.02002182860458,-85.6067881078528
33333.3984375,-88.44428274960424,-85.61166042320407
33354.931640625,-97.47940135285732,-85.61311316278162
33376.46484375,-86.11211876644913,-85.62397314648678
33397.998046875,-83.54778573729268,-85.65792483431485
33419.53125,-85.79776019300382,-85.72858715457053
33441.064453125,-99.99710941928242,-85.8485683366394
33462.59765625,-90.41484148360468,-86.028562325975
33484.130859375,-107.93236391683936,-86.27654778791806
33505.6640625,-90.189881862638,-86.59714389795282
33527.197265625,-119.22844338181704,-86.99116656311645
33548.73046875,-90.14519795764832,-87.4554151814037
33570.263671875,-112.67886337411277,-87.98270449078206
33591.796875,-89.90658677006321,-88.56213959233023
33613.330078125,-110.21462626331633,-89.17961601585723
33634.86328125,-89.73749873744262,-89.81851186716898
33656.396484375,-109.01816114847423,-90.4605266814717
33677.9296875,-89.62186590779172,-91.08661245314397
33699.462890625,-108.56683384091221,-91.67793702307324
33720.99609375,-89.63334380807603,-92.21681890321463
33742.529296875,-107.91370087051942,-92.68757572320426
33764.0625,-89.31591032352665,-93.07723551362352
33785.595703125,-108.85419748090608,-93.37607043508044
33807.12890625,-89.08065202358259,-93.5779255279358
33828.662109375,-110.40599661269873,-93.68032962697747
33850.1953125,-88.71806816860364,-93.68439069029316
33871.728515625,-95.26470620370198,-93.59449234171437
33893.26171875,-95.33435236004166,-93.41782138915198
33914.794921875,-99.38542012835563,-93.1637665572852
33936.328125,-89.7163188757429,-92.84323595965498
33957.861328125,-98.52937228248553,-92.46794447531089
33979.39453125,-88.61183154498818,-92.04972200787766
34000.927734375,-100.82984537097224,-91.59988969480922
34022.4609375,-88.98168309228294,-91.12874387992196
34043.994140625,-103.59879424140156,-90.64517768290037
34065.52734375,-89.12839027808532,-90.1564581072333
34087.060546875,-102.56505822722826,-89.66816376349632
34108.59375,-88.83237710910382,-89.18427544499933
34130.126953125,-102.34951999506706,-88.70739995529455
34151.66015625,-88.61619011449399,-88.2390976370491
34173.193359375,-101.75523858486667,-87.78027671636036
34194.7265625,-88.30985151914912,-87.33161337165822
34216.259765625,-100.43815960892667,-86.89395563026076
34237.79296875,-87.9440654025306,-86.46867179181487
34259.326171875,-97.33535752804826,-86.05790981750381
34280.859375,-86.34805636120538,-85.66474250877981
34302.392578125,-93.18256626992104,-85.29318363236014
34323.92578125,-80.10422315681043,-84.94807158867026
34345.458984375,-83.42906830519154,-84.6348288505097
34366.9921875,-96.89657912285966,-84.35911629263134
34388.525390625,-98.81292558098735,-84.12641083100043
34410.05859375,-91.88492457190128,-83.94154176291657
34431.591796875,-101.6805455575582,-83.80822530177538
34453.125,-91.16930115622546,-83.72863771525607
34474.658203125,-104.58611389881281,-83.70306513501639
34496.19140625,-90.57663528275685,-83.72966269504397
34517.724609375,-106.27051262513841,-83.80434759833923
34539.2578125,-90.2585493180957,-83.92084063589982
34560.791015625,-107.26510726872309,-84.07085937188818
34582.32421875,-90.0393105518576,-84.2444545429796
34603.857421875,-108.69261125880993,-84.43047010371778
34625.390625,-89.83167941476384,-84.61709764599442
34646.923828125,-109.48577244259691,-84.79248838331678
34668.45703125,-89.97410820891945,-84.9453811064678
34689.990234375,-109.25254221192493,-85.06570286214605
34711.5234375,-89.89489303978654,-85.14510071576046
34733.056640625,-102.65938594015594,-85.17736771903989
34754.58984375,-89.33268222147672,-85.15873375641492
34776.123046875,-87.50288764713689,-85.0880017211319
34797.65625,-80.43230978026844,-84.966520732231
34819.189453125,-84.59240818429947,-84.79799999249705
34840.72265625,-88.6251286769155,-84.58817850228684
34862.255859375,-93.39973501510548,-84.34437630203604
34883.7890625,-89.27281757740973,-84.07496142214043
34905.322265625,-95.5997022563673,-83.78877262593484
34926.85546875,-89.32172592483778,-83.49454089044178
34948.388671875,-97.02749484030026,-83.20035216321614
34969.921875,-89.14654167581628,-82.91319029350413
34991.455078125,-97.5532967622118,-82.63859244019918
35012.98828125,-89.22932096330172,-82.38044021158245
35034.521484375,-97.78575905830309,-82.14089898415189
35056.0546875,-89.13135320137334,-81.92050610695112
35077.587890625,-97.42589374508444,-81.71839692345458
35099.12109375,-88.98116276150205,-81.53264663952882
35120.654296875,-96.26998073226184,-81.36069687341178
35142.1875,-88.65356362674851,-81.1998289540777
35163.720703125,-94.42954241114688,-81.04764221737787
35185.25390625,-88.8151521641086,-80.90249499141912
35206.787109375,-89.64499069170436,-80.76386872315113
35228.3203125,-88.1775941000054,-80.63262158410808
35249.853515625,-81.22235696156318,-80.51110647302524
35271.38671875,-76.11783879851208,-80.40313896802688
35292.919921875,-82.4347867622716,-80.31381267307847
35314.453125,-88.47470261012342,-80.24917165419409
35335.986328125,-91.20854861260355,-80.21576133941353
35357.51953125,-88.67412246981473,-80.22008946875722
35379.052734375,-94.78179448513461,-80.26803663647348
35400.5859375,-88.75885847592208,-80.36426104214675
35422.119140625,-97.01653907622622,-80.5116438454476
35443.65234375,-88.6568315695587,-80.71081983080241
35465.185546875,-98.18041470004025,-80.95983301974132
35486.71875,-88.61958739361066,-81.25394875894801
35508.251953125,-98.73386467483598,-81.58564322793373
35529.78515625,-88.72620277467766,-81.94477900565147
35551.318359375,-99.91013870622818,-82.31896219607137
35572.8515625,-88.62057438457666,-82.69406359161653
35594.384765625,-100.37783965394576,-83.05487440024577
35615.91796875,-88.4335549752732,-83.38585705375397
35637.451171875,-99.82912840986603,-83.67194429077995
35658.984375,-88.57233167250835,-83.89933561504552
35680.517578125,-99.48596604385904,-84.05623968170387
35702.05078125,-87.03290550280826,-84.13351422034913
35723.583984375,-84.53893318298041,-84.12516155945751
35745.1171875,-83.81003208162792,-84.02864722477403
35766.650390625,-92.75127065679985,-83.84502078084218
35788.18359375,-86.10437149836196,-83.57883124258178
35809.716796875,-93.09244359391734,-83.23784306971605
35831.25,-87.30075858814254,-82.83257200109767
35852.783203125,-96.03843454116662,-82.37567185235957
35874.31640625,-88.04542849218657,-81.88121305412088
35895.849609375,-97.41160312190931,-81.36390047643758
35917.3828125,-87.7197052785763,-80.83828150576309
35938.916015625,-97.42553091503098,-80.31799519388463
35960.44921875,-87.55565115035941,-79.8151096225662
35981.982421875,-97.32540272839009,-79.33958771527611
36003.515625,-87.286241516062,-78.89891210197783
36025.048828125,-97.14263296781843,-78.49788801987286
36046.58203125,-87.0140477230791,-78.13863046603923
36068.115234375,-97.0200114020842,-77.82072883621001
36089.6484375,-86.1227200116395,-77.54157002351266
36111.181640625,-95.83309800962382,-77.29679028632192
36132.71484375,-84.64571067813799,-77.08081787488807
36154.248046875,-94.46317986445794,-76.88746300254104
36175.78125,-79.31275883525768,-76.71050961014961
36197.314453125,-75.81566830366641,-76.54426460997205
36218.84765625,-80.61980524545227,-76.38402476582307
36240.380859375,-97.0914038564916,-76.22642869289189
36261.9140625,-89.6281454389004,-76.06967105842018
36283.447265625,-105.44192045744015,-75.9135671882601
36304.98046875,-91.5087517135118,-75.75946808387555
36326.513671875,-101.29435619408252,-75.610037438777
36348.046875,-91.05642957694059,-75.46891274776728
36369.580078125,-100.67302775589854,-75.3402812518589
36391.11328125,-91.23158172930027,-75.22840762843704
36412.646484375,-99.72856003122195,-75.1371535848863
36434.1796875,-91.47547035404567,-75.06952963258166
36455.712890625,-99.11778153083111,-75.0273163323337
36477.24609375,-91.88769636838403,-75.0107864709841
36498.779296875,-97.96868734247174,-75.01855142289581
36520.3125,-92.75516597643156,-75.04754501563357
36541.845703125,-96.72547560892964,-75.09314732736588
36563.37890625,-94.64263145447745,-75.1494398317732
36584.912109375,-93.38072858772587,-75.20957301450385
36606.4453125,-114.32321929034921,-75.2662187928106
36627.978515625,-88.62705603133082,-75.31207343731681
36649.51171875,-79.81493845117711,-75.340372714359
36671.044921875,-76.13703283301187,-75.34537992753046
36692.578125,-79.87942314235165,-75.3228095020056
36714.111328125,-90.79875101108462,-75.27015356122637
36735.64453125,-83.7357107378503,-75.18688621480354
36757.177734375,-95.05601063530398,-75.07452944701953
36778.7109375,-85.11993357096969,-74.93657486443082
36800.244140625,-96.75305436779956,-74.77826633929229
36821.77734375,-85.85446002570754,-74.60625895677084
36843.310546875,-96.6899751908168,-74.42817885727573
36864.84375,-86.41410408553047,-74.2521158738039
36886.376953125,-96.2977893515768,-74.08608575646895
36907.91015625,-86.80092102584379,-73.9375008963414
36929.443359375,-95.38538587352629,-73.81268766375152
36950.9765625,-87.16967315310315,-73.71648483878332
36972.509765625,-94.31452974294764,-73.65195142439465
36994.04296875,-87.39317172582913,-73.62020387686583
37015.576171875,-91.56021953341528,-73.62039309885544
37037.109375,-88.11710377545404,-73.64982115630711
37058.642578125,-89.07817615483424,-73.70418738858648
37080.17578125,-88.01188443359621,-73.77794415605551
37101.708984375,-79.0000052147695,-73.86473461433975
37123.2421875,-74.83863695866141,-73.95787919932127
37144.775390625,-76.1236154710829,-74.05087436354165
37166.30859375,-83.84410764769942,-74.13786673761146
37187.841796875,-86.75132340064143,-74.21406830086559
37209.375,-85.29532077510783,-74.27608312353647
37230.908203125,-91.69675925258821,-74.3221233832995
37252.44140625,-86.03644524393778,-74.35210109490424
37273.974609375,-93.83326303039873,-74.3675916373907
37295.5078125,-86.32806340793249,-74.37167496890999
37317.041015625,-94.92067097398217,-74.36866962735728
37338.57421875,-86.52070491203109,-74.36378252026262
37360.107421875,-95.34938212249381,-74.36270350964021
37381.640625,-86.81120240347916,-74.37117744821828
37403.173828125,-94.7748740616944,-74.39458735966
37424.70703125,-87.01772873029975,-74.43758081932312
37446.240234375,-93.9447981086735,-74.50376743518427
37467.7734375,-87.60445647694347,-74.59550899897265
37489.306640625,-91.3175522386945,-74.71381589282313
37510.83984375,-87.99027452709149,-74.85835434309588
37532.373046875,-88.35627032673456,-75.02755983484866
37553.90625,-96.07892053265448,-75.2188431837991
37575.439453125,-76.32630377495694,-75.42886811675196
37596.97265625,-72.74599368681955,-75.65387335336419
37618.505859375,-81.14856266574648,-75.8900085879252
37640.0390625,-83.75688362509993,-76.13365273713987
37661.572265625,-89.92132133739003,-76.38168444377172
37683.10546875,-85.28797316198056,-76.63167899054797
37704.638671875,-94.86111529323438,-76.8820121650556
37726.171875,-85.8691217329672,-77.13185972625635
37747.705078125,-98.24123601296976,-77.38109031690036
37769.23828125,-86.26963861987659,-77.63005921098096
37790.771484375,-101.03257917065898,-77.87931941257004
37812.3046875,-86.65632853605614,-78.1292745862889
37833.837890625,-103.95874629109609,-78.37980443620339
37855.37109375,-86.88767305533554,-78.6298969289732
37876.904296875,-105.83576206977912,-78.87732282512657
37898.4375,-87.32380168996414,-79.11838619193104
37919.970703125,-107.5424261551153,-79.3477799950766
37941.50390625,-87.74353621055526,-79.5585687941763
37963.037109375,-105.25159344085372,-79.74231148682384
37984.5703125,-89.09651962754376,-79.88932660897228
38006.103515625,-96.51098674299314,-79.98909167315733
38027.63671875,-93.27497978841643,-80.03075723753709
38049.169921875,-82.78239863080914,-80.0037466725844
38070.703125,-79.41672021874949,-79.898404688884
38092.236328125,-96.93794573811249,-79.70665224676668
38113.76953125,-83.82162526092978,-79.42260295251144
38135.302734375,-100.10483470943764,-79.04309671365931
38156.8359375,-85.50342716198587,-78.56811030383504
38178.369140625,-103.74496860842399,-78.00101136578951
38199.90234375,-86.20066007741775,-77.34863182729649
38221.435546875,-104.2017577951172,-76.62114809106698
38242.96875,-87.05798092915504,-75.83176790965096
38264.501953125,-105.6090085998736,-74.9962366969228
38286.03515625,-87.94666187639022,-74.13218825433033
38307.568359375,-106.56039215770681,-73.25837563090226
38329.1015625,-89.23900467170895,-72.39382631610755
38350.634765625,-107.45972254307785,-71.55697156284022
38372.16796875,-91.51957056025894,-70.76480193272042
38393.701171875,-106.95096357098257,-70.03209995788644
38415.234375,-95.61202497257526,-69.37079617957845
38436.767578125,-110.5426376753839,-68.78948705514672
38458.30078125,-88.80644294212411,-68.2931428461414
38479.833984375,-100.25211422889583,-67.8830213219544
38501.3671875,-73.08648061370388,-67.55678978328417
38522.900390625,-67.16685489507881,-67.30884445028983
38544.43359375,-69.52617998158703,-67.13080360402247
38565.966796875,-98.34244703737664,-67.01213989153594
38587.5,-75.70798760327799,-66.94090865982446
38609.033203125,-101.63758199409213,-66.9045236520292
38630.56640625,-78.29241901197041,-66.89052924615729
38652.099609375,-100.58240483121517,-66.88731976539796
38673.6328125,-79.35052376637849,-66.88476111387709
38695.166015625,-100.21410515820284,-66.87467772652528
38716.69921875,-80.10744204592554,-66.85117798839394
38738.232421875,-99.18480240933653,-66.81080312929629
38759.765625,-80.5387091055014,-66.75249727136887
38781.298828125,-97.35991398602582,-66.67740888569637
38802.83203125,-80.67374272822329,-66.58854550020959
38824.365234375,-95.63418261460977,-66.49031327569116
38845.8984375,-80.58628292857475,-66.38798035047456
38867.431640625,-91.22768609224961,-66.28710715609418
38888.96484375,-80.19301181008785,-66.19298795744044
38910.498046875,-88.48696738291676,-66.11014564463154
38932.03125,-79.95920649669415,-66.04191651392817
38953.564453125,-77.12303644484402,-65.99015385953959
38975.09765625,-66.75121450646076,-65.9550692850003
38996.630859375,-66.26918307712756,-65.93521950193451
39018.1640625,-74.15210000399887,-65.92763486946933
39039.697265625,-79.78755089211933,-65.9280749131868
39061.23046875,-78.69195397564157,-65.9313863767979
39082.763671875,-84.63110130309026,-65.9319317241002
39104.296875,-80.49791835476626,-65.92405098420234
39125.830078125,-85.99326516310396,-65.90251777868944
39147.36328125,-81.08062070153159,-65.86295141684472
39168.896484375,-86.49513458052748,-65.80215098903912
39190.4296875,-81.31742625975289,-65.71832409592807
39211.962890625,-86.4106671335085,-65.6111916871846
39233.49609375,-81.5345712411137,-65.48196075223436
39255.029296875,-85.34435144092605,-65.33316750297885
39276.5625,-81.47590873558121,-65.16840436404266
39298.095703125,-83.81747614534505,-64.99195370653446
39319.62890625,-81.34309370982497,-64.80835907433921
39341.162109375,-81.07176644667064,-64.6219700431265
39362.6953125,-80.55803869283424,-64.43649939177357
39384.228515625,-78.04311287778833,-64.25463074151119
39405.76171875,-81.24469800053312,-64.07771125169342
39427.294921875,-68.87824978818534,-63.90555760771058
39448.828125,-63.519273376978084,-63.736394865918854
39470.361328125,-67.35356919630405,-63.566937382260576
39491.89453125,-85.12370763765405,-63.39260982697071
39513.427734375,-78.25965315075658,-63.207895032339295
39534.9609375,-84.10646728612474,-63.006784998342916
39556.494140625,-84.74304292706901,-62.783302601007705
39578.02734375,-83.78248403023561,-62.532055103019445
39599.560546875,-89.2721737519426,-62.24877697854573
39621.09375,-84.08520808660342,-61.93081914817995
39642.626953125,-92.27748378098084,-61.57754455463673
39664.16015625,-84.42838428825873,-61.190595932538926
39685.693359375,-90.7512942603497,-60.77401024172369
39707.2265625,-84.98680414615846,-60.33416494395884
39728.759765625,-86.71503640470483,-59.87955334705461
39750.29296875,-86.01059362728265,-59.42039875038505
39771.826171875,-82.52172325177197,-58.96812919007091
39793.359375,-88.88246091949075,-58.53474531123595
39814.892578125,-77.71241853873249,-58.132122487144514
39836.42578125,-98.58266281964427,-57.77129410563748
39857.958984375,-71.69120400280615,-57.461765492401604
39879.4921875,-80.01266362743524,-57.21090700850812
39901.025390625,-59.21862614816213,-57.023470464703834
39922.55859375,-56.21678161998021,-56.901265403802874
39944.091796875,-62.28286779767834,-56.84302151246574
39965.625,-71.84065473749396,-56.844451128094924
39987.158203125,-69.52891949551324,-56.89851234651809
40008.69140625,-74.70207945778537,-56.9958595408072
40030.224609375,-72.86714173323256,-57.12545512273045
40051.7578125,-75.62727391136507,-57.2753050227474
40073.291015625,-74.68648670552435,-57.43327142973105
40094.82421875,-76.07129319359238,-57.587910449628396
40116.357421875,-75.81770852175417,-57.72927993460138
40137.890625,-76.12565845940988,-57.84966398235086
40159.423828125,-76.4617639690476,-57.94416543826468
40180.95703125,-75.83337859394476,-58.011125832463286
40202.490234375,-76.6681460692977,-58.05234300707464
40224.0234375,-75.14942178758112,-58.073069507706535
40245.556640625,-76.28795383657263,-58.08178876441916
40267.08984375,-73.9842003356226,-58.089780235340704
40288.623046875,-75.33956610504595,-58.11049808622444
40310.15625,-71.44547524607945,-58.158799745119865
40331.689453125,-72.38307900951436,-58.250070034917805
40353.22265625,-65.19236127273517,-58.39929295049448
40374.755859375,-58.305261032824944,-58.62012612439511
40396.2890625,-60.259750493498146,-58.92403246283551
40417.822265625,-74.01896023277166,-59.31951942159213
40439.35546875,-72.85187074318718,-59.81152925069786
40460.888671875,-80.53005976327636,-60.40101379566252
40482.421875,-77.58459132709712,-61.08471579522009
40503.955078125,-82.57356925157973,-61.855165870233094
40525.48828125,-79.59823154454602,-62.70089142045226
40547.021484375,-83.0850903151131,-63.606821295117406
40568.5546875,-80.32176787943791,-64.55485917429822
40590.087890625,-83.00451973932948,-65.52458976523697
40611.62109375,-80.54243405518946,-66.49407569244515
40633.154296875,-82.72314254124193,-67.44069965661666
40654.6875,-80.5126426756211,-68.34200615724944
40676.220703125,-82.27669731124575,-69.1764997046867
40697.75390625,-80.2809557321296,-69.92436167670537
40719.287109375,-81.26985449539117,-70.56805531913308
40740.8203125,-81.13505070606902,-71.09279723477579
40762.353515625,-82.18650795530132,-71.48688335394156
40783.88671875,-79.6005142910798,-71.74186710891723
40805.419921875,-81.16806764893025,-71.8525966464352
40826.953125,-74.91968677030448,-71.81712578682004
40848.486328125,-70.25361534952579,-71.6365195782663
40870.01953125,-75.88134518055493,-71.31457935706752
40891.552734375,-82.45026137867882,-70.85751404330215
40913.0859375,-78.41639188494011,-70.27358399321793
40934.619140625,-79.47275148532461,-69.57274128656584
40956.15234375,-78.84266218519431,-68.76628619615165
40977.685546875,-78.94122340629656,-67.86655423652246
40999.21875,-78.89731991198818,-66.88664216803348
41020.751953125,-77.98975654256802,-65.84017522401484
41042.28515625,-78.26323758387562,-64.74111219955871
41063.818359375,-76.8638554134339,-63.603580395855985
41085.3515625,-77.53601370177272,-62.44172915658454
41106.884765625,-75.5821666360831,-61.2695891305032
41128.41796875,-76.41922828929557,-60.10092455990201
41149.951171875,-74.02586628473084,-58.949067777858005
41171.484375,-74.90908411559242,-57.82672849129439
41193.017578125,-72.02562999994453,-56.74577498621255
41214.55078125,-71.98346762304706,-55.716989662304066
41236.083984375,-68.0973223963438,-54.74980676300086
41257.6171875,-66.14280139540229,-53.85204526540421
41279.150390625,-61.31014327289,-53.02965410568872
41300.68359375,-52.37157439939619,-52.28648977965744
41322.216796875,-52.35881204215309,-51.62414752220201
41343.75,-61.0611833438131,-51.04186651910449
41365.283203125,-66.60526003532092,-50.5365268847158
41386.81640625,-68.09165628666983,-50.102751561566194
41408.349609375,-71.07546438940201,-49.73312013672562
41429.8828125,-70.93448310714311,-49.41849424189307
41451.416015625,-73.13294422383525,-49.14844624005518
41472.94921875,-72.8462799475622,-48.91177490485419
41494.482421875,-73.02988467923811,-48.69708440057005
41516.015625,-74.14707470558847,-48.49339668001909
41537.548828125,-71.94640980059602,-48.29076297372473
41559.08203125,-75.22196317121372,-48.08083777155251
41580.615234375,-70.05614773740118,-47.85737887311253
41602.1484375,-76.40855630385742,-47.61663980652639
41623.681640625,-67.59410946144318,-47.35762610089979
41645.21484375,-77.97494823206692,-47.082194275502125
41666.748046875,-64.36280871661182,-46.794981538714595
41688.28125,-80.73277850099572,-46.50316449250096
41709.814453125,-59.43264270733425,-46.21605593311968
41731.34765625,-88.13452821544826,-45.944559392806646
41752.880859375,-49.904661083392206,-45.70051064644866
41774.4140625,-45.258969020950566,-45.49594333063443
41795.947265625,-47.95796815893849,-45.342321511199
41817.48046875,-66.62592939083616,-45.24978505631813
41839.013671875,-57.30243013249733,-45.22645377075233
41860.546875,-69.53850662719438,-45.27783336729814
41882.080078125,-61.18300504776971,-45.406360643352244
41903.61328125,-70.50825566378626,-45.611117039866485
41925.146484375,-63.47771269167461,-45.88772960703231
41946.6796875,-70.87382108468768,-46.228466944710874
41968.212890625,-64.86071237756462,-46.622525678299375
41989.74609375,-70.9638127822816,-47.056491266040425
42011.279296875,-65.66007448876287,-47.51494619140773
42032.8125,-70.82438901927596,-47.98118958544794
42054.345703125,-65.9462309320264,-48.43802564223758
42075.87890625,-70.45921625277985,-48.868574270241695
42097.412109375,-65.64792468835651,-49.25705650870647
42118.9453125,-69.61816679154563,-49.589509371284024
42140.478515625,-64.63318828065687,-49.85438979167978
42162.01171875,-67.8103990761722,-50.043034876671335
42183.544921875,-61.55632105803922,-50.149955190951644
42205.078125,-63.82013252760185,-50.172948646818305
42226.611328125,-51.63784221161821,-50.11303400810626
42248.14453125,-51.20827081629798,-49.97421427022171
42269.677734375,-60.041743948232764,-49.76309049904238
42291.2109375,-66.69938957642674,-49.48835542908388
42312.744140625,-69.47115647743405,-49.16020268575893
42334.27734375,-69.07810713791925,-48.789691516228984
42355.810546875,-73.81489393778799,-48.388108179948624
42377.34375,-69.30834245046185,-47.966363649845945
42398.876953125,-75.39849332046384,-47.53446318643773
42420.41015625,-68.89389669268584,-47.10107702388803
42441.943359375,-75.1756807474125,-46.6732333498001
42463.4765625,-67.9682993546465,-46.25614557823047
42485.009765625,-74.21708000611719,-45.853176279196774
42506.54296875,-66.59859000826734,-45.46593072189154
42528.076171875,-72.78927860633557,-45.09446446057182
42549.609375,-64.67794883308882,-44.73758230728012
42571.142578125,-70.68613798381506,-44.39320083912634
42592.67578125,-61.8489258171208,-44.058743575219026
42614.208984375,-67.49966940628406,-43.73153725812422
42635.7421875,-57.343496166828736,-43.40917924435743
42657.275390625,-61.703436507843584,-43.08984964239835
42678.80859375,-48.591017433355766,-42.77254718694224
42700.341796875,-42.05576715502325,-42.457234444228185
42721.875,-43.66605166817767,-42.14488527077063
42743.408203125,-59.35026891810116,-41.83743493052699
42764.94140625,-53.72232014743091,-41.53764035951603
42786.474609375,-64.91031518778962,-41.248864252042914
42808.0078125,-57.277039750748365,-40.97480151895745
42829.541015625,-67.69057958709676,-40.71916994406199
42851.07421875,-58.92854521420848,-40.485388384630966
42872.607421875,-69.37070804151925,-40.27626561405219
42894.140625,-59.65566300013869,-40.09372101546765
42915.673828125,-70.4235039750952,-39.93855505446743
42937.20703125,-59.68662868192344,-39.81028313354469
42958.740234375,-71.11567067547904,-39.70704147356282
42980.2734375,-59.09545519800478,-39.62556851861467
43001.806640625,-71.61160883078186,-39.56126045104376
43023.33984375,-57.82557150994462,-39.50829511716514
43044.873046875,-71.86694735735188,-39.4598153072275
43066.40625,-55.60896591738124,-39.408160108680605
43087.939453125,-70.40433858085179,-39.34513204563088
43109.47265625,-51.36472757260945,-39.26228789337852
43131.005859375,-63.50720469589359,-39.15124226364112
43152.5390625,-41.125748739069536,-39.00397504338458
43174.072265625,-38.20880859760825,-38.81313621499337
43195.60546875,-43.750466865694136,-38.572344123957606
43217.138671875,-56.80211546021273,-38.27647552382547
43238.671875,-51.81968121957106,-37.92194738062728
43260.205078125,-59.17889513465217,-37.50699119081274
43281.73828125,-54.943155954412724,-37.031920284197575
43303.271484375,-59.752343416200404,-36.499389189393426
43324.8046875,-56.43724733963127,-35.9146417041109
43346.337890625,-59.29752690744084,-35.2857410340526
43367.87109375,-56.82957701811171,-34.62377155439975
43389.404296875,-58.364608728313506,-33.94299781186697
43410.9375,-56.50591706129639,-33.26096278767003
43432.470703125,-56.983840641677716,-32.59850466810746
43454.00390625,-55.59128388784045,-31.979669883235914
43475.537109375,-55.06792471103961,-31.431500373113785
43497.0703125,-54.06071336494731,-30.983675217021695
43518.603515625,-52.267940078803626,-30.667991065693855
43540.13671875,-51.35081328988448,-30.51767223731406
43561.669921875,-48.333636233126796,-30.566509685429427
43583.203125,-46.84275124560571,-30.847837955708243
43604.736328125,-40.47561751136569,-31.393370192305362
43626.26953125,-32.022926680304096,-32.23192257443732
43647.802734375,-32.79008243063247,-33.38807050788531
43669.3359375,-44.626707087613,-34.88078866950066
43690.869140625,-45.092313806876945,-36.72213482235552
43712.40234375,-51.82411154096747,-38.91604247134927
43733.935546875,-50.055044651701294,-41.45728932498426
43755.46875,-56.646257158157674,-44.3307067537042
43777.001953125,-52.74800064105912,-47.51068978672486
43798.53515625,-59.90737291959669,-50.961057704781965
43820.068359375,-54.70908090242674,-54.63530225222884
43841.6015625,-62.792303243999626,-58.47724443814231
43863.134765625,-56.132709050456164,-62.42210257215162
43884.66796875,-65.51830172102078,-66.39795451710735
43906.201171875,-57.191953170411246,-70.32755719626891
43927.734375,-68.3936921660219,-74.13046729159888
43949.267578125,-57.92511446709651,-77.72538993234787
43970.80078125,-71.42268932828284,-81.03266804488199
43992.333984375,-58.45498278607572,-83.97681481832223
44013.8671875,-75.16598718615619,-86.48898613553908
44035.400390625,-58.80327746481764,-88.50928927321085
44056.93359375,-80.76123398438422,-89.9888288509135
44078.466796875,-58.97933544850917,-90.89140076997934


==> data/255_M_Ma2_Sm_Lo_H_harmlocs.csv <==
nF,nM
461.169651019593,-32.7197599247079
922.339302039186,-38.842925915193
1383.50895305878,-42.3741958250069
1844.67860407837,-50.0175534419012
2305.84825509797,-45.4790828511265
2767.01790611756,-51.9343198929745
3228.18755713715,-71.6448898780514
3689.35720815675,-58.7342748797012
4150.52685917634,-56.9260051241677
4611.69651019593,-63.6991978786525
5072.86616121553,-65.9423365038333
5534.03581223512,-67.2975553120993
5995.20546325471,-79.9526180764111
6456.37511427431,-75.6330173562338
6917.5447652939,-73.988498737609
7378.71441631349,-75.3441341834617
7839.88406733309,-76.5165173615397
8301.05371835268,-84.0677247823427
8762.22336937227,-80.4016148834379
9223.39302039186,-84.8925380001063
9684.56267141146,-84.6783811012032
10145.7323224311,-93.544509675939
10606.9019734506,-85.7077321965827
11068.0716244702,-83.8959520040759
11529.2412754898,-85.102529612676
11990.4109265094,-88.0844531778799
12451.580577529,-84.1082343514971
12912.7502285486,-82.8066892182184
13373.9198795682,-89.6656305868348
13835.0895305878,-88.5999781502361
14296.2591816074,-85.5871387929657
14757.428832627,-90.7715253360115
15218.5984836466,-88.6428755501037
15679.7681346662,-92.2799185108647
16140.9377856858,-101.553253224581
16602.1074367054,-99.9792354244683
17063.2770877249,-97.6105041663995
17524.4467387445,-93.8640600724314
17985.6163897641,-95.9084089813966
18446.7860407837,-91.3518851383576
18907.9556918033,-93.6454061471085
19369.1253428229,-91.0607571491005
19830.2949938425,-87.1770652236673
20444.3588843914,-89.9149769512274
20909.0034044912,-86.7113186132072
21373.647924591,-81.4414138736108
21838.2924446908,-64.513944302181
22302.9369647906,-120
22767.5814848904,-120
23232.2260049902,-120
23696.87052509,-120
24161.5150451898,-120
24626.1595652896,-120
25090.8040853894,-120
25555.4486054892,-120
26020.093125589,-120
26484.7376456888,-120
26949.3821657886,-120
27414.0266858884,-120
27878.6712059882,-120
28343.315726088,-120
28807.9602461878,-120
29272.6047662876,-120
29737.2492863874,-120
30201.8938064872,-120
30666.5383265871,-120
31131.1828466869,-120
31595.8273667867,-120
32060.4718868865,-120
32525.1164069863,-120
32989.7609270861,-120
33454.4054471859,-120
33919.0499672857,-120
34383.6944873855,-120
34848.3390074853,-120
35312.9835275851,-120
35777.6280476849,-120
36242.2725677847,-120
36706.9170878845,-120
37171.5616079843,-120
37636.2061280841,-120
38100.8506481839,-120
38565.4951682837,-120
39030.1396883835,-120
39494.7842084833,-120
39959.4287285831,-120
40424.0732486829,-120
40888.7177687827,-120
41353.3622888825,-120
41818.0068089823,-120
42282.6513290821,-120
42747.295849182,-120
43211.9403692818,-120
43676.5848893816,-120
44141.2294094814,-120
44605.8739295812,-120
45070.518449681,-120
45535.1629697808,-120
45999.8074898806,-120
46464.4520099804,-120
46929.0965300802,-120
47393.74105018,-120
47858.3855702798,-120
48323.0300903796,-120
48787.6746104794,-120
49252.3191305792,-120
49716.963650679,-120
50181.6081707788,-120
50646.2526908786,-120
51110.8972109784,-120
51575.5417310782,-120
52040.186251178,-120
52504.8307712778,-120
52969.4752913776,-120
53434.1198114774,-120
53898.7643315772,-120
54363.408851677,-120
54828.0533717769,-120
55292.6978918767,-120
55757.3424119765,-120
56221.9869320763,-120
56686.6314521761,-120
57151.2759722759,-120
57615.9204923757,-120
58080.5650124755,-120
58545.2095325753,-120
59009.8540526751,-120
59474.4985727749,-120
59939.1430928747,-120
60403.7876129745,-120
60868.4321330743,-120
61333.0766531741,-120
61797.7211732739,-120
62262.3656933737,-120
62727.0102134735,-120
63191.6547335733,-120
63656.2992536731,-120
64120.9437737729,-120
64585.5882938727,-120
65050.2328139725,-120
65514.8773340723,-120
65979.5218541721,-120
66444.1663742719,-120
66908.8108943718,-120
67373.4554144716,-120
67838.0999345714,-120
68302.7444546712,-120
68767.388974771,-120
69232.0334948708,-120
69696.6780149706,-120


==> data/255_M_Ma2_Sm_Lo_R.csv <==
f,ogR,taeR
0.0,-11.413369,-11.76631439132553
86.1328125,-15.095468,-11.831508270328895
172.265625,-18.637295,-12.026259708389517
258.3984375,-10.783361,-12.348018070968298
344.53125,-15.93478,-12.79234301078598
430.6640625,-2.4905703,-13.352657241703444
516.796875,-6.5948033,-14.01996957692035
602.9296875,-16.784695,-14.782627870289804
689.0625,-19.597866,-15.626166007613696
775.1953125,-17.35585,-16.533305956041385
861.328125,-27.339577,-17.484165136245636
947.4609375,-13.7933655,-18.45670185546924
1033.59375,-18.690187,-19.427408764908584
1119.7265625,-14.597712,-20.372238396318085
1205.859375,-11.806989,-21.267718292021428
1291.9921875,-22.025196,-22.09218872825566
1378.125,-22.123161,-22.82707610925509
1464.2578125,-33.17056,-23.45810200454643
1550.390625,-38.11431,-23.976323181150004
1636.5234375,-29.411606,-24.378902780168833
1722.65625,-19.848236,-24.669527096313544
1808.7890625,-22.824825,-24.85840545520508
1894.921875,-16.295443,-24.961820829819807
1981.0546875,-26.541042,-25.001233764446802
2067.1875,-20.184189,-25.001979026781402
2153.3203125,-14.785925,-24.991630044380212
2239.453125,-36.717648,-24.99813744227061
2325.5859375,-34.767593,-25.047871987412066
2411.71875,-24.914623,-25.163716590002977
2497.8515625,-24.496298,-25.36335508441683
2583.984375,-20.161282,-25.65789659562908
2670.1171875,-24.790867,-26.050953668508026
2756.25,-29.497433,-26.53826127553606
2842.3828125,-20.23713,-27.107884519752563
2928.515625,-25.586975,-27.741018266212404
3014.6484375,-35.882225,-28.41333554530248
3100.78125,-29.20776,-29.096797100050114
3186.9140625,-32.40202,-29.76179556384301
3273.046875,-26.126205,-30.379477756856858
3359.1796875,-37.189404,-30.92407013512597
3445.3125,-32.19371,-31.375027293588253
3531.4453125,-33.897488,-31.7188323502005
3617.578125,-30.653252,-31.950300638070868
3703.7109375,-37.17571,-32.07327291301105
3789.84375,-28.717203,-32.10062874545163
3875.9765625,-30.903057,-32.05360158961665
3962.109375,-29.148237,-31.960430327624433
4048.2421875,-26.939358,-31.85443373223758
4134.375,-36.344444,-31.77164021104797
4220.5078125,-26.6041,-31.748141716557544
4306.640625,-30.729658,-31.8173648557227
4392.7734375,-31.646833,-32.00746197274701
4478.90625,-39.458157,-32.33901938263563
4565.0390625,-37.07436,-32.823259263314675
4651.171875,-28.476831,-33.460877411739254
4737.3046875,-32.93544,-34.24161364581813
4823.4375,-40.483173,-35.144598478597416
4909.5703125,-44.7014,-36.139462808419374
4995.703125,-37.059563,-37.188141066064524
5081.8359375,-33.682686,-38.247246811262514
5167.96875,-37.003017,-39.27085708382557
5254.1015625,-38.783207,-40.21351112590149
5340.234375,-42.745533,-41.03321271753917
5426.3671875,-40.98201,-41.69422452627781
5512.5,-50.476227,-42.16945759351419
5598.6328125,-48.299507,-42.44228821273132
5684.765625,-38.196194,-42.50767575640524
5770.8984375,-45.0602,-42.372505331651695
5857.03125,-30.900845,-42.05513468427273
5943.1640625,-44.53314,-41.584181362973354
6029.296875,-37.33562,-40.99663960075267
6115.4296875,-41.560818,-40.33546275593242
6201.5625,-36.158092,-39.646783150040356
6287.6953125,-33.46584,-38.97696424094072
6373.828125,-36.035027,-38.369688780433975
6459.9609375,-38.701942,-37.86328053252566
6546.09375,-43.687935,-37.48843699145052
6632.2265625,-43.320534,-37.26651809406188
6718.359375,-33.45877,-37.20849380811019
6804.4921875,-41.231255,-37.31460499722647
6890.625,-34.837173,-37.57474081232659
6976.7578125,-39.421936,-37.96948584084489
7062.890625,-39.627785,-38.471744977620446
7149.0234375,-41.416786,-39.04881662774676
7235.15625,-48.000763,-39.66475789416406
7321.2890625,-36.355175,-40.28287047388743
7407.421875,-41.140133,-40.868133772647646
7493.5546875,-35.087868,-41.3894219667212
7579.6875,-35.751183,-41.82136319750047
7665.8203125,-42.704067,-42.145729792616216
7751.953125,-44.185265,-42.35228576940379
7838.0859375,-37.58028,-42.43905890303736
7924.21875,-42.216995,-42.41204619414993
8010.3515625,-51.98406,-42.28440060517053
8096.484375,-40.83143,-42.075180728188215
8182.6171875,-39.466713,-41.80777139071546
8268.75,-49.21189,-41.50810054783555
8354.8828125,-40.566753,-41.202785342854995
8441.015625,-45.904655,-40.91733790608578
8527.1484375,-36.191925,-40.67454999848859
8613.28125,-41.161438,-40.4931563316302
8699.4140625,-38.16659,-40.38685115170129
8785.546875,-36.35982,-40.36370364464108
8871.6796875,-36.218964,-40.42598723518449
8957.8125,-35.97961,-40.57040821359202
9043.9453125,-46.729637,-40.78869242081687
9130.078125,-47.193874,-41.068466692643824
9216.2109375,-39.645218,-41.39435567913729
9302.34375,-44.110085,-41.74920526142329
9388.4765625,-39.935852,-42.11534127807938
9474.609375,-43.84311,-42.47577631858647
9560.7421875,-43.79738,-42.815287151974005
9646.875,-36.50512,-43.1212997818988
9733.0078125,-42.127285,-43.384536755875125
9819.140625,-42.86174,-43.599400689044636
9905.2734375,-55.093437,-43.764087483203184
9991.40625,-47.812214,-43.8804410450546
10077.5390625,-50.328842,-43.95357726789128
10163.671875,-41.804367,-43.991317759331736
10249.8046875,-46.075382,-44.00348272130653
10335.9375,-40.095215,-44.001097297722
10422.0703125,-37.43479,-43.99556669401707
10508.203125,-40.395844,-43.997872804245965
10594.3359375,-43.926186,-44.017839526174605
10680.46875,-43.551643,-44.063506110095474
10766.6015625,-48.71382,-44.140638541598314
10852.734375,-46.75386,-44.252398863912276
10938.8671875,-39.33927,-44.39918219687908
11025.0,-39.33808,-44.57862159208466
11111.1328125,-43.502354,-44.78575222521178
11197.265625,-44.191765,-45.01331906942828
11283.3984375,-52.123993,-45.25220628099219
11369.53125,-57.30074,-45.4919621050698
11455.6640625,-55.89861,-45.721390131183014
11541.796875,-38.29063,-45.929176092117096
11627.9296875,-44.06568,-46.104518981119504
11714.0625,-48.04454,-46.23773593549765
11800.1953125,-39.42656,-46.32081199663537
11886.328125,-40.959824,-46.34786843235445
11972.4609375,-50.501442,-46.315526749626045
12058.59375,-47.92878,-46.22314980122781
12144.7265625,-40.02037,-46.07294646294406
12230.859375,-57.091187,-45.86993216652892
12316.9921875,-40.196312,-45.621744008544184
12403.125,-40.56771,-45.33831604176931
12489.2578125,-43.63555,-45.031427444477956
12575.390625,-44.934254,-44.714143229030526
12661.5234375,-41.821842,-44.40017360766386
12747.65625,-36.38666,-44.10318365324756
12833.7890625,-41.76611,-43.836089042838495
12919.921875,-37.762615,-43.610376052162884
13006.0546875,-63.83561,-43.435484255654
13092.1875,-44.108624,-43.31828837185685
13178.3203125,-47.824856,-43.262711320816805
13264.453125,-42.921684,-43.26949394473719
13350.5859375,-44.17775,-43.3361382836243
13436.71875,-39.840252,-43.45703126512065
13522.8515625,-47.408592,-43.62374478154254
13608.984375,-39.203278,-43.82549711335039
13695.1171875,-38.511017,-44.049750295664616
13781.25,-38.503616,-44.28290908197985
13867.3828125,-50.55065,-44.51108033076273
13953.515625,-53.53749,-44.720847482652744
14039.6484375,-44.35009,-44.90001367479856
14125.78125,-36.53566,-45.03826909226739
14211.9140625,-40.53749,-45.12774327445789
14298.046875,-38.98063,-45.16341092130237
14384.1796875,-58.455128,-45.14332970241554
14470.3125,-55.093338,-45.06869990785176
14556.4453125,-44.68273,-44.943747621925596
14642.578125,-35.412445,-44.7754445395643
14728.7109375,-45.78735,-44.57308770206292
14814.84375,-43.53388,-44.34777054272012
14900.9765625,-42.300415,-44.11178211934465
14987.109375,-44.079967,-43.877973918168756
15073.2421875,-45.18623,-43.6591330526197
15159.375,-37.92057,-43.4673972299224
15245.5078125,-48.743362,-43.31374094847679
15331.640625,-43.4689,-43.20755465782427
15417.7734375,-41.669163,-43.15632984591656
15503.90625,-41.354492,-43.16545407091111
15590.0390625,-39.95056,-43.238111669598744
15676.171875,-40.744522,-43.375278999382836
15762.3046875,-49.042374,-43.57579818451547
15848.4375,-49.551235,-43.83651079360145
15934.5703125,-42.69693,-44.152432767579135
16020.703125,-42.430225,-44.51695407011742
16106.8359375,-42.992462,-44.92205052040553
16192.96875,-50.52024,-45.35850046156302
16279.1015625,-58.42979,-45.816104548498544
16365.234375,-45.727837,-46.2839121843097
16451.3671875,-51.644306,-46.75046220748801
16537.5,-44.786377,-47.204047671956374
16623.6328125,-45.636436,-47.633014511516656
16709.765625,-50.360687,-48.02610134751059
16795.8984375,-50.784603,-48.3728227904066
16882.03125,-46.72706,-48.663891712911045
16968.1640625,-45.129704,-48.891667819851214
17054.296875,-42.885544,-49.050611311447376
17140.4296875,-48.881836,-49.13771256751324
17226.5625,-50.26593,-49.15286263624835
17312.6953125,-62.850853,-49.09912587576946
17398.828125,-46.51763,-48.98287615918175
17484.9609375,-44.99689,-48.813762113026954
17571.09375,-45.102776,-48.6044750457006
17657.2265625,-48.663116,-48.37030525776207
17743.359375,-43.88493,-48.12848761438527
17829.4921875,-46.272015,-47.89735452395068
17915.625,-44.62927,-47.6953324202417
18001.7578125,-46.1216,-47.5398349033907
18087.890625,-48.528473,-47.446120206093674
18174.0234375,-65.45339,-47.42619105092192
18260.15625,-44.903206,-47.48781992266703
18346.2890625,-53.657986,-47.633781343927026
18432.421875,-41.99192,-47.861364450798746
18518.5546875,-46.374493,-48.16222412468271
18604.6875,-44.76368,-48.52260785032531
18690.8203125,-56.276592,-48.923969621092965
18776.953125,-40.35822,-49.343953385376324
18863.0859375,-60.19272,-49.757698889239606
18949.21875,-49.83286,-50.13939470421373
19035.3515625,-49.218388,-50.46397914651949
19121.484375,-45.762665,-50.70887192875502
19207.6171875,-67.72434,-50.85560959384971
19293.75,-44.030308,-50.891257365442044
19379.8828125,-41.784584,-50.809479615317066
19466.015625,-42.151585,-50.61117052065369
19552.1484375,-52.637333,-50.30457467573488
19638.28125,-47.292217,-49.9048626795911
19724.4140625,-45.65769,-49.43316662529525
19810.546875,-68.59713,-48.915122054466984
19896.6796875,-45.74543,-48.379003116427135
19982.8125,-39.321827,-47.85357315502939
20068.9453125,-39.65878,-47.3658007323244
20155.078125,-40.6699,-46.93860865877436
20241.2109375,-47.688465,-46.58882910641122
20327.34375,-56.860565,-46.325530379772246
20413.4765625,-45.247734,-46.14886043901416
20499.609375,-43.202232,-46.049519857529766
20585.7421875,-38.53286,-46.00893457120124
20671.875,-44.825443,-46.00014940193391
20758.0078125,-46.146477,-45.989410425867106
20844.140625,-44.693447,-45.93835171074501
20930.2734375,-41.054844,-45.80665377017694
21016.40625,-47.37524,-45.55500106669403
21102.5390625,-38.42256,-45.14813731995975
21188.671875,-40.635258,-44.55780273952495
21274.8046875,-41.291004,-43.76533810675491
21360.9375,-33.980095,-42.76375724644702
21447.0703125,-36.77322,-41.55912103382403
21533.203125,-34.814457,-40.17109070304884
21619.3359375,-34.36399,-38.632592860406
21705.46875,-39.730465,-36.98858944521387
21791.6015625,-24.759491,-35.294008572696185
21877.734375,-11.972327,-33.61095216861703
21963.8671875,-29.810572,-32.0053491277571
22050.0,-32.23885,-30.5432644276307
22136.1328125,-29.810572,-29.28710201059954
22222.265625,-11.972327,-28.291950142820617
22308.3984375,-24.759491,-27.60231139832159
22394.53125,-39.730465,-27.24943571551442
22480.6640625,-34.36399,-27.24943571551442
22566.796875,-34.814457,-27.60231139832159
22652.9296875,-36.77322,-28.291950142820617
22739.0625,-33.980095,-29.28710201059954
22825.1953125,-41.291004,-30.5432644276307
22911.328125,-40.635258,-32.0053491277571
22997.4609375,-38.42256,-33.61095216861703
23083.59375,-47.37524,-35.294008572696185
23169.7265625,-41.054844,-36.98858944521387
23255.859375,-44.693447,-38.632592860406
23341.9921875,-46.146477,-40.17109070304884
23428.125,-44.825443,-41.55912103382403
23514.2578125,-38.53286,-42.76375724644702
23600.390625,-43.202232,-43.76533810675491
23686.5234375,-45.247734,-44.55780273952495
23772.65625,-56.860565,-45.14813731995975
23858.7890625,-47.688465,-45.55500106669403
23944.921875,-40.6699,-45.80665377017694
24031.0546875,-39.65878,-45.93835171074501
24117.1875,-39.321827,-45.989410425867106
24203.3203125,-45.74543,-46.00014940193391
24289.453125,-68.59713,-46.00893457120124
24375.5859375,-45.65769,-46.049519857529766
24461.71875,-47.292217,-46.14886043901416
24547.8515625,-52.637333,-46.325530379772246
24633.984375,-42.151585,-46.58882910641122
24720.1171875,-41.784584,-46.93860865877436
24806.25,-44.030308,-47.3658007323244
24892.3828125,-67.72434,-47.85357315502939
24978.515625,-45.762665,-48.379003116427135
25064.6484375,-49.218388,-48.915122054466984
25150.78125,-49.83286,-49.43316662529525
25236.9140625,-60.19272,-49.9048626795911
25323.046875,-40.35822,-50.30457467573488
25409.1796875,-56.276592,-50.61117052065369
25495.3125,-44.76368,-50.809479615317066
25581.4453125,-46.374493,-50.891257365442044
25667.578125,-41.99192,-50.85560959384971
25753.7109375,-53.657986,-50.70887192875502
25839.84375,-44.903206,-50.46397914651949
25925.9765625,-65.45339,-50.13939470421373
26012.109375,-48.528473,-49.757698889239606
26098.2421875,-46.1216,-49.343953385376324
26184.375,-44.62927,-48.923969621092965
26270.5078125,-46.272015,-48.52260785032531
26356.640625,-43.88493,-48.16222412468271
26442.7734375,-48.663116,-47.861364450798746
26528.90625,-45.102776,-47.633781343927026
26615.0390625,-44.99689,-47.48781992266703
26701.171875,-46.51763,-47.42619105092192
26787.3046875,-62.850853,-47.446120206093674
26873.4375,-50.26593,-47.5398349033907
26959.5703125,-48.881836,-47.6953324202417
27045.703125,-42.885544,-47.89735452395068
27131.8359375,-45.129704,-48.12848761438527
27217.96875,-46.72706,-48.37030525776207
27304.1015625,-50.784603,-48.6044750457006
27390.234375,-50.360687,-48.813762113026954
27476.3671875,-45.636436,-48.98287615918175
27562.5,-44.786377,-49.09912587576946
27648.6328125,-51.644306,-49.15286263624835
27734.765625,-45.727837,-49.13771256751324
27820.8984375,-58.42979,-49.050611311447376
27907.03125,-50.52024,-48.891667819851214
27993.1640625,-42.992462,-48.663891712911045
28079.296875,-42.430225,-48.3728227904066
28165.4296875,-42.69693,-48.02610134751059
28251.5625,-49.551235,-47.633014511516656
28337.6953125,-49.042374,-47.204047671956374
28423.828125,-40.744522,-46.75046220748801
28509.9609375,-39.95056,-46.2839121843097
28596.09375,-41.354492,-45.816104548498544
28682.2265625,-41.669163,-45.35850046156302
28768.359375,-43.4689,-44.92205052040553
28854.4921875,-48.743362,-44.51695407011742
28940.625,-37.92057,-44.152432767579135
29026.7578125,-45.18623,-43.83651079360145
29112.890625,-44.079967,-43.57579818451547
29199.0234375,-42.300415,-43.375278999382836
29285.15625,-43.53388,-43.238111669598744
29371.2890625,-45.78735,-43.16545407091111
29457.421875,-35.412445,-43.15632984591656
29543.5546875,-44.68273,-43.20755465782427
29629.6875,-55.093338,-43.31374094847679
29715.8203125,-58.455128,-43.4673972299224
29801.953125,-38.98063,-43.6591330526197
29888.0859375,-40.53749,-43.877973918168756
29974.21875,-36.53566,-44.11178211934465
30060.3515625,-44.35009,-44.34777054272012
30146.484375,-53.53749,-44.57308770206292
30232.6171875,-50.55065,-44.7754445395643
30318.75,-38.503616,-44.943747621925596
30404.8828125,-38.511017,-45.06869990785176
30491.015625,-39.203278,-45.14332970241554
30577.1484375,-47.408592,-45.16341092130237
30663.28125,-39.840252,-45.12774327445789
30749.4140625,-44.17775,-45.03826909226739
30835.546875,-42.921684,-44.90001367479856
30921.6796875,-47.824856,-44.720847482652744
31007.8125,-44.108624,-44.51108033076273
31093.9453125,-63.83561,-44.28290908197985
31180.078125,-37.762615,-44.049750295664616
31266.2109375,-41.76611,-43.82549711335039
31352.34375,-36.38666,-43.62374478154254
31438.4765625,-41.821842,-43.45703126512065
31524.609375,-44.934254,-43.3361382836243
31610.7421875,-43.63555,-43.26949394473719
31696.875,-40.56771,-43.262711320816805
31783.0078125,-40.196312,-43.31828837185685
31869.140625,-57.091187,-43.435484255654
31955.2734375,-40.02037,-43.610376052162884
32041.40625,-47.92878,-43.836089042838495
32127.5390625,-50.501442,-44.10318365324756
32213.671875,-40.959824,-44.40017360766386
32299.8046875,-39.42656,-44.714143229030526
32385.9375,-48.04454,-45.031427444477956
32472.0703125,-44.06568,-45.33831604176931
32558.203125,-38.29063,-45.621744008544184
32644.3359375,-55.89861,-45.86993216652892
32730.46875,-57.30074,-46.07294646294406
32816.6015625,-52.123993,-46.22314980122781
32902.734375,-44.191765,-46.315526749626045
32988.8671875,-43.502354,-46.34786843235445
33075.0,-39.33808,-46.32081199663537
33161.1328125,-39.33927,-46.23773593549765
33247.265625,-46.75386,-46.104518981119504
33333.3984375,-48.71382,-45.929176092117096
33419.53125,-43.551643,-45.721390131183014
33505.6640625,-43.926186,-45.4919621050698
33591.796875,-40.395844,-45.25220628099219
33677.9296875,-37.43479,-45.01331906942828
33764.0625,-40.095215,-44.78575222521178
33850.1953125,-46.075382,-44.57862159208466
33936.328125,-41.804367,-44.39918219687908
34022.4609375,-50.328842,-44.252398863912276
34108.59375,-47.812214,-44.140638541598314
34194.7265625,-55.093437,-44.063506110095474
34280.859375,-42.86174,-44.017839526174605
34366.9921875,-42.127285,-43.997872804245965
34453.125,-36.50512,-43.99556669401707
34539.2578125,-43.79738,-44.001097297722
34625.390625,-43.84311,-44.00348272130653
34711.5234375,-39.935852,-43.991317759331736
34797.65625,-44.110085,-43.95357726789128
34883.7890625,-39.645218,-43.8804410450546
34969.921875,-47.193874,-43.764087483203184
35056.0546875,-46.729637,-43.599400689044636
35142.1875,-35.97961,-43.384536755875125
35228.3203125,-36.218964,-43.1212997818988
35314.453125,-36.35982,-42.815287151974005
35400.5859375,-38.16659,-42.47577631858647
35486.71875,-41.161438,-42.11534127807938
35572.8515625,-36.191925,-41.74920526142329
35658.984375,-45.904655,-41.39435567913729
35745.1171875,-40.566753,-41.068466692643824
35831.25,-49.21189,-40.78869242081687
35917.3828125,-39.466713,-40.57040821359202
36003.515625,-40.83143,-40.42598723518449
36089.6484375,-51.98406,-40.36370364464108
36175.78125,-42.216995,-40.38685115170129
36261.9140625,-37.58028,-40.4931563316302
36348.046875,-44.185265,-40.67454999848859
36434.1796875,-42.704067,-40.91733790608578
36520.3125,-35.751183,-41.202785342854995
36606.4453125,-35.087868,-41.50810054783555
36692.578125,-41.140133,-41.80777139071546
36778.7109375,-36.355175,-42.075180728188215
36864.84375,-48.000763,-42.28440060517053
36950.9765625,-41.416786,-42.41204619414993
37037.109375,-39.627785,-42.43905890303736
37123.2421875,-39.421936,-42.35228576940379
37209.375,-34.837173,-42.145729792616216
37295.5078125,-41.231255,-41.82136319750047
37381.640625,-33.45877,-41.3894219667212
37467.7734375,-43.320534,-40.868133772647646
37553.90625,-43.687935,-40.28287047388743
37640.0390625,-38.701942,-39.66475789416406
37726.171875,-36.035027,-39.04881662774676
37812.3046875,-33.46584,-38.471744977620446
37898.4375,-36.158092,-37.96948584084489
37984.5703125,-41.560818,-37.57474081232659
38070.703125,-37.33562,-37.31460499722647
38156.8359375,-44.53314,-37.20849380811019
38242.96875,-30.900845,-37.26651809406188
38329.1015625,-45.0602,-37.48843699145052
38415.234375,-38.196194,-37.86328053252566
38501.3671875,-48.299507,-38.369688780433975
38587.5,-50.476227,-38.97696424094072
38673.6328125,-40.98201,-39.646783150040356
38759.765625,-42.745533,-40.33546275593242
38845.8984375,-38.783207,-40.99663960075267
38932.03125,-37.003017,-41.584181362973354
39018.1640625,-33.682686,-42.05513468427273
39104.296875,-37.059563,-42.372505331651695
39190.4296875,-44.7014,-42.50767575640524
39276.5625,-40.483173,-42.44228821273132
39362.6953125,-32.93544,-42.16945759351419
39448.828125,-28.476831,-41.69422452627781
39534.9609375,-37.07436,-41.03321271753917
39621.09375,-39.458157,-40.21351112590149
39707.2265625,-31.646833,-39.27085708382557
39793.359375,-30.729658,-38.247246811262514
39879.4921875,-26.6041,-37.188141066064524
39965.625,-36.344444,-36.139462808419374
40051.7578125,-26.939358,-35.144598478597416
40137.890625,-29.148237,-34.24161364581813
40224.0234375,-30.903057,-33.460877411739254
40310.15625,-28.717203,-32.823259263314675
40396.2890625,-37.17571,-32.33901938263563
40482.421875,-30.653252,-32.00746197274701
40568.5546875,-33.897488,-31.8173648557227
40654.6875,-32.19371,-31.748141716557544
40740.8203125,-37.189404,-31.77164021104797
40826.953125,-26.126205,-31.85443373223758
40913.0859375,-32.40202,-31.960430327624433
40999.21875,-29.20776,-32.05360158961665
41085.3515625,-35.882225,-32.10062874545163
41171.484375,-25.586975,-32.07327291301105
41257.6171875,-20.23713,-31.950300638070868
41343.75,-29.497433,-31.7188323502005
41429.8828125,-24.790867,-31.375027293588253
41516.015625,-20.161282,-30.92407013512597
41602.1484375,-24.496298,-30.379477756856858
41688.28125,-24.914623,-29.76179556384301
41774.4140625,-34.767593,-29.096797100050114
41860.546875,-36.717648,-28.41333554530248
41946.6796875,-14.785925,-27.741018266212404
42032.8125,-20.184189,-27.107884519752563
42118.9453125,-26.541042,-26.53826127553606
42205.078125,-16.295443,-26.050953668508026
42291.2109375,-22.824825,-25.65789659562908
42377.34375,-19.848236,-25.36335508441683
42463.4765625,-29.411606,-25.163716590002977
42549.609375,-38.11431,-25.047871987412066
42635.7421875,-33.17056,-24.99813744227061
42721.875,-22.123161,-24.991630044380212
42808.0078125,-22.025196,-25.001979026781402
42894.140625,-11.806989,-25.001233764446802
42980.2734375,-14.597712,-24.961820829819807
43066.40625,-18.690187,-24.85840545520508
43152.5390625,-13.7933655,-24.669527096313544
43238.671875,-27.339577,-24.378902780168833
43324.8046875,-17.35585,-23.976323181150004
43410.9375,-19.597866,-23.45810200454643
43497.0703125,-16.784695,-22.82707610925509
43583.203125,-6.5948033,-22.09218872825566
43669.3359375,-2.4905703,-21.267718292021428
43755.46875,-15.93478,-20.372238396318085
43841.6015625,-10.783361,-19.427408764908584
43927.734375,-18.637295,-18.45670185546924
44013.8671875,-15.095468,-17.484165136245636


==> data/25_M_Dha2_Sm_So_H.csv <==
f,ogH,taeH
0.0,-86.3916382826575,-93.55280815395727
21.533203125,-74.03717980609763,-93.39688664522342
43.06640625,-86.39520510915725,-92.93209709366268
64.599609375,-73.90261836266298,-92.16727723268082
86.1328125,-86.14621457999253,-91.1168690353185
107.666015625,-73.6498709098076,-89.80049790549104
129.19921875,-86.06460827684613,-88.24240425524208
150.732421875,-73.26371151691406,-86.47074721333696
172.265625,-85.65843861107862,-84.51680451969027
193.798828125,-72.77396269673807,-82.41409604674595
215.33203125,-85.27846820137881,-80.19746072906464
236.865234375,-72.14735461381993,-77.9021178950816
258.3984375,-84.72303585223892,-75.5627440454085
279.931640625,-71.40647754806668,-73.21259502241244
301.46484375,-84.31509123754316,-70.88270132452654
322.998046875,-70.48038065713065,-68.6011611374707
344.53125,-83.40261231521889,-66.39255162339796
366.064453125,-69.41153910340142,-64.27747430016592
387.59765625,-82.5471661774898,-62.27224515315729
409.130859375,-68.02027819257607,-60.388734663894695
430.6640625,-81.53914020839967,-58.63435743235144
452.197265625,-66.07673453871996,-57.01220572997778
473.73046875,-81.07282065497547,-55.521316352982254
495.263671875,-62.4844347329881,-54.157055735218634
516.796875,-76.02821338031247,-52.91160458458846
538.330078125,-54.50400943007984,-51.77452045018286
559.86328125,-50.22275263299627,-50.73335469555246
581.396484375,-53.77145924095343,-49.77429939200189
602.9296875,-80.63507977913434,-48.882839658673575
624.462890625,-62.626461653037225,-48.04438792693606
645.99609375,-80.10685393750411,-47.24487842098113
667.529296875,-64.72816563352677,-46.47130271688386
689.0625,-78.94411473103187,-45.712170433273016
710.595703125,-64.82738754629666,-44.95788276180989
732.12890625,-77.78254978622189,-44.20101049504349
753.662109375,-64.03103153775044,-43.43647227750167
775.1953125,-76.30116423225148,-42.66161282004401
796.728515625,-62.87570967190037,-41.87618461439559
818.26171875,-74.93077438507561,-41.08224011801697
839.794921875,-61.42930219020072,-40.28394432529275
861.328125,-73.19080065755803,-39.487320002948934
882.861328125,-59.752293814023375,-38.69993957963225
904.39453125,-71.2635531590513,-37.93057870786206
925.927734375,-57.761060939661235,-37.18884685955913
947.4609375,-68.78189728730953,-36.48481000343016
968.994140625,-55.42833244283089,-35.82861950112238
990.52734375,-66.31830441336295,-35.230159930822126
1012.060546875,-52.285285414675236,-34.69872670249194
1033.59375,-62.794800462226135,-34.242742182188465
1055.126953125,-47.631492482386975,-33.86951671502655
1076.66015625,-56.42488823967969,-33.585058549427266
1098.193359375,-38.604197955333206,-33.39393433626962
1119.7265625,-33.10754012002246,-33.29917971176344
1141.259765625,-35.54031829900937,-33.30225756316013
1162.79296875,-53.59415656963424,-33.403059993481584
1184.326171875,-45.9864361315894,-33.599948795072144
1205.859375,-60.356843833317015,-33.88982843846532
1227.392578125,-50.10579389390003,-34.26824518587261
1248.92578125,-62.96743137650156,-34.729505928257716
1270.458984375,-52.86634423841741,-35.266810682041736
1291.9921875,-65.22802837663268,-35.87239330966582
1313.525390625,-54.6859504877439,-36.53766587827653
1335.05859375,-66.46216418429708,-37.25336306509275
1356.591796875,-56.11552300128455,-38.00968407544211
1378.125,-67.58163461192537,-38.79643058024901
1399.658203125,-57.133475825253925,-39.60314013012477
1421.19140625,-68.20201493800494,-40.41921529948273
1442.724609375,-57.91686309722234,-41.2340494061699
1464.2578125,-68.68528112989208,-42.037150006004964
1485.791015625,-58.391993753657616,-42.8182614610795
1507.32421875,-68.67694516567884,-43.5674877276911
1528.857421875,-58.6428186410595,-44.27541612397679
1550.390625,-68.4973501507071,-44.933242254456054
1571.923828125,-58.41814435110095,-45.53289553813407
1593.45703125,-67.62336178987738,-46.067163968281896
1614.990234375,-57.264892247242834,-46.52981589176575
1636.5234375,-64.95179705189216,-46.91571580246869
1658.056640625,-52.69537426997516,-47.220930463652905
1679.58984375,-48.851734400744846,-47.44282116868988
1701.123046875,-52.85211569916591,-47.58011766922689
1722.65625,-68.8198073488127,-47.63296928226466
1744.189453125,-64.33122727751851,-47.60296895496111
1765.72265625,-74.17812618499477,-47.4931466232925
1787.255859375,-64.87705050656213,-47.30792903532492
1808.7890625,-73.99348919357853,-47.05306429178884
1830.322265625,-64.36850578029947,-46.7355106400106
1851.85546875,-73.01756228425856,-46.363290482530545
1873.388671875,-63.913517836026976,-45.9453120589231
1894.921875,-72.14562357584427,-45.49116275162923
1916.455078125,-63.419507840776994,-45.01087937458156
1937.98828125,-71.28044403012072,-44.51470204929788
1959.521484375,-62.798600446114996,-44.01281928518639
1981.0546875,-70.20627238487872,-43.515112597314534
2002.587890625,-62.03546198933464,-43.030909367672905
2024.12109375,-68.91955754514665,-42.56875265325821
2045.654296875,-61.0326970122151,-42.136196252785055
2067.1875,-67.2778968735292,-41.73963256967138
2088.720703125,-59.70481984359017,-41.384159677824535
2110.25390625,-65.37820010844337,-41.073492552913024
2131.787109375,-57.583495890103784,-40.80992173604683
2153.3203125,-62.353669564146436,-40.59432082362291
2174.853515625,-54.184096447955795,-40.42620221115038
2196.38671875,-57.35877820630711,-40.30381855073208
2217.919921875,-46.654384644257334,-40.22430550357109
2239.453125,-40.05341952410732,-40.18385966924255
2260.986328125,-41.70576977150519,-40.17794413369408
2282.51953125,-54.92963000432298,-40.20151296737409
2304.052734375,-54.0160874235515,-40.24924527751209
2325.5859375,-61.86960659005025,-40.31577911017709
2347.119140625,-59.049320927695824,-40.39593562401666
2368.65234375,-65.3736349332526,-40.484924513248316
2390.185546875,-62.26146456578528,-40.578522616440445
2411.71875,-67.7960362828934,-40.67321896419106
2433.251953125,-64.24197495066363,-40.766321129923256
2454.78515625,-69.25489917775624,-40.85601957631819
2476.318359375,-65.40953189016841,-40.941408647596376
2497.8515625,-70.16435200893689,-41.022464851043694
2519.384765625,-65.8031750365888,-41.09998500453525
2540.91796875,-70.30300192001782,-41.17548860834538
2562.451171875,-65.65684260786296,-41.25109034514384
2583.984375,-69.8435182928236,-41.32934984974678
2605.517578125,-64.97751146726257,-41.41310676352886
2627.05078125,-68.69487923374676,-41.50530955942601
2648.583984375,-63.79820211729585,-41.608846674412646
2670.1171875,-67.04438956603967,-41.7263881204955
2691.650390625,-61.752223188207154,-41.86024498665765
2713.18359375,-64.2587587921548,-42.01225313627169
2734.716796875,-58.35903489706682,-42.183686007856394
2756.25,-59.3062916991758,-42.375199816199974
2777.783203125,-51.24052925757316,-42.58681271039657
2799.31640625,-43.733911953157175,-42.81791766551635
2820.849609375,-44.834734146572124,-43.06732715675416
2842.3828125,-56.2667922182119,-43.33334607663288
2863.916015625,-58.25076281329006,-43.61386798668932
2885.44921875,-63.60302401421271,-43.9064887123888
2906.982421875,-64.07615347179404,-44.20863054556237
2928.515625,-67.86125724497478,-44.517669946065496
2950.048828125,-68.21731278104475,-44.83106164745389
2971.58203125,-71.0690239969555,-45.14645246374988
2993.115234375,-71.64578388756405,-45.46177883940952
3014.6484375,-73.82236181619513,-45.7753432376054
3036.181640625,-75.01529624384534,-46.08586576218903
3057.71484375,-76.61909373348313,-46.39250888284893
3079.248046875,-78.46280630974269,-46.69487469900428
3100.78125,-79.92530396509129,-46.99297574954669
3122.314453125,-81.8476545803733,-47.287181866661044
3143.84765625,-84.54756623022298,-47.57814690150625
3165.380859375,-83.1495082513733,-47.8667202456255
3186.9140625,-93.7877255021269,-48.15384887572292
3208.447265625,-80.22728536009245,-48.4404761181986
3229.98046875,-85.65692617798196,-48.72744343932449
3251.513671875,-75.49213059965402,-49.015401312649985
3273.046875,-76.07709594423801,-49.30473461259956
3294.580078125,-70.41402391778885,-49.59550706687325
3316.11328125,-68.60590942993106,-49.88742812210019
3337.646484375,-61.305957428818324,-50.17984420367989
3359.1796875,-52.00275864620613,-50.471754859314004
3380.712890625,-51.52316666756242,-50.76185275064465
3402.24609375,-60.288924959973265,-51.04858498522893
3423.779296875,-64.89142143065098,-51.330231945950125
3445.3125,-66.44574421565747,-51.60499865408434
3466.845703125,-69.89077577831715,-51.87111286158292
3488.37890625,-69.73325858321292,-52.12692355880903
3509.912109375,-72.8045011410796,-52.37099343931604
3531.4453125,-71.80396860167203,-52.602179096878494
3552.978515625,-75.00415232288503,-52.819693334801855
3574.51171875,-73.35983723165393,-53.02314491594133
3596.044921875,-76.97617265078114,-53.21255232697521
3617.578125,-74.75613119482914,-53.38832960842457
3639.111328125,-78.72762752882561,-53.55124393502894
3660.64453125,-76.12312107154135,-53.702346331885906
3682.177734375,-80.3609800616475,-53.842878587473955
3703.7109375,-77.55072318589308,-53.9741609820993
3725.244140625,-82.07732464448094,-54.09746680076201
3746.77734375,-79.43819312494227,-54.21389066352922
3768.310546875,-83.52289408937833,-54.324218418461285
3789.84375,-82.37976393664184,-54.428806653500395
3811.376953125,-83.1313678591533,-54.5274797661738
3832.91015625,-92.85089323822946,-54.61945197711966
3854.443359375,-78.51876629552038,-54.703280701609614
3875.9765625,-79.87884086275879,-54.77685634092189
3897.509765625,-68.0126277604422,-54.83743188172116
3919.04296875,-57.927527969887294,-54.88169377354154
3940.576171875,-56.22728645765273,-54.90587348334006
3962.109375,-63.53492690391366,-54.90589700302684
3983.642578125,-68.31181375186833,-54.87756751689504
4005.17578125,-68.30014143412541,-54.81677452654971
4026.708984375,-71.6626310582455,-54.7197210810858
4048.2421875,-70.08611915670693,-54.583159458821484
4069.775390625,-73.34313119788291,-54.40462476726755
4091.30859375,-70.99748023430026,-54.18265552419374
4112.841796875,-74.17203806925976,-53.916990386220256
4134.375,-71.3948845947785,-53.60873080960463
4155.908203125,-74.60712084274924,-53.260460543093124
4177.44140625,-71.5312439968113,-52.876314422697575
4198.974609375,-74.53113685286529,-52.46199089816911
4220.5078125,-71.28622386615521,-52.0247049861141
4242.041015625,-74.21551218638947,-51.57308081459642
4263.57421875,-70.7832566806701,-51.116985487012876
4285.107421875,-73.50504131793161,-50.667308531520334
4306.640625,-69.89454068487397,-50.235693598672064
4328.173828125,-72.46289433098393,-49.83423121207373
4349.70703125,-68.62823772247918,-49.47512316369597
4371.240234375,-70.40514253394886,-49.17033049186997
4392.7734375,-66.32815025625037,-48.93121782102163
4414.306640625,-67.16332028130738,-48.76820713639574
4435.83984375,-62.17496907624607,-48.690453798448765
4457.373046875,-60.44604427741589,-48.70555678073747
4478.90625,-49.779695292376275,-48.819313778470324
4500.439453125,-49.42380252232789,-49.03553004318984
4521.97265625,-57.86549238941116,-49.35588763446982
4543.505859375,-65.79418553919201,-49.779879341648716
4565.0390625,-66.3720982431808,-50.30480892970972
4586.572265625,-71.19431454360362,-50.92585672288935
4608.10546875,-70.47158038415836,-51.636206978275396
4629.638671875,-75.26861152197043,-52.42723113590765
4651.171875,-73.49523556750545,-53.28871896797868
4672.705078125,-78.08334425882717,-54.20914797866515
4694.23828125,-75.40539292101563,-55.17598019929527
4715.771484375,-80.61376489986053,-56.17597482934591
4737.3046875,-76.96966869298915,-57.19550501525611
4758.837890625,-82.32173939435104,-58.220867433064
4780.37109375,-77.87455345120487,-59.2385742182921
4801.904296875,-83.97122556109895,-60.23561811385004
4823.4375,-78.46754393167834,-61.199703409007014
4844.970703125,-85.08735443774195,-62.11943722710399
4866.50390625,-78.49931476169915,-62.98447788117228
4888.037109375,-86.19334831567318,-63.78563924210373
4909.5703125,-78.39495614473172,-64.51495223890099
4931.103515625,-86.34582266769883,-65.1656866244067
4952.63671875,-77.43769831163601,-65.73233789211498
4974.169921875,-87.12890405562412,-66.21058563442126
4995.703125,-76.31631636181714,-66.59723062337575
5017.236328125,-81.49191276425793,-66.89011842761849
5038.76953125,-69.05831506414602,-67.08805743434962
5060.302734375,-69.03647181166633,-67.190738729214
5081.8359375,-76.94568585572154,-67.19866443135467
5103.369140625,-99.87632401999136,-67.11308984061208
5124.90234375,-83.4942537345976,-66.93598320449195
5146.435546875,-98.74194387079756,-66.67000514624786
5167.96875,-82.08900579052786,-66.31850791609742
5189.501953125,-99.46479151995737,-65.88555274533326
5211.03515625,-80.91303678325704,-65.37594180844154
5232.568359375,-99.65367603124884,-64.79525973641003
5254.1015625,-79.87047779508495,-64.14991836926609
5275.634765625,-97.53979964576047,-63.44719756551429
5297.16796875,-78.84609195655872,-62.69527445818838
5318.701171875,-95.43659782236497,-61.90323359578503
5340.234375,-77.6970255637631,-61.081050939932275
5361.767578125,-93.03367139022139,-60.23954569251284
5383.30078125,-76.38751439658287,-59.39029534973814
5404.833984375,-90.38063434939124,-58.54551116232834
5426.3671875,-74.80357351963002,-57.71787323204636
5447.900390625,-87.254166406775,-56.920326691765396
5469.43359375,-72.98793264475276,-56.16584268446424
5490.966796875,-83.08104608718025,-55.46715005629182
5512.5,-70.30595140670353,-54.83644569128846
5534.033203125,-77.76589679015156,-54.285093128698314
5555.56640625,-65.72820257947751,-53.82332041912114
5577.099609375,-70.2579640733156,-53.45992901220107
5598.6328125,-54.62068412496121,-53.2020257677852
5620.166015625,-52.701659976518,-53.05478991193248
5641.69921875,-59.11791828850664,-53.021285914043915
5663.232421875,-72.08074046249591,-53.10233186541721
5684.765625,-68.24404889219616,-53.2964310441087
5706.298828125,-76.15227779079987,-53.59977203307687
5727.83203125,-72.53162772828628,-54.00630011726962
5749.365234375,-79.30542435217737,-54.50785983723218
5770.8984375,-75.93398157289863,-55.094405650638656
5792.431640625,-80.99483198116195,-55.75427478350578
5813.96484375,-78.49670821437076,-56.47451367378516
5835.498046875,-82.55444206498429,-57.2412470485464
5857.03125,-80.89247562239507,-58.04007674576116
5878.564453125,-83.556401448956,-58.856495987583706
5900.09765625,-82.94572078833465,-59.67630400515824
5921.630859375,-84.51030373561566,-60.4860057492732
5943.1640625,-84.94160340622042,-61.27318191095139
5964.697265625,-85.24968867359789,-62.026815605168544
5986.23046875,-86.78664465650618,-62.73756379328774
6007.763671875,-86.1911980664926,-63.39796376157374
6029.296875,-88.47375201715447,-64.0025676359063
6050.830078125,-87.18318760899216,-64.54800087823982
6072.36328125,-88.9970186723161,-65.0329438457876
6093.896484375,-89.41565651591391,-65.45803865857665
6115.4296875,-83.96590473495789,-65.82572667271674
6136.962890625,-90.37664175775919,-66.1400246585513
6158.49609375,-71.9685094554793,-66.40625020968842
6180.029296875,-67.68604391114144,-66.63070885334484
6201.5625,-73.17406541738109,-66.82035670984186
6223.095703125,-82.69741978816609,-66.9824533015832
6244.62890625,-80.52853987450847,-67.1242192109371
6266.162109375,-84.02230311997526,-67.25251273430908
6287.6953125,-83.08912736275748,-67.37353850890716
6309.228515625,-85.47052465583619,-67.49259936055195
6330.76171875,-85.13287099621357,-67.61390042225878
6352.294921875,-86.04546324817039,-67.74041201240556
6373.828125,-86.37784586213031,-67.87379496223129
6395.361328125,-86.47385653370148,-68.01438917920746
6416.89453125,-87.16712974155055,-68.16126336284262
6438.427734375,-86.72549757500266,-68.31232108677298
6459.9609375,-87.45588981600197,-68.4644560498446
6481.494140625,-86.99863580401208,-68.61374728789403
6503.02734375,-87.49626914279304,-68.75568361485463
6524.560546875,-87.15947849467682,-68.88540558952988
6546.09375,-87.00240888352667,-68.99795291806336
6567.626953125,-87.46958940662509,-69.08850540784928
6589.16015625,-86.12235971625829,-69.15260636331884
6610.693359375,-87.54992116281272,-69.18635860702855
6632.2265625,-84.3637926779642,-69.18658504528315
6653.759765625,-87.365718133418,-69.15094777989975
6675.29296875,-80.92066680419072,-69.0780220846968
6696.826171875,-86.15103260956971,-68.96732399496926
6718.359375,-71.7440327957946,-68.81929267500455
6739.892578125,-69.65498907246966,-68.63523100969034
6761.42578125,-74.38807554846801,-68.41720989743301
6782.958984375,-91.40024227585937,-68.16794340346581
6804.4921875,-85.10942104480151,-67.89064318517498
6826.025390625,-90.1921959881885,-67.58886136765457
6847.55859375,-88.1175062387244,-67.26633129767981
6869.091796875,-89.4304837608467,-66.92681533435808
6890.625,-89.98994984518305,-66.57396806882139
6912.158203125,-89.67349302983315,-66.21122215316205
6933.69140625,-89.55869619004102,-65.84170233305139
6955.224609375,-89.61838926078991,-65.46817141078007
6976.7578125,-88.66390319311205,-65.09300982155783
6998.291015625,-89.9140669205285,-64.71822839999878
7019.82421875,-87.15867327525802,-64.34551186240762
7041.357421875,-89.91797502986452,-63.97628864665816
7062.890625,-85.60629520081059,-63.6118211383714
7084.423828125,-90.34164722224641,-63.25330905796551
7105.95703125,-83.56251913763616,-62.90199795653152
7127.490234375,-90.6225603334669,-62.55928441473405
7149.0234375,-81.4489424220755,-62.22680967782182
7170.556640625,-92.63189699127886,-61.906534084534144
7192.08984375,-78.0469139247049,-61.60078572515387
7213.623046875,-92.95371685774197,-61.31227823662624
7235.15625,-73.82203736063033,-61.04409443149477
7256.689453125,-95.63815150764513,-60.799634465994345
7278.22265625,-63.013128082737126,-60.58252937227558
7299.755859375,-59.256662571331034,-60.396522895074085
7321.2890625,-63.634045613527285,-60.245326568284945
7342.822265625,-88.70080448910248,-60.13245473147785
7364.35546875,-73.2162198503685,-60.06104762137748
7385.888671875,-88.1994693001514,-60.033691696332816
7407.421875,-77.51292405137953,-60.05224690143545
7428.955078125,-88.59514517774774,-60.11769062122089
7450.48828125,-80.37633189598176,-60.22998758526532
7472.021484375,-88.78235675928605,-60.38799400614443
7493.5546875,-82.334273476097,-60.58940278235699
7515.087890625,-89.02351321241163,-60.830734758640574
7536.62109375,-84.0466736700327,-61.107378891510166
7558.154296875,-88.96043322265385,-61.413681824489856
7579.6875,-85.27686565696652,-61.74308495249917
7601.220703125,-88.99642157596674,-62.08830467085039
7622.75390625,-86.12191584771224,-62.44154928325648
7644.287109375,-88.97132839709496,-62.79476410013304
7665.8203125,-86.4057905921278,-63.13989469542485
7687.353515625,-88.77339620514618,-63.46915719113899
7708.88671875,-85.88677391436897,-63.77530386508219
7730.419921875,-88.6100087900762,-64.05187236446564
7751.953125,-84.41316972410549,-64.29340736368356
7773.486328125,-87.29972405563618,-64.49564460786593
7795.01953125,-80.78190517532774,-64.65564888632397
7816.552734375,-83.40785761961418,-64.77189950796487
7838.0859375,-72.5652794189604,-64.84431920855786
7859.619140625,-66.35910173508664,-64.8742449946358
7881.15234375,-68.48865798411217,-64.8643420964669
7902.685546875,-82.12348044293819,-64.81846483313356
7924.21875,-77.9915679361041,-64.74147065753401
7945.751953125,-86.02927753454927,-64.63899582676261
7967.28515625,-82.4213307864031,-64.5172029260622
7988.818359375,-87.97296340433559,-64.38251177361033
8010.3515625,-84.46017120616517,-64.24132598353222
8031.884765625,-88.30347352784891,-64.09976762730767
8053.41796875,-85.72358971283003,-63.96343199960374
8074.951171875,-88.78078007909019,-63.83717348340123
8096.484375,-86.48354039140284,-63.72493196952213
8118.017578125,-88.85475600216104,-63.629607291950386
8139.55078125,-86.78919960504594,-63.5529867898924
8161.083984375,-88.83068923330302,-63.49572851536078
8182.6171875,-86.52659268404004,-63.457399898307514
8204.150390625,-88.72739690993996,-63.43656899291888
8225.68359375,-85.68644712003857,-63.430942890757215
8247.216796875,-88.49784166313252,-63.437545623767164
8268.75,-84.37575110585226,-63.45292600395197
8290.283203125,-88.00244398144542,-63.47338444882023
8311.81640625,-81.972037215421,-63.49520699083392
8333.349609375,-86.21204161088819,-63.514894406225665
8354.8828125,-77.97344094669576,-63.52937473565622
8376.416015625,-82.37032694742378,-63.53618838839135
8397.94921875,-69.14619322276629,-63.533636476192974
8419.482421875,-63.00836444620668,-63.52088493954532
8441.015625,-65.10738148723019,-63.498019310841684
8462.548828125,-80.50518514172578,-63.46604749228189
8484.08203125,-76.27291029268584,-63.42685058362403
8505.615234375,-87.78242268274279,-63.383084443682236
8527.1484375,-80.40961111567208,-63.33803717724785
8548.681640625,-89.59950813039669,-63.29544998081591
8570.21484375,-83.07041596787101,-63.25931064447055
8591.748046875,-89.90880258687872,-63.23363040089908
8613.28125,-84.60514168594486,-63.222215666797375
8634.814453125,-89.69445359144697,-63.228446495015206
8656.34765625,-85.75462210611579,-63.25507323493325
8677.880859375,-89.71609003762431,-63.30404200078039
8699.4140625,-86.37123543700952,-63.376358118770256
8720.947265625,-89.64232742339408,-63.47199483645042
8742.48046875,-86.66356477490982,-63.58985232676047
8764.013671875,-89.30307299870407,-63.727769518249964
8785.546875,-86.3983087790897,-63.88258865728951
8807.080078125,-88.53359126444384,-64.05026988947013
8828.61328125,-85.63083990055003,-64.22605066662943
8850.146484375,-87.67393317294398,-64.40464256674193
8871.6796875,-83.72124081575032,-64.58045626649893
8893.212890625,-86.08976373612177,-64.74784402206082
8914.74609375,-80.43259171710582,-64.90134815995
8936.279296875,-83.03446088818824,-65.03594379826433
8957.8125,-72.46977721928181,-65.14726432034875
8979.345703125,-65.80526944573317,-65.2317989913952
9000.87890625,-67.754714284116,-65.28705349732932
9022.412109375,-81.96159467032547,-65.31166602292595
9043.9453125,-79.62554234092093,-65.30547367816914
9065.478515625,-88.1977135178565,-65.2695265167406
9087.01171875,-83.80493015822944,-65.20604894469062
9108.544921875,-91.41781152920586,-65.11835086184969
9130.078125,-85.82356124502274,-65.01069328547932
9151.611328125,-93.5035673411583,-64.88811535473205
9173.14453125,-87.01015539432026,-64.75623139904927
9194.677734375,-94.61459688111466,-64.62100808610747
9216.2109375,-87.73257197855335,-64.48853248122217
9237.744140625,-95.06684130727004,-64.36478211279518
9259.27734375,-87.91940177517606,-64.25540783850026
9280.810546875,-95.4680723393293,-64.1655394643409
9302.34375,-87.68582199994137,-64.09962273113047
9323.876953125,-95.52322394412853,-64.0612945231758
9345.41015625,-86.879549336146,-64.05330106620654
9366.943359375,-94.82161860287833,-64.07746157655797
9388.4765625,-85.5518007050807,-64.13467742264592
9410.009765625,-93.74111694515067,-64.22498448863308
9431.54296875,-83.12659719515992,-64.34764421250665
9453.076171875,-90.15632832677309,-64.5012668216704
9474.609375,-79.96130335705892,-64.68395870920632
9496.142578125,-85.24903369571638,-64.89348476410059
9517.67578125,-71.40220656255133,-65.12743584598516
9539.208984375,-65.10572608959298,-65.38339150953705
9560.7421875,-66.08143008215538,-65.65906853743358
9582.275390625,-76.88597094093461,-65.95244680706611
9603.80859375,-78.40526595583015,-66.26186544138811
9625.341796875,-82.22872165030532,-66.58608400038611
9646.875,-83.2879493633333,-66.92430555861003
9668.408203125,-84.9104666903662,-67.27616077282153
9689.94140625,-86.00316983955092,-67.64165434983548
9711.474609375,-86.37851804898447,-68.02107755303288
9733.0078125,-87.63354894925995,-68.41489241566245
9754.541015625,-87.1617692853312,-68.82359504899992
9776.07421875,-89.18580424797584,-69.24756674887875
9797.607421875,-87.78535498133691,-69.68692244137755
9819.140625,-90.19501524202937,-70.14136631899399
9840.673828125,-88.16309967422308,-70.61006428168844
9862.20703125,-90.8590587702503,-71.09154202099268
9883.740234375,-88.39164707081801,-71.583616306946
9905.2734375,-91.12508054911439,-72.08336532090209
9926.806640625,-88.47201407951636,-72.58714180998565
9948.33984375,-91.33007820799756,-73.09063052823392
9969.873046875,-88.37636127717163,-73.58894899615836
9991.40625,-90.94631335595224,-74.07678818314598
10012.939453125,-87.95032842293278,-74.54858742528045
10034.47265625,-89.19351470663175,-74.99873585848941
10056.005859375,-86.21851701442556,-75.4217909847821
10077.5390625,-84.10864680962315,-75.81270379088704
10099.072265625,-76.26866340610063,-76.16703917374176
10120.60546875,-79.50401041512073,-76.48118033887393
10142.138671875,-102.20538922754426,-76.75250633903772
10163.671875,-92.15205002155969,-76.97953299432847
10185.205078125,-95.15888005634766,-77.16200903428101
10206.73828125,-96.6928873489444,-77.30096135231433
10228.271484375,-93.58651601945247,-77.39868566431299
10249.8046875,-97.78304706410233,-77.45868149787071
10271.337890625,-93.21723486431934,-77.48553317511144
10292.87109375,-98.67444887925706,-77.48474115168085
10314.404296875,-92.87068347210882,-77.46251059938908
10335.9375,-98.96126051185308,-77.42550633939429
10357.470703125,-92.63299736427368,-77.38058503020072
10379.00390625,-98.94581879579363,-77.33451679378197
10400.537109375,-92.59400756923029,-77.29370915285506
10422.0703125,-99.08247520799469,-77.26394621092942
10443.603515625,-92.62860429178474,-77.25015542403298
10465.13671875,-99.29310839590607,-77.25621311116087
10486.669921875,-92.64967215701832,-77.28479808322881
10508.203125,-99.35889277335752,-77.33730052047635
10529.736328125,-92.07352142415091,-77.4137906038277
10551.26953125,-96.88635329357263,-77.51304853453931
10572.802734375,-92.35435557909996,-77.63265459997912
10594.3359375,-92.10247730548718,-77.76913500955358
10615.869140625,-96.27887986036556,-77.91815648067782
10637.40234375,-85.29360427680365,-78.0747601389831
10658.935546875,-77.7169552620773,-78.23362333295395
10680.46875,-77.15827177774474,-78.3893365524101
10702.001953125,-85.52486369601934,-78.53668185715348
10723.53515625,-90.09726284611985,-78.67089911014364
10745.068359375,-89.76388049189302,-78.7879268787667
10766.6015625,-90.80104015125542,-78.88460609397217
10788.134765625,-89.87990668036774,-78.95883638292835
10809.66796875,-93.23199010571967,-79.00967732851326
10831.201171875,-91.05841890909515,-79.03738964423485
10852.734375,-93.9515468075989,-79.04341425115548
10874.267578125,-91.35154136060754,-79.03029035510363
10895.80078125,-94.63243204766943,-79.00151669227978
10917.333984375,-91.6575829865611,-78.96136298483134
10938.8671875,-94.72490365067281,-78.91464117956957
10960.400390625,-91.78555009444815,-78.86644810354598
10981.93359375,-94.77467633756974,-78.82189265346364
11003.466796875,-92.06601258585366,-78.78582146408507
11025.0,-94.41448044391254,-78.76255712866873
11046.533203125,-92.37549062139203,-78.75566246179636
11068.06640625,-94.03599130989917,-78.76774302727837
11089.599609375,-92.50172645421819,-78.80029826134677
11111.1328125,-93.02881194604396,-78.85362909614184
11132.666015625,-92.84449398096754,-78.9268071500423
11154.19921875,-90.133959408091,-79.01770744070888
11175.732421875,-91.07769567444727,-79.12310334941422
11197.265625,-84.79603021140332,-79.23881938373567
11218.798828125,-77.91177555631856,-79.3599343110881
11240.33203125,-79.19055609284698,-79.4810246195035
11261.865234375,-86.09810474247564,-79.5964361390082
11283.3984375,-98.97392138519179,-79.70057013733944
11304.931640625,-89.19751644880375,-79.78816936827435
11326.46484375,-107.3647364048584,-79.85458944619285
11347.998046875,-89.84618106423379,-79.89604155678495
11369.53125,-117.09589369370688,-79.90979386385857
11391.064453125,-90.47646282302385,-79.89432097265447
11412.59765625,-112.08271297130551,-79.849393364385
11434.130859375,-90.48395505551665,-79.7761016997766
11455.6640625,-109.71962348876181,-79.67681415368456
11477.197265625,-90.55173216027727,-79.55506832567079
11498.73046875,-108.66094545907562,-79.41540260304797
11520.263671875,-90.59796109157499,-79.26313496496972
11541.796875,-108.2337394672998,-79.10409995026717
11563.330078125,-90.5593549509732,-78.94435672739606
11584.86328125,-108.31869429473994,-78.78988278666651
11606.396484375,-90.27724895975078,-78.64626863852584
11627.9296875,-111.13439965088412,-78.51842899819522
11649.462890625,-89.8792930471094,-78.41034525572005
11670.99609375,-111.90382350946096,-78.32485259973053
11692.529296875,-89.40239558180389,-78.26348304894464
11714.0625,-115.20175653394783,-78.22637294841104
11735.595703125,-87.65165964280644,-78.21224033829891
11757.12890625,-106.96315997973487,-78.21843415583578
11778.662109375,-82.3659659528442,-78.24105365588476
11800.1953125,-81.93257533020083,-78.27513291029584
11821.728515625,-88.32132538062109,-78.31488194694472
11843.26171875,-91.21659469090545,-78.35397318256081
11864.794921875,-91.29031199295144,-78.38585943684427
11886.328125,-97.27046309697178,-78.40410811082278
11907.861328125,-91.87792253844373,-78.40273515953866
11929.39453125,-98.27163065706375,-78.37652234077197
11950.927734375,-91.49914815411363,-78.32130189066208
11972.4609375,-99.86069669863411,-78.23419423628445
11993.994140625,-91.37827649644714,-78.1137865375016
12015.52734375,-100.5342101480326,-77.96024265245303
12037.060546875,-91.12069500374747,-77.77533840818586
12058.59375,-101.39355687288517,-77.56241967061246
12080.126953125,-90.72166691676406,-77.32628446960415
12101.66015625,-102.19792382964562,-77.07299416061208
12123.193359375,-90.14407611071479,-76.80962210954915
12144.7265625,-103.47637538086937,-76.54395149849505
12166.259765625,-89.52032186078566,-76.28413641046441
12187.79296875,-105.46455901332945,-76.03834223280232
12209.326171875,-88.60029943449703,-75.8143825245231
12230.859375,-104.12576945793528,-75.61936976475586
12252.392578125,-86.81596088742911,-75.45939682002856
12273.92578125,-102.25438819839465,-75.33926456202015
12295.458984375,-83.7477146855054,-75.26226890018242
12316.9921875,-89.8225297664338,-75.2300576686768
12338.525390625,-75.45282714976678,-75.24256446065395
12360.05859375,-74.60712329902918,-75.29802279753545
12381.591796875,-84.5956823957603,-75.39306013743442
12403.125,-87.89939851440876,-75.52286735536715
12424.658203125,-93.42757644049769,-75.68143565866154
12446.19140625,-94.14541424630127,-75.8618496147544
12467.724609375,-109.32886768847142,-76.05662222779453
12489.2578125,-94.28098555357977,-76.25805594106411
12510.791015625,-106.44685843610677,-76.45861216685338
12532.32421875,-95.4228836800468,-76.6512715182858
12553.857421875,-103.8000752009054,-76.82986736119999
12575.390625,-95.68622208277303,-76.98937659814129
12596.923828125,-101.7835180854285,-77.12615367839145
12618.45703125,-96.28623580138216,-77.23809659638705
12639.990234375,-100.4301112275076,-77.3247369604233
12661.5234375,-96.2439402178602,-77.38724992140995
12683.056640625,-99.90989884719838,-77.42838366548874
12704.58984375,-96.0626086664357,-77.45231210202518
12726.123046875,-99.9263449541203,-77.4644181265156
12747.65625,-95.55348886166935,-77.47101822172266
12769.189453125,-99.91072697905472,-77.47904201320706
12790.72265625,-95.52752159501381,-77.49568257689276
12812.255859375,-99.67260752830742,-77.52803469910775
12833.7890625,-94.21326499395366,-77.58273884492961
12855.322265625,-95.63749555574937,-77.66564827183389
12876.85546875,-92.99471262830009,-77.78153554909827
12898.388671875,-83.89873671043773,-77.9338527681405
12919.921875,-82.14782135188184,-78.1245570535072
12941.455078125,-86.25022384022444,-78.35400974177814
12962.98828125,-99.79010525352385,-78.62095394741841
12984.521484375,-91.2895428687046,-78.92257136180004
13006.0546875,-106.23182872375112,-79.2546152263777
13027.587890625,-92.39385092440183,-79.61161267687176
13049.12109375,-105.0532076397219,-79.98712625754189
13070.654296875,-93.65118618282243,-80.37406152098438
13092.1875,-104.30963844279252,-80.76500540124698
13113.720703125,-94.12029320579278,-81.15257858540613
13135.25390625,-103.81042945394825,-81.52978448174217
13156.787109375,-94.324686000612,-81.89033762011697
13178.3203125,-103.38140704489768,-82.22895540774304
13199.853515625,-94.5769060438145,-82.5415990444522
13221.38671875,-103.10003154257748,-82.82565197952877
13242.919921875,-94.91378481812151,-83.08002743625279
13264.453125,-103.04030332037831,-83.30520008158791
13285.986328125,-95.19790279886232,-83.50316069807094
13307.51953125,-102.75986762926573,-83.6772965330946
13329.052734375,-95.38748555968223,-83.83220366623453
13350.5859375,-102.03764367934119,-83.97344106512199
13372.119140625,-95.93589402199987,-84.10723882913247
13393.65234375,-101.32417603596424,-84.24017530814444
13415.185546875,-98.88544734696004,-84.3788392238819
13436.71875,-99.17832739097716,-84.52949354505799
13458.251953125,-91.1958005713053,-84.69775764734362
13479.78515625,-86.62811575213,-84.88832324054938
13501.318359375,-88.70282037800281,-85.10471772569305
13522.8515625,-99.94267833645183,-85.34912615008705
13544.384765625,-92.6494025662864,-85.62227988940077
13565.91796875,-98.68582208687951,-85.9234167592245
13587.451171875,-92.51752844610321,-86.25031362150496
13608.984375,-99.97916314209725,-86.59938888994762
13630.517578125,-93.35421712718392,-86.96586884021082
13652.05078125,-100.28197686628206,-87.3440084735317
13673.583984375,-93.80016500267368,-87.72735502624018
13695.1171875,-100.80832106379766,-88.10904019602472
13716.650390625,-94.08465988434169,-88.48208586925814
13738.18359375,-100.84760550090814,-88.83970764436341
13759.716796875,-94.21591492634239,-89.17560077488135
13781.25,-100.92280634603789,-89.48419428097452
13802.783203125,-94.40166456406473,-89.76086083668149
13824.31640625,-100.73127334760946,-90.00207253150745
13845.849609375,-94.92710406165088,-90.20549559538247
13867.3828125,-101.19215656414701,-90.37002050638037
13888.916015625,-94.58447056049874,-90.49572739415677
13910.44921875,-99.11775311846566,-90.58379012386317
13931.982421875,-94.09015448882015,-90.63632571173821
13953.515625,-97.55686478849502,-90.65619861204452
13975.048828125,-95.89917275353176,-90.64679177288534
13996.58203125,-96.87817281901837,-90.61175806107977
14018.115234375,-96.47848188747878,-90.5547666136578
14039.6484375,-88.53116382322679,-90.47925883498992
14061.181640625,-91.26049377579388,-90.38822811554186
14082.71484375,-97.51527289484932,-90.2840359348888
14104.248046875,-91.02758491676923,-90.1682749031106
14125.78125,-103.65450516128197,-90.04168660342197
14147.314453125,-92.37372800835908,-89.90413896872327
14168.84765625,-101.40246055241275,-89.75466452356972
14190.380859375,-93.62295021723227,-89.59155733400324
14211.9140625,-102.6813314190864,-89.41252311964503
14233.447265625,-93.92590446800929,-89.21487388004377
14254.98046875,-102.84219796340392,-88.99575574115411
14276.513671875,-94.18702091739722,-88.75239668551029
14298.046875,-102.74149844977943,-88.48235950761847
14319.580078125,-94.44743144448697,-88.18378481331652
14341.11328125,-102.7499855478118,-87.8556091953761
14362.646484375,-94.84698474541986,-87.49774486022078
14384.1796875,-103.28390747937867,-87.1112089007458
14405.712890625,-95.31007228970554,-86.69819301426607
14427.24609375,-103.18095451465756,-86.26206762145682
14448.779296875,-95.76547406593133,-85.80731788961097
14470.3125,-102.86144696060143,-85.33941291657378
14491.845703125,-97.00582109001789,-84.86461309186636
14513.37890625,-104.75387820979569,-84.3897242171486
14534.912109375,-98.96348885443295,-83.92181014502434
14556.4453125,-109.41124441167172,-83.46787830660219
14577.978515625,-94.6243327547825,-83.03455439460919
14599.51171875,-84.32432812685896,-82.62776353587036
14621.044921875,-83.53498516027258,-82.25243545195012
14642.578125,-93.07500073661613,-81.91225034307465
14664.111328125,-89.64297017061547,-81.60944055956541
14685.64453125,-99.46456311945003,-81.34466061601353
14707.177734375,-91.10804717164662,-81.11693487019359
14728.7109375,-100.69451410924219,-80.9236883846894
14750.244140625,-91.85615115091896,-80.76086230006428
14771.77734375,-100.36984608425335,-80.62311068301398
14793.310546875,-92.08136423508716,-80.50407149295167
14814.84375,-100.2170873408027,-80.39670025920682
14836.376953125,-92.30458198041289,-80.29365149202887
14857.91015625,-100.58601424722173,-80.1876899566391
14879.443359375,-92.41646388312844,-80.07211188250031
14900.9765625,-100.53815238823505,-79.94115508196715
14922.509765625,-92.37753883971368,-79.79037688929833
14944.04296875,-100.29720635483909,-79.61697982742325
14965.576171875,-92.13363084170835,-79.42006693762289
14987.109375,-99.56690669595426,-79.20081168577569
15008.642578125,-91.87314220308056,-78.9625311582943
15030.17578125,-99.5134585616039,-78.71065570826381
15051.708984375,-91.71620662598326,-78.45259309922706
15073.2421875,-99.06633358822671,-78.19749028681466
15094.775390625,-89.75571403961874,-77.95590102918783
15116.30859375,-93.60461523501215,-77.73937227634826
15137.841796875,-82.37768932842683,-77.55996651656652
15159.375,-77.76869469837904,-77.42974073881362
15180.908203125,-80.28911256594546,-77.3602052200541
15202.44140625,-95.245819121989,-77.36178682558068
15223.974609375,-91.15919309089438,-77.44332182982103
15245.5078125,-102.34164965968255,-77.61160239044531
15267.041015625,-93.78054249504622,-77.8709987643593
15288.57421875,-106.3537254929123,-78.22317622198726
15310.107421875,-95.25243346751563,-78.66692153199195
15331.640625,-106.34455028905474,-79.19808903620364
15353.173828125,-95.1454525417742,-79.80967093759763
15374.70703125,-106.46248289590078,-80.49199073529435
15396.240234375,-95.16056583442264,-81.23301302938845
15417.7734375,-105.42224072869536,-82.01875745853216
15439.306640625,-95.24733015878223,-82.83379958883484
15460.83984375,-105.15016422940052,-83.66183738565053
15482.373046875,-95.49790123469043,-84.48629867767997
15503.90625,-104.69818817900179,-85.29096292817636
15525.439453125,-95.5360158144394,-86.0605697704564
15546.97265625,-104.37295902313429,-86.78138719503255
15568.505859375,-95.428282126093,-87.44171398234019
15590.0390625,-103.7881176375478,-88.032293885359
15611.572265625,-95.88852994216373,-88.54662304894056
15633.10546875,-100.68935960110832,-88.98113702328811
15654.638671875,-99.22515603710517,-89.33526925977516
15676.171875,-92.8247506689494,-89.6113789070045
15697.705078125,-97.60268962406153,-89.81455177200145
15719.23828125,-92.78447412183286,-89.95228418703948
15740.771484375,-91.03401464924846,-90.03406494522208
15762.3046875,-98.56492739820479,-90.07087517683664
15783.837890625,-91.39567395659535,-90.07462980653489
15805.37109375,-103.28061096296906,-90.05758687631733
15826.904296875,-93.02263822191063,-90.03175241277766
15848.4375,-105.66037738367993,-90.00830859113955
15869.970703125,-93.23580754515187,-89.9970916992494
15891.50390625,-105.45634538435299,-90.00614389211685
15913.037109375,-93.4300367890012,-90.0413590735903
15934.5703125,-105.7380309298027,-90.10623862380235
15956.103515625,-93.54402836339978,-90.20176733375274
15977.63671875,-105.91868940093555,-90.32641407267195
15999.169921875,-93.62915385589457,-90.47625568397285
16020.703125,-106.04682835412251,-90.64521667554564
16042.236328125,-93.5053994980002,-90.82541172888894
16063.76953125,-106.82082155814047,-91.00757316896309
16085.302734375,-93.50942195719595,-91.18154155011129
16106.8359375,-107.11258992181223,-91.3367946161086
16128.369140625,-93.21201844908376,-91.46298822375138
16149.90234375,-108.5466410725637,-91.55048245802487
16171.435546875,-92.70383207805253,-91.59082712672658
16192.96875,-106.01286949113495,-91.57718305198856
16214.501953125,-91.27609395346661,-91.50465896102789
16236.03515625,-99.66824500283208,-91.37054814699553
16257.568359375,-90.60614495867082,-91.17445420255933
16279.1015625,-91.13970506899369,-90.91830076563551
16300.634765625,-100.97371765223018,-90.6062260753192
16322.16796875,-94.60312693571973,-90.24436892261727
16343.701171875,-95.27568231752588,-89.84055800500643
16365.234375,-104.52462406316756,-89.40392148451525
16386.767578125,-99.12714716943388,-88.94443746640762
16408.30078125,-107.65034351332783,-88.47244896419481
16429.833984375,-97.15808972654708,-87.99816855516126
16451.3671875,-103.04472151772809,-87.53119827854051
16472.900390625,-96.24034093769384,-87.08008937085296
16494.43359375,-104.4349008893986,-86.65196422073126
16515.966796875,-96.42500950292107,-86.25221957341222
16537.5,-104.82263180381025,-85.88432569544435
16559.033203125,-96.39220624243191,-85.54973114476077
16580.56640625,-105.6159989871274,-85.24787723989783
16602.099609375,-96.68158717303159,-84.97632056957619
16623.6328125,-105.16208882300548,-84.73095622545188
16645.166015625,-96.83758841464427,-84.50632916752969
16666.69921875,-105.1258730204006,-84.29601651522916
16688.232421875,-97.26732943007345,-84.0930598360329
16709.765625,-104.30974123007242,-83.890423871313
16731.298828125,-97.48594050747577,-83.68145673327844
16752.83203125,-104.48968057227619,-83.46032650343004
16774.365234375,-99.94874195316955,-83.22241037026048
16795.8984375,-96.77341652434197,-82.96461490369788
16817.431640625,-101.34367962677561,-82.68560965291178
16838.96484375,-83.54416361331334,-82.38596079096757
16860.498046875,-81.177312374288,-82.06815678331697
16882.03125,-91.31970630324734,-81.73652375821936
16903.564453125,-90.6896437747461,-81.39703411254246
16925.09765625,-98.2523513867042,-81.05701759320203
16946.630859375,-91.30135605220593,-80.72478935599543
16968.1640625,-99.4136211287005,-80.40921404423551
16989.697265625,-92.37912157029574,-80.1192285093523
17011.23046875,-101.7190672670669,-79.86334822242478
17032.763671875,-92.72087694971336,-79.64918356547015
17054.296875,-102.93528031526796,-79.4829919756149
17075.830078125,-92.95352110232822,-79.36929034463206
17097.36328125,-103.838516716508,-79.31054922107953
17118.896484375,-93.03743713058682,-79.30698635930435
17140.4296875,-104.48403681825353,-79.35647220581447
17161.962890625,-93.12648075324996,-79.45455425625155
17183.49609375,-105.56194867949945,-79.59460114081433
17205.029296875,-93.04935041493471,-79.7680611116342
17226.5625,-106.69758739318746,-79.96482362958021
17248.095703125,-92.82099845084089,-80.17366728953142
17269.62890625,-107.11923984574013,-80.3827726676502
17291.162109375,-92.06215778917978,-80.58027506828819
17312.6953125,-102.44753791565935,-80.75482978691262
17334.228515625,-91.53105380328097,-80.89616152191341
17355.76171875,-98.63583203341625,-80.9955700260785
17377.294921875,-87.78496305121536,-81.04636597848602
17398.828125,-81.7938092137523,-81.04421429683343
17420.361328125,-81.47928678995137,-80.9873665463519
17441.89453125,-88.27798526181806,-80.87676951944948
17463.427734375,-94.22261327964111,-80.71604319294069
17484.9609375,-93.12099335809827,-80.51132781104384
17506.494140625,-94.77430802453924,-80.27100646241294
17528.02734375,-96.83171327255259,-80.00531588135752
17549.560546875,-94.44939693164642,-79.72586398010422
17571.09375,-98.06005988989519,-79.44507751022542
17592.626953125,-94.41578047565042,-79.17560699923773
17614.16015625,-99.07177087565677,-78.92971851070808
17635.693359375,-94.31912208618743,-78.71870269749317
17657.2265625,-99.8394553639348,-78.55233099664241
17678.759765625,-94.2274467164085,-78.43838666769052
17700.29296875,-100.64187803251862,-78.38229479813879
17721.826171875,-93.95377441303337,-78.38687055931507
17743.359375,-101.39274266260297,-78.45219912696298
17764.892578125,-93.63583306084885,-78.57565407301954
17786.42578125,-102.27242650887356,-78.75205401784231
17807.958984375,-93.1530098914721,-78.97395025957479
17829.4921875,-102.60150396053668,-79.23203132976367
17851.025390625,-92.62059128814747,-79.51562431030024
17872.55859375,-102.84921823844391,-79.81326760510682
17894.091796875,-90.12358568850132,-80.11332596337944
17915.625,-94.82993122794895,-80.4046161117286
17937.158203125,-88.26923273874816,-80.6770105103469
17958.69140625,-82.32960164703272,-80.92198756362197
17980.224609375,-82.78432903933947,-81.13309906485556
18001.7578125,-88.2937930407281,-81.30632963088216
18023.291015625,-99.91245578559388,-81.44032819935126
18044.82421875,-96.82834803790689,-81.5364980627879
18066.357421875,-98.07780569346274,-81.59893908463545
18087.890625,-96.48276323020352,-81.63424332583645
18109.423828125,-96.86771897884323,-81.6511529234501
18130.95703125,-97.81563663299883,-81.66009631662968
18152.490234375,-96.78964700544856,-81.67262543489466
18174.0234375,-98.09039248686872,-81.70078190674671
18195.556640625,-96.76508151649018,-81.75642442158559
18217.08984375,-98.4947185298821,-81.85055185883444
18238.623046875,-96.69640725893139,-81.99265753765954
18260.15625,-98.73295922833842,-82.19014887778705
18281.689453125,-96.48420554806647,-82.44786392660265
18303.22265625,-98.79679401820138,-82.76771172030008
18324.755859375,-96.5080932847063,-83.14845751311042
18346.2890625,-98.61472842603226,-83.58566681048835
18367.822265625,-96.68657585938696,-84.07181422427576
18389.35546875,-98.23346929477992,-84.59655482120905
18410.888671875,-97.27664799640206,-85.14714727861585
18432.421875,-98.71460597739099,-85.70901021694601
18453.955078125,-97.93967163877426,-86.26638595700585
18475.48828125,-95.92584273229461,-86.80308002357728
18497.021484375,-95.32440948375081,-87.30324030443767
18518.5546875,-90.27922490474197,-87.75213712056582
18540.087890625,-87.9231334141752,-88.13690473007989
18561.62109375,-100.41841698399918,-88.44720604114649
18583.154296875,-93.81199721925334,-88.67578551447647
18604.6875,-100.51717221870823,-88.81888026194642
18626.220703125,-94.26530555786482,-88.876465968657
18647.75390625,-101.01244801406634,-88.85232217214913
18669.287109375,-95.00327151575128,-88.75391024622672
18690.8203125,-101.18946223606574,-88.59206672849652
18712.353515625,-95.0976910580331,-88.38052394073253
18733.88671875,-101.07961519587742,-88.13527871233305
18755.419921875,-95.16656241145381,-87.87383797803201
18776.953125,-100.92818514942348,-87.61437666881307
18798.486328125,-95.15490120776957,-87.37484829661244
18820.01953125,-100.71795522075243,-87.17209167415223
18841.552734375,-95.17898415440762,-87.02097812953029
18863.0859375,-100.48800199969521,-86.93364229294588
18884.619140625,-95.17584671122226,-86.91883608096637
18906.15234375,-100.14444183467161,-86.98144002170449
18927.685546875,-95.1986470337666,-87.12215879523079
18949.21875,-99.52910198567929,-87.3374191432556
18970.751953125,-95.34934355143125,-87.61947854358716
18992.28515625,-98.84297944374862,-87.95674271883831
19013.818359375,-94.85407762877793,-88.33427966110277
19035.3515625,-95.78285782683433,-88.73450792098494
19056.884765625,-95.68038905806165,-89.1380279313376
19078.41796875,-91.52333394855047,-89.52455757384502
19099.951171875,-95.68931030789312,-89.873927446801
19121.484375,-99.0272983581001,-90.16708766717002
19143.017578125,-94.79510681050509,-90.38707675014969
19164.55078125,-107.1367583174239,-90.51990425270732
19186.083984375,-96.65838143455045,-90.55530242209556
19207.6171875,-104.95332975854659,-90.48730791415365
19229.150390625,-95.94677927500209,-90.31464248247858
19250.68359375,-103.13614677672078,-90.04087102788043
19272.216796875,-95.83979269994745,-89.67432609031616
19293.75,-102.50869136820327,-89.22779924897242
19315.283203125,-95.7024058790995,-88.71801141499903
19336.81640625,-102.19390788711428,-88.16488508567325
19358.349609375,-95.67336002071026,-87.59065172209844
19379.8828125,-101.89576936590379,-87.01883599983994
19401.416015625,-95.56385501123921,-86.47316531558859
19422.94921875,-101.4186971692851,-85.97645725609043
19444.482421875,-95.52266382609399,-85.54953950092747
19466.015625,-100.84042036901876,-85.21025571452407
19487.548828125,-95.51343736896818,-84.9726073926498
19509.08203125,-100.02358527596473,-84.84607550529304
19530.615234375,-95.66095857925256,-84.83515738957811
19552.1484375,-98.92442349188084,-84.93914407830985
19573.681640625,-95.4094136482848,-85.1521515857111
19595.21484375,-95.98553943662817,-85.46340717242927
19616.748046875,-95.1491734790608,-85.85777888721582
19638.28125,-90.35330943154726,-86.31652436343595
19659.814453125,-91.02586598742934,-86.81822355469784
19681.34765625,-96.78723328422528,-87.33985040382036
19702.880859375,-95.8327748613865,-87.8579308606439
19724.4140625,-111.18696047480844,-88.34972960730715
19745.947265625,-96.97343181167997,-88.79440560609655
19767.48046875,-106.66111225282033,-89.17407731112786
19789.013671875,-96.61065685258606,-89.4747420921328
19810.546875,-104.44926398140362,-89.68700096973384
19832.080078125,-96.39115279710342,-89.80654887645754
19853.61328125,-103.90238023726289,-89.83440192402713
19875.146484375,-96.23372573579289,-89.77684604907965
19896.6796875,-103.60631950195994,-89.64510531065685
19918.212890625,-96.17286100311902,-89.45474234724824
19939.74609375,-103.16441754589101,-89.22481736418266
19961.279296875,-96.20914258501976,-88.97684481522603
19982.8125,-102.62634224566936,-88.73359800746033
20004.345703125,-96.21893087130067,-88.51782061185187
20025.87890625,-102.20105279134917,-88.35091002324943
20047.412109375,-96.2538463271959,-88.25164033219306
20068.9453125,-102.14627415803554,-88.23499214515908
20090.478515625,-96.18592307102364,-88.31115257960393
20112.01171875,-101.177932020995,-88.4847415917572
20133.544921875,-97.21071201454382,-88.75431065821587
20155.078125,-98.02909344713954,-89.11214716872448
20176.611328125,-101.24654825367803,-89.54440327202589
20198.14453125,-92.39106180731844,-90.03155203175174
20219.677734375,-88.97426566381128,-90.54915735350475
20241.2109375,-102.6315886428024,-91.06892803647438
20262.744140625,-95.16398525331999,-91.56001128414408
20284.27734375,-106.07881697605782,-91.99046784292744
20305.810546875,-95.05551560250436,-92.3288603139725
20327.34375,-104.86525682692616,-92.54587868093287
20348.876953125,-95.42367724954374,-92.61592315388395
20370.41015625,-103.88732979884706,-92.51856432095477
20391.943359375,-95.51107410138806,-92.23980441781035
20413.4765625,-103.43056390385743,-91.7730711748436
20435.009765625,-95.55517406635869,-91.11988689853858
20456.54296875,-102.72953133809307,-90.2901697243597
20478.076171875,-95.6052640023945,-89.30214072159771
20499.609375,-102.14732495013683,-88.18182898104284
20521.142578125,-95.595913949701,-86.96218612033653
20542.67578125,-101.54480521763224,-85.68184088564641
20564.208984375,-95.60959142596309,-84.38354278100837
20585.7421875,-100.72419218803056,-83.11236001454246
20607.275390625,-95.70877615428414,-81.91371068111522
20628.80859375,-99.65904095063912,-80.83131628362587
20650.341796875,-96.00463965338804,-79.90517285884944
20671.875,-98.10066264040164,-79.16963672709707
20693.408203125,-95.8744962497296,-78.6517190381624
20714.94140625,-95.0876572443769,-78.36967586452278
20736.474609375,-94.39923841415973,-78.33196884029134
20758.0078125,-87.16475695621392,-78.53665571599875
20779.541015625,-85.19820861594681,-78.97125134403517
20801.07421875,-91.59496226486316,-79.61307834401325
20822.607421875,-95.71902730178351,-80.43010397022118
20844.140625,-107.13727421831572,-81.38223655378232
20865.673828125,-96.23716222711549,-82.42303240240923
20887.20703125,-118.34260234638728,-83.50174328623808
20908.740234375,-96.19232756917162,-84.56561663728539
20930.2734375,-119.86182342584814,-85.56234625445467
20951.806640625,-96.01133861895786,-86.44256139654073
20973.33984375,-114.52058876540633,-87.16223723345479
20994.873046875,-95.96640150971679,-87.68491006189973
21016.40625,-111.68376865922217,-87.98358658597927
21037.939453125,-95.87206609915476,-88.04224777482277
21059.47265625,-110.70681732020225,-87.85686394787993
21081.005859375,-95.87798889254762,-87.43585817732806
21102.5390625,-109.49948848879859,-86.79997899709176
21124.072265625,-95.90454044274296,-85.9815697526291
21145.60546875,-109.38132147035273,-85.02324956373064
21167.138671875,-96.03507527627822,-83.97604856866752
21188.671875,-108.8716990273195,-82.8970666073319
21210.205078125,-95.77536864354039,-81.8467485466639
21231.73828125,-108.4477460776874,-80.88588990163387
21253.271484375,-95.87306847551959,-80.07250224622379
21274.8046875,-104.84950575668833,-79.45867831561887
21296.337890625,-99.41828623953282,-79.08760107597405
21317.87109375,-100.78990168701779,-78.9908390440473
21339.404296875,-92.20043101054122,-79.1860617175939
21360.9375,-92.92639898835318,-79.6752943576953
21382.470703125,-97.94234842874857,-80.44381105699848
21404.00390625,-100.87879995638582,-81.4597398078038
21425.537109375,-94.73372199611418,-82.67442415929843
21447.0703125,-104.1227696192546,-84.02355422468341
21468.603515625,-95.12894496576587,-85.42904660927412
21490.13671875,-104.38692877168381,-86.8016197073041
21511.669921875,-95.66042881540758,-88.04397920818786
21533.203125,-103.93577571578294,-89.05449997119455
21554.736328125,-95.58292901366627,-89.7312659755007
21576.26953125,-104.31487091667796,-89.97631097184963
21597.802734375,-95.55109383876231,-89.69988967818492
21619.3359375,-103.98257309965726,-88.82460354084664
21640.869140625,-95.55032076036206,-87.28920659930039
21662.40234375,-103.89546230205451,-85.05192590772218
21683.935546875,-95.61895340299466,-82.09314702401863
21705.46875,-103.1033731951123,-78.41733770745206
21727.001953125,-95.6728886864912,-74.05411131103946
21748.53515625,-102.99277844472965,-69.05836429911875
21770.068359375,-95.7721234064124,-63.509458538154135
21791.6015625,-101.81281996135132,-57.50945701891424
21813.134765625,-95.70734017252008,-51.18045989679025
21834.66796875,-99.00657995362924,-44.661124584786606
21856.201171875,-93.987348080251,-38.10248754429363
21877.734375,-88.50906742463046,-31.663234946286224
21899.267578125,-87.30102394530216,-25.50459324770573
21920.80078125,-93.27787900715745,-19.78502790140809
21942.333984375,-95.35195190207928,-14.654948125655661
21963.8671875,-113.37572603651623,-10.251617443162058
21985.400390625,-97.10107112288338,-6.694463433857916
22006.93359375,-116.69256246977243,-4.080966041700096
22028.466796875,-97.0778392584897,-2.483282376371765
22050.0,-127.67956199893273,-1.9457381065283919
22071.533203125,-97.07783925848977,-2.483282376371765
22093.06640625,-116.69256246977179,-4.080966041700096
22114.599609375,-97.10107112288338,-6.694463433857916
22136.1328125,-113.37572603651608,-10.251617443162058
22157.666015625,-95.35195190207935,-14.654948125655661
22179.19921875,-93.27787900715742,-19.78502790140809
22200.732421875,-87.30102394530218,-25.50459324770573
22222.265625,-88.50906742463044,-31.663234946286224
22243.798828125,-93.987348080251,-38.10248754429363
22265.33203125,-99.00657995362928,-44.661124584786606
22286.865234375,-95.70734017252022,-51.18045989679025
22308.3984375,-101.8128199613511,-57.50945701891424
22329.931640625,-95.77212340641236,-63.509458538154135
22351.46484375,-102.99277844472961,-69.05836429911875
22372.998046875,-95.67288868649115,-74.05411131103946
22394.53125,-103.10337319511228,-78.41733770745206
22416.064453125,-95.61895340299469,-82.09314702401863
22437.59765625,-103.89546230205451,-85.05192590772218
22459.130859375,-95.55032076036206,-87.28920659930039
22480.6640625,-103.98257309965737,-88.82460354084664
22502.197265625,-95.5510938387622,-89.69988967818492
22523.73046875,-104.31487091667802,-89.97631097184963
22545.263671875,-95.5829290136662,-89.7312659755007
22566.796875,-103.93577571578308,-89.05449997119455
22588.330078125,-95.6604288154077,-88.04397920818786
22609.86328125,-104.38692877168413,-86.8016197073041
22631.396484375,-95.12894496576592,-85.42904660927412
22652.9296875,-104.12276961925463,-84.02355422468341
22674.462890625,-94.73372199611417,-82.67442415929843
22695.99609375,-100.87879995638576,-81.4597398078038
22717.529296875,-97.94234842874852,-80.44381105699848
22739.0625,-92.9263989883532,-79.6752943576953
22760.595703125,-92.20043101054121,-79.1860617175939
22782.12890625,-100.78990168701776,-78.9908390440473
22803.662109375,-99.41828623953282,-79.08760107597405
22825.1953125,-104.8495057566883,-79.45867831561887
22846.728515625,-95.87306847551959,-80.07250224622379
22868.26171875,-108.44774607768721,-80.88588990163387
22889.794921875,-95.77536864354029,-81.8467485466639
22911.328125,-108.87169902731974,-82.8970666073319
22932.861328125,-96.03507527627829,-83.97604856866752
22954.39453125,-109.38132147035263,-85.02324956373064
22975.927734375,-95.90454044274303,-85.9815697526291
22997.4609375,-109.49948848879883,-86.79997899709176
23018.994140625,-95.87798889254773,-87.43585817732806
23040.52734375,-110.70681732020225,-87.85686394787993
23062.060546875,-95.87206609915489,-88.04224777482277
23083.59375,-111.68376865922217,-87.98358658597927
23105.126953125,-95.96640150971689,-87.68491006189973
23126.66015625,-114.52058876540653,-87.16223723345479
23148.193359375,-96.01133861895721,-86.44256139654073
23169.7265625,-119.8618234258446,-85.56234625445467
23191.259765625,-96.19232756917162,-84.56561663728539
23212.79296875,-118.34260234638651,-83.50174328623808
23234.326171875,-96.23716222711533,-82.42303240240923
23255.859375,-107.13727421831561,-81.38223655378232
23277.392578125,-95.71902730178357,-80.43010397022118
23298.92578125,-91.59496226486314,-79.61307834401325
23320.458984375,-85.19820861594674,-78.97125134403517
23341.9921875,-87.16475695621394,-78.53665571599875
23363.525390625,-94.39923841415984,-78.33196884029134
23385.05859375,-95.08765724437691,-78.36967586452278
23406.591796875,-95.87449624972955,-78.6517190381624
23428.125,-98.10066264040162,-79.16963672709707
23449.658203125,-96.00463965338801,-79.90517285884944
23471.19140625,-99.65904095063918,-80.83131628362587
23492.724609375,-95.70877615428421,-81.91371068111522
23514.2578125,-100.72419218803054,-83.11236001454246
23535.791015625,-95.609591425963,-84.38354278100837
23557.32421875,-101.54480521763233,-85.68184088564641
23578.857421875,-95.59591394970094,-86.96218612033653
23600.390625,-102.14732495013678,-88.18182898104284
23621.923828125,-95.60526400239449,-89.30214072159771
23643.45703125,-102.72953133809308,-90.2901697243597
23664.990234375,-95.55517406635875,-91.11988689853858
23686.5234375,-103.43056390385772,-91.7730711748436
23708.056640625,-95.51107410138799,-92.23980441781035
23729.58984375,-103.88732979884679,-92.51856432095477
23751.123046875,-95.4236772495438,-92.61592315388395
23772.65625,-104.86525682692616,-92.54587868093287
23794.189453125,-95.05551560250427,-92.3288603139725
23815.72265625,-106.07881697605777,-91.99046784292744
23837.255859375,-95.16398525331994,-91.56001128414408
23858.7890625,-102.63158864280268,-91.06892803647438
23880.322265625,-88.9742656638114,-90.54915735350475
23901.85546875,-92.39106180731844,-90.03155203175174
23923.388671875,-101.24654825367813,-89.54440327202589
23944.921875,-98.0290934471395,-89.11214716872448
23966.455078125,-97.21071201454389,-88.75431065821587
23987.98828125,-101.17793202099503,-88.4847415917572
24009.521484375,-96.18592307102364,-88.31115257960393
24031.0546875,-102.14627415803557,-88.23499214515908
24052.587890625,-96.25384632719586,-88.25164033219306
24074.12109375,-102.20105279134913,-88.35091002324943
24095.654296875,-96.21893087130064,-88.51782061185187
24117.1875,-102.62634224566936,-88.73359800746033
24138.720703125,-96.20914258501966,-88.97684481522603
24160.25390625,-103.16441754589108,-89.22481736418266
24181.787109375,-96.17286100311901,-89.45474234724824
24203.3203125,-103.6063195019599,-89.64510531065685
24224.853515625,-96.23372573579277,-89.77684604907965
24246.38671875,-103.90238023726289,-89.83440192402713
24267.919921875,-96.39115279710364,-89.80654887645754
24289.453125,-104.44926398140362,-89.68700096973384
24310.986328125,-96.61065685258606,-89.4747420921328
24332.51953125,-106.66111225282043,-89.17407731112786
24354.052734375,-96.97343181167986,-88.79440560609655
24375.5859375,-111.1869604748083,-88.34972960730715
24397.119140625,-95.83277486138654,-87.8579308606439
24418.65234375,-96.78723328422525,-87.33985040382036
24440.185546875,-91.02586598742936,-86.81822355469784
24461.71875,-90.35330943154727,-86.31652436343595
24483.251953125,-95.1491734790608,-85.85777888721582
24504.78515625,-95.98553943662816,-85.46340717242927
24526.318359375,-95.4094136482847,-85.1521515857111
24547.8515625,-98.92442349188082,-84.93914407830985
24569.384765625,-95.66095857925265,-84.83515738957811
24590.91796875,-100.02358527596469,-84.84607550529304
24612.451171875,-95.51343736896816,-84.9726073926498
24633.984375,-100.84042036901872,-85.21025571452407
24655.517578125,-95.522663826094,-85.54953950092747
24677.05078125,-101.41869716928508,-85.97645725609043
24698.583984375,-95.56385501123924,-86.47316531558859
24720.1171875,-101.89576936590383,-87.01883599983994
24741.650390625,-95.67336002071022,-87.59065172209844
24763.18359375,-102.19390788711435,-88.16488508567325
24784.716796875,-95.7024058790995,-88.71801141499903
24806.25,-102.50869136820327,-89.22779924897242
24827.783203125,-95.83979269994742,-89.67432609031616
24849.31640625,-103.13614677672132,-90.04087102788043
24870.849609375,-95.94677927500216,-90.31464248247858
24892.3828125,-104.95332975854659,-90.48730791415365
24913.916015625,-96.65838143455038,-90.55530242209556
24935.44921875,-107.13675831742398,-90.51990425270732
24956.982421875,-94.7951068105051,-90.38707675014969
24978.515625,-99.0272983581001,-90.16708766717002
25000.048828125,-95.68931030789307,-89.873927446801
25021.58203125,-91.52333394855049,-89.52455757384502
25043.115234375,-95.68038905806154,-89.1380279313376
25064.6484375,-95.78285782683429,-88.73450792098494
25086.181640625,-94.85407762877807,-88.33427966110277
25107.71484375,-98.84297944374865,-87.95674271883831
25129.248046875,-95.34934355143125,-87.61947854358716
25150.78125,-99.52910198567929,-87.3374191432556
25172.314453125,-95.19864703376663,-87.12215879523079
25193.84765625,-100.14444183467164,-86.98144002170449
25215.380859375,-95.17584671122222,-86.91883608096637
25236.9140625,-100.48800199969497,-86.93364229294588
25258.447265625,-95.17898415440754,-87.02097812953029
25279.98046875,-100.71795522075251,-87.17209167415223
25301.513671875,-95.15490120776967,-87.37484829661244
25323.046875,-100.92818514942346,-87.61437666881307
25344.580078125,-95.166562411454,-87.87383797803201
25366.11328125,-101.07961519587738,-88.13527871233305
25387.646484375,-95.097691058033,-88.38052394073253
25409.1796875,-101.18946223606581,-88.59206672849652
25430.712890625,-95.00327151575128,-88.75391024622672
25452.24609375,-101.01244801406634,-88.85232217214913
25473.779296875,-94.26530555786493,-88.876465968657
25495.3125,-100.51717221870824,-88.81888026194642
25516.845703125,-93.81199721925333,-88.67578551447647
25538.37890625,-100.41841698399912,-88.44720604114649
25559.912109375,-87.9231334141752,-88.13690473007989
25581.4453125,-90.27922490474195,-87.75213712056582
25602.978515625,-95.32440948375077,-87.30324030443767
25624.51171875,-95.92584273229463,-86.80308002357728
25646.044921875,-97.93967163877437,-86.26638595700585
25667.578125,-98.71460597739099,-85.70901021694601
25689.111328125,-97.27664799640208,-85.14714727861585
25710.64453125,-98.23346929477992,-84.59655482120905
25732.177734375,-96.68657585938676,-84.07181422427576
25753.7109375,-98.61472842603231,-83.58566681048835
25775.244140625,-96.50809328470632,-83.14845751311042
25796.77734375,-98.79679401820134,-82.76771172030008
25818.310546875,-96.48420554806644,-82.44786392660265
25839.84375,-98.73295922833839,-82.19014887778705
25861.376953125,-96.69640725893132,-81.99265753765954
25882.91015625,-98.49471852988214,-81.85055185883444
25904.443359375,-96.76508151649026,-81.75642442158559
25925.9765625,-98.09039248686872,-81.70078190674671
25947.509765625,-96.78964700544824,-81.67262543489466
25969.04296875,-97.81563663299875,-81.66009631662968
25990.576171875,-96.86771897884316,-81.6511529234501
26012.109375,-96.48276323020349,-81.63424332583645
26033.642578125,-98.07780569346266,-81.59893908463545
26055.17578125,-96.82834803790684,-81.5364980627879
26076.708984375,-99.91245578559383,-81.44032819935126
26098.2421875,-88.2937930407281,-81.30632963088216
26119.775390625,-82.78432903933947,-81.13309906485556
26141.30859375,-82.32960164703272,-80.92198756362197
26162.841796875,-88.26923273874814,-80.6770105103469
26184.375,-94.82993122794895,-80.4046161117286
26205.908203125,-90.1235856885013,-80.11332596337944
26227.44140625,-102.84921823844387,-79.81326760510682
26248.974609375,-92.62059128814747,-79.51562431030024
26270.5078125,-102.60150396053663,-79.23203132976367
26292.041015625,-93.15300989147197,-78.97395025957479
26313.57421875,-102.27242650887362,-78.75205401784231
26335.107421875,-93.63583306084888,-78.57565407301954
26356.640625,-101.39274266260298,-78.45219912696298
26378.173828125,-93.9537744130335,-78.38687055931507
26399.70703125,-100.64187803251852,-78.38229479813879
26421.240234375,-94.22744671640862,-78.43838666769052
26442.7734375,-99.83945536393543,-78.55233099664241
26464.306640625,-94.31912208618735,-78.71870269749317
26485.83984375,-99.07177087565668,-78.92971851070808
26507.373046875,-94.41578047565042,-79.17560699923773
26528.90625,-98.06005988989519,-79.44507751022542
26550.439453125,-94.44939693164642,-79.72586398010422
26571.97265625,-96.8317132725526,-80.00531588135752
26593.505859375,-94.77430802453938,-80.27100646241294
26615.0390625,-93.12099335809835,-80.51132781104384
26636.572265625,-94.2226132796412,-80.71604319294069
26658.10546875,-88.27798526181805,-80.87676951944948
26679.638671875,-81.47928678995139,-80.9873665463519
26701.171875,-81.7938092137523,-81.04421429683343
26722.705078125,-87.78496305121539,-81.04636597848602
26744.23828125,-98.6358320334162,-80.9955700260785
26765.771484375,-91.53105380328105,-80.89616152191341
26787.3046875,-102.44753791565937,-80.75482978691262
26808.837890625,-92.06215778917978,-80.58027506828819
26830.37109375,-107.1192398457402,-80.3827726676502
26851.904296875,-92.82099845084088,-80.17366728953142
26873.4375,-106.69758739318749,-79.96482362958021
26894.970703125,-93.04935041493468,-79.7680611116342
26916.50390625,-105.56194867949954,-79.59460114081433
26938.037109375,-93.12648075324998,-79.45455425625155
26959.5703125,-104.48403681825354,-79.35647220581447
26981.103515625,-93.03743713058682,-79.30698635930435
27002.63671875,-103.83851671650808,-79.31054922107953
27024.169921875,-92.95352110232822,-79.36929034463206
27045.703125,-102.93528031526776,-79.4829919756149
27067.236328125,-92.72087694971322,-79.64918356547015
27088.76953125,-101.71906726706695,-79.86334822242478
27110.302734375,-92.37912157029565,-80.1192285093523
27131.8359375,-99.41362112870056,-80.40921404423551
27153.369140625,-91.30135605220599,-80.72478935599543
27174.90234375,-98.25235138670419,-81.05701759320203
27196.435546875,-90.68964377474612,-81.39703411254246
27217.96875,-91.31970630324734,-81.73652375821936
27239.501953125,-81.17731237428798,-82.06815678331697
27261.03515625,-83.54416361331334,-82.38596079096757
27282.568359375,-101.34367962677568,-82.68560965291178
27304.1015625,-96.77341652434208,-82.96461490369788
27325.634765625,-99.94874195316939,-83.22241037026048
27347.16796875,-104.48968057227613,-83.46032650343004
27368.701171875,-97.48594050747585,-83.68145673327844
27390.234375,-104.30974123007226,-83.890423871313
27411.767578125,-97.2673294300734,-84.0930598360329
27433.30078125,-105.1258730204004,-84.29601651522916
27454.833984375,-96.83758841464444,-84.50632916752969
27476.3671875,-105.16208882300546,-84.73095622545188
27497.900390625,-96.68158717303147,-84.97632056957619
27519.43359375,-105.61599898712763,-85.24787723989783
27540.966796875,-96.39220624243178,-85.54973114476077
27562.5,-104.82263180381025,-85.88432569544435
27584.033203125,-96.42500950292109,-86.25221957341222
27605.56640625,-104.43490088939875,-86.65196422073126
27627.099609375,-96.24034093769384,-87.08008937085296
27648.6328125,-103.04472151772809,-87.53119827854051
27670.166015625,-97.15808972654713,-87.99816855516126
27691.69921875,-107.65034351332736,-88.47244896419481
27713.232421875,-99.12714716943407,-88.94443746640762
27734.765625,-104.5246240631677,-89.40392148451525
27756.298828125,-95.2756823175259,-89.84055800500643
27777.83203125,-94.6031269357197,-90.24436892261727
27799.365234375,-100.97371765223,-90.6062260753192
27820.8984375,-91.13970506899368,-90.91830076563551
27842.431640625,-90.60614495867081,-91.17445420255933
27863.96484375,-99.6682450028321,-91.37054814699553
27885.498046875,-91.27609395346663,-91.50465896102789
27907.03125,-106.01286949113496,-91.57718305198856
27928.564453125,-92.70383207805256,-91.59082712672658
27950.09765625,-108.54664107256379,-91.55048245802487
27971.630859375,-93.21201844908376,-91.46298822375138
27993.1640625,-107.1125899218122,-91.3367946161086
28014.697265625,-93.50942195719594,-91.18154155011129
28036.23046875,-106.82082155814055,-91.00757316896309
28057.763671875,-93.50539949800017,-90.82541172888894
28079.296875,-106.04682835412264,-90.64521667554564
28100.830078125,-93.62915385589466,-90.47625568397285
28122.36328125,-105.91868940093553,-90.32641407267195
28143.896484375,-93.5440283633997,-90.20176733375274
28165.4296875,-105.7380309298027,-90.10623862380235
28186.962890625,-93.43003678900115,-90.0413590735903
28208.49609375,-105.45634538435293,-90.00614389211685
28230.029296875,-93.23580754515186,-89.9970916992494
28251.5625,-105.6603773836799,-90.00830859113955
28273.095703125,-93.0226382219106,-90.03175241277766
28294.62890625,-103.2806109629691,-90.05758687631733
28316.162109375,-91.3956739565954,-90.07462980653489
28337.6953125,-98.56492739820482,-90.07087517683664
28359.228515625,-91.03401464924842,-90.03406494522208
28380.76171875,-92.78447412183286,-89.95228418703948
28402.294921875,-97.60268962406153,-89.81455177200145
28423.828125,-92.82475066894943,-89.6113789070045
28445.361328125,-99.22515603710514,-89.33526925977516
28466.89453125,-100.68935960110831,-88.98113702328811
28488.427734375,-95.88852994216364,-88.54662304894056
28509.9609375,-103.78811763754796,-88.032293885359
28531.494140625,-95.428282126093,-87.44171398234019
28553.02734375,-104.37295902313448,-86.78138719503255
28574.560546875,-95.53601581443948,-86.0605697704564
28596.09375,-104.69818817900179,-85.29096292817636
28617.626953125,-95.49790123469043,-84.48629867767997
28639.16015625,-105.15016422940081,-83.66183738565053
28660.693359375,-95.24733015878218,-82.83379958883484
28682.2265625,-105.42224072869503,-82.01875745853216
28703.759765625,-95.16056583442264,-81.23301302938845
28725.29296875,-106.46248289590073,-80.49199073529435
28746.826171875,-95.14545254177423,-79.80967093759763
28768.359375,-106.34455028905458,-79.19808903620364
28789.892578125,-95.2524334675156,-78.66692153199195
28811.42578125,-106.35372549291228,-78.22317622198726
28832.958984375,-93.78054249504629,-77.8709987643593
28854.4921875,-102.34164965968257,-77.61160239044531
28876.025390625,-91.15919309089432,-77.44332182982103
28897.55859375,-95.24581912198906,-77.36178682558068
28919.091796875,-80.28911256594546,-77.3602052200541
28940.625,-77.76869469837904,-77.42974073881362
28962.158203125,-82.37768932842681,-77.55996651656652
28983.69140625,-93.60461523501215,-77.73937227634826
29005.224609375,-89.75571403961871,-77.95590102918783
29026.7578125,-99.06633358822675,-78.19749028681466
29048.291015625,-91.71620662598326,-78.45259309922706
29069.82421875,-99.5134585616039,-78.71065570826381
29091.357421875,-91.87314220308053,-78.9625311582943
29112.890625,-99.56690669595415,-79.20081168577569
29134.423828125,-92.13363084170837,-79.42006693762289
29155.95703125,-100.29720635483909,-79.61697982742325
29177.490234375,-92.37753883971382,-79.79037688929833
29199.0234375,-100.53815238823455,-79.94115508196715
29220.556640625,-92.41646388312856,-80.07211188250031
29242.08984375,-100.58601424722184,-80.1876899566391
29263.623046875,-92.30458198041282,-80.29365149202887
29285.15625,-100.21708734080272,-80.39670025920682
29306.689453125,-92.08136423508724,-80.50407149295167
29328.22265625,-100.36984608425331,-80.62311068301398
29349.755859375,-91.85615115091903,-80.76086230006428
29371.2890625,-100.69451410924216,-80.9236883846894
29392.822265625,-91.10804717164658,-81.11693487019359
29414.35546875,-99.46456311945008,-81.34466061601353
29435.888671875,-89.64297017061541,-81.60944055956541
29457.421875,-93.07500073661612,-81.91225034307465
29478.955078125,-83.5349851602726,-82.25243545195012
29500.48828125,-84.32432812685897,-82.62776353587036
29522.021484375,-94.62433275478253,-83.03455439460919
29543.5546875,-109.41124441167173,-83.46787830660219
29565.087890625,-98.96348885443288,-83.92181014502434
29586.62109375,-104.75387820979579,-84.3897242171486
29608.154296875,-97.00582109001788,-84.86461309186636
29629.6875,-102.86144696060143,-85.33941291657378
29651.220703125,-95.76547406593136,-85.80731788961097
29672.75390625,-103.18095451465749,-86.26206762145682
29694.287109375,-95.31007228970563,-86.69819301426607
29715.8203125,-103.28390747937861,-87.1112089007458
29737.353515625,-94.84698474541992,-87.49774486022078
29758.88671875,-102.74998554781183,-87.8556091953761
29780.419921875,-94.44743144448694,-88.18378481331652
29801.953125,-102.74149844977941,-88.48235950761847
29823.486328125,-94.18702091739726,-88.75239668551029
29845.01953125,-102.84219796340395,-88.99575574115411
29866.552734375,-93.92590446800938,-89.21487388004377
29888.0859375,-102.6813314190862,-89.41252311964503
29909.619140625,-93.62295021723227,-89.59155733400324
29931.15234375,-101.40246055241289,-89.75466452356972
29952.685546875,-92.37372800835907,-89.90413896872327
29974.21875,-103.65450516128197,-90.04168660342197
29995.751953125,-91.02758491676923,-90.1682749031106
30017.28515625,-97.51527289484928,-90.2840359348888
30038.818359375,-91.26049377579383,-90.38822811554186
30060.3515625,-88.53116382322682,-90.47925883498992
30081.884765625,-96.47848188747872,-90.5547666136578
30103.41796875,-96.8781728190184,-90.61175806107977
30124.951171875,-95.8991727535317,-90.64679177288534
30146.484375,-97.556864788495,-90.65619861204452
30168.017578125,-94.09015448882022,-90.63632571173821
30189.55078125,-99.11775311846571,-90.58379012386317
30211.083984375,-94.5844705604988,-90.49572739415677
30232.6171875,-101.19215656414713,-90.37002050638037
30254.150390625,-94.92710406165119,-90.20549559538247
30275.68359375,-100.73127334760946,-90.00207253150745
30297.216796875,-94.40166456406483,-89.76086083668149
30318.75,-100.92280634603785,-89.48419428097452
30340.283203125,-94.2159149263423,-89.17560077488135
30361.81640625,-100.84760550090824,-88.83970764436341
30383.349609375,-94.08465988434162,-88.48208586925814
30404.8828125,-100.80832106379765,-88.10904019602472
30426.416015625,-93.80016500267371,-87.72735502624018
30447.94921875,-100.28197686628204,-87.3440084735317
30469.482421875,-93.35421712718386,-86.96586884021082
30491.015625,-99.97916314209729,-86.59938888994762
30512.548828125,-92.51752844610319,-86.25031362150496
30534.08203125,-98.68582208687951,-85.9234167592245
30555.615234375,-92.64940256628647,-85.62227988940077
30577.1484375,-99.94267833645162,-85.34912615008705
30598.681640625,-88.7028203780027,-85.10471772569305
30620.21484375,-86.62811575213,-84.88832324054938
30641.748046875,-91.19580057130534,-84.69775764734362
30663.28125,-99.17832739097716,-84.52949354505799
30684.814453125,-98.88544734695998,-84.3788392238819
30706.34765625,-101.32417603596431,-84.24017530814444
30727.880859375,-95.93589402199987,-84.10723882913247
30749.4140625,-102.03764367934144,-83.97344106512199
30770.947265625,-95.38748555968223,-83.83220366623453
30792.48046875,-102.75986762926587,-83.6772965330946
30814.013671875,-95.1979027988622,-83.50316069807094
30835.546875,-103.04030332037831,-83.30520008158791
30857.080078125,-94.91378481812153,-83.08002743625279
30878.61328125,-103.10003154257741,-82.82565197952877
30900.146484375,-94.57690604381436,-82.5415990444522
30921.6796875,-103.38140704489764,-82.22895540774304
30943.212890625,-94.32468600061199,-81.89033762011697
30964.74609375,-103.81042945394825,-81.52978448174217
30986.279296875,-94.1202932057928,-81.15257858540613
31007.8125,-104.30963844279255,-80.76500540124698
31029.345703125,-93.65118618282247,-80.37406152098438
31050.87890625,-105.05320763972178,-79.98712625754189
31072.412109375,-92.39385092440185,-79.61161267687176
31093.9453125,-106.23182872375111,-79.2546152263777
31115.478515625,-91.28954286870461,-78.92257136180004
31137.01171875,-99.79010525352379,-78.62095394741841
31158.544921875,-86.25022384022444,-78.35400974177814
31180.078125,-82.14782135188184,-78.1245570535072
31201.611328125,-83.89873671043775,-77.9338527681405
31223.14453125,-92.99471262830009,-77.78153554909827
31244.677734375,-95.63749555574942,-77.66564827183389
31266.2109375,-94.21326499395366,-77.58273884492961
31287.744140625,-99.67260752830737,-77.52803469910775
31309.27734375,-95.52752159501377,-77.49568257689276
31330.810546875,-99.91072697905486,-77.47904201320706
31352.34375,-95.55348886166932,-77.47101822172266
31373.876953125,-99.92634495412035,-77.4644181265156
31395.41015625,-96.06260866643554,-77.45231210202518
31416.943359375,-99.90989884719829,-77.42838366548874
31438.4765625,-96.24394021786016,-77.38724992140995
31460.009765625,-100.43011122750822,-77.3247369604233
31481.54296875,-96.28623580138219,-77.23809659638705
31503.076171875,-101.78351808542837,-77.12615367839145
31524.609375,-95.68622208277304,-76.98937659814129
31546.142578125,-103.8000752009053,-76.82986736119999
31567.67578125,-95.42288368004682,-76.6512715182858
31589.208984375,-106.44685843610705,-76.45861216685338
31610.7421875,-94.28098555357975,-76.25805594106411
31632.275390625,-109.32886768847104,-76.05662222779453
31653.80859375,-94.14541424630127,-75.8618496147544
31675.341796875,-93.4275764404977,-75.68143565866154
31696.875,-87.89939851440876,-75.52286735536715
31718.408203125,-84.59568239576028,-75.39306013743442
31739.94140625,-74.60712329902918,-75.29802279753545
31761.474609375,-75.45282714976678,-75.24256446065395
31783.0078125,-89.82252976643379,-75.2300576686768
31804.541015625,-83.74771468550539,-75.26226890018242
31826.07421875,-102.25438819839464,-75.33926456202015
31847.607421875,-86.8159608874291,-75.45939682002856
31869.140625,-104.12576945793523,-75.61936976475586
31890.673828125,-88.60029943449697,-75.8143825245231
31912.20703125,-105.4645590133295,-76.03834223280232
31933.740234375,-89.52032186078559,-76.28413641046441
31955.2734375,-103.47637538086853,-76.54395149849505
31976.806640625,-90.14407611071472,-76.80962210954915
31998.33984375,-102.19792382964539,-77.07299416061208
32019.873046875,-90.72166691676402,-77.32628446960415
32041.40625,-101.39355687288518,-77.56241967061246
32062.939453125,-91.12069500374747,-77.77533840818586
32084.47265625,-100.5342101480326,-77.96024265245303
32106.005859375,-91.3782764964472,-78.1137865375016
32127.5390625,-99.86069669863421,-78.23419423628445
32149.072265625,-91.4991481541137,-78.32130189066208
32170.60546875,-98.27163065706381,-78.37652234077197
32192.138671875,-91.87792253844373,-78.40273515953866
32213.671875,-97.2704630969718,-78.40410811082278
32235.205078125,-91.29031199295147,-78.38585943684427
32256.73828125,-91.21659469090541,-78.35397318256081
32278.271484375,-88.32132538062109,-78.31488194694472
32299.8046875,-81.93257533020083,-78.27513291029584
32321.337890625,-82.36596595284418,-78.24105365588476
32342.87109375,-106.9631599797348,-78.21843415583578
32364.404296875,-87.65165964280646,-78.21224033829891
32385.9375,-115.20175653394779,-78.22637294841104
32407.470703125,-89.40239558180389,-78.26348304894464
32429.00390625,-111.90382350946115,-78.32485259973053
32450.537109375,-89.87929304710939,-78.41034525572005
32472.0703125,-111.13439965088405,-78.51842899819522
32493.603515625,-90.2772489597507,-78.64626863852584
32515.13671875,-108.31869429474006,-78.78988278666651
32536.669921875,-90.55935495097324,-78.94435672739606
32558.203125,-108.23373946729987,-79.10409995026717
32579.736328125,-90.597961091575,-79.26313496496972
32601.26953125,-108.6609454590756,-79.41540260304797
32622.802734375,-90.55173216027725,-79.55506832567079
32644.3359375,-109.71962348876147,-79.67681415368456
32665.869140625,-90.48395505551659,-79.7761016997766
32687.40234375,-112.0827129713055,-79.849393364385
32708.935546875,-90.47646282302387,-79.89432097265447
32730.46875,-117.0958936937068,-79.90979386385857
32752.001953125,-89.84618106423383,-79.89604155678495
32773.53515625,-107.36473640485849,-79.85458944619285
32795.068359375,-89.19751644880374,-79.78816936827435
32816.6015625,-98.97392138519166,-79.70057013733944
32838.134765625,-86.09810474247567,-79.5964361390082
32859.66796875,-79.19055609284698,-79.4810246195035
32881.201171875,-77.91177555631857,-79.3599343110881
32902.734375,-84.7960302114033,-79.23881938373567
32924.267578125,-91.07769567444734,-79.12310334941422
32945.80078125,-90.13395940809102,-79.01770744070888
32967.333984375,-92.84449398096753,-78.9268071500423
32988.8671875,-93.02881194604396,-78.85362909614184
33010.400390625,-92.5017264542181,-78.80029826134677
33031.93359375,-94.03599130989922,-78.76774302727837
33053.466796875,-92.375490621392,-78.75566246179636
33075.0,-94.41448044391254,-78.76255712866873
33096.533203125,-92.06601258585367,-78.78582146408507
33118.06640625,-94.77467633756979,-78.82189265346364
33139.599609375,-91.78555009444824,-78.86644810354598
33161.1328125,-94.72490365067279,-78.91464117956957
33182.666015625,-91.65758298656118,-78.96136298483134
33204.19921875,-94.63243204766947,-79.00151669227978
33225.732421875,-91.35154136060757,-79.03029035510363
33247.265625,-93.9515468075989,-79.04341425115548
33268.798828125,-91.0584189090952,-79.03738964423485
33290.33203125,-93.23199010571969,-79.00967732851326
33311.865234375,-89.87990668036758,-78.95883638292835
33333.3984375,-90.80104015125539,-78.88460609397217
33354.931640625,-89.76388049189299,-78.7879268787667
33376.46484375,-90.09726284611985,-78.67089911014364
33397.998046875,-85.52486369601937,-78.53668185715348
33419.53125,-77.15827177774474,-78.3893365524101
33441.064453125,-77.7169552620773,-78.23362333295395
33462.59765625,-85.29360427680365,-78.0747601389831
33484.130859375,-96.27887986036556,-77.91815648067782
33505.6640625,-92.10247730548718,-77.76913500955358
33527.197265625,-92.35435557909986,-77.63265459997912
33548.73046875,-96.88635329357263,-77.51304853453931
33570.263671875,-92.07352142415095,-77.4137906038277
33591.796875,-99.35889277335751,-77.33730052047635
33613.330078125,-92.64967215701832,-77.28479808322881
33634.86328125,-99.29310839590599,-77.25621311116087
33656.396484375,-92.6286042917848,-77.25015542403298
33677.9296875,-99.08247520799466,-77.26394621092942
33699.462890625,-92.59400756923029,-77.29370915285506
33720.99609375,-98.9458187957936,-77.33451679378197
33742.529296875,-92.63299736427368,-77.38058503020072
33764.0625,-98.96126051185308,-77.42550633939429
33785.595703125,-92.87068347210888,-77.46251059938908
33807.12890625,-98.67444887925706,-77.48474115168085
33828.662109375,-93.21723486431941,-77.48553317511144
33850.1953125,-97.78304706410235,-77.45868149787071
33871.728515625,-93.58651601945243,-77.39868566431299
33893.26171875,-96.69288734894437,-77.30096135231433
33914.794921875,-95.1588800563476,-77.16200903428101
33936.328125,-92.15205002155972,-76.97953299432847
33957.861328125,-102.20538922754426,-76.75250633903772
33979.39453125,-79.50401041512073,-76.48118033887393
34000.927734375,-76.26866340610063,-76.16703917374176
34022.4609375,-84.10864680962317,-75.81270379088704
34043.994140625,-86.21851701442554,-75.4217909847821
34065.52734375,-89.19351470663175,-74.99873585848941
34087.060546875,-87.95032842293278,-74.54858742528045
34108.59375,-90.94631335595226,-74.07678818314598
34130.126953125,-88.37636127717164,-73.58894899615836
34151.66015625,-91.33007820799757,-73.09063052823392
34173.193359375,-88.47201407951661,-72.58714180998565
34194.7265625,-91.12508054911463,-72.08336532090209
34216.259765625,-88.39164707081792,-71.583616306946
34237.79296875,-90.8590587702503,-71.09154202099268
34259.326171875,-88.16309967422293,-70.61006428168844
34280.859375,-90.19501524202938,-70.14136631899399
34302.392578125,-87.7853549813369,-69.68692244137755
34323.92578125,-89.18580424797584,-69.24756674887875
34345.458984375,-87.16176928533119,-68.82359504899992
34366.9921875,-87.63354894925993,-68.41489241566245
34388.525390625,-86.37851804898449,-68.02107755303288
34410.05859375,-86.00316983955094,-67.64165434983548
34431.591796875,-84.9104666903662,-67.27616077282153
34453.125,-83.2879493633333,-66.92430555861003
34474.658203125,-82.22872165030532,-66.58608400038611
34496.19140625,-78.40526595583016,-66.26186544138811
34517.724609375,-76.8859709409346,-65.95244680706611
34539.2578125,-66.08143008215538,-65.65906853743358
34560.791015625,-65.10572608959299,-65.38339150953705
34582.32421875,-71.40220656255133,-65.12743584598516
34603.857421875,-85.24903369571638,-64.89348476410059
34625.390625,-79.96130335705892,-64.68395870920632
34646.923828125,-90.156328326773,-64.5012668216704
34668.45703125,-83.1265971951599,-64.34764421250665
34689.990234375,-93.74111694515058,-64.22498448863308
34711.5234375,-85.55180070508064,-64.13467742264592
34733.056640625,-94.82161860287843,-64.07746157655797
34754.58984375,-86.87954933614603,-64.05330106620654
34776.123046875,-95.52322394412857,-64.0612945231758
34797.65625,-87.68582199994137,-64.09962273113047
34819.189453125,-95.4680723393293,-64.1655394643409
34840.72265625,-87.91940177517606,-64.25540783850026
34862.255859375,-95.06684130727001,-64.36478211279518
34883.7890625,-87.73257197855338,-64.48853248122217
34905.322265625,-94.61459688111462,-64.62100808610747
34926.85546875,-87.01015539432026,-64.75623139904927
34948.388671875,-93.50356734115832,-64.88811535473205
34969.921875,-85.82356124502276,-65.01069328547932
34991.455078125,-91.4178115292058,-65.11835086184969
35012.98828125,-83.80493015822945,-65.20604894469062
35034.521484375,-88.19771351785653,-65.2695265167406
35056.0546875,-79.62554234092093,-65.30547367816914
35077.587890625,-81.96159467032547,-65.31166602292595
35099.12109375,-67.754714284116,-65.28705349732932
35120.654296875,-65.80526944573317,-65.2317989913952
35142.1875,-72.46977721928181,-65.14726432034875
35163.720703125,-83.03446088818825,-65.03594379826433
35185.25390625,-80.4325917171058,-64.90134815995
35206.787109375,-86.0897637361218,-64.74784402206082
35228.3203125,-83.7212408157503,-64.58045626649893
35249.853515625,-87.67393317294398,-64.40464256674193
35271.38671875,-85.63083990055,-64.22605066662943
35292.919921875,-88.53359126444377,-64.05026988947013
35314.453125,-86.3983087790897,-63.88258865728951
35335.986328125,-89.30307299870407,-63.727769518249964
35357.51953125,-86.66356477490982,-63.58985232676047
35379.052734375,-89.64232742339408,-63.47199483645042
35400.5859375,-86.37123543700949,-63.376358118770256
35422.119140625,-89.7160900376243,-63.30404200078039
35443.65234375,-85.75462210611579,-63.25507323493325
35465.185546875,-89.69445359144694,-63.228446495015206
35486.71875,-84.60514168594486,-63.222215666797375
35508.251953125,-89.9088025868787,-63.23363040089908
35529.78515625,-83.07041596787101,-63.25931064447055
35551.318359375,-89.59950813039674,-63.29544998081591
35572.8515625,-80.40961111567208,-63.33803717724785
35594.384765625,-87.78242268274288,-63.383084443682236
35615.91796875,-76.27291029268584,-63.42685058362403
35637.451171875,-80.50518514172578,-63.46604749228189
35658.984375,-65.1073814872302,-63.498019310841684
35680.517578125,-63.00836444620668,-63.52088493954532
35702.05078125,-69.14619322276629,-63.533636476192974
35723.583984375,-82.37032694742379,-63.53618838839135
35745.1171875,-77.97344094669576,-63.52937473565622
35766.650390625,-86.21204161088816,-63.514894406225665
35788.18359375,-81.97203721542098,-63.49520699083392
35809.716796875,-88.00244398144547,-63.47338444882023
35831.25,-84.37575110585226,-63.45292600395197
35852.783203125,-88.49784166313252,-63.437545623767164
35874.31640625,-85.68644712003858,-63.430942890757215
35895.849609375,-88.72739690993984,-63.43656899291888
35917.3828125,-86.52659268404003,-63.457399898307514
35938.916015625,-88.83068923330305,-63.49572851536078
35960.44921875,-86.78919960504592,-63.5529867898924
35981.982421875,-88.85475600216103,-63.629607291950386
36003.515625,-86.48354039140284,-63.72493196952213
36025.048828125,-88.78078007909019,-63.83717348340123
36046.58203125,-85.72358971283003,-63.96343199960374
36068.115234375,-88.30347352784882,-64.09976762730767
36089.6484375,-84.46017120616517,-64.24132598353222
36111.181640625,-87.97296340433553,-64.38251177361033
36132.71484375,-82.42133078640309,-64.5172029260622
36154.248046875,-86.02927753454924,-64.63899582676261
36175.78125,-77.9915679361041,-64.74147065753401
36197.314453125,-82.12348044293822,-64.81846483313356
36218.84765625,-68.48865798411217,-64.8643420964669
36240.380859375,-66.35910173508664,-64.8742449946358
36261.9140625,-72.5652794189604,-64.84431920855786
36283.447265625,-83.40785761961416,-64.77189950796487
36304.98046875,-80.78190517532774,-64.65564888632397
36326.513671875,-87.29972405563626,-64.49564460786593
36348.046875,-84.41316972410547,-64.29340736368356
36369.580078125,-88.61000879007624,-64.05187236446564
36391.11328125,-85.88677391436897,-63.77530386508219
36412.646484375,-88.77339620514618,-63.46915719113899
36434.1796875,-86.4057905921278,-63.13989469542485
36455.712890625,-88.97132839709491,-62.79476410013304
36477.24609375,-86.12191584771224,-62.44154928325648
36498.779296875,-88.99642157596676,-62.08830467085039
36520.3125,-85.27686565696652,-61.74308495249917
36541.845703125,-88.96043322265383,-61.413681824489856
36563.37890625,-84.04667367003272,-61.107378891510166
36584.912109375,-89.02351321241159,-60.830734758640574
36606.4453125,-82.334273476097,-60.58940278235699
36627.978515625,-88.78235675928605,-60.38799400614443
36649.51171875,-80.37633189598176,-60.22998758526532
36671.044921875,-88.59514517774778,-60.11769062122089
36692.578125,-77.51292405137953,-60.05224690143545
36714.111328125,-88.1994693001514,-60.033691696332816
36735.64453125,-73.21621985036852,-60.06104762137748
36757.177734375,-88.7008044891025,-60.13245473147785
36778.7109375,-63.634045613527285,-60.245326568284945
36800.244140625,-59.256662571331034,-60.396522895074085
36821.77734375,-63.013128082737126,-60.58252937227558
36843.310546875,-95.63815150764503,-60.799634465994345
36864.84375,-73.82203736063033,-61.04409443149477
36886.376953125,-92.95371685774184,-61.31227823662624
36907.91015625,-78.0469139247049,-61.60078572515387
36929.443359375,-92.63189699127881,-61.906534084534144
36950.9765625,-81.44894242207556,-62.22680967782182
36972.509765625,-90.6225603334669,-62.55928441473405
36994.04296875,-83.56251913763614,-62.90199795653152
37015.576171875,-90.34164722224637,-63.25330905796551
37037.109375,-85.60629520081062,-63.6118211383714
37058.642578125,-89.9179750298645,-63.97628864665816
37080.17578125,-87.15867327525802,-64.34551186240762
37101.708984375,-89.91406692052854,-64.71822839999878
37123.2421875,-88.66390319311205,-65.09300982155783
37144.775390625,-89.6183892607899,-65.46817141078007
37166.30859375,-89.55869619004105,-65.84170233305139
37187.841796875,-89.6734930298332,-66.21122215316205
37209.375,-89.98994984518305,-66.57396806882139
37230.908203125,-89.43048376084667,-66.92681533435808
37252.44140625,-88.1175062387244,-67.26633129767981
37273.974609375,-90.19219598818842,-67.58886136765457
37295.5078125,-85.10942104480152,-67.89064318517498
37317.041015625,-91.40024227585933,-68.16794340346581
37338.57421875,-74.38807554846801,-68.41720989743301
37360.107421875,-69.65498907246965,-68.63523100969034
37381.640625,-71.7440327957946,-68.81929267500455
37403.173828125,-86.15103260956974,-68.96732399496926
37424.70703125,-80.92066680419072,-69.0780220846968
37446.240234375,-87.36571813341803,-69.15094777989975
37467.7734375,-84.36379267796421,-69.18658504528315
37489.306640625,-87.54992116281284,-69.18635860702855
37510.83984375,-86.12235971625832,-69.15260636331884
37532.373046875,-87.4695894066251,-69.08850540784928
37553.90625,-87.00240888352667,-68.99795291806336
37575.439453125,-87.15947849467682,-68.88540558952988
37596.97265625,-87.49626914279308,-68.75568361485463
37618.505859375,-86.99863580401211,-68.61374728789403
37640.0390625,-87.45588981600197,-68.4644560498446
37661.572265625,-86.72549757500263,-68.31232108677298
37683.10546875,-87.16712974155057,-68.16126336284262
37704.638671875,-86.47385653370151,-68.01438917920746
37726.171875,-86.37784586213033,-67.87379496223129
37747.705078125,-86.04546324817039,-67.74041201240556
37769.23828125,-85.13287099621357,-67.61390042225878
37790.771484375,-85.47052465583621,-67.49259936055195
37812.3046875,-83.08912736275748,-67.37353850890716
37833.837890625,-84.02230311997528,-67.25251273430908
37855.37109375,-80.52853987450848,-67.1242192109371
37876.904296875,-82.69741978816612,-66.9824533015832
37898.4375,-73.17406541738109,-66.82035670984186
37919.970703125,-67.68604391114144,-66.63070885334484
37941.50390625,-71.9685094554793,-66.40625020968842
37963.037109375,-90.37664175775922,-66.1400246585513
37984.5703125,-83.96590473495789,-65.82572667271674
38006.103515625,-89.41565651591388,-65.45803865857665
38027.63671875,-88.99701867231609,-65.0329438457876
38049.169921875,-87.18318760899216,-64.54800087823982
38070.703125,-88.47375201715445,-64.0025676359063
38092.236328125,-86.19119806649255,-63.39796376157374
38113.76953125,-86.78664465650617,-62.73756379328774
38135.302734375,-85.24968867359793,-62.026815605168544
38156.8359375,-84.94160340622042,-61.27318191095139
38178.369140625,-84.51030373561566,-60.4860057492732
38199.90234375,-82.94572078833465,-59.67630400515824
38221.435546875,-83.556401448956,-58.856495987583706
38242.96875,-80.89247562239507,-58.04007674576116
38264.501953125,-82.5544420649843,-57.2412470485464
38286.03515625,-78.49670821437076,-56.47451367378516
38307.568359375,-80.99483198116195,-55.75427478350578
38329.1015625,-75.93398157289862,-55.094405650638656
38350.634765625,-79.30542435217734,-54.50785983723218
38372.16796875,-72.53162772828628,-54.00630011726962
38393.701171875,-76.15227779079987,-53.59977203307687
38415.234375,-68.24404889219615,-53.2964310441087
38436.767578125,-72.08074046249591,-53.10233186541721
38458.30078125,-59.11791828850664,-53.021285914043915
38479.833984375,-52.701659976518,-53.05478991193248
38501.3671875,-54.62068412496121,-53.2020257677852
38522.900390625,-70.2579640733156,-53.45992901220107
38544.43359375,-65.72820257947751,-53.82332041912114
38565.966796875,-77.76589679015156,-54.285093128698314
38587.5,-70.30595140670353,-54.83644569128846
38609.033203125,-83.08104608718027,-55.46715005629182
38630.56640625,-72.98793264475276,-56.16584268446424
38652.099609375,-87.254166406775,-56.920326691765396
38673.6328125,-74.80357351963002,-57.71787323204636
38695.166015625,-90.38063434939129,-58.54551116232834
38716.69921875,-76.38751439658287,-59.39029534973814
38738.232421875,-93.0336713902214,-60.23954569251284
38759.765625,-77.6970255637631,-61.081050939932275
38781.298828125,-95.43659782236492,-61.90323359578503
38802.83203125,-78.84609195655872,-62.69527445818838
38824.365234375,-97.53979964576052,-63.44719756551429
38845.8984375,-79.87047779508494,-64.14991836926609
38867.431640625,-99.65367603124861,-64.79525973641003
38888.96484375,-80.91303678325704,-65.37594180844154
38910.498046875,-99.46479151995746,-65.88555274533326
38932.03125,-82.08900579052786,-66.31850791609742
38953.564453125,-98.74194387079754,-66.67000514624786
38975.09765625,-83.49425373459762,-66.93598320449195
38996.630859375,-99.87632401999149,-67.11308984061208
39018.1640625,-76.94568585572154,-67.19866443135467
39039.697265625,-69.03647181166633,-67.190738729214
39061.23046875,-69.05831506414602,-67.08805743434962
39082.763671875,-81.49191276425793,-66.89011842761849
39104.296875,-76.31631636181714,-66.59723062337575
39125.830078125,-87.12890405562412,-66.21058563442126
39147.36328125,-77.43769831163601,-65.73233789211498
39168.896484375,-86.3458226676988,-65.1656866244067
39190.4296875,-78.39495614473172,-64.51495223890099
39211.962890625,-86.19334831567318,-63.78563924210373
39233.49609375,-78.49931476169915,-62.98447788117228
39255.029296875,-85.08735443774196,-62.11943722710399
39276.5625,-78.46754393167834,-61.199703409007014
39298.095703125,-83.97122556109895,-60.23561811385004
39319.62890625,-77.87455345120486,-59.2385742182921
39341.162109375,-82.32173939435106,-58.220867433064
39362.6953125,-76.96966869298915,-57.19550501525611
39384.228515625,-80.61376489986051,-56.17597482934591
39405.76171875,-75.40539292101565,-55.17598019929527
39427.294921875,-78.08334425882717,-54.20914797866515
39448.828125,-73.49523556750545,-53.28871896797868
39470.361328125,-75.26861152197043,-52.42723113590765
39491.89453125,-70.47158038415836,-51.636206978275396
39513.427734375,-71.19431454360364,-50.92585672288935
39534.9609375,-66.3720982431808,-50.30480892970972
39556.494140625,-65.79418553919201,-49.779879341648716
39578.02734375,-57.86549238941116,-49.35588763446982
39599.560546875,-49.42380252232789,-49.03553004318984
39621.09375,-49.779695292376275,-48.819313778470324
39642.626953125,-60.446044277415886,-48.70555678073747
39664.16015625,-62.174969076246065,-48.690453798448765
39685.693359375,-67.16332028130736,-48.76820713639574
39707.2265625,-66.32815025625035,-48.93121782102163
39728.759765625,-70.40514253394886,-49.17033049186997
39750.29296875,-68.62823772247917,-49.47512316369597
39771.826171875,-72.46289433098393,-49.83423121207373
39793.359375,-69.89454068487397,-50.235693598672064
39814.892578125,-73.50504131793161,-50.667308531520334
39836.42578125,-70.78325668067009,-51.116985487012876
39857.958984375,-74.21551218638946,-51.57308081459642
39879.4921875,-71.28622386615521,-52.0247049861141
39901.025390625,-74.53113685286529,-52.46199089816911
39922.55859375,-71.5312439968113,-52.876314422697575
39944.091796875,-74.60712084274924,-53.260460543093124
39965.625,-71.3948845947785,-53.60873080960463
39987.158203125,-74.17203806925976,-53.916990386220256
40008.69140625,-70.99748023430026,-54.18265552419374
40030.224609375,-73.34313119788291,-54.40462476726755
40051.7578125,-70.08611915670693,-54.583159458821484
40073.291015625,-71.6626310582455,-54.7197210810858
40094.82421875,-68.30014143412541,-54.81677452654971
40116.357421875,-68.31181375186833,-54.87756751689504
40137.890625,-63.53492690391366,-54.90589700302684
40159.423828125,-56.22728645765273,-54.90587348334006
40180.95703125,-57.927527969887294,-54.88169377354154
40202.490234375,-68.0126277604422,-54.83743188172116
40224.0234375,-79.8788408627588,-54.77685634092189
40245.556640625,-78.5187662955204,-54.703280701609614
40267.08984375,-92.85089323822947,-54.61945197711966
40288.623046875,-83.1313678591533,-54.5274797661738
40310.15625,-82.37976393664184,-54.428806653500395
40331.689453125,-83.52289408937833,-54.324218418461285
40353.22265625,-79.43819312494227,-54.21389066352922
40374.755859375,-82.07732464448094,-54.09746680076201
40396.2890625,-77.55072318589308,-53.9741609820993
40417.822265625,-80.3609800616475,-53.842878587473955
40439.35546875,-76.12312107154135,-53.702346331885906
40460.888671875,-78.72762752882562,-53.55124393502894
40482.421875,-74.75613119482914,-53.38832960842457
40503.955078125,-76.97617265078114,-53.21255232697521
40525.48828125,-73.35983723165391,-53.02314491594133
40547.021484375,-75.00415232288503,-52.819693334801855
40568.5546875,-71.80396860167203,-52.602179096878494
40590.087890625,-72.8045011410796,-52.37099343931604
40611.62109375,-69.73325858321292,-52.12692355880903
40633.154296875,-69.89077577831715,-51.87111286158292
40654.6875,-66.44574421565747,-51.60499865408434
40676.220703125,-64.89142143065098,-51.330231945950125
40697.75390625,-60.288924959973265,-51.04858498522893
40719.287109375,-51.52316666756242,-50.76185275064465
40740.8203125,-52.00275864620613,-50.471754859314004
40762.353515625,-61.305957428818324,-50.17984420367989
40783.88671875,-68.60590942993106,-49.88742812210019
40805.419921875,-70.41402391778885,-49.59550706687325
40826.953125,-76.07709594423802,-49.30473461259956
40848.486328125,-75.49213059965402,-49.015401312649985
40870.01953125,-85.65692617798196,-48.72744343932449
40891.552734375,-80.22728536009245,-48.4404761181986
40913.0859375,-93.7877255021269,-48.15384887572292
40934.619140625,-83.14950825137329,-47.8667202456255
40956.15234375,-84.54756623022297,-47.57814690150625
40977.685546875,-81.8476545803733,-47.287181866661044
40999.21875,-79.92530396509129,-46.99297574954669
41020.751953125,-78.4628063097427,-46.69487469900428
41042.28515625,-76.61909373348313,-46.39250888284893
41063.818359375,-75.01529624384534,-46.08586576218903
41085.3515625,-73.82236181619513,-45.7753432376054
41106.884765625,-71.64578388756406,-45.46177883940952
41128.41796875,-71.0690239969555,-45.14645246374988
41149.951171875,-68.21731278104477,-44.83106164745389
41171.484375,-67.86125724497478,-44.517669946065496
41193.017578125,-64.07615347179404,-44.20863054556237
41214.55078125,-63.60302401421271,-43.9064887123888
41236.083984375,-58.25076281329006,-43.61386798668932
41257.6171875,-56.2667922182119,-43.33334607663288
41279.150390625,-44.834734146572124,-43.06732715675416
41300.68359375,-43.733911953157175,-42.81791766551635
41322.216796875,-51.24052925757316,-42.58681271039657
41343.75,-59.3062916991758,-42.375199816199974
41365.283203125,-58.35903489706682,-42.183686007856394
41386.81640625,-64.2587587921548,-42.01225313627169
41408.349609375,-61.75222318820716,-41.86024498665765
41429.8828125,-67.04438956603967,-41.7263881204955
41451.416015625,-63.79820211729586,-41.608846674412646
41472.94921875,-68.69487923374676,-41.50530955942601
41494.482421875,-64.97751146726257,-41.41310676352886
41516.015625,-69.8435182928236,-41.32934984974678
41537.548828125,-65.65684260786296,-41.25109034514384
41559.08203125,-70.30300192001782,-41.17548860834538
41580.615234375,-65.8031750365888,-41.09998500453525
41602.1484375,-70.16435200893689,-41.022464851043694
41623.681640625,-65.4095318901684,-40.941408647596376
41645.21484375,-69.25489917775624,-40.85601957631819
41666.748046875,-64.24197495066363,-40.766321129923256
41688.28125,-67.7960362828934,-40.67321896419106
41709.814453125,-62.26146456578529,-40.578522616440445
41731.34765625,-65.37363493325262,-40.484924513248316
41752.880859375,-59.049320927695824,-40.39593562401666
41774.4140625,-61.86960659005025,-40.31577911017709
41795.947265625,-54.0160874235515,-40.24924527751209
41817.48046875,-54.92963000432298,-40.20151296737409
41839.013671875,-41.70576977150519,-40.17794413369408
41860.546875,-40.05341952410732,-40.18385966924255
41882.080078125,-46.654384644257334,-40.22430550357109
41903.61328125,-57.35877820630711,-40.30381855073208
41925.146484375,-54.184096447955795,-40.42620221115038
41946.6796875,-62.353669564146436,-40.59432082362291
41968.212890625,-57.583495890103784,-40.80992173604683
41989.74609375,-65.37820010844337,-41.073492552913024
42011.279296875,-59.70481984359017,-41.384159677824535
42032.8125,-67.2778968735292,-41.73963256967138
42054.345703125,-61.0326970122151,-42.136196252785055
42075.87890625,-68.91955754514665,-42.56875265325821
42097.412109375,-62.03546198933464,-43.030909367672905
42118.9453125,-70.20627238487872,-43.515112597314534
42140.478515625,-62.798600446114996,-44.01281928518639
42162.01171875,-71.28044403012072,-44.51470204929788
42183.544921875,-63.419507840776994,-45.01087937458156
42205.078125,-72.14562357584427,-45.49116275162923
42226.611328125,-63.913517836026976,-45.9453120589231
42248.14453125,-73.01756228425856,-46.363290482530545
42269.677734375,-64.36850578029947,-46.7355106400106
42291.2109375,-73.99348919357854,-47.05306429178884
42312.744140625,-64.87705050656213,-47.30792903532492
42334.27734375,-74.17812618499477,-47.4931466232925
42355.810546875,-64.33122727751851,-47.60296895496111
42377.34375,-68.8198073488127,-47.63296928226466
42398.876953125,-52.8521156991659,-47.58011766922689
42420.41015625,-48.851734400744846,-47.44282116868988
42441.943359375,-52.69537426997516,-47.220930463652905
42463.4765625,-64.95179705189216,-46.91571580246869
42485.009765625,-57.264892247242834,-46.52981589176575
42506.54296875,-67.62336178987738,-46.067163968281896
42528.076171875,-58.41814435110095,-45.53289553813407
42549.609375,-68.4973501507071,-44.933242254456054
42571.142578125,-58.64281864105949,-44.27541612397679
42592.67578125,-68.67694516567884,-43.5674877276911
42614.208984375,-58.39199375365762,-42.8182614610795
42635.7421875,-68.68528112989208,-42.037150006004964
42657.275390625,-57.91686309722234,-41.2340494061699
42678.80859375,-68.20201493800494,-40.41921529948273
42700.341796875,-57.133475825253925,-39.60314013012477
42721.875,-67.58163461192537,-38.79643058024901
42743.408203125,-56.11552300128455,-38.00968407544211
42764.94140625,-66.46216418429708,-37.25336306509275
42786.474609375,-54.6859504877439,-36.53766587827653
42808.0078125,-65.22802837663268,-35.87239330966582
42829.541015625,-52.86634423841741,-35.266810682041736
42851.07421875,-62.96743137650156,-34.729505928257716
42872.607421875,-50.10579389390003,-34.26824518587261
42894.140625,-60.356843833317015,-33.88982843846532
42915.673828125,-45.9864361315894,-33.599948795072144
42937.20703125,-53.59415656963424,-33.403059993481584
42958.740234375,-35.54031829900937,-33.30225756316013
42980.2734375,-33.10754012002246,-33.29917971176344
43001.806640625,-38.60419795533321,-33.39393433626962
43023.33984375,-56.42488823967969,-33.585058549427266
43044.873046875,-47.631492482386975,-33.86951671502655
43066.40625,-62.794800462226135,-34.242742182188465
43087.939453125,-52.285285414675236,-34.69872670249194
43109.47265625,-66.31830441336295,-35.230159930822126
43131.005859375,-55.42833244283089,-35.82861950112238
43152.5390625,-68.78189728730953,-36.48481000343016
43174.072265625,-57.761060939661235,-37.18884685955913
43195.60546875,-71.2635531590513,-37.93057870786206
43217.138671875,-59.752293814023375,-38.69993957963225
43238.671875,-73.19080065755803,-39.487320002948934
43260.205078125,-61.42930219020072,-40.28394432529275
43281.73828125,-74.93077438507561,-41.08224011801697
43303.271484375,-62.87570967190036,-41.87618461439559
43324.8046875,-76.30116423225148,-42.66161282004401
43346.337890625,-64.03103153775044,-43.43647227750167
43367.87109375,-77.7825497862219,-44.20101049504349
43389.404296875,-64.82738754629665,-44.95788276180989
43410.9375,-78.94411473103187,-45.712170433273016
43432.470703125,-64.72816563352679,-46.47130271688386
43454.00390625,-80.10685393750411,-47.24487842098113
43475.537109375,-62.626461653037225,-48.04438792693606
43497.0703125,-80.63507977913434,-48.882839658673575
43518.603515625,-53.77145924095343,-49.77429939200189
43540.13671875,-50.222752632996276,-50.73335469555246
43561.669921875,-54.50400943007984,-51.77452045018286
43583.203125,-76.02821338031247,-52.91160458458846
43604.736328125,-62.4844347329881,-54.157055735218634
43626.26953125,-81.07282065497547,-55.521316352982254
43647.802734375,-66.07673453871996,-57.01220572997778
43669.3359375,-81.53914020839967,-58.63435743235144
43690.869140625,-68.02027819257609,-60.388734663894695
43712.40234375,-82.54716617748981,-62.27224515315729
43733.935546875,-69.41153910340142,-64.27747430016592
43755.46875,-83.40261231521889,-66.39255162339796
43777.001953125,-70.48038065713065,-68.6011611374707
43798.53515625,-84.31509123754317,-70.88270132452654
43820.068359375,-71.40647754806668,-73.21259502241244
43841.6015625,-84.72303585223892,-75.5627440454085
43863.134765625,-72.14735461381993,-77.9021178950816
43884.66796875,-85.27846820137881,-80.19746072906464
43906.201171875,-72.77396269673807,-82.41409604674595
43927.734375,-85.65843861107862,-84.51680451969027
43949.267578125,-73.26371151691404,-86.47074721333696
43970.80078125,-86.06460827684613,-88.24240425524208
43992.333984375,-73.64987090980759,-89.80049790549104
44013.8671875,-86.14621457999252,-91.1168690353185
44035.400390625,-73.90261836266298,-92.16727723268082
44056.93359375,-86.39520510915727,-92.93209709366268
44078.466796875,-74.03717980609763,-93.39688664522342


==> data/25_M_Dha2_Sm_So_R.csv <==
f,ogR,taeR
0.0,-18.316248,-15.889249089338662
86.1328125,-15.094281,-15.999432398928787
172.265625,-16.981438,-16.32220863631045
258.3984375,-13.845368,-16.83481472894
344.53125,-17.18264,-17.50113058931584
430.6640625,-13.295888,-18.274264133536946
516.796875,-19.273598,-19.09989652566757
602.9296875,-22.421745,-19.92013928521075
689.0625,-21.258392,-20.67761799441628
775.1953125,-23.620007,-21.31948224054588
861.328125,-24.373245,-21.801049182107928
947.4609375,-31.629322,-22.088818010263935
1033.59375,-22.055216,-22.16264214127611
1119.7265625,-20.494318,-22.016911259808882
1205.859375,-16.613039,-21.660671176319465
1291.9921875,-18.349024,-21.116689922346875
1378.125,-17.274052,-20.419557334096908
1464.2578125,-24.00679,-19.612976502453396
1550.390625,-20.263664,-18.746463494459512
1636.5234375,-15.704392,-17.8717123584607
1722.65625,-9.1354065,-17.038902706864484
1808.7890625,-14.373981,-16.293225849265202
1894.921875,-15.326452,-15.671882957790089
1981.0546875,-17.39197,-15.201767175580416
2067.1875,-16.879568,-14.89798448811122
2153.3203125,-18.985691,-14.763300293893536
2239.453125,-11.883011,-14.78852544130948
2325.5859375,-16.085373,-14.953782875268217
2411.71875,-16.854677,-15.230529652949969
2497.8515625,-16.687525,-15.584154040662916
2583.984375,-15.317945,-15.976927800911236
2670.1171875,-18.732006,-16.37107242327156
2756.25,-18.061913,-16.731696240675227
2842.3828125,-18.52116,-17.029376814834464
2928.515625,-13.678384,-17.242197846893013
3014.6484375,-17.10176,-17.357098987590053
3100.78125,-15.970854,-17.370456022104783
3186.9140625,-17.155722,-17.287873010658878
3273.046875,-16.172018,-17.12323180112058
3359.1796875,-13.363562,-16.897102753802685
3445.3125,-16.297356,-16.634668941070355
3531.4453125,-16.92893,-16.363350827763853
3617.578125,-16.209232,-16.11033701962507
3703.7109375,-17.845224,-15.900227975729468
3789.84375,-16.264513,-15.752983943044548
3875.9765625,-15.233108,-15.682337491978927
3962.109375,-15.305023,-15.694787827523239
4048.2421875,-16.844097,-15.789242383633022
4134.375,-15.696953,-15.95731554908155
4220.5078125,-19.476973,-16.184239417497494
4306.640625,-17.723635,-16.45029173222002
4392.7734375,-18.142807,-16.732605699096087
4478.90625,-14.073244,-17.007198200649533
4565.0390625,-16.266438,-17.251039196570442
4651.171875,-17.70997,-17.443986526188663
4737.3046875,-17.398415,-17.570426442184246
4823.4375,-18.473793,-17.62048928972358
4909.5703125,-18.095139,-17.590749044061994
4995.703125,-18.376654,-17.484361382543952
5081.8359375,-13.134994,-17.310643566343277
5167.96875,-15.399022,-17.084146486627752
5254.1015625,-15.792845,-16.823310855859827
5340.234375,-15.860557,-16.548832314279636
5426.3671875,-16.954273,-16.281881614361915
5512.5,-17.747246,-16.042334504391164
5598.6328125,-16.734108,-15.8471610487975
5684.765625,-15.296858,-15.709106630839527
5770.8984375,-15.90045,-15.635768570241215
5857.03125,-16.564272,-15.629135822274868
5943.1640625,-16.615477,-15.685617908029792
6029.296875,-15.939436,-15.796546700844956
6115.4296875,-16.210726,-15.949094626177484
6201.5625,-16.01084,-16.12751859566288
6287.6953125,-16.962814,-16.314613391639828
6373.828125,-17.068714,-16.493243245639416
6459.9609375,-16.286684,-16.64781705690325
6546.09375,-16.388262,-16.765581092463936
6632.2265625,-16.120876,-16.837622109520606
6718.359375,-15.256744,-16.85950175322358
6804.4921875,-15.839896,-16.831477197445523
6890.625,-16.850943,-16.758300220397093
6976.7578125,-16.737354,-16.648623943947495
7062.890625,-15.994435,-16.514080102149695
7149.0234375,-15.425706,-16.368117087929345
7235.15625,-16.239023,-16.224707904687925
7321.2890625,-17.456942,-16.09704605335066
7407.421875,-16.715942,-15.996345743569096
7493.5546875,-16.555346,-15.930850988480126
7579.6875,-17.03087,-15.905137365179653
7665.8203125,-16.00246,-15.919762494982425
7751.953125,-16.320885,-15.971289185686114
7838.0859375,-15.727992,-16.052671585608216
7924.21875,-16.238043,-16.153962606212968
8010.3515625,-16.521385,-16.263273072176535
8096.484375,-16.287632,-16.36789192450009
8182.6171875,-16.009853,-16.455464077716112
8268.75,-16.24313,-16.515119192242615
8354.8828125,-16.567936,-16.53845080245941
8441.015625,-15.711947,-16.520260235787212
8527.1484375,-15.056103,-16.45900209941091
8613.28125,-15.492764,-16.35689570730909
8699.4140625,-16.164457,-16.21969714869238
8785.546875,-16.06537,-16.056157035345016
8871.6796875,-15.070696,-15.87721662542795
8957.8125,-15.957675,-15.69501759635903
9043.9453125,-15.441855,-15.521816304267011
9130.078125,-16.841757,-15.368900643152642
9216.2109375,-14.673709,-15.2456060739693
9302.34375,-15.721078,-15.158517289220354
9388.4765625,-16.222347,-15.110924322276531
9474.609375,-15.584779,-15.102578366547268
9560.7421875,-15.330856,-15.129765301086557
9646.875,-14.296444,-15.185686391411046
9733.0078125,-15.053591,-15.261108393372055
9819.140625,-15.233484,-15.34522173524229
9905.2734375,-15.002424,-15.426627635235024
9991.40625,-15.2634945,-15.494364443556677
10077.5390625,-15.793366,-15.538881035815075
10163.671875,-15.224302,-15.552870856888095
10249.8046875,-15.62511,-15.531893619227821
10335.9375,-14.007189,-15.474731425354957
10422.0703125,-15.218756,-15.383450388954438
10508.203125,-14.562678,-15.263165466731314
10594.3359375,-13.932982,-15.121532793234184
10680.46875,-15.196121,-14.96801797047504
10766.6015625,-15.583912,-14.813008377267522
10852.734375,-15.814906,-14.666850926012119
10938.8671875,-14.412058,-14.538902672573
11025.0,-14.768219,-14.436679807771544
11111.1328125,-14.717081,-14.36518105710784
11197.265625,-13.851642,-14.326445293115345
11283.3984375,-14.231276,-14.319381715695634
11369.53125,-14.143525,-14.339886225697967
11455.6640625,-14.735583,-14.381231828774496
11541.796875,-14.593229,-14.434696361641887
11627.9296875,-14.286764,-14.490369707512947
11714.0625,-14.172195,-14.538066821118306
11800.1953125,-14.386777,-14.568263696995785
11886.328125,-14.185271,-14.572971670279781
11972.4609375,-14.011736,-14.546471256321587
12058.59375,-13.825339,-14.485839563140397
12144.7265625,-14.117416,-14.391223979993939
12230.859375,-13.780457,-14.265837675636758
12316.9921875,-13.735887,-14.115677389522507
12403.125,-13.529111,-13.948988847416043
12489.2578125,-13.063272,-13.775527675929208
12575.390625,-13.811751,-13.605681935943277
12661.5234375,-13.405485,-13.44953473615326
12747.65625,-13.460359,-13.315950744325296
12833.7890625,-13.918418,-13.211768323669197
12919.921875,-13.683623,-13.141169681087923
13006.0546875,-13.1287775,-13.105285657609098
13092.1875,-13.045893,-13.102071017158192
13178.3203125,-13.3488655,-13.126462135464802
13264.453125,-12.788391,-13.170803970900595
13350.5859375,-13.497446,-13.225509319166198
13436.71875,-13.231278,-13.279892717388622
13522.8515625,-12.927609,-13.323105787409384
13608.984375,-12.771326,-13.345091664888347
13695.1171875,-12.62571,-13.337474257902848
13781.25,-12.418573,-13.294303589077991
13867.3828125,-12.789134,-13.21259092291897
13953.515625,-12.725348,-13.092585681734894
14039.6484375,-12.129154,-12.93776871369804
14125.78125,-12.261376,-12.754561326266966
14211.9140625,-11.80698,-12.55177446676072
14298.046875,-12.15292,-12.339845335810649
14384.1796875,-12.129955,-12.129927552338911
14470.3125,-12.164593,-11.932914095836061
14556.4453125,-11.739986,-11.758478473895613
14642.578125,-11.8901615,-11.614218337843838
14728.7109375,-11.4817505,-11.50497718080112
14814.84375,-11.512713,-11.432404524507287
14900.9765625,-11.265217,-11.394794435958955
14987.109375,-11.839716,-11.387218081308639
15073.2421875,-11.425039,-11.401940406308139
15159.375,-10.87188,-11.429086149076477
15245.5078125,-10.983552,-11.457498405631146
15331.640625,-10.516299,-11.475715802448098
15417.7734375,-10.81884,-11.472983495546597
15503.90625,-11.011802,-11.440209684167895
15590.0390625,-10.697872,-11.370783445178523
15676.171875,-10.482958,-11.261181150147262
15762.3046875,-10.410469,-11.111306575176593
15848.4375,-10.206907,-10.924532553279
15934.5703125,-9.905868,-10.707437720499485
16020.703125,-10.101184,-10.469258374281715
16106.8359375,-10.058851,-10.221100420502907
16192.96875,-9.7432785,-9.974977673474335
16279.1015625,-9.587469,-9.742758529984414
16365.234375,-9.535372,-9.535111863207078
16451.3671875,-9.214714,-9.360544056317506
16537.5,-9.080732,-9.224612255912866
16623.6328125,-9.252253,-9.129384682714191
16709.765625,-9.197193,-9.073198337726549
16795.8984375,-8.945403,-9.050739375075317
16882.03125,-8.721241,-9.053443871116665
16968.1640625,-8.934747,-9.070189026382732
17054.296875,-8.447009,-9.088219351695054
17140.4296875,-8.192423,-9.094231308962424
17226.5625,-8.138894,-9.075525048324305
17312.6953125,-8.031196,-9.021124646338595
17398.828125,-7.966402,-8.9227693197617
17484.9609375,-7.6708755,-8.775687489866447
17571.09375,-7.7973957,-8.579082626594065
17657.2265625,-7.172234,-8.336283182233297
17743.359375,-7.0401945,-8.054536755059038
17829.4921875,-7.1036096,-7.744458630809872
17915.625,-7.0608873,-7.419174546680596
18001.7578125,-6.6761136,-7.0932244112133915
18087.890625,-6.6690235,-6.781315493123149
18174.0234375,-6.152745,-6.49702835073168
18260.15625,-6.0408883,-6.251585151065507
18346.2890625,-5.765762,-6.05278733458846
18432.421875,-5.955309,-5.904217865717726
18518.5546875,-5.671284,-5.804783361980195
18604.6875,-5.3406806,-5.748644696991464
18690.8203125,-5.2321935,-5.725553284999428
18776.953125,-4.9208865,-5.721576659168058
18863.0859375,-4.6156635,-5.720163860310556
18949.21875,-4.5507574,-5.703471277083052
19035.3515625,-4.3687677,-5.653845434981114
19121.484375,-4.0282574,-5.555342919552446
19207.6171875,-3.6958864,-5.395160651235117
19293.75,-3.5111132,-5.164852899181853
19379.8828125,-3.1273956,-4.861224729740981
19466.015625,-2.892476,-4.48681422491635
19552.1484375,-2.6171188,-4.049906212322671
19638.28125,-2.27339,-3.5640562081547933
19724.4140625,-1.9663585,-3.047142089956067
19810.546875,-1.7454832,-2.5199997044734577
19896.6796875,-1.3047541,-2.0047341393506874
19982.8125,-0.9383397,-1.5228278861238798
20068.9453125,-0.60392684,-1.0931881391285183
20155.078125,-0.17984779,-0.7302861530343535
20241.2109375,0.15615575,-0.44254081588051075
20327.34375,0.62888056,-0.23108613009054843
20413.4765625,1.0854957,-0.08903876101206734
20499.609375,1.5693634,-0.0013486931958764953
20585.7421875,2.0802705,0.05472443423946241
20671.875,2.5493584,0.10851172433121067
20758.0078125,3.0231137,0.19426082627438418
20844.140625,3.828174,0.34897997404721043
20930.2734375,4.488377,0.6099318227644888
21016.40625,5.2065177,1.0119389959663514
21102.5390625,5.976531,1.5846828119638543
21188.671875,6.8545012,2.3501837528551057
21274.8046875,7.836347,3.3206460895670835
21360.9375,8.818736,4.496829841235178
21447.0703125,10.186293,5.867082036224183
21533.203125,11.70442,7.407118042978206
21619.3359375,13.670291,9.080595284907496
21705.46875,16.232538,10.840469234205933
21791.6015625,20.417469,12.631068809553332
21877.734375,30.350441,14.39077886551539
21963.8671875,23.318708,16.055174845949786
22050.0,16.750422,17.56042192309627
22136.1328125,23.318708,18.84673043546291
22222.265625,30.350441,19.86165270849423
22308.3984375,20.417469,20.56301397555131
22394.53125,16.232538,20.92129169562665
22480.6640625,13.670291,20.92129169562665
22566.796875,11.70442,20.56301397555131
22652.9296875,10.186293,19.86165270849423
22739.0625,8.818736,18.84673043546291
22825.1953125,7.836347,17.56042192309627
22911.328125,6.8545012,16.055174845949786
22997.4609375,5.976531,14.39077886551539
23083.59375,5.2065177,12.631068809553332
23169.7265625,4.488377,10.840469234205933
23255.859375,3.828174,9.080595284907496
23341.9921875,3.0231137,7.407118042978206
23428.125,2.5493584,5.867082036224183
23514.2578125,2.0802705,4.496829841235178
23600.390625,1.5693634,3.3206460895670835
23686.5234375,1.0854957,2.3501837528551057
23772.65625,0.62888056,1.5846828119638543
23858.7890625,0.15615575,1.0119389959663514
23944.921875,-0.17984779,0.6099318227644888
24031.0546875,-0.60392684,0.34897997404721043
24117.1875,-0.9383397,0.19426082627438418
24203.3203125,-1.3047541,0.10851172433121067
24289.453125,-1.7454832,0.05472443423946241
24375.5859375,-1.9663585,-0.0013486931958764953
24461.71875,-2.27339,-0.08903876101206734
24547.8515625,-2.6171188,-0.23108613009054843
24633.984375,-2.892476,-0.44254081588051075
24720.1171875,-3.1273956,-0.7302861530343535
24806.25,-3.5111132,-1.0931881391285183
24892.3828125,-3.6958864,-1.5228278861238798
24978.515625,-4.0282574,-2.0047341393506874
25064.6484375,-4.3687677,-2.5199997044734577
25150.78125,-4.5507574,-3.047142089956067
25236.9140625,-4.6156635,-3.5640562081547933
25323.046875,-4.9208865,-4.049906212322671
25409.1796875,-5.2321935,-4.48681422491635
25495.3125,-5.3406806,-4.861224729740981
25581.4453125,-5.671284,-5.164852899181853
25667.578125,-5.955309,-5.395160651235117
25753.7109375,-5.765762,-5.555342919552446
25839.84375,-6.0408883,-5.653845434981114
25925.9765625,-6.152745,-5.703471277083052
26012.109375,-6.6690235,-5.720163860310556
26098.2421875,-6.6761136,-5.721576659168058
26184.375,-7.0608873,-5.725553284999428
26270.5078125,-7.1036096,-5.748644696991464
26356.640625,-7.0401945,-5.804783361980195
26442.7734375,-7.172234,-5.904217865717726
26528.90625,-7.7973957,-6.05278733458846
26615.0390625,-7.6708755,-6.251585151065507
26701.171875,-7.966402,-6.49702835073168
26787.3046875,-8.031196,-6.781315493123149
26873.4375,-8.138894,-7.0932244112133915
26959.5703125,-8.192423,-7.419174546680596
27045.703125,-8.447009,-7.744458630809872
27131.8359375,-8.934747,-8.054536755059038
27217.96875,-8.721241,-8.336283182233297
27304.1015625,-8.945403,-8.579082626594065
27390.234375,-9.197193,-8.775687489866447
27476.3671875,-9.252253,-8.9227693197617
27562.5,-9.080732,-9.021124646338595
27648.6328125,-9.214714,-9.075525048324305
27734.765625,-9.535372,-9.094231308962424
27820.8984375,-9.587469,-9.088219351695054
27907.03125,-9.7432785,-9.070189026382732
27993.1640625,-10.058851,-9.053443871116665
28079.296875,-10.101184,-9.050739375075317
28165.4296875,-9.905868,-9.073198337726549
28251.5625,-10.206907,-9.129384682714191
28337.6953125,-10.410469,-9.224612255912866
28423.828125,-10.482958,-9.360544056317506
28509.9609375,-10.697872,-9.535111863207078
28596.09375,-11.011802,-9.742758529984414
28682.2265625,-10.81884,-9.974977673474335
28768.359375,-10.516299,-10.221100420502907
28854.4921875,-10.983552,-10.469258374281715
28940.625,-10.87188,-10.707437720499485
29026.7578125,-11.425039,-10.924532553279
29112.890625,-11.839716,-11.111306575176593
29199.0234375,-11.265217,-11.261181150147262
29285.15625,-11.512713,-11.370783445178523
29371.2890625,-11.4817505,-11.440209684167895
29457.421875,-11.8901615,-11.472983495546597
29543.5546875,-11.739986,-11.475715802448098
29629.6875,-12.164593,-11.457498405631146
29715.8203125,-12.129955,-11.429086149076477
29801.953125,-12.15292,-11.401940406308139
29888.0859375,-11.80698,-11.387218081308639
29974.21875,-12.261376,-11.394794435958955
30060.3515625,-12.129154,-11.432404524507287
30146.484375,-12.725348,-11.50497718080112
30232.6171875,-12.789134,-11.614218337843838
30318.75,-12.418573,-11.758478473895613
30404.8828125,-12.62571,-11.932914095836061
30491.015625,-12.771326,-12.129927552338911
30577.1484375,-12.927609,-12.339845335810649
30663.28125,-13.231278,-12.55177446676072
30749.4140625,-13.497446,-12.754561326266966
30835.546875,-12.788391,-12.93776871369804
30921.6796875,-13.3488655,-13.092585681734894
31007.8125,-13.045893,-13.21259092291897
31093.9453125,-13.1287775,-13.294303589077991
31180.078125,-13.683623,-13.337474257902848
31266.2109375,-13.918418,-13.345091664888347
31352.34375,-13.460359,-13.323105787409384
31438.4765625,-13.405485,-13.279892717388622
31524.609375,-13.811751,-13.225509319166198
31610.7421875,-13.063272,-13.170803970900595
31696.875,-13.529111,-13.126462135464802
31783.0078125,-13.735887,-13.102071017158192
31869.140625,-13.780457,-13.105285657609098
31955.2734375,-14.117416,-13.141169681087923
32041.40625,-13.825339,-13.211768323669197
32127.5390625,-14.011736,-13.315950744325296
32213.671875,-14.185271,-13.44953473615326
32299.8046875,-14.386777,-13.605681935943277
32385.9375,-14.172195,-13.775527675929208
32472.0703125,-14.286764,-13.948988847416043
32558.203125,-14.593229,-14.115677389522507
32644.3359375,-14.735583,-14.265837675636758
32730.46875,-14.143525,-14.391223979993939
32816.6015625,-14.231276,-14.485839563140397
32902.734375,-13.851642,-14.546471256321587
32988.8671875,-14.717081,-14.572971670279781
33075.0,-14.768219,-14.568263696995785
33161.1328125,-14.412058,-14.538066821118306
33247.265625,-15.814906,-14.490369707512947
33333.3984375,-15.583912,-14.434696361641887
33419.53125,-15.196121,-14.381231828774496
33505.6640625,-13.932982,-14.339886225697967
33591.796875,-14.562678,-14.319381715695634
33677.9296875,-15.218756,-14.326445293115345
33764.0625,-14.007189,-14.36518105710784
33850.1953125,-15.62511,-14.436679807771544
33936.328125,-15.224302,-14.538902672573
34022.4609375,-15.793366,-14.666850926012119
34108.59375,-15.2634945,-14.813008377267522
34194.7265625,-15.002424,-14.96801797047504
34280.859375,-15.233484,-15.121532793234184
34366.9921875,-15.053591,-15.263165466731314
34453.125,-14.296444,-15.383450388954438
34539.2578125,-15.330856,-15.474731425354957
34625.390625,-15.584779,-15.531893619227821
34711.5234375,-16.222347,-15.552870856888095
34797.65625,-15.721078,-15.538881035815075
34883.7890625,-14.673709,-15.494364443556677
34969.921875,-16.841757,-15.426627635235024
35056.0546875,-15.441855,-15.34522173524229
35142.1875,-15.957675,-15.261108393372055
35228.3203125,-15.070696,-15.185686391411046
35314.453125,-16.06537,-15.129765301086557
35400.5859375,-16.164457,-15.102578366547268
35486.71875,-15.492764,-15.110924322276531
35572.8515625,-15.056103,-15.158517289220354
35658.984375,-15.711947,-15.2456060739693
35745.1171875,-16.567936,-15.368900643152642
35831.25,-16.24313,-15.521816304267011
35917.3828125,-16.009853,-15.69501759635903
36003.515625,-16.287632,-15.87721662542795
36089.6484375,-16.521385,-16.056157035345016
36175.78125,-16.238043,-16.21969714869238
36261.9140625,-15.727992,-16.35689570730909
36348.046875,-16.320885,-16.45900209941091
36434.1796875,-16.00246,-16.520260235787212
36520.3125,-17.03087,-16.53845080245941
36606.4453125,-16.555346,-16.515119192242615
36692.578125,-16.715942,-16.455464077716112
36778.7109375,-17.456942,-16.36789192450009
36864.84375,-16.239023,-16.263273072176535
36950.9765625,-15.425706,-16.153962606212968
37037.109375,-15.994435,-16.052671585608216
37123.2421875,-16.737354,-15.971289185686114
37209.375,-16.850943,-15.919762494982425
37295.5078125,-15.839896,-15.905137365179653
37381.640625,-15.256744,-15.930850988480126
37467.7734375,-16.120876,-15.996345743569096
37553.90625,-16.388262,-16.09704605335066
37640.0390625,-16.286684,-16.224707904687925
37726.171875,-17.068714,-16.368117087929345
37812.3046875,-16.962814,-16.514080102149695
37898.4375,-16.01084,-16.648623943947495
37984.5703125,-16.210726,-16.758300220397093
38070.703125,-15.939436,-16.831477197445523
38156.8359375,-16.615477,-16.85950175322358
38242.96875,-16.564272,-16.837622109520606
38329.1015625,-15.90045,-16.765581092463936
38415.234375,-15.296858,-16.64781705690325
38501.3671875,-16.734108,-16.493243245639416
38587.5,-17.747246,-16.314613391639828
38673.6328125,-16.954273,-16.12751859566288
38759.765625,-15.860557,-15.949094626177484
38845.8984375,-15.792845,-15.796546700844956
38932.03125,-15.399022,-15.685617908029792
39018.1640625,-13.134994,-15.629135822274868
39104.296875,-18.376654,-15.635768570241215
39190.4296875,-18.095139,-15.709106630839527
39276.5625,-18.473793,-15.8471610487975
39362.6953125,-17.398415,-16.042334504391164
39448.828125,-17.70997,-16.281881614361915
39534.9609375,-16.266438,-16.548832314279636
39621.09375,-14.073244,-16.823310855859827
39707.2265625,-18.142807,-17.084146486627752
39793.359375,-17.723635,-17.310643566343277
39879.4921875,-19.476973,-17.484361382543952
39965.625,-15.696953,-17.590749044061994
40051.7578125,-16.844097,-17.62048928972358
40137.890625,-15.305023,-17.570426442184246
40224.0234375,-15.233108,-17.443986526188663
40310.15625,-16.264513,-17.251039196570442
40396.2890625,-17.845224,-17.007198200649533
40482.421875,-16.209232,-16.732605699096087
40568.5546875,-16.92893,-16.45029173222002
40654.6875,-16.297356,-16.184239417497494
40740.8203125,-13.363562,-15.95731554908155
40826.953125,-16.172018,-15.789242383633022
40913.0859375,-17.155722,-15.694787827523239
40999.21875,-15.970854,-15.682337491978927
41085.3515625,-17.10176,-15.752983943044548
41171.484375,-13.678384,-15.900227975729468
41257.6171875,-18.52116,-16.11033701962507
41343.75,-18.061913,-16.363350827763853
41429.8828125,-18.732006,-16.634668941070355
41516.015625,-15.317945,-16.897102753802685
41602.1484375,-16.687525,-17.12323180112058
41688.28125,-16.854677,-17.287873010658878
41774.4140625,-16.085373,-17.370456022104783
41860.546875,-11.883011,-17.357098987590053
41946.6796875,-18.985691,-17.242197846893013
42032.8125,-16.879568,-17.029376814834464
42118.9453125,-17.39197,-16.731696240675227
42205.078125,-15.326452,-16.37107242327156
42291.2109375,-14.373981,-15.976927800911236
42377.34375,-9.1354065,-15.584154040662916
42463.4765625,-15.704392,-15.230529652949969
42549.609375,-20.263664,-14.953782875268217
42635.7421875,-24.00679,-14.78852544130948
42721.875,-17.274052,-14.763300293893536
42808.0078125,-18.349024,-14.89798448811122
42894.140625,-16.613039,-15.201767175580416
42980.2734375,-20.494318,-15.671882957790089
43066.40625,-22.055216,-16.293225849265202
43152.5390625,-31.629322,-17.038902706864484
43238.671875,-24.373245,-17.8717123584607
43324.8046875,-23.620007,-18.746463494459512
43410.9375,-21.258392,-19.612976502453396
43497.0703125,-22.421745,-20.419557334096908
43583.203125,-19.273598,-21.116689922346875
43669.3359375,-13.295888,-21.660671176319465
43755.46875,-17.18264,-22.016911259808882
43841.6015625,-13.845368,-22.16264214127611
43927.734375,-16.981438,-22.088818010263935
44013.8671875,-15.094281,-21.801049182107928


==> data/279_U_Sa_Sm_Lo_H.csv <==
f,ogH,taeH
0.0,-69.73164700371692,-91.9200612563121
21.533203125,-83.79516211236448,-91.78365362146437
43.06640625,-69.6607551645335,-91.37618380305977
64.599609375,-82.16338222542812,-90.70287748936622
86.1328125,-69.49446890030634,-89.77233303885146
107.666015625,-80.0216974812394,-88.59635750173175
129.19921875,-69.2300661985575,-87.18974238673795
150.732421875,-77.99445359797794,-85.56998434276574
172.265625,-68.86846038801752,-83.7569571689578
193.798828125,-76.26117868424967,-81.77254264488305
215.33203125,-68.34870370744925,-79.64022855777903
236.865234375,-74.66611513625358,-77.38468297466078
258.3984375,-67.70483416612377,-75.03131424781321
279.931640625,-73.22803808239077,-72.60582644350237
301.46484375,-66.92430014769386,-70.13377984299498
322.998046875,-71.91512801793786,-67.64016588611787
344.53125,-66.00452581196137,-65.14900542101168
366.064453125,-70.78249621678762,-62.682978405918405
387.59765625,-64.84319083278555,-60.263092301804406
409.130859375,-69.68114826812497,-57.90839532523332
430.6640625,-63.427320820432904,-55.63573953005183
452.197265625,-68.60009400683262,-53.45959738810812
473.73046875,-61.68812109822851,-51.39193417942622
495.263671875,-67.50472044712188,-49.44213711805399
516.796875,-59.52467675416762,-47.617000768163294
538.330078125,-66.56292943387584,-45.920766981758845
559.86328125,-56.55458337219157,-44.355216348266325
581.396484375,-65.740572483369,-42.919807017987246
602.9296875,-51.938819685603,-41.61185577272323
624.462890625,-64.16970019104235,-40.4267553900265
645.99609375,-42.33128456152798,-39.35822169967523
667.529296875,-37.82486715307945,-38.398563273792874
689.0625,-42.01548862299518,-37.538966431550044
710.595703125,-63.99056547449772,-36.7697881759497
732.12890625,-51.458929813975665,-36.08084980859309
753.662109375,-62.408886929395074,-35.46172427812368
775.1953125,-55.640280709665895,-34.90201079404318
796.728515625,-61.34825120645646,-34.39159086040666
818.26171875,-58.307788353789626,-33.920860630675485
839.794921875,-60.24175242052028,-33.48093533020199
861.328125,-60.12684803826729,-33.06382240906427
882.861328125,-59.20523209233817,-32.6625610469423
904.39453125,-61.55586356297273,-32.27132660503078
925.927734375,-58.042587926605044,-31.885499580015004
947.4609375,-62.591259883530924,-31.50169953587436
968.994140625,-56.81755984702037,-31.117785347026942
990.52734375,-63.32343383696481,-30.73282386033451
1012.060546875,-55.51116527999466,-30.347029756459428
1033.59375,-63.83885461694555,-29.961679949557755
1055.126953125,-54.085880507359306,-29.57900629895372
1076.66015625,-64.32456380511914,-29.20207071211907
1098.193359375,-52.3857924391058,-28.834626893991224
1119.7265625,-64.34165727802561,-28.480973046425156
1141.259765625,-50.44271404294021,-28.145799750110072
1162.79296875,-63.98453023483003,-27.834037079628587
1184.326171875,-48.09320121028655,-27.55070472334203
1205.859375,-63.10412975128077,-27.300768518546683
1227.392578125,-45.10776389026552,-27.089006385592175
1248.92578125,-63.04989540762886,-26.91988617009621
1270.458984375,-40.302084576347895,-26.797457398083374
1291.9921875,-56.477889016250664,-26.725258432576318
1313.525390625,-31.08110268832672,-26.70624000875155
1335.05859375,-26.652278931754346,-26.74270563369931
1356.591796875,-30.25643485112335,-26.83626887968896
1378.125,-66.2587781359237,-26.987827187994693
1399.658203125,-39.908814363754544,-27.19755144263845
1421.19140625,-91.28888907116988,-27.464890276049747
1442.724609375,-44.15611588592648,-27.788587835107062
1464.2578125,-79.32084442996079,-28.16671356712671
1485.791015625,-46.99821980639493,-28.596702479403024
1507.32421875,-73.91110384161657,-29.075404278904703
1528.857421875,-49.00099590098192,-29.599139804764725
1550.390625,-72.46815625293127,-30.163763217753598
1571.923828125,-50.59426411489457,-30.76472849932843
1593.45703125,-71.50571974185937,-31.397158928730015
1614.990234375,-51.92203924185863,-32.055918340328645
1636.5234375,-70.45921026321534,-32.735683105569976
1658.056640625,-53.04197650067974,-33.431013925627354
1679.58984375,-69.29511254949254,-34.13642665439979
1701.123046875,-53.962435936996535,-34.84646149027621
1722.65625,-68.30360097859571,-35.555749974132944
1744.189453125,-54.77480151581838,-36.259079307070515
1765.72265625,-67.16062955505718,-36.95145355294408
1787.255859375,-55.49836164863584,-37.62815131810704
1808.7890625,-65.68024890720203,-38.28477950598084
1830.322265625,-56.11639309701664,-38.91732273063206
1851.85546875,-63.73799535008698,-39.52218794633842
1873.388671875,-56.571318851417885,-40.096243815028856
1894.921875,-61.179274606417096,-40.636854297038106
1916.455078125,-56.88369271520882,-41.141905919689265
1937.98828125,-57.18251793184711,-41.6098281596075
1959.521484375,-56.86070165530387,-42.039606374732735
1981.0546875,-48.36430087753378,-42.43078674630121
2002.587890625,-42.63395519045552,-42.783472744051174
2024.12109375,-47.634772882137014,-43.098312712627816
2045.654296875,-59.671858155505646,-43.37647829507712
2067.1875,-57.39635235278349,-43.61963356013676
2088.720703125,-59.899588062058484,-43.829894881672004
2110.25390625,-62.08867180797984,-44.009781827189386
2131.787109375,-60.03428445026232,-44.1621595423365
2153.3203125,-65.0294459463144,-44.29017336259388
2174.853515625,-60.24679359993975,-44.39717663365986
2196.38671875,-67.1793497383535,-44.48665296904327
2217.919921875,-60.421830107558655,-44.56213440724639
2239.453125,-68.77466387273817,-44.62711714158076
2260.986328125,-60.6198325585022,-44.684976673277845
2282.51953125,-69.9643078742854,-44.73888437394177
2304.052734375,-60.759031766272216,-44.79172752841008
2325.5859375,-70.80966561237055,-44.84603495702974
2347.119140625,-60.86729168487064,-44.903910282284414
2368.65234375,-71.37930344957397,-44.96697480571615
2390.185546875,-60.871531265054266,-45.036321796509384
2411.71875,-71.84499750460205,-45.11248376463766
2433.251953125,-60.81688347187356,-45.19541400319993
2454.78515625,-72.08549640626136,-45.284483342910605
2476.318359375,-60.5586881488559,-45.37849267525557
2497.8515625,-72.14324729879428,-45.47570138013455
2519.384765625,-60.14097410444556,-45.573871351061584
2540.91796875,-71.68266628725885,-45.670325859615815
2562.451171875,-59.11655067145745,-45.76202205506499
2583.984375,-71.82374264989454,-45.84563546948006
2605.517578125,-57.303840340089224,-45.9176545076015
2627.05078125,-73.24636612012628,-45.9744825578869
2648.583984375,-50.28826387461897,-46.01254507905398
2670.1171875,-47.647756549314714,-46.028398805856924
2691.650390625,-51.91504443806991,-46.018840087539886
2713.18359375,-66.58551242662679,-45.98100932870494
2734.716796875,-65.671387018408,-45.912488548805925
2756.25,-68.8691628615189,-45.811389213833905
2777.783203125,-69.97844364309711,-45.6764277197069
2799.31640625,-69.09110653450821,-45.5069862161659
2820.849609375,-70.03783117662006,-45.30315684451423
2842.3828125,-68.92573491626014,-45.065767911597575
2863.916015625,-69.5462901766158,-44.79639102298229
2885.44921875,-68.29329411150505,-44.49732873541915
2906.982421875,-69.13199543041566,-44.17158284602049
2928.515625,-67.67784355065726,-43.82280399587045
2950.048828125,-68.88544865005676,-43.45522381144118
2971.58203125,-66.84807995959969,-43.07357132086905
2993.115234375,-68.72107270005552,-42.682975847361405
3014.6484375,-65.95876788091444,-42.28885898367043
3036.181640625,-68.63809786202813,-41.896818576523664
3057.71484375,-64.87993726525579,-41.51250788736972
3079.248046875,-68.57281079415813,-41.141513237774575
3100.78125,-63.54691762806479,-40.78923348934996
3122.314453125,-68.55502045338339,-40.46076464751447
3143.84765625,-61.892190859042685,-40.160792717320916
3165.380859375,-68.4932912100891,-39.89349768296017
3186.9140625,-59.858315105177496,-39.66247113845811
3208.447265625,-68.11645569766505,-39.47064967648879
3229.98046875,-57.253726975747675,-39.32026565864932
3251.513671875,-67.60795263317586,-39.21281645957973
3273.046875,-52.77934296095567,-39.14905271614104
3294.580078125,-62.784774353741,-39.12898553966001
3316.11328125,-44.36406803406837,-39.15191208256647
3337.646484375,-39.47277721384795,-39.21645830890977
3359.1796875,-42.5487188437513,-39.320637318697216
3380.712890625,-62.94703279843853,-39.46192113475715
3402.24609375,-53.32935840081378,-39.63732349189402
3423.779296875,-68.85978828319934,-39.843490883008016
3445.3125,-57.81182180150776,-40.07679892426438
3466.845703125,-69.72197243369105,-40.333451006829094
3488.37890625,-61.14589010849574,-40.60957620830922
3509.912109375,-70.31547730080543,-40.901323541608704
3531.4453125,-63.409999941596695,-41.2049498178386
3552.978515625,-70.4484531817393,-41.51689868541433
3574.51171875,-65.36825364688397,-41.83386876883212
3596.044921875,-70.6960824091175,-42.152869254603296
3617.578125,-67.10280523227527,-42.47126174313922
3639.111328125,-70.98471397627102,-42.78678768718991
3660.64453125,-68.76236505947764,-43.09758125198525
3682.177734375,-71.29911785843633,-43.40216794143594
3703.7109375,-70.14311253335438,-43.699449820879664
3725.244140625,-71.38490325817605,-43.988678613108824
3746.77734375,-71.5587614950062,-44.26941833553549
3768.310546875,-71.45864282461687,-44.54149946915149
3789.84375,-73.06092674708482,-44.804966893773674
3811.376953125,-71.27502177303158,-45.06002398117693
3832.91015625,-74.9094465396388,-45.30697530352402
3854.443359375,-70.58839154925053,-45.54617038773628
3875.9765625,-76.83916634322401,-45.77795082920186
3897.509765625,-68.09615884822324,-46.00260287584163
3919.04296875,-80.8983530945521,-46.22031731446767
3940.576171875,-63.31371675918933,-46.43115814674546
3962.109375,-78.97367824517731,-46.635041145421155
3983.642578125,-54.18106015927257,-46.831722948154344
4005.17578125,-48.65709099550376,-47.02080089294647
4026.708984375,-50.61316334631819,-47.20172334308791
4048.2421875,-68.17976707805849,-47.3738098081213
4069.775390625,-59.866148532701956,-47.536279757299845
4091.30859375,-73.32098187645009,-47.688288658965746
4112.841796875,-63.00912272920412,-47.82896947696881
4134.375,-75.14059258062903,-47.957477625188034
4155.908203125,-64.92357633433156,-48.073037232203035
4177.44140625,-77.06325651008434,-48.17498650594271
4198.974609375,-66.07628998364889,-48.26282001522203
4220.5078125,-78.16132337613777,-48.33622582061764
4242.041015625,-66.91287731242016,-48.3951155869521
4263.57421875,-78.9774318550567,-48.43964608639421
4285.107421875,-67.59613359327528,-48.47023084455059
4306.640625,-79.44099757764046,-48.48754107907723
4328.173828125,-68.18217312376689,-48.49249551633736
4349.70703125,-79.53752315914655,-48.48623912998001
4371.240234375,-68.61444574721025,-48.470111308561385
4392.7734375,-78.74113717363062,-48.44560440971439
4414.306640625,-69.03230401912998,-48.414314078458645
4435.83984375,-77.18081932633702,-48.37788308058666
4457.373046875,-69.46095033353559,-48.337940713802496
4478.90625,-74.95556333410809,-48.29604009672062
4500.439453125,-69.95984866110012,-48.25359578888174
4521.97265625,-72.36475811862586,-48.21182425655855
4543.505859375,-70.28175418990023,-48.17168966556876
4565.0390625,-68.8530670794674,-48.133857353315584
4586.572265625,-71.04374275001847,-48.098657111090226
4608.10546875,-63.912714699293176,-48.06605810097114
4629.638671875,-73.13068640098862,-48.03565684934499
4651.171875,-54.550813748349675,-48.0066793139421
4672.705078125,-49.57499917800564,-47.97799752857853
4694.23828125,-51.67841412051249,-47.94816080670485
4715.771484375,-65.67995607162194,-47.915440949896265
4737.3046875,-62.200575657769754,-47.87789037976567
4758.837890625,-68.55355816647825,-47.833411610633114
4780.37109375,-66.38886431022559,-47.779836024134006
4801.904296875,-69.30824668269408,-47.71500951293018
4823.4375,-69.23617439454966,-47.6368822439491
4844.970703125,-69.85042576576045,-47.54359956471603
4866.50390625,-71.1170160172477,-47.43359094893873
4888.037109375,-69.93225947074579,-47.3056538557348
4909.5703125,-72.78555061794893,-47.159029463295006
4931.103515625,-70.03910160911329,-46.993467431107575
4952.63671875,-74.24686903483789,-46.809277140120784
4974.169921875,-69.99237335712151,-46.60736324875157
4995.703125,-75.81314778646944,-46.38924387245237
5017.236328125,-69.9356467335498,-46.15705023064909
5038.76953125,-77.05649638775304,-45.91350718980269
5060.302734375,-69.5311235454018,-45.661894745779215
5081.8359375,-78.42320959304355,-45.40599111205606
5103.369140625,-68.83883427306716,-45.149998691440686
5124.90234375,-79.92814090442371,-44.89845478702663
5146.435546875,-67.59142651965024,-44.656129433087735
5167.96875,-82.46820687486982,-44.427913180173235
5189.501953125,-65.90927139125165,-44.21869803475286
5211.03515625,-80.59541661659527,-44.03325501916144
5232.568359375,-63.29039588707283,-43.87611197243034
5254.1015625,-78.83742714778109,-43.75143525068456
5275.634765625,-58.361920238659685,-43.662918904876726
5297.16796875,-66.65029624670268,-43.61368471551327
5318.701171875,-50.11037714360687,-43.606196154483285
5340.234375,-44.31229684226416,-43.64218893274063
5361.767578125,-46.40911321112141,-43.72262029253435
5383.30078125,-62.94664513387163,-43.847638630337016
5404.833984375,-57.10509009595593,-44.01657441032987
5426.3671875,-71.3324302185484,-44.22795266891516
5447.900390625,-60.381882675893465,-44.479526740101235
5469.43359375,-72.83089618690113,-44.76833217205624
5490.966796875,-62.84473225316604,-45.09075917866721
5512.5,-75.91949864820808,-45.44264139751829
5534.033203125,-64.17510054013442,-45.8193582264808
5555.56640625,-77.06316062320133,-46.21594760179863
5577.099609375,-65.15197712379405,-46.62722577484031
5598.6328125,-78.24094346799261,-47.04791045274451
5620.166015625,-65.8970433601026,-47.47274359631607
5641.69921875,-79.23968260259626,-47.8966102189482
5663.232421875,-66.50559506588864,-48.31464970109345
5684.765625,-80.70476532511833,-48.7223564198058
5706.298828125,-66.91046621970209,-49.11566688214258
5727.83203125,-81.53631998953809,-49.49103103119776
5749.365234375,-67.204019911343,-49.84546594757204
5770.8984375,-82.14036888798972,-50.17659077798576
5792.431640625,-67.42004031463182,-50.48264236544629
5813.96484375,-81.62073945032822,-50.762471709696015
5835.498046875,-67.49181322317828,-51.01552203002352
5857.03125,-79.30986638433576,-51.24178981276742
5878.564453125,-67.33148979031861,-51.44177078201067
5900.09765625,-75.71976929916877,-51.61639321500402
5921.630859375,-66.99272030846839,-51.76694141729671
5943.1640625,-69.89776457404902,-51.89497246307539
5964.697265625,-65.24186683498411,-52.00222948412326
5986.23046875,-60.63636166492529,-52.09055485037659
6007.763671875,-52.600165868012596,-52.16180652470237
6029.296875,-55.45146314540932,-52.217780696898856
6050.830078125,-78.27834873724453,-52.26014351380034
6072.36328125,-66.27445523884435,-52.29037433441937
6093.896484375,-72.21955352185269,-52.30972246546124
6115.4296875,-69.64039928168276,-52.31917879050668
6136.962890625,-71.27769572673358,-52.319463115293416
6158.49609375,-72.01700384945103,-52.31102743318981
6180.029296875,-70.60746991637767,-52.294074691462285
6201.5625,-73.35687335508565,-52.268592032808286
6223.095703125,-70.33380326348333,-52.23439691976203
6244.62890625,-74.54227472738194,-52.191194042508926
6266.162109375,-70.10360732021083,-52.13864048177974
6287.6953125,-75.50462127906685,-52.07641626349372
6309.228515625,-69.86182375717661,-52.00429721300854
6330.76171875,-76.3414020638287,-51.922226902783436
6352.294921875,-69.59189114371136,-51.83038449245509
6373.828125,-77.0650344558911,-51.729245385012284
6395.361328125,-69.26617771456768,-51.619631862913245
6416.89453125,-77.74945086886135,-51.50275121546617
6438.427734375,-68.80004591721993,-51.380219311582465
6459.9609375,-78.40952003095066,-51.25406809465852
6481.494140625,-68.10403593211392,-51.126736060491595
6503.02734375,-78.72200389063852,-51.00104140415702
6524.560546875,-67.19996687690097,-50.88013816549999
6546.09375,-79.0960679393786,-50.767456342378765
6567.626953125,-65.75400256214942,-50.66662755313591
6589.16015625,-78.60255610584989,-50.58139839290882
6610.693359375,-62.73951891712716,-50.51553412188608
6632.2265625,-72.96833079961866,-50.47271572939013
6653.759765625,-56.01982652827045,-50.456433720630784
6675.29296875,-51.35152304200059,-50.4698821615805
6696.826171875,-53.98525044445823,-50.51585658407825
6718.359375,-67.30322677730368,-50.596659294623066
6739.892578125,-67.0020887290885,-50.714015447390615
6761.42578125,-73.89280052373135,-50.869002940173544
6782.958984375,-71.471649010351,-51.06199878076695
6804.4921875,-75.6776821790176,-51.29264406421871
6826.025390625,-73.77353873431652,-51.5598291151774
6847.55859375,-77.14530271759767,-51.861699703968256
6869.091796875,-74.69218019641391,-52.19568456184482
6890.625,-78.04575260293814,-52.55854372333937
6912.158203125,-74.91830450729313,-52.94643653561616
6933.69140625,-78.7723245585164,-53.35500751983726
6955.224609375,-74.8845922953623,-53.77948767036144
6976.7578125,-79.37142025881292,-54.2148082548556
6998.291015625,-74.70856664706454,-54.655723750297525
7019.82421875,-79.9551877441639,-55.096940231382376
7041.357421875,-74.62480165724992,-55.53324533028778
7062.890625,-80.55814796494545,-55.95963581725735
7084.423828125,-74.47630954658287,-56.371438912803534
7105.95703125,-81.14263702209612,-56.764423632803165
7127.490234375,-74.2938233228744,-57.13489878122302
7149.0234375,-81.68857623911816,-57.47979463130334
7170.556640625,-73.9976111214498,-57.796725860507124
7192.08984375,-81.79971588484153,-58.08403390978313
7213.623046875,-73.69678084279836,-58.34080760328827
7235.15625,-81.24126109815855,-58.56688156818008
7256.689453125,-73.34523686986049,-58.76281271163834
7278.22265625,-76.89901986262697,-58.929835719634184
7299.755859375,-71.70164513458836,-59.06979921522442
7321.2890625,-66.92733598779897,-59.18508483058076
7342.822265625,-58.8261008810897,-59.278511985807604
7364.35546875,-61.91715214038447,-59.353231610788136
7385.888671875,-83.7669639672508,-59.412612379065195
7407.421875,-71.41959280713981,-59.4601232341665
7428.955078125,-76.59425210515295,-59.49921607207948
7450.48828125,-74.01185835875444,-59.53321239643931
7472.021484375,-75.86350160504519,-59.56519758759523
7493.5546875,-75.68924019393083,-59.59792612964897
7515.087890625,-75.21924407809381,-59.63374073159177
7536.62109375,-76.44388867430928,-59.67450777436726
7558.154296875,-74.98480401323434,-59.721570932915554
7579.6875,-77.13381592021493,-59.775724181515585
7601.220703125,-74.75950627301586,-59.837204714487584
7622.75390625,-77.61172745313948,-59.90570562613709
7644.287109375,-74.5419336382239,-59.980407517635285
7665.8203125,-77.96310295882193,-60.06002755773555
7687.353515625,-74.30170059222726,-60.142883940891245
7708.88671875,-78.17429065606419,-60.22697318042975
7730.419921875,-74.06509272630207,-60.31005726311741
7751.953125,-78.36325192286408,-60.389757388491006
7773.486328125,-73.75477876255205,-60.463650831639214
7795.01953125,-78.45651900092305,-60.52936740738423
7816.552734375,-73.27922804186512,-60.58468207834106
7838.0859375,-78.30106433988034,-60.62760043598413
7859.619140625,-72.66706527115689,-60.65643408518824
7881.15234375,-78.0373506033641,-60.66986336725522
7902.685546875,-71.70876783987198,-60.666985349095654
7924.21875,-77.2996928443703,-60.64734556883653
7945.751953125,-69.88357062852981,-60.61095264008517
7967.28515625,-74.87794993136566,-60.55827545611884
7988.818359375,-64.9712679388732,-60.49022337823327
8010.3515625,-60.69211968023619,-60.40811041614782
8031.884765625,-64.28991703250212,-60.31360499028079
8053.41796875,-74.44840579826233,-60.20866738499085
8074.951171875,-86.13352976669373,-60.09547743996207
8096.484375,-79.50023784705132,-59.97635536819179
8118.017578125,-84.41852448141006,-59.853678821458765
8139.55078125,-80.0375482194703,-59.72979943959097
8161.083984375,-81.35440046496598,-59.60696211445644
8182.6171875,-80.0307667285837,-59.48723007387918
8204.150390625,-80.3675362866421,-59.37241864951431
8225.68359375,-80.06632421673785,-59.26404024515762
8247.216796875,-79.62516137692775,-59.16326258093235
8268.75,-79.94259128185945,-59.07088177059772
8290.283203125,-79.21751418785186,-58.98731121297211
8311.81640625,-79.76424410677782,-58.91258666539578
8333.349609375,-78.97259716767896,-58.846387239860995
8354.8828125,-79.47655997767279,-58.78807144404557
8376.416015625,-78.96451164034738,-58.73672680284318
8397.94921875,-79.16904521068348,-58.691231062818794
8419.482421875,-78.9589962055816,-58.65032252216075
8441.015625,-78.60937122489715,-58.61267665936605
8462.548828125,-79.20176792495158,-58.57698596904815
8484.08203125,-77.92753274486043,-58.54203976311278
8505.615234375,-79.68547289491768,-58.50680066618597
8527.1484375,-76.86448852245533,-58.47047462731471
8548.681640625,-80.90367223398793,-58.43257148287453
8570.21484375,-75.51201795990185,-58.39295343122836
8591.748046875,-82.29101190193748,-58.35186920679575
8613.28125,-71.79395878289205,-58.309972254887526
8634.814453125,-84.36621044451866,-58.26832179080825
8656.34765625,-66.50986307086322,-58.228366256630444
8677.880859375,-60.810871905529275,-58.19190934416411
8699.4140625,-60.90567669323449,-58.16105940940973
8720.947265625,-68.22103898037167,-58.13816373842048
8742.48046875,-74.62962459726263,-58.12572971388852
8764.013671875,-72.49885127609367,-58.126335454268705
8785.546875,-78.40374505903438,-58.1425329334765
8807.080078125,-73.1416309935326,-58.17674692272129
8828.61328125,-81.84571674639412,-58.23117331399643
8850.146484375,-73.97708050771251,-58.307680478308406
8871.6796875,-82.90727109051225,-58.40771727642705
8893.212890625,-74.28244680980629,-58.532231175849454
8914.74609375,-83.37332680659873,-58.68159963944223
8936.279296875,-74.43568944330319,-58.85557754791919
8957.8125,-83.54627488409213,-59.05326291311424
8979.345703125,-74.47496492145824,-59.27308254878329
9000.87890625,-83.66569099755331,-59.51279871037305
9022.412109375,-74.51255225254549,-59.769537017194025
9043.9453125,-83.50348275880195,-60.039835253728015
9065.478515625,-74.39407918822444,-60.3197119361726
9087.01171875,-83.29499752756023,-60.60475285049477
9108.544921875,-74.20425513147441,-60.890213142997794
9130.078125,-82.87346977022366,-61.171131995693685
9151.611328125,-73.86271773213609,-61.44245646604399
9173.14453125,-82.48047450446515,-61.699170730065575
9194.677734375,-73.36427598331554,-61.936426751747156
9216.2109375,-81.80872569878302,-62.149672318267704
9237.744140625,-72.23124299752129,-62.33477243315721
9259.27734375,-80.51131096929184,-62.488120247101584
9280.810546875,-70.12270030032047,-62.606734022690354
9302.34375,-75.96372324357826,-62.688337064683324
9323.876953125,-63.045867350758854,-62.731418086832875
9345.41015625,-61.264145728259216,-62.73527011181292
9366.943359375,-66.42744348018434,-62.7000066912218
9388.4765625,-82.58178557281866,-62.6265549645153
9410.009765625,-76.72848789215027,-62.51662582418284
9431.54296875,-86.28038733236943,-62.37266219399831
9453.076171875,-78.59834376517128,-62.19776713252863
9474.609375,-84.52724021574636,-61.995614121208
9496.142578125,-78.93136038837301,-61.770342463120585
9517.67578125,-84.09103034497033,-61.52644118589106
9539.208984375,-78.75054362298523,-61.268625193920904
9560.7421875,-83.49015168845605,-61.001707639786574
9582.275390625,-78.44518369727011,-60.73047257451059
9603.80859375,-83.03919287143293,-60.45955188887576
9625.341796875,-78.26917911314581,-60.19331037499819
9646.875,-82.31558838177419,-59.935742425722864
9668.408203125,-78.12818503453876,-59.690383460238785
9689.94140625,-81.7662821856388,-59.460238632875566
9711.474609375,-78.02528958574105,-59.247730767121816
9733.0078125,-80.97755530312413,-59.05466878014754
9754.541015625,-77.92090102821761,-58.88223714827958
9776.07421875,-80.09757710500185,-58.73100623600331
9797.607421875,-77.81793760681944,-58.60096259557331
9819.140625,-78.76685694493196,-58.49155766613427
9840.673828125,-77.64045135747301,-58.401772683929636
9862.20703125,-77.34749469685589,-58.330197080052464
9883.740234375,-77.44645813992815,-58.27511720765753
9905.2734375,-75.10031912985482,-58.23461192140147
9926.806640625,-77.27850322847235,-58.206651338778514
9948.33984375,-71.45005518117671,-58.18919505216793
9969.873046875,-76.6098459539693,-58.18028613329496
9991.40625,-63.2848582951075,-58.17813747517783
10012.939453125,-58.09478648160395,-58.18120734261643
10034.47265625,-60.76302180414805,-58.1882614386669
10056.005859375,-72.99026711391846,-58.198419325235484
10077.5390625,-74.32630814739557,-58.21118364149871
10099.072265625,-76.08842599638783,-58.22645122227363
10120.60546875,-78.83598390098115,-58.2445059058489
10142.138671875,-76.53984107884517,-58.2659935122959
10163.671875,-83.48260107416118,-58.29188014396191
10185.205078125,-76.95114369125908,-58.32339558556308
10206.73828125,-86.03313639345845,-58.36196413955825
10228.271484375,-77.08491074018956,-58.409125703271805
10249.8046875,-89.11022070787689,-58.46645026070231
10271.337890625,-77.10244402583797,-58.53544921102706
10292.87109375,-91.39796370294195,-58.617487078667274
10314.404296875,-77.06025190256399,-58.71369714213305
10335.9375,-93.881194466137,-58.824904381151065
10357.470703125,-77.03646593306962,-58.951558878904045
10379.00390625,-94.92175230489832,-59.09368243818897
10400.537109375,-76.92768207868248,-59.25083069069622
10422.0703125,-96.75337444320188,-59.42207241483991
10443.603515625,-76.76887345775683,-59.605987150078036
10465.13671875,-96.91944877451557,-59.80068152718366
10486.669921875,-76.49565031126743,-60.00382404867593
10508.203125,-95.58921552804924,-60.21269737639739
10529.736328125,-76.14287102065383,-60.4242665385497
10551.26953125,-91.56382347393364,-60.63526087970548
10572.802734375,-75.22852374466083,-60.842267065722375
10594.3359375,-89.916431771984,-61.04183003961957
10615.869140625,-72.9630645577614,-61.23055851941157
10637.40234375,-78.73359939273556,-61.405231445693566
10658.935546875,-69.12617219957114,-61.56290173209986
10680.46875,-62.65953619284527,-61.70099374762765
10702.001953125,-63.71915093509462,-61.81739116352442
10723.53515625,-75.25636954906452,-61.91051212164548
10745.068359375,-75.58749286673729,-61.979369114200765
10766.6015625,-83.9766100051136,-62.02361149098653
10788.134765625,-76.58695145909047,-62.043549110518896
10809.66796875,-85.18391787305654,-62.04015630424247
10831.201171875,-77.31472087609953,-62.0150560045625
10852.734375,-87.51616840880598,-61.97048457317827
10874.267578125,-77.54436462706968,-61.909238531259746
10895.80078125,-87.9612538452093,-61.83460501333932
10917.333984375,-77.53155952471523,-61.75027831994096
10938.8671875,-88.09653384018264,-61.66026540994396
10960.400390625,-77.53065749933654,-61.56878353565563
10981.93359375,-88.02821130277906,-61.48015346852717
11003.466796875,-77.45567470109499,-61.39869188264499
11025.0,-88.00261638618242,-61.32860645242861
11046.533203125,-77.38823862617622,-61.27389708099733
11068.06640625,-87.7456657281739,-61.238266411811956
11089.599609375,-77.25282780210973,-61.22504239840771
11111.1328125,-86.90972378093821,-61.23711522946924
11132.666015625,-77.04792975458187,-61.276890347027866
11154.19921875,-85.76961917304939,-61.34625867510607
11175.732421875,-76.67196397816765,-61.44658451791632
11197.265625,-84.17435194794055,-61.578710915409154
11218.798828125,-76.13042421870195,-61.742981584773375
11240.33203125,-82.48867158322099,-61.9392779542489
11261.865234375,-75.41746418980527,-62.16706923384876
11283.3984375,-77.70627201442932,-62.42547298764989
11304.931640625,-72.07936376650169,-62.71332329257504
11326.46484375,-71.4672647606151,-63.02924330374782
11347.998046875,-62.377640900681584,-63.37171890701998
11369.53125,-64.69449555160638,-63.73917013095139
11391.064453125,-82.85041013219777,-64.13001711428387
11412.59765625,-77.64263103958616,-64.54273767673749
11434.130859375,-84.19622423473601,-64.97591391187713
11455.6640625,-81.61607892812344,-65.42826569739427
11477.197265625,-82.1705431862145,-65.89866958288012
11498.73046875,-84.82085748941603,-66.38616214701416
11520.263671875,-80.69583372907687,-66.88992759130541
11541.796875,-85.91593062497927,-67.40927003048634
11563.330078125,-80.32532421137752,-67.9435716238039
11584.86328125,-87.25103431011236,-68.49223834024973
11606.396484375,-80.05269656586964,-69.05463573869402
11627.9296875,-88.19608499449636,-69.63001764738277
11649.462890625,-79.84282593104454,-70.21745102561476
11670.99609375,-88.9253505459974,-70.81574056658306
11692.529296875,-79.66002333189252,-71.42335674160721
11714.0625,-89.41376276009723,-72.03837098440344
11735.595703125,-79.5380231127837,-72.65840156693447
11757.12890625,-89.95169091137677,-73.28057342839787
11778.662109375,-79.46018499822398,-73.90149479403055
11800.1953125,-90.46469311752838,-74.51725287371029
11821.728515625,-79.32259248928499,-75.12343027961003
11843.26171875,-90.3162884352109,-75.71514306931105
11864.794921875,-79.42382096588241,-76.28710053109114
11886.328125,-90.69324090108991,-76.83368600937517
11907.861328125,-79.01457028792288,-77.34905724991566
11929.39453125,-90.72387494275694,-77.82726395601499
11950.927734375,-77.71401211837522,-78.2623795183193
11972.4609375,-100.84303547297664,-78.64864323909372
11993.994140625,-73.9266418948682,-78.9806088424994
12015.52734375,-73.4177895163383,-79.25329466674027
12037.060546875,-74.36373745819965,-79.46233068916021
12058.59375,-83.13342384849419,-79.60409745353387
12080.126953125,-79.5172293352407,-79.67585205643552
12101.66015625,-90.36047767517343,-79.67583660736088
12123.193359375,-79.45443602024064,-79.60336499991965
12144.7265625,-91.83676856712287,-79.45888440774289
12166.259765625,-78.89489594877047,-79.24400863203846
12187.79296875,-91.46521035365805,-78.96152125620112
12209.326171875,-78.9851380891552,-78.6153474804115
12230.859375,-91.93563364679473,-78.21049448609631
12252.392578125,-79.00110815605763,-77.75296118430977
12273.92578125,-92.2596477708498,-77.2496191999291
12295.458984375,-78.99136915676036,-76.70806790114088
12316.9921875,-92.52708006285253,-76.13646716800847
12338.525390625,-78.88542545783798,-75.5433523739637
12360.05859375,-92.66621212307999,-74.93743670198248
12381.591796875,-78.81668628189877,-74.32740640923043
12403.125,-92.90127518185187,-73.72171497132555
12424.658203125,-78.80096749855349,-73.12838216696629
12446.19140625,-93.2388533385506,-72.55480409861815
12467.724609375,-78.6673026258921,-72.00757988483434
12489.2578125,-93.0714442478245,-71.49236031078621
12510.791015625,-78.46302789213655,-71.0137230983053
12532.32421875,-92.56509520181979,-70.57507867387403
12553.857421875,-77.94589012978061,-70.17860939671691
12575.390625,-92.38363693660565,-69.82524418833309
12596.923828125,-77.72884232374719,-69.51466941214305
12618.45703125,-87.1171631790339,-69.24537572277973
12639.990234375,-74.63668652393837,-69.01473947583368
12661.5234375,-91.3005612989927,-68.81913619775835
12683.056640625,-71.70792347134466,-68.65408259837032
12704.58984375,-76.03492107282969,-68.51440269895593
12726.123046875,-81.33928688309138,-68.39441287806345
12747.65625,-84.80504720898132,-68.28812003082616
12769.189453125,-80.17432383547317,-68.18942661699685
12790.72265625,-87.85417369562896,-68.09233615255008
12812.255859375,-80.22050083057476,-67.99115268789205
12833.7890625,-89.70367729396663,-67.88066801363055
12855.322265625,-79.75105164788964,-67.7563307367172
12876.85546875,-90.7595399671333,-67.61439196295075
12898.388671875,-79.59525714661564,-67.45202308723199
12919.921875,-91.39363356462141,-67.26740210566881
12941.455078125,-79.5154181557763,-67.05976589369962
12962.98828125,-92.50570703512204,-66.82942700787025
12984.521484375,-79.3977780849183,-66.57775472890864
13006.0546875,-93.3675110826465,-66.30712123178857
13027.587890625,-79.23120647245275,-66.02081490569867
13049.12109375,-94.41781865412797,-65.72292391534542
13070.654296875,-79.09652217407489,-65.41819405917232
13092.1875,-95.53866578029992,-65.1118658076968
13113.720703125,-78.87129654156611,-64.80949606863666
13135.25390625,-97.54785127522477,-64.51677070271705
13156.787109375,-78.60817248751124,-64.23931408918801
13178.3203125,-100.85106051947878,-63.98250210412911
13199.853515625,-78.14716204480546,-63.751284725700756
13221.38671875,-103.237526426056,-63.55002412395329
13242.919921875,-77.6722217838909,-63.38235354099629
13264.453125,-98.20577306128548,-63.25106153924763
13285.986328125,-75.70842961297457,-63.15800531609198
13307.51953125,-82.87223474152626,-63.10405578266828
13329.052734375,-71.8474329954566,-63.08907601687071
13350.5859375,-67.59143979072171,-63.11193356310903
13372.119140625,-68.0791567663615,-63.17054590271948
13393.65234375,-76.609334885704,-63.26195729826536
13415.185546875,-79.55530740878872,-63.38244416042794
13436.71875,-83.00206701456463,-63.52764513355972
13458.251953125,-80.78390242396108,-63.69271127750196
13479.78515625,-85.12356399173628,-63.872471066555995
13501.318359375,-81.15427260007948,-64.0616044535411
13522.8515625,-87.1645281762143,-64.25481997331266
13544.384765625,-80.95160301941871,-64.44702879470915
13565.91796875,-88.20302360902849,-64.63350977421003
13587.451171875,-80.82237937137957,-64.81005991295218
13608.984375,-89.08951966498229,-64.97312515846644
13630.517578125,-80.69918442021053,-65.11990720427124
13652.05078125,-89.9585952780772,-65.24844279909236
13673.583984375,-80.63408926080135,-65.3576530527326
13695.1171875,-90.8769430706001,-65.44736128327644
13716.650390625,-80.55429018784193,-65.51827905338058
13738.18359375,-91.61108842018676,-65.57196115337572
13759.716796875,-80.44838452694168,-65.61073136712915
13781.25,-92.87587349676072,-65.63758186563479
13802.783203125,-80.33967093089953,-65.65604997813456
13824.31640625,-94.50096794765142,-65.67007685998134
13845.849609375,-80.24923641747807,-65.6838531839765
13867.3828125,-95.8359390813633,-65.70165740681973
13888.916015625,-80.21346157393926,-65.7276923903022
13910.44921875,-92.44957890086658,-65.76592618059624
13931.982421875,-79.84529030885133,-65.81994256826736
13953.515625,-85.50823781429833,-65.89280667346085
13975.048828125,-77.00718167521492,-65.98695023902965
13996.58203125,-76.35334124893323,-66.10408058953487
14018.115234375,-67.76269524535479,-66.24511635213838
14039.6484375,-70.7726366160923,-66.4101520672782
14061.181640625,-87.73600449743742,-66.5984527772194
14082.71484375,-80.85723320053454,-66.80847860613495
14104.248046875,-82.86286600377754,-67.03793827447251
14125.78125,-82.57481543207602,-67.2838694610095
14147.314453125,-82.55749993869568,-67.5427429746528
14168.84765625,-84.36754431338534,-67.8105868583528
14190.380859375,-81.91203944593215,-68.08312584911064
14211.9140625,-85.25515703007767,-68.35593108553999
14233.447265625,-81.74839837927667,-68.62457460645253
14254.98046875,-85.98358472098363,-68.88478303252897
14276.513671875,-81.63592674328163,-69.13258487336223
14298.046875,-86.58363255396961,-69.36444615186686
14319.580078125,-81.65358138900369,-69.57738947797654
14341.11328125,-87.08611085101197,-69.76909231764756
14362.646484375,-81.64594692050665,-69.93796096918332
14384.1796875,-87.45581678383972,-70.0831776491077
14405.712890625,-81.65789378210377,-70.2047190721139
14427.24609375,-87.74912180409424,-70.30334594858921
14448.779296875,-81.82484338299784,-70.38056388141824
14470.3125,-88.17142245649208,-70.43855718306777
14491.845703125,-82.02327268245034,-70.48009811689425
14513.37890625,-88.53851110588141,-70.5084349577498
14534.912109375,-82.37083274000722,-70.52716303413465
14556.4453125,-88.92211625466177,-70.54008352964232
14577.978515625,-82.47348936713266,-70.55105526299364
14599.51171875,-89.44982741814665,-70.56384491753623
14621.044921875,-84.78605372378145,-70.58198124350116
14642.578125,-86.54442004059236,-70.60861860754318
14664.111328125,-84.89393557726174,-70.64641491938082
14685.64453125,-76.53316562437931,-70.69742843702065
14707.177734375,-71.85944568154049,-70.76303725906953
14728.7109375,-82.18575730088884,-70.8438844799686
14750.244140625,-78.59463504073653,-70.93985104168114
14771.77734375,-86.62235634809123,-71.05005729751858
14793.310546875,-79.07321921292642,-71.17289324729225
14814.84375,-86.9822602433599,-71.30607634621668
14836.376953125,-79.74275112690506,-71.44673477145642
14857.91015625,-87.64958063887524,-71.59151308711289
14879.443359375,-79.87512647866757,-71.73669641537604
14900.9765625,-87.76185353479048,-71.87834852921745
14922.509765625,-80.0225203420151,-72.0124587560695
14944.04296875,-87.82230423947146,-72.13509224216378
14965.576171875,-80.1787103867175,-72.24253798663969
14987.109375,-87.88768634356327,-72.33144911905724
15008.642578125,-80.28190655522484,-72.39897016198978
15030.17578125,-87.87112055776151,-72.44284648298029
15051.708984375,-80.30039892262097,-72.4615117812447
15073.2421875,-87.721282747135,-72.45415025146717
15094.775390625,-80.39797441901332,-72.420730991453
15116.30859375,-87.55711107878031,-72.3620132391024
15137.841796875,-80.42020252154862,-72.27952210036848
15159.375,-87.23115802968819,-72.17549552450004
15180.908203125,-80.38820004816799,-72.0528043559956
15202.44140625,-86.46890716122425,-71.91484830491467
15223.974609375,-80.06003997721723,-71.76543159109129
15245.5078125,-85.15683908823723,-71.60862279931165
15267.041015625,-80.40770018754719,-71.44860410218239
15288.57421875,-82.57051260162297,-71.28951544145815
15310.107421875,-79.19323946012636,-71.13529948983219
15331.640625,-80.74564590636587,-70.98955323368801
15353.173828125,-72.19610058644938,-70.85539182079178
15374.70703125,-78.5392552719271,-70.73532991089449
15396.240234375,-82.17669941593797,-70.63118516487522
15417.7734375,-91.14907713867329,-70.54400772978839
15439.306640625,-80.95374484662904,-70.47403864991037
15460.83984375,-92.52235652297823,-70.42069909016783
15482.373046875,-81.07352561351522,-70.38261113520787
15503.90625,-92.3005849334914,-70.35764976505666
15525.439453125,-81.21903505943371,-70.34302444878578
15546.97265625,-92.52339510217993,-70.33538768309653
15568.505859375,-81.29225689729785,-70.33096677421703
15590.0390625,-92.47565407295679,-70.32571425720388
15611.572265625,-81.43859707469912,-70.31547160073427
15633.10546875,-92.64041848297728,-70.29614028642995
15654.638671875,-81.5533239385267,-70.26385400186255
15676.171875,-92.80993406509312,-70.21514556049583
15697.705078125,-81.69468384270377,-70.14710226684183
15719.23828125,-93.09190468048553,-70.05750377970357
15740.771484375,-81.8811243068265,-69.9449370809331
15762.3046875,-93.20818497470232,-69.80888391402475
15783.837890625,-82.13124118273323,-69.64977699102072
15805.37109375,-93.73470863499642,-69.46902234593696
15826.904296875,-82.50581820556174,-69.26898640099213
15848.4375,-95.23421659601614,-69.05294756684106
15869.970703125,-83.05276151497473,-68.82501347546385
15891.50390625,-98.81769278220509,-68.590006198762
15913.037109375,-84.41685028338094,-68.35331899204141
15934.5703125,-100.08987932293189,-68.1207491761673
15956.103515625,-85.4848129138761,-67.89831269553572
15977.63671875,-89.11055271428646,-67.69204662639055
15999.169921875,-76.88158146187772,-67.50780643295072
16020.703125,-68.12867373331015,-67.35106505618303
16042.236328125,-67.70885635814447,-67.22672095889966
16063.76953125,-78.95097544555384,-67.13892203693007
16085.302734375,-75.84013462368416,-67.09091184410609
16106.8359375,-86.65028626519302,-67.0849038822646
16128.369140625,-77.30952905380208,-67.12198879844115
16149.90234375,-86.95030041016719,-67.2020782397013
16171.435546875,-78.52771180516015,-67.32388787822208
16192.96875,-88.09309111990515,-67.48496077745146
16214.501953125,-78.8381036990802,-67.6817308707139
16236.03515625,-88.28055044367785,-67.90962491530144
16257.568359375,-79.12252834986467,-68.16319991752454
16279.1015625,-88.49117804914584,-68.43631174610414
16300.634765625,-79.32311635837029,-68.72230950872734
16322.16796875,-88.52873825135939,-69.01424930132082
16343.701171875,-79.49287116498645,-69.30512018755391
16365.234375,-88.65814129933922,-69.58807475606235
16386.767578125,-79.57733428598097,-69.85665635544353
16408.30078125,-88.55387484823669,-70.10501513374399
16429.833984375,-79.629783413126,-70.32810531193516
16451.3671875,-88.35303602115002,-70.52185669205721
16472.900390625,-79.66346360631277,-70.68331422308987
16494.43359375,-87.81340508922841,-70.81074049496209
16515.966796875,-79.53122948852008,-70.90367726905262
16537.5,-87.23995069125822,-70.96296354062696
16559.033203125,-79.42566961254222,-70.99070911782049
16580.56640625,-85.97282776080091,-70.99022424187224
16602.099609375,-79.1870197805805,-70.9659073108995
16623.6328125,-82.8770345813602,-70.92309425069627
16645.166015625,-77.92773168473192,-70.86787444839304
16666.69921875,-75.9021772488728,-70.80687937917952
16688.232421875,-68.22160434498603,-70.74705106855934
16709.765625,-71.46327487938548,-70.69539830531323
16731.298828125,-85.66555204897992,-70.65874902404443
16752.83203125,-88.24775289985197,-70.64350749054357
16774.365234375,-81.98506652912046,-70.65542483783642
16795.8984375,-88.4948173142792,-70.69939111564351
16817.431640625,-82.06192789066128,-70.77925634154325
16838.96484375,-90.19540201062429,-70.89768709905869
16860.498046875,-81.52456680957476,-71.05606404643686
16882.03125,-90.4884209144851,-71.25442431893887
16903.564453125,-81.5689344682312,-71.49145127322424
16925.09765625,-90.89444013264426,-71.76451238691632
16946.630859375,-81.5064386777162,-72.06974444573036
16968.1640625,-90.95057005978065,-72.40218348280993
16989.697265625,-81.63091274071141,-72.75593533843534
17011.23046875,-91.14311238730883,-73.12438123940684
17032.763671875,-81.59272113474657,-73.50041150862806
17054.296875,-91.29178339494142,-73.87667945341859
17075.830078125,-81.68574876607877,-74.24586668512202
17097.36328125,-91.2546173278684,-74.60095062301696
17118.896484375,-81.85215165620218,-74.93546475273817
17140.4296875,-90.9676775678952,-75.24374235291029
17161.962890625,-82.36410340180777,-75.52113487177316
17183.49609375,-91.2307179545885,-75.76419691524025
17205.029296875,-82.71596160963173,-75.97083087513684
17226.5625,-91.98308596329021,-76.14038554716943
17248.095703125,-83.39326253779195,-76.27370461922786
17269.62890625,-91.11781988943358,-76.37312260097065
17291.162109375,-86.31597191202057,-76.44240755835727
17312.6953125,-89.23164570094087,-76.48665185086743
17334.228515625,-88.57684681039359,-76.51211388159578
17355.76171875,-76.630161957318,-76.52601559842167
17377.294921875,-72.83733679388992,-76.5363020675722
17398.828125,-80.68507381511495,-76.55137082314319
17420.361328125,-79.2971316626049,-76.57977982798039
17441.89453125,-94.99787630044295,-76.62994372143712
17463.427734375,-79.40432461465664,-76.70982854631256
17484.9609375,-90.24757625770532,-76.82665532002557
17506.494140625,-80.43445177198905,-76.98662263477401
17528.02734375,-91.70604600814391,-77.19465794115479
17549.560546875,-80.16367229266801,-77.45420630464776
17571.09375,-91.71204838111592,-77.76706425133712
17592.626953125,-80.2676493236486,-78.13326487592025
17614.16015625,-91.94059669456804,-78.5510187187052
17635.693359375,-80.37742686556345,-79.01671308424886
17657.2265625,-91.68617451585126,-79.52497053404832
17678.759765625,-80.53912748394987,-80.06876530490669
17700.29296875,-91.71776147255946,-80.639594450763
17721.826171875,-80.55803987675144,-81.22769864597693
17743.359375,-92.22141592287464,-81.82232588660584
17764.892578125,-80.54540318350908,-82.41202984241431
17786.42578125,-92.36771913519439,-82.98499339843303
17807.958984375,-80.62968402553516,-83.52936702411384
17829.4921875,-92.25644442836978,-84.03361105328456
17851.025390625,-80.5943943740548,-84.48683077026456
17872.55859375,-91.58091275374761,-84.87909338521342
17894.091796875,-80.78317877873444,-85.20171654071994
17915.625,-94.81936465835162,-85.44751890463348
17937.158203125,-80.5923626310038,-85.61102464172225
17958.69140625,-95.63874487277045,-85.68861507806274
17980.224609375,-79.42067884587976,-85.67862262624746
18001.7578125,-79.4526997195199,-85.58136396733661
18023.291015625,-72.27766104132282,-85.3991115214427
18044.82421875,-74.84186021789347,-85.1360043133026
18066.357421875,-87.57319310253251,-84.7979013808341
18087.890625,-87.15095446026666,-84.3921828129395
18109.423828125,-80.56095113803164,-83.92750527037651
18130.95703125,-93.24187537556881,-83.41352037862045
18152.490234375,-80.94862700593987,-82.86056563031451
18174.0234375,-91.7509613685815,-82.27933835286407
18195.556640625,-81.25697522819338,-81.68056385098565
18217.08984375,-90.37906923160646,-81.07466900409779
18238.623046875,-81.4552019215059,-80.47147237716311
18260.15625,-91.32201070476452,-79.87990129741544
18281.689453125,-81.37932239072262,-79.30774537828063
18303.22265625,-91.33409979113263,-78.76145466853654
18324.755859375,-81.53895124932487,-78.24598901397961
18346.2890625,-91.42742292238046,-77.76472339549505
18367.822265625,-81.6185993861013,-77.31941201484307
18389.35546875,-91.19897522881315,-76.91021180732508
18410.888671875,-81.79002761838223,-76.5357639423031
18432.421875,-91.46827295581132,-76.19332980314317
18453.955078125,-81.93198979555714,-75.87897599105884
18475.48828125,-91.46170600355468,-75.58780114214653
18497.021484375,-82.35058182182408,-75.31419584684949
18518.5546875,-91.74443733033414,-75.05212577070851
18540.087890625,-82.76113899365049,-74.79542723845891
18561.62109375,-91.87297660053638,-74.5381040919333
18583.154296875,-83.55835786732057,-74.27461458396814
18604.6875,-91.23203067325329,-74.00013742949268
18626.220703125,-87.58160295035995,-73.71080689063496
18647.75390625,-91.8946991935918,-73.40390790022337
18669.287109375,-84.80175446612725,-73.07802368925447
18690.8203125,-72.77935000548094,-72.73313012829209
18712.353515625,-71.3604281871889,-72.37063295938724
18733.88671875,-85.50052940625788,-71.99334621454486
18755.419921875,-78.60085411454914,-71.60541231353244
18776.953125,-95.32743934816779,-71.21216652901153
18798.486328125,-78.26618513235395,-70.81995062100539
18820.01953125,-92.15297929151346,-70.43588239817578
18841.552734375,-79.40420809921713,-70.06758968779512
18863.0859375,-92.95529755896817,-69.72291862474538
18884.619140625,-79.51750804638772,-69.40962724739114
18906.15234375,-92.6478179709263,-69.1350760718003
18927.685546875,-79.76087769882923,-68.90592757623979
18949.21875,-92.94780403440552,-68.72786635072816
18970.751953125,-79.80787117814708,-68.60535105280589
18992.28515625,-92.98525348812761,-68.54140827739101
19013.818359375,-79.98477328676961,-68.53747702770436
19035.3515625,-93.24689795838196,-68.59331071216943
19056.884765625,-79.95644865546033,-68.7069415481637
19078.41796875,-93.37532071164249,-68.87470999766198
19099.951171875,-80.02627209952868,-69.09135947086975
19121.484375,-93.98800099684932,-69.35019409645827
19143.017578125,-79.95404631773673,-69.64329495850042
19164.55078125,-94.69141162050616,-69.96178792806086
19186.083984375,-79.95076265711548,-70.29615415580221
19207.6171875,-95.32712004716558,-70.63657251886546
19229.150390625,-79.53594711675615,-70.97328189952118
19250.68359375,-96.33091308855509,-71.29695017185949
19272.216796875,-79.39161421949123,-71.59903622943504
19293.75,-95.32639822841767,-71.87213132906898
19315.283203125,-77.17999403017043,-72.11026646488891
19336.81640625,-88.96983759089085,-72.30917341567597
19358.349609375,-71.95539032583902,-72.46648850371704
19379.8828125,-72.52740465766276,-72.58188992373937
19401.416015625,-83.32354366869366,-72.65716168950723
19422.94921875,-83.50863152386738,-72.6961797326366
19444.482421875,-81.71813493618663,-72.70481839073278
19466.015625,-86.04684472681353,-72.690778348605
19487.548828125,-81.46937181311174,-72.66333994957157
19509.08203125,-87.46240920515828,-72.63304857354444
19530.615234375,-81.38617895449416,-72.61134138521012
19552.1484375,-87.87976450473387,-72.61012709396896
19573.681640625,-81.1757119560346,-72.64133234971912
19595.21484375,-88.23559401421156,-72.71642994822032
19616.748046875,-81.17620317968579,-72.84596507341983
19638.28125,-88.57825430451086,-73.0390963146064
19659.814453125,-81.09850432340193,-73.30316813437135
19681.34765625,-88.74386480522641,-73.6433308191938
19702.880859375,-81.09008664806854,-74.06222272807678
19724.4140625,-88.80498597134573,-74.55972789606446
19745.947265625,-81.03318411576946,-75.13281979796173
19767.48046875,-88.79039096190154,-75.7754994003784
19789.013671875,-81.00497023093087,-76.47883261047402
19810.546875,-88.75087699959036,-77.23108896398551
19832.080078125,-80.89067676796411,-78.01797999005811
19853.61328125,-88.47621740505411,-78.82299225966005
19875.146484375,-80.81542922626875,-79.62780678457925
19896.6796875,-88.16622291236347,-80.4127933009316
19918.212890625,-80.74946469787946,-81.15756515567357
19939.74609375,-87.60995895230698,-81.84157811901899
19961.279296875,-80.40571374770948,-82.44475455979892
19982.8125,-85.97073823441235,-82.94811311896227
20004.345703125,-79.91300188360711,-83.33438335449144
20025.87890625,-81.6434500475946,-83.58858484429392
20047.412109375,-86.41914151175853,-83.69855093526282
20068.9453125,-92.2052738121899,-83.65537870681419
20090.478515625,-81.58694302840613,-83.45378874289766
20112.01171875,-90.92894523362045,-83.09238092246609
20133.544921875,-82.10486575115203,-82.57377556854344
20155.078125,-91.42542980739366,-81.90463284552209
20176.611328125,-81.61029892476576,-81.09554715252045
20198.14453125,-90.70178198762164,-80.16081730452449
20219.677734375,-81.75891283452268,-79.11809739115087
20241.2109375,-90.54548534971876,-77.98793721952234
20262.744140625,-81.74256326865088,-76.79322504751302
20284.27734375,-90.1257514155688,-75.55854876587306
20305.810546875,-81.75478889151066,-74.30949467107182
20327.34375,-89.80645101919214,-73.0719053771451
20348.876953125,-81.74462651703661,-71.87112015368699
20370.41015625,-89.51400224558986,-70.73122197826254
20391.943359375,-81.87328161904566,-69.67431580805129
20413.4765625,-89.12960454493182,-68.71986198578651
20435.009765625,-81.88811595851354,-67.88408730369966
20456.54296875,-88.57347855878946,-67.17949408751493
20478.076171875,-81.99513541206478,-66.61448478791269
20499.609375,-87.80539570520622,-66.19311606123135
20521.142578125,-82.10063006864874,-65.91499228872676
20542.67578125,-87.0986530707232,-65.77530404791455
20564.208984375,-82.62164114770613,-65.76501234930844
20585.7421875,-85.83254947100238,-65.87117463733243
20607.275390625,-82.21115489266455,-66.07740378182422
20628.80859375,-82.66127525273802,-66.36444671424353
20650.341796875,-80.98416382768715,-66.71086514454423
20671.875,-80.43533172560736,-67.09379707586997
20693.408203125,-71.86318171768815,-67.48977474619437
20714.94140625,-69.52935152824007,-67.87557228183968
20736.474609375,-72.66511782403694,-68.2290548382505
20758.0078125,-91.4713736033967,-68.53000039360846
20779.541015625,-78.54742071927481,-68.76086568780751
20801.07421875,-95.42828431999651,-68.90746907008182
20822.607421875,-78.92544292683748,-68.95956520973994
20844.140625,-101.61196471579474,-68.91128968226701
20865.673828125,-79.70294855411343,-68.76145528471866
20887.20703125,-101.94806216914105,-68.51368645021515
20908.740234375,-80.0074365867339,-68.17638318810009
20930.2734375,-99.24934041428928,-67.7625114207861
20951.806640625,-80.16446720189742,-67.28922225212168
20973.33984375,-98.37631546992728,-66.77730840691122
20994.873046875,-80.24567650204803,-66.25051164418953
21016.40625,-97.44157405028392,-65.73470018652485
21037.939453125,-80.36057982744197,-65.25693994970857
21059.47265625,-97.21013772427125,-64.8444874402511
21081.005859375,-80.45929029900248,-64.52373546891491
21102.5390625,-96.6519686522692,-64.3191451869
21124.072265625,-80.45658159254714,-64.25219929430264
21145.60546875,-96.91285585872326,-64.34041153572302
21167.138671875,-80.41667973043651,-64.59642675605674
21188.671875,-97.3767293413994,-65.02724384565484
21210.205078125,-80.35954329257112,-65.63359089805456
21231.73828125,-96.73280769039243,-66.40947790926886
21253.271484375,-80.47631003200124,-67.34194747128043
21274.8046875,-95.78885857747721,-68.41103828932837
21296.337890625,-80.28974439235962,-69.58997014370493
21317.87109375,-93.69280202674199,-70.84555230378614
21339.404296875,-80.47636680386005,-72.13881058200275
21360.9375,-86.3550046747233,-73.42582139496861
21382.470703125,-87.99962400187671,-74.65873458772907
21404.00390625,-86.94608844503857,-75.78696058145229
21425.537109375,-80.7036416482906,-76.75849182146831
21447.0703125,-89.05979334467247,-77.52132371198775
21468.603515625,-80.8786497582168,-78.02493638496284
21490.13671875,-91.31384155440696,-78.22179589531738
21511.669921875,-80.90752678678315,-78.06883186379639
21533.203125,-92.05470713890747,-77.52884826782862
21554.736328125,-80.96205840653312,-76.57182503875818
21576.26953125,-92.05059496597426,-75.17607035082966
21597.802734375,-80.99820117471594,-73.32918693510162
21619.3359375,-92.09785025500493,-71.02882033424648
21640.869140625,-80.98218217783213,-68.28316261097827
21662.40234375,-92.47802275520664,-65.11119148078113
21683.935546875,-80.9528882006765,-61.542631978328515
21705.46875,-92.3731085327033,-57.61763538385475
21727.001953125,-81.00196905007299,-53.38617801182898
21748.53515625,-92.54240655470387,-48.90719037084027
21770.068359375,-80.97152061002237,-44.247434908925555
21791.6015625,-92.40927463138564,-39.48015783497303
21813.134765625,-81.13404078742566,-34.68354713754977
21834.66796875,-93.21403015752321,-29.939034708299317
21856.201171875,-80.33576234632942,-25.329485242337185
21877.734375,-85.53285218610966,-20.937318186306104
21899.267578125,-87.3348399639493,-16.84261132302251
21920.80078125,-85.91409152656496,-13.121235544219822
21942.333984375,-81.64828494266871,-9.843069933662058
21963.8671875,-89.3996918817883,-7.070344466628402
21985.400390625,-79.80510733338072,-4.856154474104999
22006.93359375,-89.0847164475926,-3.243186606273012
22028.466796875,-81.12800328315203,-2.262690482582963
22050.0,-96.15946788342734,-1.933723691043987
22071.533203125,-81.12800328315203,-2.262690482582963
22093.06640625,-89.08471644759234,-3.243186606273012
22114.599609375,-79.80510733338072,-4.856154474104999
22136.1328125,-89.39969188178831,-7.070344466628402
22157.666015625,-81.6482849426687,-9.843069933662058
22179.19921875,-85.91409152656493,-13.121235544219822
22200.732421875,-87.33483996394932,-16.84261132302251
22222.265625,-85.5328521861097,-20.937318186306104
22243.798828125,-80.3357623463294,-25.329485242337185
22265.33203125,-93.21403015752325,-29.939034708299317
22286.865234375,-81.13404078742568,-34.68354713754977
22308.3984375,-92.40927463138567,-39.48015783497303
22329.931640625,-80.97152061002238,-44.247434908925555
22351.46484375,-92.54240655470389,-48.90719037084027
22372.998046875,-81.00196905007297,-53.38617801182898
22394.53125,-92.37310853270328,-57.61763538385475
22416.064453125,-80.95288820067653,-61.542631978328515
22437.59765625,-92.47802275520668,-65.11119148078113
22459.130859375,-80.98218217783216,-68.28316261097827
22480.6640625,-92.09785025500493,-71.02882033424648
22502.197265625,-80.99820117471594,-73.32918693510162
22523.73046875,-92.0505949659743,-75.17607035082966
22545.263671875,-80.96205840653312,-76.57182503875818
22566.796875,-92.05470713890747,-77.52884826782862
22588.330078125,-80.90752678678317,-78.06883186379639
22609.86328125,-91.31384155440702,-78.22179589531738
22631.396484375,-80.8786497582168,-78.02493638496284
22652.9296875,-89.05979334467247,-77.52132371198775
22674.462890625,-80.70364164829061,-76.75849182146831
22695.99609375,-86.9460884450384,-75.78696058145229
22717.529296875,-87.99962400187653,-74.65873458772907
22739.0625,-86.35500467472329,-73.42582139496861
22760.595703125,-80.4763668038601,-72.13881058200275
22782.12890625,-93.69280202674187,-70.84555230378614
22803.662109375,-80.2897443923596,-69.58997014370493
22825.1953125,-95.78885857747724,-68.41103828932837
22846.728515625,-80.47631003200124,-67.34194747128043
22868.26171875,-96.7328076903924,-66.40947790926886
22889.794921875,-80.35954329257112,-65.63359089805456
22911.328125,-97.37672934139933,-65.02724384565484
22932.861328125,-80.4166797304365,-64.59642675605674
22954.39453125,-96.91285585872313,-64.34041153572302
22975.927734375,-80.45658159254715,-64.25219929430264
22997.4609375,-96.6519686522692,-64.3191451869
23018.994140625,-80.45929029900248,-64.52373546891491
23040.52734375,-97.21013772427162,-64.8444874402511
23062.060546875,-80.36057982744195,-65.25693994970857
23083.59375,-97.44157405028392,-65.73470018652485
23105.126953125,-80.24567650204803,-66.25051164418953
23126.66015625,-98.3763154699273,-66.77730840691122
23148.193359375,-80.16446720189748,-67.28922225212168
23169.7265625,-99.24934041428928,-67.7625114207861
23191.259765625,-80.0074365867339,-68.17638318810009
23212.79296875,-101.94806216914097,-68.51368645021515
23234.326171875,-79.70294855411348,-68.76145528471866
23255.859375,-101.61196471579476,-68.91128968226701
23277.392578125,-78.92544292683746,-68.95956520973994
23298.92578125,-95.42828431999642,-68.90746907008182
23320.458984375,-78.54742071927481,-68.76086568780751
23341.9921875,-91.4713736033967,-68.53000039360846
23363.525390625,-72.66511782403695,-68.2290548382505
23385.05859375,-69.52935152824007,-67.87557228183968
23406.591796875,-71.86318171768822,-67.48977474619437
23428.125,-80.43533172560736,-67.09379707586997
23449.658203125,-80.98416382768713,-66.71086514454423
23471.19140625,-82.661275252738,-66.36444671424353
23492.724609375,-82.21115489266452,-66.07740378182422
23514.2578125,-85.83254947100237,-65.87117463733243
23535.791015625,-82.62164114770613,-65.76501234930844
23557.32421875,-87.09865307072317,-65.77530404791455
23578.857421875,-82.10063006864875,-65.91499228872676
23600.390625,-87.80539570520625,-66.19311606123135
23621.923828125,-81.99513541206478,-66.61448478791269
23643.45703125,-88.57347855878949,-67.17949408751493
23664.990234375,-81.88811595851352,-67.88408730369966
23686.5234375,-89.12960454493181,-68.71986198578651
23708.056640625,-81.87328161904563,-69.67431580805129
23729.58984375,-89.51400224558978,-70.73122197826254
23751.123046875,-81.74462651703661,-71.87112015368699
23772.65625,-89.80645101919214,-73.0719053771451
23794.189453125,-81.75478889151066,-74.30949467107182
23815.72265625,-90.12575141556884,-75.55854876587306
23837.255859375,-81.74256326865088,-76.79322504751302
23858.7890625,-90.54548534971876,-77.98793721952234
23880.322265625,-81.75891283452268,-79.11809739115087
23901.85546875,-90.70178198762159,-80.16081730452449
23923.388671875,-81.61029892476577,-81.09554715252045
23944.921875,-91.42542980739367,-81.90463284552209
23966.455078125,-82.10486575115203,-82.57377556854344
23987.98828125,-90.92894523362033,-83.09238092246609
24009.521484375,-81.58694302840611,-83.45378874289766
24031.0546875,-92.20527381218979,-83.65537870681419
24052.587890625,-86.4191415117586,-83.69855093526282
24074.12109375,-81.64345004759454,-83.58858484429392
24095.654296875,-79.91300188360712,-83.33438335449144
24117.1875,-85.97073823441235,-82.94811311896227
24138.720703125,-80.40571374770946,-82.44475455979892
24160.25390625,-87.60995895230677,-81.84157811901899
24181.787109375,-80.74946469787947,-81.15756515567357
24203.3203125,-88.16622291236348,-80.4127933009316
24224.853515625,-80.81542922626878,-79.62780678457925
24246.38671875,-88.47621740505411,-78.82299225966005
24267.919921875,-80.89067676796411,-78.01797999005811
24289.453125,-88.75087699959033,-77.23108896398551
24310.986328125,-81.00497023093088,-76.47883261047402
24332.51953125,-88.79039096190155,-75.7754994003784
24354.052734375,-81.03318411576944,-75.13281979796173
24375.5859375,-88.80498597134573,-74.55972789606446
24397.119140625,-81.09008664806854,-74.06222272807678
24418.65234375,-88.74386480522644,-73.6433308191938
24440.185546875,-81.09850432340193,-73.30316813437135
24461.71875,-88.57825430451086,-73.0390963146064
24483.251953125,-81.17620317968576,-72.84596507341983
24504.78515625,-88.23559401421153,-72.71642994822032
24526.318359375,-81.17571195603465,-72.64133234971912
24547.8515625,-87.87976450473388,-72.61012709396896
24569.384765625,-81.38617895449417,-72.61134138521012
24590.91796875,-87.46240920515827,-72.63304857354444
24612.451171875,-81.46937181311176,-72.66333994957157
24633.984375,-86.04684472681353,-72.690778348605
24655.517578125,-81.7181349361866,-72.70481839073278
24677.05078125,-83.5086315238674,-72.6961797326366
24698.583984375,-83.32354366869365,-72.65716168950723
24720.1171875,-72.52740465766279,-72.58188992373937
24741.650390625,-71.95539032583902,-72.46648850371704
24763.18359375,-88.9698375908909,-72.30917341567597
24784.716796875,-77.17999403017038,-72.11026646488891
24806.25,-95.32639822841767,-71.87213132906898
24827.783203125,-79.39161421949127,-71.59903622943504
24849.31640625,-96.3309130885556,-71.29695017185949
24870.849609375,-79.53594711675609,-70.97328189952118
24892.3828125,-95.32712004716558,-70.63657251886546
24913.916015625,-79.95076265711548,-70.29615415580221
24935.44921875,-94.69141162050623,-69.96178792806086
24956.982421875,-79.9540463177367,-69.64329495850042
24978.515625,-93.98800099684934,-69.35019409645827
25000.048828125,-80.02627209952868,-69.09135947086975
25021.58203125,-93.37532071164247,-68.87470999766198
25043.115234375,-79.95644865546035,-68.7069415481637
25064.6484375,-93.246897958382,-68.59331071216943
25086.181640625,-79.98477328676961,-68.53747702770436
25107.71484375,-92.98525348812764,-68.54140827739101
25129.248046875,-79.80787117814708,-68.60535105280589
25150.78125,-92.94780403440552,-68.72786635072816
25172.314453125,-79.76087769882923,-68.90592757623979
25193.84765625,-92.64781797092638,-69.1350760718003
25215.380859375,-79.5175080463877,-69.40962724739114
25236.9140625,-92.9552975589682,-69.72291862474538
25258.447265625,-79.40420809921714,-70.06758968779512
25279.98046875,-92.15297929151353,-70.43588239817578
25301.513671875,-78.26618513235397,-70.81995062100539
25323.046875,-95.32743934816779,-71.21216652901153
25344.580078125,-78.60085411454912,-71.60541231353244
25366.11328125,-85.50052940625778,-71.99334621454486
25387.646484375,-71.36042818718893,-72.37063295938724
25409.1796875,-72.77935000548092,-72.73313012829209
25430.712890625,-84.80175446612719,-73.07802368925447
25452.24609375,-91.89469919359162,-73.40390790022337
25473.779296875,-87.58160295035985,-73.71080689063496
25495.3125,-91.23203067325332,-74.00013742949268
25516.845703125,-83.5583578673206,-74.27461458396814
25538.37890625,-91.87297660053636,-74.5381040919333
25559.912109375,-82.76113899365045,-74.79542723845891
25581.4453125,-91.74443733033414,-75.05212577070851
25602.978515625,-82.35058182182408,-75.31419584684949
25624.51171875,-91.46170600355472,-75.58780114214653
25646.044921875,-81.93198979555712,-75.87897599105884
25667.578125,-91.46827295581136,-76.19332980314317
25689.111328125,-81.79002761838223,-76.5357639423031
25710.64453125,-91.19897522881318,-76.91021180732508
25732.177734375,-81.61859938610135,-77.31941201484307
25753.7109375,-91.42742292238046,-77.76472339549505
25775.244140625,-81.5389512493249,-78.24598901397961
25796.77734375,-91.33409979113269,-78.76145466853654
25818.310546875,-81.37932239072263,-79.30774537828063
25839.84375,-91.32201070476452,-79.87990129741544
25861.376953125,-81.45520192150593,-80.47147237716311
25882.91015625,-90.37906923160648,-81.07466900409779
25904.443359375,-81.25697522819341,-81.68056385098565
25925.9765625,-91.7509613685815,-82.27933835286407
25947.509765625,-80.94862700593987,-82.86056563031451
25969.04296875,-93.24187537556872,-83.41352037862045
25990.576171875,-80.56095113803164,-83.92750527037651
26012.109375,-87.15095446026666,-84.3921828129395
26033.642578125,-87.57319310253249,-84.7979013808341
26055.17578125,-74.84186021789345,-85.1360043133026
26076.708984375,-72.27766104132283,-85.3991115214427
26098.2421875,-79.4526997195199,-85.58136396733661
26119.775390625,-79.42067884587982,-85.67862262624746
26141.30859375,-95.63874487277089,-85.68861507806274
26162.841796875,-80.59236263100381,-85.61102464172225
26184.375,-94.81936465835162,-85.44751890463348
26205.908203125,-80.78317877873431,-85.20171654071994
26227.44140625,-91.58091275374741,-84.87909338521342
26248.974609375,-80.59439437405479,-84.48683077026456
26270.5078125,-92.25644442836978,-84.03361105328456
26292.041015625,-80.62968402553511,-83.52936702411384
26313.57421875,-92.36771913519433,-82.98499339843303
26335.107421875,-80.54540318350908,-82.41202984241431
26356.640625,-92.22141592287464,-81.82232588660584
26378.173828125,-80.55803987675148,-81.22769864597693
26399.70703125,-91.71776147255946,-80.639594450763
26421.240234375,-80.53912748394983,-80.06876530490669
26442.7734375,-91.68617451585128,-79.52497053404832
26464.306640625,-80.37742686556345,-79.01671308424886
26485.83984375,-91.94059669456783,-78.5510187187052
26507.373046875,-80.26764932364858,-78.13326487592025
26528.90625,-91.71204838111592,-77.76706425133712
26550.439453125,-80.163672292668,-77.45420630464776
26571.97265625,-91.70604600814384,-77.19465794115479
26593.505859375,-80.434451771989,-76.98662263477401
26615.0390625,-90.2475762577053,-76.82665532002557
26636.572265625,-79.40432461465664,-76.70982854631256
26658.10546875,-94.99787630044285,-76.62994372143712
26679.638671875,-79.29713166260491,-76.57977982798039
26701.171875,-80.68507381511495,-76.55137082314319
26722.705078125,-72.83733679388993,-76.5363020675722
26744.23828125,-76.630161957318,-76.52601559842167
26765.771484375,-88.5768468103937,-76.51211388159578
26787.3046875,-89.2316457009409,-76.48665185086743
26808.837890625,-86.31597191202056,-76.44240755835727
26830.37109375,-91.11781988943385,-76.37312260097065
26851.904296875,-83.39326253779198,-76.27370461922786
26873.4375,-91.98308596329021,-76.14038554716943
26894.970703125,-82.71596160963185,-75.97083087513684
26916.50390625,-91.2307179545883,-75.76419691524025
26938.037109375,-82.36410340180771,-75.52113487177316
26959.5703125,-90.96767756789522,-75.24374235291029
26981.103515625,-81.8521516562022,-74.93546475273817
27002.63671875,-91.25461732786854,-74.60095062301696
27024.169921875,-81.68574876607877,-74.24586668512202
27045.703125,-91.29178339494149,-73.87667945341859
27067.236328125,-81.5927211347466,-73.50041150862806
27088.76953125,-91.14311238730883,-73.12438123940684
27110.302734375,-81.63091274071141,-72.75593533843534
27131.8359375,-90.95057005978066,-72.40218348280993
27153.369140625,-81.5064386777162,-72.06974444573036
27174.90234375,-90.8944401326444,-71.76451238691632
27196.435546875,-81.56893446823123,-71.49145127322424
27217.96875,-90.48842091448512,-71.25442431893887
27239.501953125,-81.52456680957478,-71.05606404643686
27261.03515625,-90.19540201062438,-70.89768709905869
27282.568359375,-82.06192789066128,-70.77925634154325
27304.1015625,-88.49481731427922,-70.69939111564351
27325.634765625,-81.98506652912046,-70.65542483783642
27347.16796875,-88.24775289985195,-70.64350749054357
27368.701171875,-85.66555204897992,-70.65874902404443
27390.234375,-71.46327487938548,-70.69539830531323
27411.767578125,-68.22160434498603,-70.74705106855934
27433.30078125,-75.9021772488728,-70.80687937917952
27454.833984375,-77.92773168473192,-70.86787444839304
27476.3671875,-82.87703458136019,-70.92309425069627
27497.900390625,-79.18701978058051,-70.9659073108995
27519.43359375,-85.9728277608009,-70.99022424187224
27540.966796875,-79.42566961254226,-70.99070911782049
27562.5,-87.23995069125822,-70.96296354062696
27584.033203125,-79.53122948852004,-70.90367726905262
27605.56640625,-87.81340508922854,-70.81074049496209
27627.099609375,-79.6634636063128,-70.68331422308987
27648.6328125,-88.35303602114998,-70.52185669205721
27670.166015625,-79.62978341312602,-70.32810531193516
27691.69921875,-88.55387484823666,-70.10501513374399
27713.232421875,-79.57733428598098,-69.85665635544353
27734.765625,-88.6581412993392,-69.58807475606235
27756.298828125,-79.49287116498647,-69.30512018755391
27777.83203125,-88.52873825135936,-69.01424930132082
27799.365234375,-79.32311635837031,-68.72230950872734
27820.8984375,-88.49117804914584,-68.43631174610414
27842.431640625,-79.12252834986464,-68.16319991752454
27863.96484375,-88.28055044367773,-67.90962491530144
27885.498046875,-78.8381036990802,-67.6817308707139
27907.03125,-88.09309111990515,-67.48496077745146
27928.564453125,-78.52771180516015,-67.32388787822208
27950.09765625,-86.95030041016717,-67.2020782397013
27971.630859375,-77.3095290538021,-67.12198879844115
27993.1640625,-86.650286265193,-67.0849038822646
28014.697265625,-75.84013462368416,-67.09091184410609
28036.23046875,-78.95097544555384,-67.13892203693007
28057.763671875,-67.70885635814447,-67.22672095889966
28079.296875,-68.12867373331015,-67.35106505618303
28100.830078125,-76.88158146187772,-67.50780643295072
28122.36328125,-89.11055271428637,-67.69204662639055
28143.896484375,-85.484812913876,-67.89831269553572
28165.4296875,-100.08987932293194,-68.1207491761673
28186.962890625,-84.41685028338092,-68.35331899204141
28208.49609375,-98.81769278220503,-68.590006198762
28230.029296875,-83.05276151497479,-68.82501347546385
28251.5625,-95.23421659601611,-69.05294756684106
28273.095703125,-82.5058182055617,-69.26898640099213
28294.62890625,-93.73470863499628,-69.46902234593696
28316.162109375,-82.1312411827332,-69.64977699102072
28337.6953125,-93.20818497470235,-69.80888391402475
28359.228515625,-81.88112430682654,-69.9449370809331
28380.76171875,-93.09190468048541,-70.05750377970357
28402.294921875,-81.69468384270374,-70.14710226684183
28423.828125,-92.80993406509313,-70.21514556049583
28445.361328125,-81.5533239385267,-70.26385400186255
28466.89453125,-92.6404184829774,-70.29614028642995
28488.427734375,-81.43859707469909,-70.31547160073427
28509.9609375,-92.4756540729568,-70.32571425720388
28531.494140625,-81.29225689729788,-70.33096677421703
28553.02734375,-92.52339510217992,-70.33538768309653
28574.560546875,-81.21903505943371,-70.34302444878578
28596.09375,-92.3005849334914,-70.35764976505666
28617.626953125,-81.07352561351522,-70.38261113520787
28639.16015625,-92.52235652297847,-70.42069909016783
28660.693359375,-80.95374484662905,-70.47403864991037
28682.2265625,-91.1490771386733,-70.54400772978839
28703.759765625,-82.17669941593803,-70.63118516487522
28725.29296875,-78.5392552719271,-70.73532991089449
28746.826171875,-72.19610058644939,-70.85539182079178
28768.359375,-80.74564590636588,-70.98955323368801
28789.892578125,-79.19323946012639,-71.13529948983219
28811.42578125,-82.570512601623,-71.28951544145815
28832.958984375,-80.40770018754716,-71.44860410218239
28854.4921875,-85.15683908823725,-71.60862279931165
28876.025390625,-80.06003997721724,-71.76543159109129
28897.55859375,-86.46890716122391,-71.91484830491467
28919.091796875,-80.3882000481679,-72.0528043559956
28940.625,-87.23115802968819,-72.17549552450004
28962.158203125,-80.42020252154859,-72.27952210036848
28983.69140625,-87.55711107878024,-72.3620132391024
29005.224609375,-80.39797441901342,-72.420730991453
29026.7578125,-87.721282747135,-72.45415025146717
29048.291015625,-80.30039892262099,-72.4615117812447
29069.82421875,-87.87112055776154,-72.44284648298029
29091.357421875,-80.28190655522485,-72.39897016198978
29112.890625,-87.88768634356327,-72.33144911905724
29134.423828125,-80.17871038671751,-72.24253798663969
29155.95703125,-87.82230423947146,-72.13509224216378
29177.490234375,-80.02252034201507,-72.0124587560695
29199.0234375,-87.76185353479048,-71.87834852921745
29220.556640625,-79.87512647866757,-71.73669641537604
29242.08984375,-87.64958063887525,-71.59151308711289
29263.623046875,-79.74275112690508,-71.44673477145642
29285.15625,-86.9822602433599,-71.30607634621668
29306.689453125,-79.07321921292643,-71.17289324729225
29328.22265625,-86.62235634809122,-71.05005729751858
29349.755859375,-78.59463504073653,-70.93985104168114
29371.2890625,-82.18575730088884,-70.8438844799686
29392.822265625,-71.8594456815405,-70.76303725906953
29414.35546875,-76.53316562437931,-70.69742843702065
29435.888671875,-84.89393557726173,-70.64641491938082
29457.421875,-86.54442004059237,-70.60861860754318
29478.955078125,-84.78605372378148,-70.58198124350116
29500.48828125,-89.4498274181467,-70.56384491753623
29522.021484375,-82.47348936713266,-70.55105526299364
29543.5546875,-88.92211625466179,-70.54008352964232
29565.087890625,-82.37083274000722,-70.52716303413465
29586.62109375,-88.53851110588155,-70.5084349577498
29608.154296875,-82.02327268245031,-70.48009811689425
29629.6875,-88.1714224564921,-70.43855718306777
29651.220703125,-81.82484338299783,-70.38056388141824
29672.75390625,-87.74912180409426,-70.30334594858921
29694.287109375,-81.65789378210376,-70.2047190721139
29715.8203125,-87.45581678383971,-70.0831776491077
29737.353515625,-81.64594692050672,-69.93796096918332
29758.88671875,-87.08611085101195,-69.76909231764756
29780.419921875,-81.65358138900366,-69.57738947797654
29801.953125,-86.58363255396961,-69.36444615186686
29823.486328125,-81.63592674328163,-69.13258487336223
29845.01953125,-85.98358472098366,-68.88478303252897
29866.552734375,-81.74839837927665,-68.62457460645253
29888.0859375,-85.25515703007768,-68.35593108553999
29909.619140625,-81.91203944593214,-68.08312584911064
29931.15234375,-84.36754431338537,-67.8105868583528
29952.685546875,-82.55749993869574,-67.5427429746528
29974.21875,-82.57481543207602,-67.2838694610095
29995.751953125,-82.86286600377751,-67.03793827447251
30017.28515625,-80.85723320053455,-66.80847860613495
30038.818359375,-87.7360044974374,-66.5984527772194
30060.3515625,-70.7726366160923,-66.4101520672782
30081.884765625,-67.76269524535479,-66.24511635213838
30103.41796875,-76.35334124893322,-66.10408058953487
30124.951171875,-77.00718167521492,-65.98695023902965
30146.484375,-85.50823781429833,-65.89280667346085
30168.017578125,-79.84529030885132,-65.81994256826736
30189.55078125,-92.44957890086664,-65.76592618059624
30211.083984375,-80.21346157393926,-65.7276923903022
30232.6171875,-95.83593908136345,-65.70165740681973
30254.150390625,-80.24923641747807,-65.6838531839765
30275.68359375,-94.50096794765173,-65.67007685998134
30297.216796875,-80.3396709308995,-65.65604997813456
30318.75,-92.87587349676072,-65.63758186563479
30340.283203125,-80.44838452694168,-65.61073136712915
30361.81640625,-91.61108842018669,-65.57196115337572
30383.349609375,-80.55429018784196,-65.51827905338058
30404.8828125,-90.87694307060015,-65.44736128327644
30426.416015625,-80.63408926080133,-65.3576530527326
30447.94921875,-89.95859527807721,-65.24844279909236
30469.482421875,-80.69918442021051,-65.11990720427124
30491.015625,-89.08951966498226,-64.97312515846644
30512.548828125,-80.82237937137954,-64.81005991295218
30534.08203125,-88.20302360902846,-64.63350977421003
30555.615234375,-80.95160301941871,-64.44702879470915
30577.1484375,-87.16452817621432,-64.25481997331266
30598.681640625,-81.15427260007948,-64.0616044535411
30620.21484375,-85.12356399173629,-63.872471066555995
30641.748046875,-80.78390242396108,-63.69271127750196
30663.28125,-83.00206701456463,-63.52764513355972
30684.814453125,-79.55530740878874,-63.38244416042794
30706.34765625,-76.609334885704,-63.26195729826536
30727.880859375,-68.0791567663615,-63.17054590271948
30749.4140625,-67.59143979072171,-63.11193356310903
30770.947265625,-71.84743299545661,-63.08907601687071
30792.48046875,-82.87223474152626,-63.10405578266828
30814.013671875,-75.70842961297457,-63.15800531609198
30835.546875,-98.20577306128553,-63.25106153924763
30857.080078125,-77.6722217838909,-63.38235354099629
30878.61328125,-103.23752642605622,-63.55002412395329
30900.146484375,-78.1471620448055,-63.751284725700756
30921.6796875,-100.85106051947893,-63.98250210412911
30943.212890625,-78.60817248751125,-64.23931408918801
30964.74609375,-97.54785127522479,-64.51677070271705
30986.279296875,-78.87129654156604,-64.80949606863666
31007.8125,-95.53866578029991,-65.1118658076968
31029.345703125,-79.09652217407495,-65.41819405917232
31050.87890625,-94.41781865412794,-65.72292391534542
31072.412109375,-79.2312064724527,-66.02081490569867
31093.9453125,-93.3675110826465,-66.30712123178857
31115.478515625,-79.39777808491831,-66.57775472890864
31137.01171875,-92.50570703512214,-66.82942700787025
31158.544921875,-79.51541815577627,-67.05976589369962
31180.078125,-91.39363356462141,-67.26740210566881
31201.611328125,-79.59525714661561,-67.45202308723199
31223.14453125,-90.75953996713338,-67.61439196295075
31244.677734375,-79.75105164788962,-67.7563307367172
31266.2109375,-89.70367729396663,-67.88066801363055
31287.744140625,-80.2205008305748,-67.99115268789205
31309.27734375,-87.85417369562894,-68.09233615255008
31330.810546875,-80.17432383547315,-68.18942661699685
31352.34375,-84.80504720898132,-68.28812003082616
31373.876953125,-81.33928688309138,-68.39441287806345
31395.41015625,-76.03492107282969,-68.51440269895593
31416.943359375,-71.70792347134469,-68.65408259837032
31438.4765625,-91.30056129899269,-68.81913619775835
31460.009765625,-74.63668652393838,-69.01473947583368
31481.54296875,-87.1171631790339,-69.24537572277973
31503.076171875,-77.7288423237472,-69.51466941214305
31524.609375,-92.38363693660565,-69.82524418833309
31546.142578125,-77.9458901297806,-70.17860939671691
31567.67578125,-92.56509520181976,-70.57507867387403
31589.208984375,-78.46302789213651,-71.0137230983053
31610.7421875,-93.0714442478245,-71.49236031078621
31632.275390625,-78.66730262589212,-72.00757988483434
31653.80859375,-93.23885333855046,-72.55480409861815
31675.341796875,-78.80096749855352,-73.12838216696629
31696.875,-92.90127518185187,-73.72171497132555
31718.408203125,-78.81668628189881,-74.32740640923043
31739.94140625,-92.66621212308075,-74.93743670198248
31761.474609375,-78.88542545783801,-75.5433523739637
31783.0078125,-92.5270800628525,-76.13646716800847
31804.541015625,-78.99136915676038,-76.70806790114088
31826.07421875,-92.2596477708498,-77.2496191999291
31847.607421875,-79.00110815605765,-77.75296118430977
31869.140625,-91.93563364679471,-78.21049448609631
31890.673828125,-78.98513808915521,-78.6153474804115
31912.20703125,-91.46521035365798,-78.96152125620112
31933.740234375,-78.89489594877048,-79.24400863203846
31955.2734375,-91.83676856712287,-79.45888440774289
31976.806640625,-79.45443602024068,-79.60336499991965
31998.33984375,-90.3604776751734,-79.67583660736088
32019.873046875,-79.51722933524073,-79.67585205643552
32041.40625,-83.13342384849419,-79.60409745353387
32062.939453125,-74.36373745819964,-79.46233068916021
32084.47265625,-73.41778951633832,-79.25329466674027
32106.005859375,-73.92664189486818,-78.9806088424994
32127.5390625,-100.84303547297662,-78.64864323909372
32149.072265625,-77.71401211837522,-78.2623795183193
32170.60546875,-90.72387494275695,-77.82726395601499
32192.138671875,-79.01457028792288,-77.34905724991566
32213.671875,-90.69324090108991,-76.83368600937517
32235.205078125,-79.42382096588241,-76.28710053109114
32256.73828125,-90.31628843521091,-75.71514306931105
32278.271484375,-79.32259248928499,-75.12343027961003
32299.8046875,-90.46469311752841,-74.51725287371029
32321.337890625,-79.46018499822398,-73.90149479403055
32342.87109375,-89.95169091137676,-73.28057342839787
32364.404296875,-79.5380231127837,-72.65840156693447
32385.9375,-89.4137627600971,-72.03837098440344
32407.470703125,-79.6600233318925,-71.42335674160721
32429.00390625,-88.9253505459973,-70.81574056658306
32450.537109375,-79.84282593104454,-70.21745102561476
32472.0703125,-88.1960849944964,-69.63001764738277
32493.603515625,-80.05269656586964,-69.05463573869402
32515.13671875,-87.25103431011235,-68.49223834024973
32536.669921875,-80.32532421137752,-67.9435716238039
32558.203125,-85.91593062497927,-67.40927003048634
32579.736328125,-80.69583372907687,-66.88992759130541
32601.26953125,-84.82085748941599,-66.38616214701416
32622.802734375,-82.17054318621452,-65.89866958288012
32644.3359375,-81.61607892812344,-65.42826569739427
32665.869140625,-84.19622423473595,-64.97591391187713
32687.40234375,-77.64263103958615,-64.54273767673749
32708.935546875,-82.8504101321978,-64.13001711428387
32730.46875,-64.69449555160638,-63.73917013095139
32752.001953125,-62.377640900681584,-63.37171890701998
32773.53515625,-71.46726476061511,-63.02924330374782
32795.068359375,-72.07936376650169,-62.71332329257504
32816.6015625,-77.70627201442932,-62.42547298764989
32838.134765625,-75.41746418980529,-62.16706923384876
32859.66796875,-82.48867158322099,-61.9392779542489
32881.201171875,-76.13042421870195,-61.742981584773375
32902.734375,-84.17435194794052,-61.578710915409154
32924.267578125,-76.67196397816767,-61.44658451791632
32945.80078125,-85.76961917304934,-61.34625867510607
32967.333984375,-77.04792975458187,-61.276890347027866
32988.8671875,-86.90972378093821,-61.23711522946924
33010.400390625,-77.25282780210975,-61.22504239840771
33031.93359375,-87.74566572817366,-61.238266411811956
33053.466796875,-77.3882386261762,-61.27389708099733
33075.0,-88.00261638618242,-61.32860645242861
33096.533203125,-77.45567470109499,-61.39869188264499
33118.06640625,-88.02821130277914,-61.48015346852717
33139.599609375,-77.53065749933654,-61.56878353565563
33161.1328125,-88.09653384018264,-61.66026540994396
33182.666015625,-77.53155952471522,-61.75027831994096
33204.19921875,-87.96125384520926,-61.83460501333932
33225.732421875,-77.54436462706965,-61.909238531259746
33247.265625,-87.51616840880595,-61.97048457317827
33268.798828125,-77.31472087609953,-62.0150560045625
33290.33203125,-85.18391787305653,-62.04015630424247
33311.865234375,-76.58695145909047,-62.043549110518896
33333.3984375,-83.9766100051136,-62.02361149098653
33354.931640625,-75.58749286673728,-61.979369114200765
33376.46484375,-75.2563695490645,-61.91051212164548
33397.998046875,-63.719150935094625,-61.81739116352442
33419.53125,-62.65953619284527,-61.70099374762765
33441.064453125,-69.12617219957113,-61.56290173209986
33462.59765625,-78.73359939273554,-61.405231445693566
33484.130859375,-72.96306455776138,-61.23055851941157
33505.6640625,-89.916431771984,-61.04183003961957
33527.197265625,-75.22852374466085,-60.842267065722375
33548.73046875,-91.56382347393361,-60.63526087970548
33570.263671875,-76.14287102065386,-60.4242665385497
33591.796875,-95.5892155280493,-60.21269737639739
33613.330078125,-76.49565031126741,-60.00382404867593
33634.86328125,-96.91944877451544,-59.80068152718366
33656.396484375,-76.76887345775684,-59.605987150078036
33677.9296875,-96.75337444320175,-59.42207241483991
33699.462890625,-76.92768207868245,-59.25083069069622
33720.99609375,-94.92175230489826,-59.09368243818897
33742.529296875,-77.0364659330696,-58.951558878904045
33764.0625,-93.88119446613695,-58.824904381151065
33785.595703125,-77.06025190256398,-58.71369714213305
33807.12890625,-91.39796370294218,-58.617487078667274
33828.662109375,-77.10244402583797,-58.53544921102706
33850.1953125,-89.11022070787689,-58.46645026070231
33871.728515625,-77.08491074018954,-58.409125703271805
33893.26171875,-86.03313639345848,-58.36196413955825
33914.794921875,-76.95114369125909,-58.32339558556308
33936.328125,-83.48260107416118,-58.29188014396191
33957.861328125,-76.53984107884516,-58.2659935122959
33979.39453125,-78.83598390098116,-58.2445059058489
34000.927734375,-76.08842599638783,-58.22645122227363
34022.4609375,-74.32630814739557,-58.21118364149871
34043.994140625,-72.99026711391846,-58.198419325235484
34065.52734375,-60.763021804148046,-58.1882614386669
34087.060546875,-58.09478648160395,-58.18120734261643
34108.59375,-63.2848582951075,-58.17813747517783
34130.126953125,-76.6098459539693,-58.18028613329496
34151.66015625,-71.45005518117671,-58.18919505216793
34173.193359375,-77.27850322847236,-58.206651338778514
34194.7265625,-75.10031912985482,-58.23461192140147
34216.259765625,-77.44645813992818,-58.27511720765753
34237.79296875,-77.34749469685589,-58.330197080052464
34259.326171875,-77.64045135747304,-58.401772683929636
34280.859375,-78.76685694493196,-58.49155766613427
34302.392578125,-77.81793760681946,-58.60096259557331
34323.92578125,-80.09757710500187,-58.73100623600331
34345.458984375,-77.92090102821767,-58.88223714827958
34366.9921875,-80.97755530312415,-59.05466878014754
34388.525390625,-78.0252895857411,-59.247730767121816
34410.05859375,-81.76628218563903,-59.460238632875566
34431.591796875,-78.12818503453876,-59.690383460238785
34453.125,-82.31558838177419,-59.935742425722864
34474.658203125,-78.26917911314587,-60.19331037499819
34496.19140625,-83.03919287143309,-60.45955188887576
34517.724609375,-78.44518369727021,-60.73047257451059
34539.2578125,-83.49015168845605,-61.001707639786574
34560.791015625,-78.7505436229852,-61.268625193920904
34582.32421875,-84.09103034497039,-61.52644118589106
34603.857421875,-78.93136038837301,-61.770342463120585
34625.390625,-84.52724021574637,-61.995614121208
34646.923828125,-78.59834376517125,-62.19776713252863
34668.45703125,-86.28038733236944,-62.37266219399831
34689.990234375,-76.72848789215028,-62.51662582418284
34711.5234375,-82.58178557281866,-62.6265549645153
34733.056640625,-66.42744348018434,-62.7000066912218
34754.58984375,-61.26414572825922,-62.73527011181292
34776.123046875,-63.045867350758854,-62.731418086832875
34797.65625,-75.96372324357826,-62.688337064683324
34819.189453125,-70.12270030032046,-62.606734022690354
34840.72265625,-80.51131096929183,-62.488120247101584
34862.255859375,-72.2312429975213,-62.33477243315721
34883.7890625,-81.80872569878302,-62.149672318267704
34905.322265625,-73.36427598331555,-61.936426751747156
34926.85546875,-82.48047450446512,-61.699170730065575
34948.388671875,-73.8627177321361,-61.44245646604399
34969.921875,-82.87346977022366,-61.171131995693685
34991.455078125,-74.20425513147438,-60.890213142997794
35012.98828125,-83.29499752756021,-60.60475285049477
35034.521484375,-74.39407918822445,-60.3197119361726
35056.0546875,-83.50348275880194,-60.039835253728015
35077.587890625,-74.5125522525455,-59.769537017194025
35099.12109375,-83.66569099755321,-59.51279871037305
35120.654296875,-74.47496492145822,-59.27308254878329
35142.1875,-83.54627488409213,-59.05326291311424
35163.720703125,-74.43568944330318,-58.85557754791919
35185.25390625,-83.37332680659871,-58.68159963944223
35206.787109375,-74.28244680980627,-58.532231175849454
35228.3203125,-82.90727109051227,-58.40771727642705
35249.853515625,-73.97708050771251,-58.307680478308406
35271.38671875,-81.84571674639407,-58.23117331399643
35292.919921875,-73.1416309935326,-58.17674692272129
35314.453125,-78.40374505903438,-58.1425329334765
35335.986328125,-72.49885127609369,-58.126335454268705
35357.51953125,-74.62962459726263,-58.12572971388852
35379.052734375,-68.22103898037167,-58.13816373842048
35400.5859375,-60.90567669323449,-58.16105940940973
35422.119140625,-60.810871905529275,-58.19190934416411
35443.65234375,-66.50986307086323,-58.228366256630444
35465.185546875,-84.3662104445186,-58.26832179080825
35486.71875,-71.79395878289205,-58.309972254887526
35508.251953125,-82.29101190193748,-58.35186920679575
35529.78515625,-75.51201795990187,-58.39295343122836
35551.318359375,-80.90367223398796,-58.43257148287453
35572.8515625,-76.86448852245533,-58.47047462731471
35594.384765625,-79.68547289491767,-58.50680066618597
35615.91796875,-77.92753274486044,-58.54203976311278
35637.451171875,-79.20176792495158,-58.57698596904815
35658.984375,-78.60937122489716,-58.61267665936605
35680.517578125,-78.9589962055816,-58.65032252216075
35702.05078125,-79.16904521068349,-58.691231062818794
35723.583984375,-78.96451164034738,-58.73672680284318
35745.1171875,-79.47655997767278,-58.78807144404557
35766.650390625,-78.97259716767897,-58.846387239860995
35788.18359375,-79.76424410677772,-58.91258666539578
35809.716796875,-79.21751418785189,-58.98731121297211
35831.25,-79.94259128185945,-59.07088177059772
35852.783203125,-79.62516137692775,-59.16326258093235
35874.31640625,-80.06632421673783,-59.26404024515762
35895.849609375,-80.36753628664215,-59.37241864951431
35917.3828125,-80.0307667285837,-59.48723007387918
35938.916015625,-81.35440046496598,-59.60696211445644
35960.44921875,-80.03754821947032,-59.72979943959097
35981.982421875,-84.41852448141006,-59.853678821458765
36003.515625,-79.50023784705132,-59.97635536819179
36025.048828125,-86.13352976669373,-60.09547743996207
36046.58203125,-74.44840579826233,-60.20866738499085
36068.115234375,-64.28991703250212,-60.31360499028079
36089.6484375,-60.692119680236196,-60.40811041614782
36111.181640625,-64.9712679388732,-60.49022337823327
36132.71484375,-74.87794993136566,-60.55827545611884
36154.248046875,-69.8835706285298,-60.61095264008517
36175.78125,-77.2996928443703,-60.64734556883653
36197.314453125,-71.70876783987198,-60.666985349095654
36218.84765625,-78.03735060336412,-60.66986336725522
36240.380859375,-72.66706527115689,-60.65643408518824
36261.9140625,-78.30106433988036,-60.62760043598413
36283.447265625,-73.27922804186514,-60.58468207834106
36304.98046875,-78.45651900092304,-60.52936740738423
36326.513671875,-73.75477876255205,-60.463650831639214
36348.046875,-78.36325192286408,-60.389757388491006
36369.580078125,-74.06509272630207,-60.31005726311741
36391.11328125,-78.17429065606416,-60.22697318042975
36412.646484375,-74.30170059222729,-60.142883940891245
36434.1796875,-77.96310295882195,-60.06002755773555
36455.712890625,-74.54193363822388,-59.980407517635285
36477.24609375,-77.61172745313957,-59.90570562613709
36498.779296875,-74.75950627301587,-59.837204714487584
36520.3125,-77.13381592021491,-59.775724181515585
36541.845703125,-74.98480401323432,-59.721570932915554
36563.37890625,-76.4438886743093,-59.67450777436726
36584.912109375,-75.21924407809377,-59.63374073159177
36606.4453125,-75.68924019393083,-59.59792612964897
36627.978515625,-75.86350160504519,-59.56519758759523
36649.51171875,-74.01185835875444,-59.53321239643931
36671.044921875,-76.59425210515293,-59.49921607207948
36692.578125,-71.41959280713981,-59.4601232341665
36714.111328125,-83.76696396725076,-59.412612379065195
36735.64453125,-61.91715214038447,-59.353231610788136
36757.177734375,-58.8261008810897,-59.278511985807604
36778.7109375,-66.92733598779897,-59.18508483058076
36800.244140625,-71.70164513458836,-59.06979921522442
36821.77734375,-76.89901986262697,-58.929835719634184
36843.310546875,-73.3452368698605,-58.76281271163834
36864.84375,-81.24126109815855,-58.56688156818008
36886.376953125,-73.69678084279835,-58.34080760328827
36907.91015625,-81.79971588484153,-58.08403390978313
36929.443359375,-73.99761112144978,-57.796725860507124
36950.9765625,-81.68857623911816,-57.47979463130334
36972.509765625,-74.29382332287442,-57.13489878122302
36994.04296875,-81.14263702209612,-56.764423632803165
37015.576171875,-74.47630954658287,-56.371438912803534
37037.109375,-80.55814796494545,-55.95963581725735
37058.642578125,-74.62480165724992,-55.53324533028778
37080.17578125,-79.9551877441639,-55.096940231382376
37101.708984375,-74.70856664706456,-54.655723750297525
37123.2421875,-79.37142025881292,-54.2148082548556
37144.775390625,-74.88459229536234,-53.77948767036144
37166.30859375,-78.77232455851629,-53.35500751983726
37187.841796875,-74.91830450729313,-52.94643653561616
37209.375,-78.04575260293814,-52.55854372333937
37230.908203125,-74.69218019641387,-52.19568456184482
37252.44140625,-77.14530271759756,-51.861699703968256
37273.974609375,-73.77353873431656,-51.5598291151774
37295.5078125,-75.6776821790176,-51.29264406421871
37317.041015625,-71.471649010351,-51.06199878076695
37338.57421875,-73.89280052373135,-50.869002940173544
37360.107421875,-67.0020887290885,-50.714015447390615
37381.640625,-67.30322677730368,-50.596659294623066
37403.173828125,-53.98525044445823,-50.51585658407825
37424.70703125,-51.35152304200059,-50.4698821615805
37446.240234375,-56.01982652827045,-50.456433720630784
37467.7734375,-72.96833079961866,-50.47271572939013
37489.306640625,-62.739518917127164,-50.51553412188608
37510.83984375,-78.60255610584991,-50.58139839290882
37532.373046875,-65.75400256214942,-50.66662755313591
37553.90625,-79.0960679393786,-50.767456342378765
37575.439453125,-67.19996687690097,-50.88013816549999
37596.97265625,-78.72200389063849,-51.00104140415702
37618.505859375,-68.1040359321139,-51.126736060491595
37640.0390625,-78.40952003095066,-51.25406809465852
37661.572265625,-68.80004591721995,-51.380219311582465
37683.10546875,-77.74945086886135,-51.50275121546617
37704.638671875,-69.26617771456769,-51.619631862913245
37726.171875,-77.06503445589111,-51.729245385012284
37747.705078125,-69.59189114371136,-51.83038449245509
37769.23828125,-76.34140206382868,-51.922226902783436
37790.771484375,-69.86182375717661,-52.00429721300854
37812.3046875,-75.50462127906687,-52.07641626349372
37833.837890625,-70.10360732021083,-52.13864048177974
37855.37109375,-74.5422747273819,-52.191194042508926
37876.904296875,-70.33380326348332,-52.23439691976203
37898.4375,-73.35687335508565,-52.268592032808286
37919.970703125,-70.60746991637768,-52.294074691462285
37941.50390625,-72.01700384945102,-52.31102743318981
37963.037109375,-71.2776957267336,-52.319463115293416
37984.5703125,-69.64039928168276,-52.31917879050668
38006.103515625,-72.2195535218527,-52.30972246546124
38027.63671875,-66.27445523884435,-52.29037433441937
38049.169921875,-78.27834873724451,-52.26014351380034
38070.703125,-55.45146314540932,-52.217780696898856
38092.236328125,-52.600165868012596,-52.16180652470237
38113.76953125,-60.63636166492529,-52.09055485037659
38135.302734375,-65.24186683498411,-52.00222948412326
38156.8359375,-69.89776457404902,-51.89497246307539
38178.369140625,-66.99272030846839,-51.76694141729671
38199.90234375,-75.71976929916876,-51.61639321500402
38221.435546875,-67.33148979031861,-51.44177078201067
38242.96875,-79.30986638433576,-51.24178981276742
38264.501953125,-67.4918132231783,-51.01552203002352
38286.03515625,-81.62073945032822,-50.762471709696015
38307.568359375,-67.42004031463182,-50.48264236544629
38329.1015625,-82.14036888798974,-50.17659077798576
38350.634765625,-67.204019911343,-49.84546594757204
38372.16796875,-81.53631998953807,-49.49103103119776
38393.701171875,-66.91046621970209,-49.11566688214258
38415.234375,-80.70476532511833,-48.7223564198058
38436.767578125,-66.50559506588864,-48.31464970109345
38458.30078125,-79.23968260259625,-47.8966102189482
38479.833984375,-65.89704336010259,-47.47274359631607
38501.3671875,-78.24094346799261,-47.04791045274451
38522.900390625,-65.15197712379405,-46.62722577484031
38544.43359375,-77.0631606232014,-46.21594760179863
38565.966796875,-64.17510054013442,-45.8193582264808
38587.5,-75.91949864820808,-45.44264139751829
38609.033203125,-62.84473225316604,-45.09075917866721
38630.56640625,-72.83089618690113,-44.76833217205624
38652.099609375,-60.381882675893465,-44.479526740101235
38673.6328125,-71.3324302185484,-44.22795266891516
38695.166015625,-57.10509009595594,-44.01657441032987
38716.69921875,-62.94664513387163,-43.847638630337016
38738.232421875,-46.4091132111214,-43.72262029253435
38759.765625,-44.31229684226416,-43.64218893274063
38781.298828125,-50.11037714360687,-43.606196154483285
38802.83203125,-66.65029624670268,-43.61368471551327
38824.365234375,-58.361920238659685,-43.662918904876726
38845.8984375,-78.83742714778109,-43.75143525068456
38867.431640625,-63.29039588707283,-43.87611197243034
38888.96484375,-80.59541661659529,-44.03325501916144
38910.498046875,-65.90927139125165,-44.21869803475286
38932.03125,-82.46820687486984,-44.427913180173235
38953.564453125,-67.59142651965024,-44.656129433087735
38975.09765625,-79.92814090442369,-44.89845478702663
38996.630859375,-68.83883427306715,-45.149998691440686
39018.1640625,-78.42320959304355,-45.40599111205606
39039.697265625,-69.53112354540178,-45.661894745779215
39061.23046875,-77.05649638775306,-45.91350718980269
39082.763671875,-69.9356467335498,-46.15705023064909
39104.296875,-75.81314778646944,-46.38924387245237
39125.830078125,-69.99237335712151,-46.60736324875157
39147.36328125,-74.24686903483789,-46.809277140120784
39168.896484375,-70.03910160911329,-46.993467431107575
39190.4296875,-72.78555061794894,-47.159029463295006
39211.962890625,-69.93225947074579,-47.3056538557348
39233.49609375,-71.11701601724772,-47.43359094893873
39255.029296875,-69.85042576576046,-47.54359956471603
39276.5625,-69.23617439454966,-47.6368822439491
39298.095703125,-69.30824668269409,-47.71500951293018
39319.62890625,-66.38886431022559,-47.779836024134006
39341.162109375,-68.55355816647824,-47.833411610633114
39362.6953125,-62.200575657769754,-47.87789037976567
39384.228515625,-65.67995607162194,-47.915440949896265
39405.76171875,-51.67841412051249,-47.94816080670485
39427.294921875,-49.57499917800564,-47.97799752857853
39448.828125,-54.550813748349675,-48.0066793139421
39470.361328125,-73.13068640098861,-48.03565684934499
39491.89453125,-63.912714699293176,-48.06605810097114
39513.427734375,-71.04374275001847,-48.098657111090226
39534.9609375,-68.8530670794674,-48.133857353315584
39556.494140625,-70.28175418990024,-48.17168966556876
39578.02734375,-72.36475811862587,-48.21182425655855
39599.560546875,-69.95984866110012,-48.25359578888174
39621.09375,-74.95556333410809,-48.29604009672062
39642.626953125,-69.46095033353559,-48.337940713802496
39664.16015625,-77.18081932633702,-48.37788308058666
39685.693359375,-69.03230401912998,-48.414314078458645
39707.2265625,-78.74113717363063,-48.44560440971439
39728.759765625,-68.61444574721025,-48.470111308561385
39750.29296875,-79.53752315914656,-48.48623912998001
39771.826171875,-68.18217312376689,-48.49249551633736
39793.359375,-79.44099757764046,-48.48754107907723
39814.892578125,-67.59613359327527,-48.47023084455059
39836.42578125,-78.9774318550567,-48.43964608639421
39857.958984375,-66.91287731242016,-48.3951155869521
39879.4921875,-78.16132337613777,-48.33622582061764
39901.025390625,-66.0762899836489,-48.26282001522203
39922.55859375,-77.06325651008432,-48.17498650594271
39944.091796875,-64.92357633433153,-48.073037232203035
39965.625,-75.14059258062903,-47.957477625188034
39987.158203125,-63.00912272920413,-47.82896947696881
40008.69140625,-73.32098187645009,-47.688288658965746
40030.224609375,-59.866148532701956,-47.536279757299845
40051.7578125,-68.17976707805849,-47.3738098081213
40073.291015625,-50.61316334631819,-47.20172334308791
40094.82421875,-48.65709099550376,-47.02080089294647
40116.357421875,-54.18106015927257,-46.831722948154344
40137.890625,-78.97367824517731,-46.635041145421155
40159.423828125,-63.31371675918934,-46.43115814674546
40180.95703125,-80.8983530945521,-46.22031731446767
40202.490234375,-68.09615884822324,-46.00260287584163
40224.0234375,-76.83916634322401,-45.77795082920186
40245.556640625,-70.58839154925053,-45.54617038773628
40267.08984375,-74.90944653963882,-45.30697530352402
40288.623046875,-71.27502177303158,-45.06002398117693
40310.15625,-73.06092674708482,-44.804966893773674
40331.689453125,-71.45864282461687,-44.54149946915149
40353.22265625,-71.55876149500618,-44.26941833553549
40374.755859375,-71.38490325817607,-43.988678613108824
40396.2890625,-70.14311253335438,-43.699449820879664
40417.822265625,-71.29911785843633,-43.40216794143594
40439.35546875,-68.76236505947763,-43.09758125198525
40460.888671875,-70.98471397627102,-42.78678768718991
40482.421875,-67.10280523227527,-42.47126174313922
40503.955078125,-70.6960824091175,-42.152869254603296
40525.48828125,-65.36825364688397,-41.83386876883212
40547.021484375,-70.44845318173928,-41.51689868541433
40568.5546875,-63.409999941596695,-41.2049498178386
40590.087890625,-70.31547730080544,-40.901323541608704
40611.62109375,-61.14589010849574,-40.60957620830922
40633.154296875,-69.72197243369105,-40.333451006829094
40654.6875,-57.81182180150776,-40.07679892426438
40676.220703125,-68.85978828319931,-39.843490883008016
40697.75390625,-53.329358400813774,-39.63732349189402
40719.287109375,-62.94703279843853,-39.46192113475715
40740.8203125,-42.5487188437513,-39.320637318697216
40762.353515625,-39.47277721384795,-39.21645830890977
40783.88671875,-44.364068034068374,-39.15191208256647
40805.419921875,-62.784774353741,-39.12898553966001
40826.953125,-52.77934296095567,-39.14905271614104
40848.486328125,-67.60795263317586,-39.21281645957973
40870.01953125,-57.253726975747675,-39.32026565864932
40891.552734375,-68.11645569766505,-39.47064967648879
40913.0859375,-59.858315105177496,-39.66247113845811
40934.619140625,-68.4932912100891,-39.89349768296017
40956.15234375,-61.892190859042685,-40.160792717320916
40977.685546875,-68.55502045338339,-40.46076464751447
40999.21875,-63.54691762806479,-40.78923348934996
41020.751953125,-68.57281079415813,-41.141513237774575
41042.28515625,-64.87993726525578,-41.51250788736972
41063.818359375,-68.63809786202813,-41.896818576523664
41085.3515625,-65.95876788091444,-42.28885898367043
41106.884765625,-68.7210727000555,-42.682975847361405
41128.41796875,-66.84807995959969,-43.07357132086905
41149.951171875,-68.88544865005677,-43.45522381144118
41171.484375,-67.67784355065726,-43.82280399587045
41193.017578125,-69.13199543041566,-44.17158284602049
41214.55078125,-68.29329411150505,-44.49732873541915
41236.083984375,-69.5462901766158,-44.79639102298229
41257.6171875,-68.92573491626013,-45.065767911597575
41279.150390625,-70.03783117662006,-45.30315684451423
41300.68359375,-69.0911065345082,-45.5069862161659
41322.216796875,-69.97844364309711,-45.6764277197069
41343.75,-68.8691628615189,-45.811389213833905
41365.283203125,-65.671387018408,-45.912488548805925
41386.81640625,-66.5855124266268,-45.98100932870494
41408.349609375,-51.91504443806991,-46.018840087539886
41429.8828125,-47.647756549314714,-46.028398805856924
41451.416015625,-50.28826387461897,-46.01254507905398
41472.94921875,-73.2463661201263,-45.9744825578869
41494.482421875,-57.303840340089224,-45.9176545076015
41516.015625,-71.82374264989454,-45.84563546948006
41537.548828125,-59.11655067145746,-45.76202205506499
41559.08203125,-71.68266628725885,-45.670325859615815
41580.615234375,-60.14097410444556,-45.573871351061584
41602.1484375,-72.14324729879428,-45.47570138013455
41623.681640625,-60.55868814885591,-45.37849267525557
41645.21484375,-72.08549640626136,-45.284483342910605
41666.748046875,-60.81688347187357,-45.19541400319993
41688.28125,-71.84499750460205,-45.11248376463766
41709.814453125,-60.871531265054266,-45.036321796509384
41731.34765625,-71.37930344957398,-44.96697480571615
41752.880859375,-60.86729168487063,-44.903910282284414
41774.4140625,-70.80966561237055,-44.84603495702974
41795.947265625,-60.759031766272216,-44.79172752841008
41817.48046875,-69.9643078742854,-44.73888437394177
41839.013671875,-60.6198325585022,-44.684976673277845
41860.546875,-68.77466387273817,-44.62711714158076
41882.080078125,-60.421830107558655,-44.56213440724639
41903.61328125,-67.1793497383535,-44.48665296904327
41925.146484375,-60.24679359993974,-44.39717663365986
41946.6796875,-65.0294459463144,-44.29017336259388
41968.212890625,-60.03428445026231,-44.1621595423365
41989.74609375,-62.08867180797984,-44.009781827189386
42011.279296875,-59.899588062058484,-43.829894881672004
42032.8125,-57.39635235278349,-43.61963356013676
42054.345703125,-59.671858155505646,-43.37647829507712
42075.87890625,-47.63477288213701,-43.098312712627816
42097.412109375,-42.63395519045552,-42.783472744051174
42118.9453125,-48.36430087753378,-42.43078674630121
42140.478515625,-56.86070165530387,-42.039606374732735
42162.01171875,-57.18251793184711,-41.6098281596075
42183.544921875,-56.88369271520882,-41.141905919689265
42205.078125,-61.179274606417096,-40.636854297038106
42226.611328125,-56.571318851417885,-40.096243815028856
42248.14453125,-63.737995350086976,-39.52218794633842
42269.677734375,-56.11639309701664,-38.91732273063206
42291.2109375,-65.68024890720203,-38.28477950598084
42312.744140625,-55.49836164863584,-37.62815131810704
42334.27734375,-67.16062955505718,-36.95145355294408
42355.810546875,-54.77480151581838,-36.259079307070515
42377.34375,-68.30360097859571,-35.555749974132944
42398.876953125,-53.962435936996535,-34.84646149027621
42420.41015625,-69.29511254949253,-34.13642665439979
42441.943359375,-53.04197650067974,-33.431013925627354
42463.4765625,-70.45921026321534,-32.735683105569976
42485.009765625,-51.92203924185863,-32.055918340328645
42506.54296875,-71.50571974185937,-31.397158928730015
42528.076171875,-50.59426411489457,-30.76472849932843
42549.609375,-72.46815625293127,-30.163763217753598
42571.142578125,-49.00099590098192,-29.599139804764725
42592.67578125,-73.91110384161655,-29.075404278904703
42614.208984375,-46.99821980639493,-28.596702479403024
42635.7421875,-79.32084442996079,-28.16671356712671
42657.275390625,-44.15611588592648,-27.788587835107062
42678.80859375,-91.28888907116973,-27.464890276049747
42700.341796875,-39.908814363754544,-27.19755144263845
42721.875,-66.2587781359237,-26.987827187994693
42743.408203125,-30.256434851123345,-26.83626887968896
42764.94140625,-26.652278931754346,-26.74270563369931
42786.474609375,-31.08110268832672,-26.70624000875155
42808.0078125,-56.477889016250664,-26.725258432576318
42829.541015625,-40.302084576347895,-26.797457398083374
42851.07421875,-63.04989540762885,-26.91988617009621
42872.607421875,-45.10776389026552,-27.089006385592175
42894.140625,-63.10412975128077,-27.300768518546683
42915.673828125,-48.093201210286544,-27.55070472334203
42937.20703125,-63.98453023483003,-27.834037079628587
42958.740234375,-50.44271404294021,-28.145799750110072
42980.2734375,-64.34165727802561,-28.480973046425156
43001.806640625,-52.3857924391058,-28.834626893991224
43023.33984375,-64.32456380511914,-29.20207071211907
43044.873046875,-54.085880507359306,-29.57900629895372
43066.40625,-63.83885461694555,-29.961679949557755
43087.939453125,-55.51116527999466,-30.347029756459428
43109.47265625,-63.3234338369648,-30.73282386033451
43131.005859375,-56.81755984702037,-31.117785347026942
43152.5390625,-62.591259883530924,-31.50169953587436
43174.072265625,-58.042587926605044,-31.885499580015004
43195.60546875,-61.555863562972725,-32.27132660503078
43217.138671875,-59.20523209233817,-32.6625610469423
43238.671875,-60.12684803826729,-33.06382240906427
43260.205078125,-60.24175242052028,-33.48093533020199
43281.73828125,-58.307788353789626,-33.920860630675485
43303.271484375,-61.34825120645646,-34.39159086040666
43324.8046875,-55.640280709665895,-34.90201079404318
43346.337890625,-62.40888692939508,-35.46172427812368
43367.87109375,-51.458929813975665,-36.08084980859309
43389.404296875,-63.99056547449772,-36.7697881759497
43410.9375,-42.01548862299518,-37.538966431550044
43432.470703125,-37.82486715307945,-38.398563273792874
43454.00390625,-42.33128456152798,-39.35822169967523
43475.537109375,-64.16970019104237,-40.4267553900265
43497.0703125,-51.938819685603,-41.61185577272323
43518.603515625,-65.74057248336901,-42.919807017987246
43540.13671875,-56.55458337219157,-44.355216348266325
43561.669921875,-66.56292943387584,-45.920766981758845
43583.203125,-59.52467675416762,-47.617000768163294
43604.736328125,-67.50472044712188,-49.44213711805399
43626.26953125,-61.68812109822851,-51.39193417942622
43647.802734375,-68.60009400683262,-53.45959738810812
43669.3359375,-63.427320820432904,-55.63573953005183
43690.869140625,-69.68114826812499,-57.90839532523332
43712.40234375,-64.84319083278555,-60.263092301804406
43733.935546875,-70.78249621678762,-62.682978405918405
43755.46875,-66.00452581196136,-65.14900542101168
43777.001953125,-71.91512801793786,-67.64016588611787
43798.53515625,-66.92430014769387,-70.13377984299498
43820.068359375,-73.22803808239078,-72.60582644350237
43841.6015625,-67.70483416612379,-75.03131424781321
43863.134765625,-74.6661151362536,-77.38468297466078
43884.66796875,-68.34870370744925,-79.64022855777903
43906.201171875,-76.26117868424967,-81.77254264488305
43927.734375,-68.86846038801752,-83.7569571689578
43949.267578125,-77.99445359797792,-85.56998434276574
43970.80078125,-69.2300661985575,-87.18974238673795
43992.333984375,-80.02169748123939,-88.59635750173175
44013.8671875,-69.49446890030634,-89.77233303885146
44035.400390625,-82.16338222542811,-90.70287748936622
44056.93359375,-69.66075516453353,-91.37618380305977
44078.466796875,-83.79516211236445,-91.78365362146437


==> data/INet_H_342604.csv <==
x,y,c
64.033264,-13.421987,0.0
25.331026,5.362827,5.0
82.37865,19.767242,2.0
-62.026405,-4.4099426,1.0
-28.936632,43.06894,7.0
-13.27354,-7.6987753,0.0
-70.32136,-10.503667,8.0
-32.950367,-6.3184853,6.0
-26.654541,9.353515,6.0
-11.835647,-11.100212,4.0
15.833656,-12.738484,10.0
53.719097,-4.5889206,0.0
-43.56503,17.255873,0.0
23.431953,11.015997,1.0
34.093246,-23.750984,4.0
6.0174336,19.670034,0.0
-71.890526,-7.9845505,8.0
-51.839016,-9.672324,9.0
-32.806644,-10.497442,6.0
-47.275967,-11.199885,9.0
-48.461563,17.209421,2.0
-57.85486,5.014465,3.0
-2.3377156,5.7505174,1.0
-12.676611,-3.1626823,8.0
-9.207889,7.3436956,0.0
-31.197092,-9.447882,6.0
-64.32829,-0.13811642,10.0
19.983068,-4.55967,1.0
64.99671,-5.4805827,0.0
16.580677,-30.462862,11.0
39.87156,-0.11895243,3.0
32.561623,-24.956863,6.0
-7.658237,-1.8435256,0.0
-29.503752,-18.242237,5.0
35.35061,5.0318313,5.0
-12.988763,-14.167294,8.0
-58.41923,32.344353,11.0
-42.907986,-6.5135684,5.0
-49.9905,9.303808,4.0
-9.604307,1.381745,0.0
19.309134,-15.7149515,3.0
74.77225,12.984498,7.0
73.82251,4.6432056,5.0
61.717728,-10.866616,0.0
46.33608,4.019949,0.0
-62.500374,1.5764091,10.0
21.053226,-12.389332,0.0
9.962004,-24.150011,6.0
-1.7690225,-1.7245976,3.0
-50.939667,4.697616,1.0
1.2814163,18.563013,6.0
8.471959,22.550833,0.0
-12.685775,17.042974,9.0
21.09144,-22.454224,4.0
-7.989418,12.416285,10.0
27.741133,10.71855,5.0
-21.121643,-18.559082,2.0
-18.229582,-19.344889,8.0
25.410482,13.262868,5.0
-58.519524,16.541174,2.0
72.31105,1.8256941,9.0
21.426146,-29.60324,2.0
4.4534845,16.987669,0.0
-6.7629366,18.813469,7.0
78.40083,9.019733,10.0
-28.81369,15.802813,7.0
-18.539766,2.8178682,9.0
50.237934,5.0535975,3.0
-15.093096,4.6449766,4.0
-0.0053285006,-39.000458,11.0
-63.403336,-12.422797,9.0
87.80189,13.805776,1.0
-20.15217,-1.0932721,9.0
-19.709837,1.2769256,9.0
28.94617,1.9780725,10.0
-70.69363,-8.509896,8.0
-66.89267,1.8056809,10.0
-24.696136,-15.200689,8.0
23.909147,-9.255179,4.0
-39.874783,9.076624,1.0
-71.203064,-6.5678425,8.0
33.04557,-30.579851,10.0
-26.539251,26.975315,10.0
-19.943726,-20.696133,3.0
-63.868057,3.4700923,10.0
-21.249828,-16.642769,4.0
87.04739,5.821385,3.0
33.837746,-1.4964541,0.0
1.422947,-37.463543,11.0
30.9034,-25.968174,2.0
33.038185,-11.921141,4.0
-27.175793,8.893744,6.0
22.639128,-3.550493,2.0
-35.692688,0.20998162,5.0
26.78324,-4.527723,0.0
-34.545284,-13.785202,0.0
-18.891802,-11.146093,8.0
63.051876,-8.773899,0.0
7.6526203,6.6689034,0.0
55.202885,-9.994482,0.0
11.383633,-19.237423,10.0
-52.433792,14.564116,0.0
29.533346,-17.681705,4.0
23.351282,-1.7275388,2.0
-64.37545,-10.521806,9.0
3.2497425,22.462118,0.0
0.41970366,8.180268,0.0
-63.87678,6.122778,2.0
-20.844078,-21.87047,8.0
60.93244,-9.616912,0.0
23.199127,6.7468796,2.0
-64.29972,28.90408,11.0
75.500725,15.544031,11.0
-17.315996,-13.787458,8.0
33.62033,14.612482,6.0
6.866969,19.737497,0.0
87.87763,11.103166,4.0
21.963907,-1.6167146,1.0
10.8597555,7.773216,0.0
17.124151,-20.413225,10.0
1.004338,14.289683,10.0
-62.32386,32.22344,11.0
27.690933,-17.096632,4.0
57.133965,-11.83791,0.0
-34.65504,0.7229557,5.0
1.2564423,6.0196266,0.0
27.622587,-10.898963,4.0
11.073221,7.6630993,0.0
-3.3423011,3.8850892,11.0
-38.946426,-9.964176,0.0
31.553286,-37.36265,11.0
-47.785137,5.372649,5.0
4.8666964,-2.468838,0.0
28.695269,-8.421987,0.0
-57.34439,-8.036505,9.0
-52.838444,4.167203,3.0
20.451548,-14.268801,3.0
22.016966,5.6859307,6.0
64.893776,-7.5718894,0.0
41.478054,-4.122704,0.0
27.164236,10.810886,5.0
-7.7064543,12.143559,10.0
-58.07023,33.77122,11.0
-54.93602,-18.49061,8.0
-23.467337,6.5440917,6.0
33.181923,-37.440914,11.0
-10.410617,25.1837,10.0
-31.943367,10.647919,2.0
-24.57099,11.282018,6.0
-40.231922,9.513195,1.0
-21.28257,38.94136,7.0
-24.32431,39.755005,7.0
14.334261,-10.314249,1.0
87.002625,16.688566,4.0
45.7624,4.7325215,1.0
20.0661,4.38777,2.0
82.83887,10.893034,1.0
-48.24517,-9.068428,9.0
32.977913,-15.915133,3.0
36.104362,-30.532402,11.0
20.809355,-18.080301,3.0
-52.88757,-4.1412983,5.0
-2.7486122,2.8720415,11.0
-46.77057,3.6632957,1.0
9.102349,-5.3502574,10.0
-14.043686,6.9043674,0.0
-56.444996,8.107009,1.0
-22.70004,41.791664,7.0
-9.664566,-5.8740077,2.0
-56.283108,-10.849097,9.0
10.880204,-26.317657,11.0
10.742438,-31.125217,2.0
77.78683,11.843456,8.0
-32.193996,9.227652,2.0
-18.526184,-16.948166,8.0
-65.023674,23.056824,4.0
-53.352234,-3.3688412,5.0
5.071869,4.841465,1.0
-12.721058,3.0269854,6.0
-35.431507,-13.531415,0.0
6.213338,13.108507,6.0
-12.019961,8.072142,2.0
6.475761,-2.8679967,0.0
15.683312,-11.44708,10.0
25.604551,-38.34007,2.0
34.926548,2.992568,5.0
51.3696,-16.3832,0.0
-43.865566,10.36947,1.0
-54.59615,-19.459465,8.0
60.990864,-11.908473,0.0
34.98515,12.199405,6.0
4.630754,20.977367,0.0
-23.280815,-21.850386,4.0
-66.2568,11.38748,0.0
32.35878,6.6031094,6.0
-18.726969,18.483461,9.0
-45.141632,16.102386,0.0
17.829895,-31.446081,2.0
13.555936,4.024647,1.0
79.64504,7.209192,8.0
21.04229,-8.884031,0.0
-23.728132,8.91835,6.0
-7.546738,-3.5441067,0.0
88.14011,11.408505,4.0
17.796387,-31.682348,11.0
15.6456995,-16.808933,10.0
-54.243435,-5.615841,0.0
31.092667,-3.3607605,0.0
-27.062912,-8.429707,6.0
-55.881336,-2.885116,4.0
-57.993565,6.449557,8.0
90.32848,8.049164,1.0
-1.6433219,22.493618,6.0
-48.270092,-1.1583493,3.0
-18.967068,-12.916057,10.0
-6.877451,-8.958903,11.0
40.10834,9.500668,6.0
-31.765274,-8.938605,6.0
27.19189,-16.835032,4.0
-63.577534,26.223167,4.0
-38.4753,13.307897,1.0
73.195244,2.4336255,8.0
34.2217,-6.6652913,1.0
90.04971,8.509722,1.0
-35.473927,9.977609,2.0
-66.32985,19.213432,4.0
-23.86605,-5.5159287,5.0
-7.365508,6.4363003,1.0
-49.25892,13.563043,0.0
32.099735,-20.343225,3.0
5.140213,-10.087606,11.0
-36.775585,-16.307455,6.0
30.880552,-13.084069,3.0
38.797928,-10.101634,5.0
65.547485,-3.8538265,3.0
-71.645195,-9.5907345,8.0
16.799137,-31.235714,11.0
-46.132816,15.614445,2.0
89.76471,7.497834,1.0
-68.51992,1.021029,10.0
-38.73119,-1.28337,10.0
-47.970184,17.610981,3.0
-55.294178,5.4487357,3.0
81.6264,5.9821696,7.0
0.34785846,-38.59268,11.0
70.234604,-2.2347302,0.0
-62.932873,3.2767775,10.0
-65.5845,30.902672,11.0
9.881484,10.793204,7.0
23.439367,12.066393,6.0
28.94193,-16.619318,4.0
-25.022356,-25.062138,4.0
-60.152702,0.9011382,10.0
-27.852394,43.62706,7.0
56.15195,-7.582108,0.0
-48.741173,8.04944,1.0
-64.86271,25.619303,11.0
-26.610888,-0.8695913,7.0
29.143019,-40.432648,11.0
14.374675,-20.794287,10.0
-70.49124,-10.397404,8.0
34.919315,6.897948,6.0
-62.45735,26.27059,11.0
40.591114,-13.043121,3.0
-44.47969,2.227231,1.0
0.8586886,18.60851,6.0
12.066466,14.880579,7.0
5.6258893,-1.9334828,2.0
33.103687,-35.733467,11.0
32.93206,-19.609732,3.0
29.450047,12.001782,6.0
-21.881609,-20.906609,4.0
-4.3114038,-3.5126107,6.0
-28.541044,-9.031221,5.0
62.181587,-13.482284,0.0
-19.438099,19.163454,9.0
35.174274,-26.717228,6.0
-28.224525,44.962757,7.0
91.04705,13.851635,3.0
29.117668,1.997662,9.0
-16.25365,-0.81524664,9.0
-23.591488,-5.7935348,5.0
-2.1175692,-35.70634,11.0
5.361044,9.725772,4.0
28.896969,-17.59903,4.0
-43.02827,-7.6852202,5.0
20.386707,4.8837223,1.0
-59.540306,-3.8796253,3.0
-6.7343116,-17.203331,8.0
24.06307,-24.400074,7.0
65.20055,-3.2173219,3.0
-35.459736,14.65052,0.0
24.638657,1.024914,0.0
-47.543365,-8.797439,9.0
-54.622303,-2.5676928,4.0
-11.105418,-7.94497,2.0
24.20463,-29.29978,2.0
35.09147,-20.323645,4.0
-24.001574,36.547283,7.0
-24.100336,12.499681,4.0
82.27252,20.364046,3.0
58.194496,-9.417784,0.0
-15.525754,21.214664,9.0
22.147718,1.4135472,1.0
31.220257,-9.321306,5.0
-23.187304,11.416694,6.0
24.883017,-16.103283,0.0
-64.642006,-0.31641755,10.0
-46.185722,-6.245594,9.0
-47.68969,11.6573925,0.0
-20.19196,-0.32095295,9.0
20.218105,0.1486209,1.0
-10.337077,-10.581382,2.0
-9.03441,4.724329,4.0
-64.166145,28.39582,11.0
76.75419,3.7266266,10.0
13.605471,-16.187204,3.0
-54.87099,1.071389,1.0
8.480812,-1.6294608,10.0
-54.349785,-9.046027,9.0
64.84166,-10.7207985,0.0
11.940141,-26.91244,11.0
54.006084,-6.7351446,0.0
1.7360498,-23.367628,3.0
27.330616,-1.785018,11.0
14.883266,15.240382,7.0
52.41839,-8.192186,0.0
18.606283,-1.3055959,1.0
-0.6243327,2.4468832,0.0
75.982414,6.7594175,5.0
12.460738,15.436018,7.0
18.779556,-12.917005,3.0
11.604116,-19.244493,10.0
-6.435032,8.522636,8.0
25.23583,0.48056704,6.0
60.388264,-13.301634,0.0
-36.908398,16.573729,0.0
-47.6026,-11.066374,9.0
17.061377,-5.0644865,4.0
-64.66002,21.458233,6.0
18.964869,1.0333513,0.0
-52.43542,-16.411125,8.0
-4.5840816,-23.271523,11.0
53.369232,-7.5589476,0.0
64.507996,-11.522439,0.0
17.663307,13.021825,6.0
81.90516,5.8448353,7.0
-18.386087,2.215996,9.0
9.934617,2.107088,0.0
-56.627266,5.7608886,3.0
-55.865616,-10.240401,9.0
-61.1743,-8.725114,9.0
66.49725,-3.769351,4.0
62.918667,2.1354165,3.0
27.08056,-14.637853,3.0
19.507986,7.310559,0.0
-56.01633,18.356243,0.0
19.225334,-18.471712,3.0
77.23619,13.898987,8.0
-8.521324,11.371328,10.0
-37.566864,-0.47032347,3.0
-61.87829,31.547228,11.0
-27.339512,37.42019,7.0
-44.31051,-2.313874,3.0
-26.815521,40.67577,7.0
-2.303943,19.537056,6.0
85.08567,13.07656,1.0
-45.37423,6.066209,1.0
-53.27456,24.577778,0.0
24.420156,-10.345315,4.0
34.451584,13.120378,6.0
28.186935,10.205079,2.0
5.1694546,21.502563,0.0
22.797647,-30.241526,2.0
-22.167614,39.65908,7.0
-7.0615954,7.8388686,8.0
-28.630726,-19.576025,5.0
-43.10811,-7.2704725,5.0
55.49339,-8.979467,0.0
-32.53084,40.534237,7.0
-46.971786,2.770408,2.0
15.536348,3.0749288,0.0
6.6549263,12.492125,6.0
36.013046,-36.72923,11.0
-56.29863,-10.843953,9.0
-26.606272,45.66839,7.0
58.588604,-8.408579,0.0
-61.41198,-11.231986,9.0
23.255869,2.8686628,0.0
-47.923775,18.603895,10.0
16.059732,-12.370282,10.0
39.244263,-28.964788,10.0
-60.522877,-12.620149,9.0
-55.1661,10.0579195,1.0
-43.995663,-9.462956,9.0
51.248814,-14.799121,0.0
12.204039,-26.307343,11.0
-14.782569,12.767253,7.0
35.614105,-18.284784,0.0
26.562134,-32.46927,10.0
-22.633331,36.380486,7.0
25.623579,-38.369335,0.0
-34.804245,6.693785,0.0
43.62117,-25.248817,4.0
-43.88028,7.0272574,1.0
17.941172,4.2166576,5.0
-18.563822,-17.285427,8.0
0.9456636,-5.6294155,3.0
-64.327385,2.193756,10.0
16.376244,-32.814022,11.0
-20.588415,25.773623,5.0
85.121666,17.536005,5.0
19.426855,3.0728624,5.0
16.206268,-31.090754,11.0
-26.124743,27.875732,3.0
-36.815224,3.467691,8.0
-56.337368,11.929147,0.0
-25.95464,38.93403,7.0
-70.49676,0.6446405,10.0
66.21736,-10.632809,0.0
-32.060745,7.671335,1.0
47.00691,1.6322978,5.0
20.798344,-32.508812,2.0
-16.401024,20.626854,9.0
-69.70428,0.8308944,10.0
-25.647774,3.570783,7.0
-37.940777,0.19007847,3.0
-12.121491,-3.4545646,4.0
91.77892,12.720459,2.0
23.087986,-4.5834017,5.0
-14.875944,19.1565,9.0
16.495255,7.856246,2.0
-7.3805504,-2.812572,0.0
2.0874403,-38.760643,11.0
84.16778,12.905865,1.0
-14.698549,-15.738387,8.0
-62.73395,31.25427,11.0
-34.266712,5.5606728,1.0
63.536682,-0.08065009,7.0
-51.702965,-9.639872,9.0
15.208041,-17.924711,10.0
48.17753,-12.478535,0.0
0.30636147,-9.7888975,2.0
50.011456,4.966603,0.0
84.770004,9.543102,2.0
-59.874615,30.19492,11.0
-60.48328,9.473365,10.0
-64.12246,9.762269,0.0
-65.72841,11.411724,4.0
27.763931,-24.59879,4.0
-24.425081,-12.508433,0.0
31.229053,-15.100805,3.0
-53.43092,12.813572,0.0
-18.774157,2.1535373,9.0
-49.059395,-8.12288,9.0
25.534693,-33.894215,10.0
-48.338284,11.9317465,0.0
-36.224903,11.215125,2.0
68.12007,-6.0075436,4.0
10.355184,-25.912128,11.0
-63.064026,33.585464,11.0
-58.72222,9.963014,0.0
-4.449637,-8.649446,11.0
58.273426,-15.493471,0.0
-38.40048,-18.14227,10.0
17.673435,1.8564208,0.0
-58.436123,2.7164838,3.0
-26.105682,3.9579275,5.0
-57.915043,-1.6949818,8.0
37.50968,-24.094141,6.0
-40.21958,8.126875,1.0
92.13638,12.055421,2.0
-24.19281,7.417581,6.0
-12.611116,-2.8626516,4.0
-1.651817,22.255928,6.0
-7.7296743,-8.527586,11.0
25.913826,0.7106471,5.0
-7.546932,18.683777,7.0
-22.404373,-9.660051,8.0
-43.09756,-6.043985,5.0
-59.747627,32.719387,11.0
73.89139,5.6556363,10.0
50.742958,-13.368931,0.0
-26.194263,-14.481096,5.0
-13.472525,-20.264246,8.0
80.74929,5.929772,6.0
-70.806274,-6.800104,8.0
-59.201862,18.743675,2.0
-16.831236,-19.581123,8.0
-4.0762396,-23.246307,11.0
56.913204,-9.702096,0.0
30.024145,8.786688,1.0
-53.029804,-17.709284,8.0
-27.994833,-4.303596,9.0
40.37022,-9.736593,3.0
68.11299,-5.08659,4.0
-17.090368,-20.28714,8.0
-54.528336,34.463486,11.0
-61.74339,29.484697,11.0
-64.38572,-0.74959236,10.0
-19.126074,20.143631,9.0
30.223207,13.889905,6.0
-16.533516,2.5385945,9.0
33.415585,-1.7244848,0.0
-41.207733,13.533764,0.0
-65.501755,3.486398,10.0
9.092837,3.75045,2.0
-43.482258,-8.366178,9.0
40.436676,-3.8896246,3.0
35.1602,-35.19247,8.0
19.52566,10.902137,2.0
-45.44087,-0.33279842,8.0
-28.09231,-12.563116,0.0
-30.893991,-9.487593,6.0
84.02165,14.6848955,3.0
-20.60068,0.21410774,9.0
43.69187,-3.8905106,3.0
31.065512,-14.391067,3.0
41.253902,9.491648,0.0
-52.43621,11.168143,2.0
24.59653,-9.696392,4.0
91.734085,13.686701,2.0
40.441032,-1.1017567,3.0
-28.435816,3.1188161,0.0
17.668829,13.328446,2.0
3.8896437,-10.132477,11.0
30.149529,-1.11466,0.0
-32.5368,8.47678,1.0
34.515846,14.210063,6.0
35.031506,-26.630224,6.0
30.236103,-17.216717,4.0
26.912636,-28.44684,0.0
10.965127,-10.405075,9.0
7.7114344,-2.4864137,1.0
34.94948,6.8905215,4.0
-23.914436,38.730152,7.0
12.853781,-3.299982,1.0
38.70193,-11.945375,3.0
38.125053,-22.730806,0.0
-23.205553,8.162232,6.0
24.511026,9.486046,2.0
-65.025444,-11.590082,9.0
-2.294567,19.437656,6.0
-25.785763,2.4588587,6.0
39.825085,-11.317448,3.0
88.63245,13.66747,3.0
11.175525,-8.191963,10.0
-19.906097,16.664429,9.0
-15.802649,19.528776,9.0
30.064177,-38.007637,11.0
35.279243,-22.16223,4.0
56.17618,-10.103461,0.0
34.839684,11.638732,6.0
-60.745655,29.827595,11.0
-18.539616,-8.358633,8.0
2.1714196,7.3955607,0.0
43.776417,-3.844857,3.0
12.001596,-1.4569961,1.0
15.2888,-6.817848,4.0
62.43548,-7.9042997,0.0
6.0651207,2.8275197,5.0
27.289207,12.881291,6.0
64.680786,-7.688293,0.0
-45.802467,7.22426,1.0
-33.159416,42.471222,7.0
-17.06025,9.214111,0.0
3.9127254,21.427883,0.0
-23.07298,12.423561,6.0
-64.31075,30.136826,11.0
32.876247,-3.6041453,0.0
19.042824,-1.4560763,1.0
2.7054706,3.9620118,0.0
-56.41903,-5.276992,5.0
-48.490257,1.4463359,3.0
-57.857895,17.599821,2.0
2.5046453,-22.629463,3.0
64.57795,-0.6083915,0.0
54.734695,-15.302524,0.0
13.843847,-13.558356,10.0
13.160187,1.1578305,1.0
-9.7184725,6.1099806,0.0
-65.16469,30.17794,11.0
-12.273296,4.9190493,1.0
3.4545517,-21.3984,0.0
-29.988928,12.5609045,2.0
-40.86019,1.2199115,3.0
34.52282,5.9096394,5.0
31.241331,-28.597576,3.0
76.342575,14.601442,11.0
15.661534,-19.444117,10.0
-0.7948327,-35.385174,11.0
-7.6285186,15.107487,4.0
-27.38578,-4.056638,7.0
-51.13839,-9.592831,9.0
23.56297,-28.137394,2.0
-19.312403,-9.045521,8.0
-59.90592,7.870452,10.0
20.055286,-6.944487,5.0
-35.63613,-4.961435,9.0
29.037323,-25.747297,5.0
-0.04061239,-12.762838,6.0
-1.98174,17.594606,6.0
4.926559,1.0710453,6.0
-52.003307,10.250293,1.0
-17.21664,2.8425348,9.0
15.930597,-32.19949,11.0
79.040886,7.1964955,8.0
-29.438137,-15.700319,5.0
-48.775524,5.825795,1.0
-60.646423,12.342236,2.0
56.109062,-8.481669,0.0
28.752705,13.551401,6.0
-47.35089,-7.9305043,9.0
36.642864,-24.958467,6.0
90.04252,8.94551,1.0
33.504055,0.33263415,0.0
-21.019722,40.487946,7.0
62.744476,-12.794793,0.0
75.303116,13.631282,8.0
-23.737267,11.492933,6.0
38.686337,9.7144575,6.0
-63.97619,-12.085099,9.0
38.702553,0.32448012,3.0
33.867634,-36.979282,11.0
-20.47757,39.772915,7.0
1.1764709,6.759814,0.0
-14.883288,-13.612894,0.0
9.605769,2.516697,2.0
1.7112459,13.4632435,9.0
17.823292,5.5464497,5.0
-43.10842,17.965334,0.0
-49.377686,13.105496,0.0
-28.846048,16.53607,2.0
5.6883802,6.3004975,5.0
-58.633423,13.2876,0.0
13.098381,10.777141,7.0
-62.055702,35.59117,11.0
37.805332,-11.618435,4.0
19.385319,-7.386086,5.0
-10.648565,-7.0172725,2.0
0.9630487,-35.88349,11.0
-43.38025,5.370732,8.0
16.338312,-1.9074283,1.0
-10.532726,24.047148,10.0
65.868355,2.423887,0.0
-37.02344,14.968838,0.0
28.742659,-4.3178554,0.0
53.00651,-15.051808,0.0
-64.45011,26.81194,11.0
-70.75367,-9.7653265,8.0
-49.438442,-0.087414786,3.0
-62.23099,14.490511,0.0
60.310158,-6.0270977,4.0
-20.951273,38.511353,7.0
89.25646,11.061788,2.0
-18.702267,7.427301,4.0
31.538387,-4.2187324,0.0
-61.79069,0.48221686,8.0
-56.96517,33.06982,11.0
-32.794533,1.5911351,10.0
30.28056,-26.034273,2.0
-54.999817,0.6690482,1.0
5.9594684,-9.117198,6.0
68.46724,-2.6572802,3.0
17.138796,-5.275118,4.0
-28.172121,12.628765,2.0
57.755558,-6.834442,0.0
4.298643,-3.785883,0.0
18.53977,11.868476,7.0
-63.085995,-10.226246,9.0
76.51544,11.892204,10.0
-49.893982,7.1891627,1.0
28.189934,-18.482782,6.0
1.5259385,-12.963115,5.0
83.652824,8.323159,0.0
85.34236,15.729472,4.0
-28.376526,41.91138,7.0
14.96667,-27.1264,4.0
60.034664,-9.314742,0.0
-15.948367,21.765144,9.0
-17.838833,-10.684582,8.0
29.72167,-13.515545,8.0
-59.213554,18.990364,2.0
-45.4772,-10.386066,9.0
23.615677,11.604018,6.0
-30.880117,-18.608196,10.0
-13.25836,-14.684121,8.0
31.413555,-1.7121304,0.0
-5.9166174,13.947592,6.0
87.01455,5.6140366,5.0
75.91904,14.200878,10.0
11.444322,-19.25345,10.0
4.7520704,6.9950056,0.0
61.911865,-16.254837,0.0
-17.173855,-18.687641,8.0
-59.741913,-2.0002396,10.0
-13.076326,3.5628135,0.0
-40.402676,12.07706,0.0
83.87696,9.992338,2.0
0.23970117,-35.137775,11.0
-22.88417,-12.611021,8.0
32.611412,17.14954,6.0
-5.526894,12.94998,4.0
-60.20264,11.739411,0.0
20.847454,0.7635996,1.0
-18.627705,-6.733862,5.0
13.576564,3.358967,1.0
-17.055977,0.63577336,9.0
21.59428,-1.4985414,1.0
-8.524902,7.275894,1.0
12.022023,-8.817453,10.0
-28.225163,-16.816322,8.0
77.32819,5.5313153,2.0
-19.266842,-4.692009,2.0
40.32177,-7.7936573,0.0
26.559042,9.586033,1.0
7.572753,-4.2098913,11.0
55.377277,-1.8195311,3.0
-61.954178,-14.199559,9.0
-22.80625,5.3704853,6.0
-24.057,-19.57281,8.0
-26.287619,-14.42739,5.0
85.95275,15.673563,2.0
-67.57645,0.9943066,10.0
2.4276073,-10.517144,6.0
-24.929092,-25.056608,4.0
37.648304,-7.663024,3.0
32.578373,-35.869267,11.0
-13.21571,1.9245365,6.0
-10.302632,0.50699854,6.0
1.0536045,-36.76902,11.0
-11.225204,-19.423649,8.0
-41.683475,12.927304,0.0
87.9932,13.163317,0.0
30.30244,-22.182793,4.0
-17.130417,-0.2074136,9.0
-27.016737,-23.380394,3.0
-21.453426,40.039154,7.0
-60.51759,-4.422751,1.0
31.217363,16.951756,6.0
73.60713,2.5267699,10.0
-54.399017,-1.5409722,2.0
-37.220123,-9.510798,5.0
-1.7609925,-37.671143,11.0
15.541513,-27.97676,4.0
81.24849,20.061676,3.0
41.756348,-4.1449947,0.0
12.857809,-19.964594,10.0
19.945902,-2.068865,1.0
-7.3795104,18.291662,7.0
-2.9510763,18.019825,6.0
-1.8575859,-37.664288,11.0
2.3339586,-1.5787541,11.0
-20.369919,39.958534,7.0
89.34269,10.608364,2.0
-39.097965,3.3151,2.0
11.756152,13.889787,7.0
-45.782555,-11.436768,9.0
28.229729,7.0221987,2.0
83.98724,17.740496,5.0
1.6978825,-1.9291065,2.0
-0.5618285,2.8435886,0.0
-1.5930153,-35.80071,11.0
55.339397,-4.1319923,0.0
-24.37563,-8.997188,8.0
-13.935091,23.283625,10.0
25.75158,-5.6871004,0.0
23.2167,-28.595018,2.0
56.869175,-8.170048,0.0
-1.815544,7.259264,0.0
-60.621704,8.136061,2.0
38.191425,-10.243846,5.0
-63.458836,-9.711591,9.0
78.46641,10.726028,8.0
-62.646667,32.45232,11.0
-4.2693233,-3.9156287,11.0
-63.364433,10.538083,2.0
-14.674562,20.497946,9.0
22.286966,-29.452547,2.0
-62.184406,7.553553,2.0
-37.189793,2.442637,8.0
-55.46139,-0.3611812,3.0
27.402815,12.450175,6.0
28.937788,-8.535852,3.0
-24.180977,28.154089,3.0
-1.4412093,-1.5216899,2.0
89.698654,10.454955,1.0
-33.230377,42.7171,7.0
31.059769,-37.550243,11.0
17.377623,-17.749586,3.0
10.269822,-8.770582,10.0
4.7095575,-11.887173,2.0
10.773947,4.9541006,1.0
26.174992,-8.5212,4.0
33.108593,17.138563,6.0
5.187324,4.682406,1.0
33.67085,-36.05876,11.0
26.183405,17.579248,6.0
83.66816,12.230001,1.0
63.92857,-12.749332,0.0
-54.97582,30.493258,4.0
-20.142551,7.113184,6.0
-57.7561,-11.778259,9.0
-38.68168,6.9939623,1.0
-55.13698,-5.2099857,1.0
36.354664,-11.614713,3.0
11.312309,11.837553,7.0
91.27052,14.819905,2.0
84.62636,17.181635,5.0
-40.237896,13.48587,0.0
1.7705053,8.5588455,0.0
-63.06296,2.9855497,10.0
-63.629017,27.285114,11.0
-47.28391,-11.372202,9.0
-61.61122,-9.163993,9.0
-54.250965,9.894012,1.0
-3.9328823,-10.24656,2.0
-13.203936,21.997257,9.0
33.588757,-4.338427,0.0
-30.81809,12.337856,2.0
3.9817383,-3.4684906,7.0
-61.88516,-15.061632,9.0
64.07115,-0.73595375,0.0
-33.01217,41.387474,7.0
-61.615078,33.538986,11.0
29.545773,-11.864502,4.0
-21.430347,1.9915864,9.0
-63.549633,24.954472,11.0
-15.639538,-20.11336,8.0
-61.57197,27.696629,11.0
87.22535,11.969791,2.0
24.111147,-21.788265,4.0
9.376848,-29.419392,2.0
-34.273922,-3.8796215,5.0
84.3285,16.380713,5.0
1.3505824,2.255081,0.0
-64.604065,27.647453,11.0
-55.064026,30.537664,4.0
36.05747,-28.961847,10.0
-69.94696,1.0699092,10.0
12.381669,-27.410479,11.0
36.27164,-24.66871,6.0
81.8825,11.49862,4.0
-46.990902,10.702768,1.0
1.4375259,-23.694542,3.0
27.117659,13.843502,1.0
30.204807,-0.6206551,0.0
-63.539513,30.593798,11.0
-30.410315,39.690384,7.0
-62.793526,14.330622,0.0
46.55167,-20.880354,0.0
2.2712345,-7.9197135,0.0
-11.173892,0.3978646,7.0
37.802654,-35.58642,8.0
72.760376,7.411193,6.0
-71.575905,2.4989996,10.0
-17.049257,5.790076,4.0
17.219837,-20.839624,10.0
-67.0141,1.9540794,10.0
-57.465324,31.971018,11.0
-11.566874,-8.990553,0.0
85.18276,14.650333,3.0
-42.371872,9.572385,1.0
12.832569,11.388407,7.0
70.554146,-4.98444,1.0
-13.4279,12.745319,7.0
-63.05405,28.22275,11.0
29.489601,-7.652074,0.0
-63.41658,32.076595,11.0
-27.029346,-17.05889,8.0
11.532601,-31.654768,2.0
11.99307,-26.021044,11.0
75.188255,14.273142,10.0
84.78168,5.303712,1.0
-14.347521,-14.279927,0.0
-20.556826,13.565903,9.0
-49.025906,8.71123,1.0
2.4058127,-22.16652,3.0
-5.46702,-6.253364,2.0
64.98714,-3.9014945,3.0
-32.166245,40.907356,7.0
46.341496,-20.818504,0.0
61.86294,-11.896833,0.0
15.718664,1.4496031,0.0
-56.409546,8.795274,1.0
-16.816408,5.73273,4.0
34.68526,-11.444653,4.0
1.939793,-38.081387,11.0
62.693554,-1.8670282,2.0
35.616,-20.24869,4.0
-27.794628,44.803177,7.0
-0.2949048,21.810238,0.0
-11.56512,7.8072305,2.0
28.130316,-26.40028,2.0
49.642788,-13.608087,0.0
19.767767,5.4721346,0.0
-17.021847,-21.664394,8.0
38.74811,-1.3173558,3.0
-23.25031,-13.353859,5.0
-31.447115,40.970154,7.0
-28.01558,40.886147,7.0
-61.81408,-12.613307,9.0
-13.091518,13.356273,7.0
65.287834,-11.993726,0.0
4.4203534,-21.67612,3.0
18.933014,-27.27975,1.0
-20.33582,20.352745,9.0
22.491312,-5.4086156,5.0
-65.62127,30.41541,11.0
32.090466,-13.581059,3.0
73.02198,2.0662076,10.0
-65.78162,28.241474,11.0
30.42716,-13.356632,3.0
20.534996,-6.7064805,5.0
-54.3121,7.956372,2.0
13.127602,-8.797519,5.0
-31.407362,-6.2598643,6.0
67.39807,-4.8963485,4.0
81.28655,11.5723715,4.0
2.9705627,-9.0457115,6.0
-67.50248,7.635263,10.0
36.380013,-14.277554,3.0
60.905582,-15.207649,0.0
-22.505278,-15.569951,3.0
20.548235,-0.30361748,2.0
-38.88289,-18.173313,10.0
-45.48673,-9.959217,9.0
16.615702,-13.60083,10.0
28.71901,-39.6418,11.0
-22.470373,-12.387015,5.0
-40.144894,2.500808,8.0
75.561676,12.846471,8.0
64.98096,-2.0539083,4.0
61.64395,-8.698558,0.0
-57.7275,34.024,11.0
-62.849464,2.974097,10.0
-66.66403,18.84467,0.0
-33.44719,-6.9682713,6.0
-22.26481,-17.182629,3.0
18.043547,14.30552,2.0
-21.892582,-16.76418,3.0
67.88376,-4.1442494,2.0
-1.5974845,17.080994,6.0
-71.451515,-7.774104,8.0
29.408575,-2.654736,0.0
29.527113,-30.466934,3.0
22.442545,-5.686733,5.0
-70.79464,-7.316166,8.0
-35.55223,-5.8580613,9.0
19.478374,9.78088,2.0
-27.522898,43.990147,7.0
-33.39315,-10.826747,0.0
-30.84384,40.619877,7.0
-22.723175,-12.540799,5.0
64.824036,-0.4033143,1.0
-64.86487,3.3286023,10.0
10.829786,-4.4234543,10.0
17.462572,-29.856108,11.0
-15.5876,-4.7014613,3.0
5.4825053,-2.1833587,2.0
19.452723,-17.97013,3.0
-27.449211,-4.215887,9.0
9.256615,10.186813,7.0
-58.304996,13.013306,0.0
65.79007,-4.4215884,3.0
37.751762,-29.108316,10.0
-28.925413,43.06591,7.0
39.947105,-3.5919034,3.0
2.5952802,-12.9862585,6.0
-35.657032,17.70073,7.0
-15.281909,-4.27286,3.0
-17.217546,18.559916,9.0
63.654274,-13.181702,0.0
15.692326,4.5919476,0.0
-56.913445,32.63679,11.0
-22.08041,5.960914,6.0
28.903471,-17.790606,4.0
47.099648,-11.429611,0.0
39.27963,-7.014973,6.0
-49.543716,-1.9308887,3.0
53.09046,-13.405593,0.0
-28.587948,45.85554,7.0
-17.263605,-7.637461,3.0
33.41903,3.37047,5.0
15.231212,-8.107789,5.0
38.74596,-7.10528,6.0
89.13167,7.521684,1.0
16.750961,-31.766924,11.0
38.324554,-30.513346,10.0
15.857463,4.2090955,0.0
-53.20876,1.3171144,3.0
-9.56068,-16.120275,8.0
-2.5051954,16.325035,6.0
-20.630531,-15.502924,4.0
21.971754,8.516827,2.0
-45.19887,2.329137,1.0
-22.763391,7.537156,6.0
-20.89124,25.560745,4.0
60.29664,-14.497835,0.0
-43.93762,7.732113,1.0
-35.50992,7.264745,2.0
77.29048,15.922747,8.0
-60.210037,-11.66047,9.0
-60.8807,16.268927,0.0
-58.828556,0.8995793,5.0
15.338766,-28.714306,4.0
35.829983,-16.583197,3.0
9.901174,-30.260345,2.0
65.270905,4.5866227,2.0
-39.072918,12.3023205,1.0
35.16299,3.7104225,5.0
-0.40934816,-35.20869,11.0
31.976276,6.0637608,4.0
3.8382323,7.561705,1.0
55.689617,-7.5768256,0.0
29.177742,-40.496906,11.0
55.734474,-6.447346,0.0
17.77425,-15.840853,3.0
58.084927,-3.7477422,0.0
-56.18458,-6.875443,2.0
-14.09312,4.414536,6.0
-26.748583,-17.729237,8.0
-51.362644,1.2892547,3.0
73.01257,6.9774156,10.0
24.319561,4.086282,1.0
-26.714296,40.56146,7.0
-29.246368,44.28545,7.0
-38.1225,-9.008455,5.0
-54.054417,1.0345091,1.0
-58.513462,8.908975,2.0
52.617393,-12.337886,0.0
11.534028,-4.032935,10.0
-55.476536,14.321319,0.0
-14.6079,-19.939688,8.0
-28.17302,-12.577874,0.0
-16.233988,-7.654564,8.0
-36.31308,16.322853,0.0
-27.64345,-9.753712,5.0
18.398535,-3.3984911,1.0
34.360237,16.58282,6.0
78.40335,10.7631445,8.0
59.81318,-3.1349452,0.0
-24.335808,9.269236,6.0
7.789375,-12.780317,6.0
0.6227572,-39.02659,11.0
50.79068,-6.83693,2.0
-45.299347,7.111653,1.0
26.244787,11.734991,1.0
-21.651726,-15.636361,3.0
-43.146633,4.867322,8.0
-62.82173,-8.814652,9.0
21.642698,-32.64484,3.0
11.27077,-8.637293,10.0
-25.11923,39.78849,7.0
-37.101902,15.885923,0.0
-38.628857,6.914672,1.0
-1.0580447,-12.549893,6.0
15.323771,-14.081199,10.0
-48.811005,-8.185819,9.0
-48.918736,12.6914625,0.0
-24.050669,28.700026,3.0
20.742834,13.058809,1.0
40.534412,-22.457106,2.0
-18.44858,-12.395901,8.0
-13.099357,23.967941,10.0
29.882956,-24.874996,2.0
-16.930115,20.615227,9.0
-42.165054,-0.79649955,8.0
-26.706152,-11.296362,0.0
15.308161,-13.208071,10.0
26.508484,-10.057896,0.0
-57.162518,-11.68329,9.0
-38.346973,16.034403,0.0
-60.76399,-10.875569,9.0
63.789356,-8.356796,0.0
21.640678,8.600915,1.0
82.296104,7.229327,1.0
2.6325877,17.573305,6.0
-8.538271,-18.067924,8.0
-36.99442,13.798432,0.0
-25.853209,5.0586953,4.0
-22.967354,-15.536111,3.0
90.84866,13.616652,2.0
32.90603,5.327054,4.0
-38.478397,-8.0560465,4.0
-59.751472,-13.84726,9.0
-22.844646,38.923492,7.0
-60.844727,16.113176,0.0
75.8351,11.667375,7.0
-23.973831,6.837359,6.0
12.072001,-13.3679695,0.0
-57.27982,11.554478,1.0
4.160178,-19.571684,0.0
-25.531452,-0.7939692,7.0
10.434647,11.446379,7.0
-61.678547,32.780468,11.0
-28.70557,5.049495,3.0
59.294643,-11.5148945,0.0
-35.718895,-4.9899573,9.0
0.40284422,-39.32002,11.0
-61.08164,1.6778367,10.0
-16.806683,9.048159,1.0
83.11874,10.501278,0.0
58.519066,-6.455509,0.0
21.592113,4.81003,1.0
-23.339838,39.048973,7.0
30.999323,-1.5691124,0.0
-59.722477,1.1125764,5.0
34.59422,-15.596912,3.0
-5.9709697,-6.174827,11.0
-25.069244,-16.762598,3.0
44.612244,-11.633898,0.0
-16.979576,0.8232149,9.0
-37.558773,11.181934,1.0
-69.32224,0.720429,10.0
88.211006,10.163671,4.0
-38.805763,16.43488,0.0
88.76725,7.7792935,3.0
5.4502993,17.630264,6.0
62.793846,-10.910458,0.0
29.796188,-4.218878,0.0
9.455345,-7.0984244,10.0
-46.545067,-6.8208785,9.0
0.506513,-2.9659925,1.0
27.088734,-8.493428,4.0
2.141613,-39.61664,11.0
61.410324,-11.44064,0.0
31.617315,-21.261547,4.0
-67.37047,-0.42200232,10.0
59.398243,-12.362359,0.0
-40.384296,15.72467,0.0
80.93107,2.7928882,6.0
34.668385,-0.031064805,0.0
4.99521,16.321785,11.0
-10.115638,-12.205327,3.0
15.595818,12.67258,2.0
-10.350021,25.944815,10.0
10.896596,-4.7142115,10.0
-51.247265,-16.959196,8.0
14.935658,5.009569,0.0
78.344826,15.815746,7.0
32.45283,-21.8334,4.0
55.150017,-3.8033729,0.0
-53.920624,-18.279165,8.0
11.014482,-0.86170495,10.0
33.21159,-33.82974,9.0
35.94407,10.16163,6.0
-21.63235,7.750412,6.0
-15.472983,19.630444,9.0
-37.48144,14.259612,0.0
15.570789,2.909495,1.0
15.455788,-25.780184,2.0
18.557688,-15.629446,3.0
-15.330114,-14.909467,8.0
-4.9706793,-1.558405,6.0
19.35322,-31.225332,6.0
17.898949,9.472278,2.0
12.319814,-31.582058,2.0
-52.158836,8.23338,2.0
54.59295,-1.2849796,0.0
15.895017,8.152578,2.0
22.461016,-14.45354,10.0
41.52853,-9.441806,3.0
-52.193657,-16.061121,8.0
-51.2689,6.9310727,3.0
-58.826736,15.779707,2.0
-30.207394,6.0968633,5.0
17.013672,-0.056307416,1.0
-9.120698,-19.571278,3.0
-20.657269,38.88425,7.0
-9.248084,-19.639275,8.0
-22.249157,10.503198,6.0
4.014837,23.122555,0.0
-37.41908,2.0120957,8.0
24.137867,-9.842412,4.0
23.16232,-26.29336,4.0
51.71363,-12.817996,0.0
9.238474,-0.6479077,2.0
-59.045593,14.939564,0.0
41.793854,-9.161859,5.0
32.312267,-4.6946115,0.0
-42.833454,18.248018,0.0
20.28233,-9.339739,0.0
30.99077,13.034252,6.0
55.374672,-9.609257,0.0
-30.498766,44.900475,7.0
35.489372,11.666855,6.0
-24.912043,11.402349,6.0
-36.85236,7.07497,1.0
-13.303139,-15.957424,8.0
-35.100754,2.2953513,8.0
80.71592,9.461206,5.0
44.29094,4.4965997,0.0
-33.01909,43.018177,7.0
-20.616539,14.267022,9.0
-8.008817,18.877466,7.0
0.1614956,-12.42502,6.0
-37.35144,-18.019869,6.0
-17.179922,-11.161724,8.0
-51.354954,-17.939034,8.0
62.654785,-1.047418,2.0
-29.468393,14.625445,7.0
-48.641953,0.80860126,3.0
-20.610277,14.124776,9.0
-56.914,32.11505,11.0
-9.702701,-6.132421,2.0
28.715208,8.1326685,5.0
4.6555505,20.594707,0.0
41.40914,-1.4997195,3.0
-62.047512,30.081343,11.0
2.6350722,-38.590202,11.0
78.743225,9.688318,8.0
-4.1147504,4.9400873,10.0
-28.461819,12.702335,2.0
-18.109362,-0.041132603,9.0
-12.547208,15.154253,7.0
-23.9284,-21.851387,4.0
83.6078,9.942337,0.0
57.34741,-12.169373,0.0
7.6020393,-29.997665,6.0
-1.3833903,2.6201496,11.0
24.013489,-29.874548,2.0
-64.327805,5.499984,2.0
51.110275,-13.117339,0.0
-58.413445,17.476856,2.0
86.937805,13.680291,1.0
83.06256,5.6562266,6.0
28.323242,5.182187,5.0
3.95496,-9.847882,11.0
-59.838146,-12.655967,9.0
86.66605,13.266954,1.0
20.024677,-17.50281,3.0
83.55241,13.452637,3.0
7.216822,-16.734634,10.0
35.849808,-3.9321227,5.0
-5.255336,1.0794265,3.0
-12.803199,-13.255132,8.0
-5.4496903,1.0141721,0.0
-2.0263946,-5.5966697,0.0
-2.838766,-2.6184766,2.0
-43.819862,10.297761,0.0
63.231483,-11.901487,0.0
-23.193665,-6.21171,5.0
86.54223,5.434077,5.0
-5.468285,-8.983028,11.0
-32.860657,9.51833,2.0
-55.568188,18.503113,0.0
-15.203947,-17.815977,8.0
30.251732,8.352092,5.0
10.809718,-29.804386,2.0
-52.14678,13.471675,1.0
25.309484,-20.745373,6.0
35.740208,-3.7449555,5.0
-25.041166,10.459718,2.0
40.033485,-7.800896,0.0
34.46277,12.19515,6.0
-10.379939,25.876095,10.0
63.72384,1.1868124,0.0
-12.8495,-8.045244,0.0
-14.3434,21.95263,10.0
54.816723,-12.009931,0.0
51.91792,-15.022345,0.0
54.052116,-6.4222555,0.0
-23.207878,36.664986,7.0
77.49058,14.14541,7.0
22.222471,1.3835398,1.0
-46.139317,7.26124,1.0
-13.06711,13.841175,7.0
-10.681906,1.3113632,7.0
-64.25578,31.133303,11.0
34.613632,-14.932227,3.0
-59.94275,9.178284,2.0
28.141483,-4.438992,0.0
30.944128,5.9794507,5.0
-49.70217,-7.366104,9.0
-25.7479,41.427456,7.0
-25.907728,-9.105764,8.0
88.96053,11.892531,3.0
10.439741,-3.6311002,5.0
-41.954998,7.4479246,2.0
19.340237,9.199954,2.0
17.310087,-1.9277323,1.0
30.216022,-38.906116,11.0
2.9511395,22.678246,0.0
-25.440554,41.427696,7.0
31.418602,-22.666008,4.0
-54.892807,1.2760615,1.0
8.342293,6.4463315,1.0
-33.508507,-6.5546646,7.0
22.710224,-28.476713,2.0
-1.4129618,-35.07426,11.0
45.12297,-10.498227,0.0
19.222775,9.96095,2.0
76.07191,15.483739,11.0
-70.15272,-9.346362,8.0
7.3209558,-13.63332,10.0
-52.61624,6.0968947,4.0
77.49468,9.631377,7.0
-13.431544,-19.811295,8.0
2.748313,9.169161,0.0
86.46254,14.792637,1.0
-62.12902,-13.658131,9.0
65.230774,3.5066557,4.0
16.1384,-15.9578705,3.0
-11.229605,-10.526664,2.0
21.477968,-23.95732,4.0
-10.238608,24.248226,10.0
-25.741087,-12.242548,5.0
-61.733395,-11.374113,9.0
-22.725832,5.777462,6.0
6.1870775,0.6375022,6.0
29.249506,-3.3217845,0.0
-17.591232,-12.680117,8.0
-0.15237626,-38.461426,11.0
17.541735,-20.97325,10.0
-6.3612537,-10.037277,11.0
7.221307,-16.739782,10.0
36.005634,-22.426964,4.0
24.52955,6.3345075,2.0
-43.13535,-4.371913,3.0
23.664787,3.6611986,1.0
-5.9560475,14.841113,6.0
2.7848225,-12.391575,6.0
-19.038248,20.28651,9.0
-19.954828,-7.3975463,8.0
-1.7516352,6.7739267,0.0
-28.853138,-16.206522,5.0
3.2615418,-38.077557,11.0
-44.212852,6.8329372,1.0
75.61039,13.559056,8.0
-36.670025,-0.29803857,8.0
3.1987236,4.2477026,1.0
-52.436836,2.468543,3.0
-21.587402,-5.9177885,3.0
-26.447117,-0.65613925,7.0
83.33232,11.0243,0.0
-19.404604,17.408928,9.0
2.0296783,9.052607,0.0
25.897497,7.0943165,10.0
35.126663,-11.967596,4.0
-38.458584,-13.412738,3.0
63.125748,-3.149466,0.0
11.330676,2.1964297,6.0
-11.460509,-18.348969,8.0
-52.709667,12.6002,1.0
33.969788,-22.173857,4.0
-7.811322,12.072635,10.0
75.71035,1.5504314,9.0
-22.668303,40.020405,7.0
62.48798,-9.77886,0.0
32.399075,-36.630043,11.0
-27.314672,-6.408738,2.0
-26.99015,-8.22184,6.0
-56.70789,18.03087,0.0
-16.59339,19.563908,9.0
-60.31062,11.590218,0.0
-13.450361,1.9042056,6.0
-30.79577,-17.683105,4.0
21.581734,-28.626638,2.0
-65.66174,3.6251976,10.0
-65.11224,1.801558,10.0
-60.948383,6.277329,4.0
28.364515,-3.2971122,0.0
8.538236,3.4570556,2.0
-41.50328,10.111961,0.0
-57.25277,-1.686894,3.0
3.9467063,21.59545,0.0
-27.744232,38.96629,7.0
33.61693,-23.637445,4.0
-69.671005,-9.561651,8.0
-21.118006,-21.745861,8.0
-59.774807,30.192438,11.0
10.769986,-13.404713,2.0
-53.923626,25.455643,2.0
-67.608,0.4750215,10.0
-63.81736,-13.936596,9.0
-3.0727246,-11.076426,6.0
-57.271156,1.1467535,5.0
-43.2658,1.5644618,1.0
-25.116037,-15.829579,3.0
-22.2623,-9.899724,8.0
54.856033,-8.377778,0.0
81.89812,20.249651,5.0
-18.352234,16.821104,9.0
-15.273598,23.15075,9.0
-8.050149,18.844349,7.0
30.033262,-3.3589423,0.0
-28.13168,-18.535906,8.0
37.204353,-22.525192,2.0
-57.86141,-8.180911,9.0
-10.818244,17.330479,9.0
81.182846,3.0883107,8.0
-12.377889,-8.989162,0.0
-61.763466,-8.167898,9.0
-12.539822,19.771769,6.0
-40.51342,18.591103,2.0
59.199173,-13.730173,0.0
-64.81971,29.569101,11.0
57.24006,-8.895056,0.0
32.66082,-35.385967,11.0
-44.78229,2.3283427,1.0
-37.033978,9.492175,8.0
-15.578849,-17.264744,8.0
71.4476,2.389192,7.0
30.656507,-18.58924,4.0
-58.56985,9.875219,0.0
9.677908,-30.895975,2.0
1.7561802,-11.978223,7.0
-63.724804,2.1097946,10.0
39.04922,-2.0701702,6.0
26.437918,-32.446087,10.0
13.407095,0.18613127,1.0
91.8706,13.7401705,2.0
-23.699675,-14.050621,5.0
-55.178196,-19.31621,8.0
-21.724997,14.974783,5.0
52.668274,-13.33994,0.0
-45.602055,15.821232,0.0
-40.313156,10.655457,1.0
-2.3326635,-17.5359,3.0
-31.88009,1.3777021,10.0
-51.317425,-18.039469,8.0
17.55897,5.524083,5.0
36.502388,7.660641,9.0
59.71534,-1.7388126,2.0
15.97969,-13.428855,10.0
-15.253246,-9.573282,3.0
26.825739,11.036417,4.0
16.526096,-1.8539461,1.0
82.65869,20.195646,2.0
-29.200165,44.647728,7.0
33.23534,-7.54784,5.0
-22.325447,-6.115642,5.0
-61.308056,15.827844,0.0
32.437073,-2.5831966,0.0
-12.497503,16.241003,9.0
-51.813038,6.2574625,3.0
-29.737652,12.685648,2.0
85.48003,17.26205,4.0
23.32928,15.542591,11.0
85.87032,14.718379,1.0
52.65529,-4.998666,0.0
25.555012,-2.4617476,6.0
32.260303,5.0892797,2.0
-66.121376,-2.1028032,8.0
26.663643,-4.904563,0.0
24.307243,12.955295,6.0
-52.82352,11.301111,1.0
38.35151,-12.788007,3.0
-26.252922,28.049679,3.0
75.72588,6.1241245,5.0
-19.114796,-16.952854,8.0
-27.491838,-24.16837,10.0
12.415885,5.784515,0.0
28.168726,-15.261687,3.0
-13.145225,-17.881985,8.0
41.77455,-8.662646,5.0
30.616686,5.404531,1.0
-12.712173,14.532939,7.0
12.144951,5.6946483,0.0
-51.976448,13.896878,0.0
-43.98453,4.829757,0.0
-13.971297,6.7999964,0.0
54.60347,-10.071282,0.0
-33.571987,8.577844,1.0
51.485924,-16.04089,0.0
-9.851165,-23.271997,10.0
17.488338,-21.03889,10.0
27.00726,2.5218394,2.0
-72.20909,-9.305564,8.0
-43.888004,-0.6224691,3.0
30.173834,-19.979134,0.0
91.76013,8.465383,3.0
-24.727596,-1.6055871,7.0
17.8998,4.1672254,2.0
-32.587097,-13.371985,0.0
-15.83097,5.307262,4.0
37.460476,-6.853814,5.0
30.027714,-38.461777,11.0
38.18787,6.967015,6.0
0.93654776,-5.6662664,3.0
30.639582,-29.407581,3.0
56.915913,-4.626811,0.0
87.65717,12.208885,3.0
31.300812,-23.158974,4.0
-45.502666,-4.729461,3.0
-58.721558,32.98454,11.0
28.758268,-39.871693,11.0
-17.50553,18.335821,9.0
-44.369465,-0.5328722,3.0
-51.205715,4.5480094,3.0
-27.977623,44.471214,7.0
53.55817,-8.75724,0.0
45.682533,-11.02229,0.0
22.180258,-23.862589,4.0
-54.476852,-9.246162,9.0
-31.340025,39.10482,7.0
-32.48742,13.018673,1.0
-49.08876,-0.81178486,3.0
21.316713,-5.8133087,5.0
-54.31884,5.3557887,3.0
39.388718,9.525021,6.0
-21.841146,0.52383924,9.0
25.763126,2.4558074,0.0
38.626728,-8.5792465,5.0
-57.21349,1.0404178,5.0
11.041823,-0.9371151,10.0
-52.97398,2.9578862,3.0
-59.82816,-13.963315,9.0
-11.855556,30.162725,7.0
24.3073,-8.310198,4.0
-63.574677,25.166235,11.0
14.597604,1.3432349,1.0
-64.63388,5.011588,2.0
-27.423023,11.622116,8.0
-62.02549,29.01377,11.0
33.516335,-11.515787,4.0
85.67545,17.95805,5.0
-36.32524,-9.128113,5.0
27.663187,-24.411722,4.0
6.885942,12.008567,11.0
14.2794285,5.1527944,0.0
-17.050346,-21.740921,8.0
-14.044221,-10.36417,2.0
5.8774824,5.254995,2.0
-27.609892,45.149757,7.0
-12.438013,8.807759,0.0
-31.680136,-7.963208,6.0
7.333453,-18.399681,6.0
3.914981,-7.9128795,6.0
1.4325362,-37.86589,11.0
0.42513433,10.276693,0.0
81.01621,12.584143,4.0
9.441404,-6.7184234,10.0
41.547787,-19.258472,10.0
79.640816,2.6844034,8.0
31.899195,7.529383,6.0
-61.862335,-1.1484991,0.0
88.4822,6.519694,3.0
47.040817,1.6988063,5.0
-64.04278,-10.476137,9.0
33.760914,-21.579226,4.0
14.658777,-2.1728709,1.0
26.152742,-3.830297,0.0
-63.00903,6.6811175,2.0
-6.622065,-11.023312,11.0
57.93194,-8.275874,0.0
37.14866,-16.352083,3.0
14.4521055,-25.888283,2.0
-37.42548,16.493883,0.0
-7.2864943,-4.858142,0.0
1.5676353,6.9767823,0.0
-38.80848,-3.7505822,4.0
48.405487,-14.554243,0.0
84.99306,11.680443,1.0
-18.504898,2.1318119,9.0
-57.106228,1.6631833,5.0
77.073,15.1297455,11.0
51.172096,-6.826432,2.0
59.793953,-15.5031595,0.0
65.31635,4.7559123,2.0
-37.3099,-17.911587,6.0
-25.650755,4.244721,6.0
-41.05169,14.655603,0.0
-31.292513,39.6734,7.0
-65.672165,22.584003,4.0
69.9422,-2.7073576,0.0
63.059383,-6.0903425,0.0
-51.73244,1.6629456,3.0
-55.062824,10.229579,1.0
17.869394,15.126179,2.0
58.35815,-11.157709,0.0
33.043385,7.641009,2.0
-32.020245,40.452938,7.0
31.647356,-29.616163,3.0
-60.71205,31.499228,11.0
-21.343363,40.013153,7.0
25.600222,-21.322472,6.0
70.255844,-4.27022,0.0
-10.190674,1.180137,6.0
31.200495,7.540223,2.0
-17.082869,21.43903,9.0
-26.977596,44.42584,7.0
-52.113655,3.289991,3.0
-24.011005,-0.083171315,9.0
-57.725655,33.307507,11.0
87.961815,6.3949347,3.0
46.524506,-20.802996,0.0
-37.53349,2.511571,8.0
19.037928,0.2603571,1.0
29.605812,-5.725902,0.0
40.46684,-0.26803845,3.0
89.371506,9.052795,3.0
35.768044,13.717607,6.0
63.37862,-9.720476,0.0
-63.208195,-13.943967,9.0
-56.99461,33.82992,11.0
-62.035374,7.6743617,2.0
-21.141348,-20.50403,3.0
25.417728,-24.151752,4.0
81.00278,7.8394732,8.0
-22.208155,-6.910919,5.0
36.583466,-35.99395,11.0
8.988243,-0.9145465,2.0
13.635973,-15.693722,10.0
15.70059,-13.799949,10.0
23.655329,-20.799467,4.0
34.65098,-17.980486,0.0
-19.369993,0.14984436,9.0
-64.539536,-14.562902,9.0
-16.412384,17.561794,9.0
-21.199276,-18.862396,2.0
-34.19341,-13.831245,4.0
-19.830791,26.799597,2.0
85.97972,11.898043,1.0
35.174744,-14.918368,4.0
-34.084938,-4.07387,4.0
-31.947857,41.334564,7.0
-0.90756273,22.851675,0.0
-45.856354,-3.485875,8.0
-65.03891,-1.7843224,8.0
82.53621,19.890396,2.0
38.429047,-29.27984,10.0
-65.063644,-10.499132,9.0
81.46261,7.1517153,6.0
-36.280937,1.2546364,8.0
59.289886,-10.302903,0.0
-37.13607,0.042755507,8.0
-50.30024,3.6812594,9.0
-67.15162,11.097881,4.0
-70.60873,-7.760398,8.0
65.33475,-9.799455,0.0
-26.016699,39.509205,7.0
4.8639073,8.727398,0.0
-47.675407,-9.201571,9.0
-68.0237,1.4995935,10.0
25.527359,-15.995487,3.0
22.889347,-22.824327,4.0
-19.104666,-10.243995,8.0
14.717605,-25.84815,2.0
28.619848,-23.042536,4.0
-10.083222,-21.970585,10.0
-27.335363,-22.59361,0.0
78.10244,12.861686,8.0
34.66143,-12.486614,4.0
32.076416,-12.5124,4.0
-29.88514,-14.9912195,5.0
-4.6317763,-23.269264,11.0
9.814492,4.5322285,0.0
-25.395662,42.037853,7.0
-50.664158,-5.8654056,3.0
-23.60488,11.102756,6.0
-18.83869,7.916435,1.0
15.274051,-6.4719872,4.0
-49.446716,9.344585,4.0
-16.842333,2.6259904,9.0
33.01875,-14.98578,3.0
-32.76441,-8.849951,6.0
14.425729,-21.153444,10.0
0.1159662,10.721715,0.0
48.035946,4.686311,1.0
49.56896,-17.959738,7.0
79.5162,13.192016,7.0
-7.4539394,-5.2301345,0.0
81.995674,12.815529,4.0
-53.093773,11.126834,1.0
87.147095,14.538094,1.0
15.398785,-17.223455,10.0
-55.851124,-18.142967,8.0
-16.825865,23.443323,9.0
6.361849,12.936437,6.0
-28.779285,-20.635141,5.0
38.752113,-12.663557,3.0
-61.793327,35.968582,11.0
14.44802,-6.0217147,6.0
14.152943,-1.8673064,1.0
57.561348,-13.338282,0.0
14.993715,12.533084,2.0
-12.345293,-7.6054754,6.0
91.97939,10.008569,3.0
-5.7584224,26.726557,7.0
2.9322433,-11.72563,6.0
-29.355465,-13.289355,9.0
-15.175755,-16.955452,8.0
49.08116,-15.623043,0.0
-62.19532,-12.357002,9.0
36.7871,-36.73729,11.0
-33.487328,10.226491,2.0
-49.53863,4.335012,3.0
-7.6131396,15.236428,4.0
13.274978,-20.22116,10.0
-48.15648,5.2967186,3.0
32.209167,12.742646,6.0
-45.7243,-11.227568,9.0
7.5929008,-13.326871,10.0
31.805882,12.831176,6.0
21.774622,3.2286391,1.0
-65.58898,-1.1976541,8.0
21.567888,-13.33133,3.0
-56.313034,-4.11565,4.0
-63.124714,-12.539312,9.0
23.165714,-29.95174,2.0
57.90879,-3.44582,0.0
85.710014,14.014049,3.0
-31.647713,42.20173,7.0
21.380522,-8.88123,0.0
33.3239,-19.598436,3.0
-16.749504,16.72308,9.0
-56.967438,-0.77553546,2.0
21.186878,-22.569536,4.0
23.370079,-21.970829,6.0
-45.899433,-1.4435498,4.0
33.321358,-7.2409296,5.0
-22.795305,-20.882988,4.0
50.80349,-13.914832,0.0
-58.78152,-12.274614,9.0
-69.2724,-8.709657,8.0
33.164833,-36.547237,11.0
-9.619655,6.086938,0.0
-26.992647,-11.105588,5.0
2.5075932,-1.1527642,2.0
-12.778492,-1.8969364,9.0
-27.0514,2.431208,7.0
3.0510612,20.518202,0.0
24.557602,10.377196,6.0
-58.037582,31.857862,11.0
-37.222656,-9.817324,5.0
-16.621557,22.940804,9.0
3.1651332,6.7519712,1.0
-64.11431,33.167072,11.0
73.81102,6.2273197,11.0
-0.9390901,17.800865,6.0
22.138182,-3.769219,1.0
28.913227,-30.420855,3.0
-14.721031,-18.69362,8.0
31.093687,-12.356948,4.0
36.569885,12.9909315,6.0
1.9785788,-15.337562,0.0
34.71085,-13.334089,3.0
-58.61972,-5.7848315,2.0
26.591639,-6.1358213,11.0
36.262886,-11.788539,4.0
-52.34306,-16.251575,8.0
-24.278994,38.874523,7.0
21.875267,-24.976809,4.0
15.05584,8.083418,0.0
76.291145,9.954616,8.0
-40.253387,1.0308735,3.0
35.516296,-38.489975,3.0
55.057728,-5.9611173,0.0
-11.49448,25.896498,10.0
64.95784,3.0173643,2.0
22.081535,-7.4226894,5.0
-63.280933,25.330824,11.0
-56.758488,-7.0027585,2.0
33.230698,-27.022743,5.0
53.817764,-3.861356,0.0
77.225914,12.946414,7.0
-38.7844,14.08734,1.0
35.947685,4.2621765,0.0
-61.36779,-8.821892,9.0
26.268028,-32.670094,10.0
-11.28348,25.94109,10.0
-2.7831857,-6.9659348,2.0
-53.987274,6.464388,1.0
-12.483738,17.113806,9.0
-19.314629,-4.392995,11.0
85.51046,13.194339,1.0
80.70044,2.709792,8.0
11.667538,-30.92033,2.0
-18.986622,-11.40701,8.0
-38.986557,-5.0756927,4.0
34.809124,-19.000984,0.0
-57.806725,32.670288,11.0
-4.1938887,4.944682,10.0
-2.9813225,14.652194,6.0
24.488688,14.644642,1.0
-36.136192,4.6230326,1.0
61.073303,-7.2304683,0.0
16.638958,-11.503975,10.0
-65.51824,28.514872,11.0
22.444721,-5.981045,5.0
76.76148,6.9244328,6.0
1.0379869,14.541565,0.0
-5.641436,-10.143884,11.0
37.19226,-7.836859,3.0
38.061028,-10.250643,3.0
-36.924854,-15.77188,9.0
15.687121,-30.536222,11.0
20.92276,-14.512401,3.0
35.901684,-36.980343,11.0
90.81034,13.401844,2.0
24.577896,-16.144085,4.0
-21.385668,24.626703,4.0
-11.612342,4.771611,1.0
-47.78854,10.855233,2.0
4.8674746,6.450788,5.0
39.38778,0.011462587,3.0
2.1219416,-39.602936,11.0
-10.987592,-20.370678,8.0
9.199642,-5.63832,10.0
-41.9888,-5.635304,5.0
19.723948,-0.5318978,1.0
-12.26498,-15.503275,8.0
-64.908226,32.185078,11.0
5.1562996,1.0161269,6.0
-38.228687,-13.487429,5.0
-3.4346893,6.3619766,1.0
6.3863783,-9.661837,6.0
66.04079,2.5135136,0.0
3.783945,-38.180935,11.0
-59.41978,-3.9755428,1.0
-0.86593354,7.8343754,0.0
7.6204963,-4.3207035,11.0
5.8873515,8.611422,0.0
-6.674568,-9.190928,11.0
21.538696,-14.099297,3.0
34.603424,14.405177,6.0
20.435308,-29.763727,2.0
33.687336,-17.449253,4.0
14.655203,2.012125,1.0
25.355173,16.479671,0.0
27.14852,-14.855495,3.0
-20.003376,38.15437,7.0
14.359585,1.0283589,1.0
-61.57707,27.895092,11.0
60.328213,-9.89964,0.0
70.89665,-5.5138264,8.0
-58.276527,30.458475,11.0
17.504694,-29.060759,11.0
-37.5954,11.00443,1.0
-28.645306,-19.35337,5.0
-40.513966,8.586291,1.0
-21.424515,1.9855458,9.0
-50.366894,-6.255842,10.0
-54.760113,4.443495,3.0
17.507845,-28.29153,5.0
-66.60581,22.506153,4.0
3.6555367,-10.739803,6.0
36.14347,12.581319,6.0
-71.26136,2.142092,10.0
-37.358776,5.663544,8.0
33.46013,10.196119,6.0
-5.3402977,-9.372873,11.0
0.3281485,-1.2788354,2.0
4.1485467,3.5998936,1.0
19.52728,-16.18026,9.0
-70.63935,-10.122707,8.0
25.554277,-0.048651565,5.0
-54.08875,7.8707476,2.0
13.834806,-11.598942,10.0
28.232655,5.2643433,5.0
46.98485,1.8036419,5.0
-52.188297,-15.342953,3.0
-27.336897,37.572517,7.0
29.063868,-5.270937,0.0
-31.60147,9.452867,5.0
-16.941257,-21.088142,8.0
27.602688,-29.84689,3.0
-34.511612,5.996219,1.0
10.96271,-30.52607,2.0
91.13105,8.179074,2.0
-28.753502,-17.750723,5.0
-15.527172,20.875769,9.0
32.717255,-22.764044,4.0
-18.892042,11.507907,2.0
50.16207,-14.844187,0.0
48.246437,-14.734905,0.0
-24.77,-10.539845,5.0
-69.08204,-9.814589,8.0
-2.2054658,-6.27339,2.0
-60.75526,-1.8925322,3.0
14.822404,15.076819,7.0
-47.071846,0.28050694,8.0
27.847614,-6.084332,0.0
-28.361485,10.150753,8.0
17.020533,-11.462554,10.0
-61.90423,-4.3543715,1.0
-9.350927,-15.995999,8.0
-24.009718,28.02488,3.0
18.24953,0.5217701,5.0
-54.40655,-1.9479686,2.0
20.62575,-17.547134,3.0
33.685963,-13.956382,3.0
20.297234,-2.3079093,1.0
86.59927,13.754121,1.0
12.962017,6.4680705,0.0
-50.657707,1.1710434,3.0
68.346176,-2.9716225,0.0
-46.896164,0.19383825,8.0
-65.03423,27.715836,11.0
-11.231028,-17.972496,8.0
-9.82594,-23.34919,10.0
-19.262047,-10.557111,8.0
33.312355,-27.023512,5.0
-17.6336,21.82634,9.0
-53.702015,5.225235,3.0
33.0223,16.479816,6.0
-55.741608,-18.984772,8.0
85.17985,18.241854,5.0
33.362637,12.2282715,6.0
-67.467896,7.6450095,10.0
32.05935,-22.85228,4.0
-32.981808,-14.0131445,0.0
49.54948,-14.268494,0.0
85.471405,5.2631025,5.0
-13.085751,19.569237,0.0
17.170334,-25.445015,2.0
-34.134804,10.8473215,2.0
-38.30759,13.815638,1.0
29.101778,11.379546,6.0
25.442677,-34.132793,10.0
-20.148932,1.5723516,9.0
-22.789463,11.546212,6.0
-56.01679,-18.949953,8.0
-19.690691,18.859982,9.0
19.89952,13.772107,6.0
1.3048824,-22.057278,3.0
-43.07124,0.9258569,2.0
89.97828,11.434258,2.0
14.043789,-20.59105,10.0
-65.40044,0.97074676,10.0
-56.39261,8.670645,1.0
0.6208652,8.368803,0.0
11.715486,-5.9885073,10.0
17.37568,-6.1095815,1.0
-8.202403,7.0602255,1.0
4.654477,3.8843691,2.0
-27.390781,-1.8526919,7.0
-69.46707,-7.221131,8.0
-37.907402,16.754934,0.0
-4.741495,-7.407069,11.0
-62.450684,0.88343024,10.0
-36.748894,10.521698,1.0
-62.19872,33.04044,11.0
23.718946,6.3297997,2.0
-14.469697,12.743387,7.0
73.44044,6.2728286,10.0
48.4904,-12.83887,0.0
-15.921129,-21.206118,8.0
60.339523,-2.2352095,2.0
-61.14336,-10.705868,9.0
37.353233,-28.247746,10.0
-26.801859,-22.992409,3.0
-57.143166,-4.0788336,2.0
-11.343813,7.7212663,2.0
-60.974293,-9.642064,9.0
-71.809875,2.6829557,10.0
14.4449835,-30.611404,11.0
9.814965,-23.957163,6.0
45.50084,4.93643,0.0
10.649103,-29.561935,2.0
0.0020045848,-11.16692,7.0
74.419235,9.414554,7.0
-54.732067,-18.495693,8.0
42.056393,-3.8347116,0.0
-11.310334,-3.7178311,4.0
11.660567,-8.347372,10.0
-36.388718,-16.470892,6.0
-1.6915796,-6.0075994,5.0
79.78307,7.0215354,8.0
-8.834907,6.393888,1.0
1.8793945,-9.948208,6.0
1.5264419,-12.938405,5.0
-6.909949,17.238955,7.0
52.85438,-8.050684,0.0
-54.45794,10.442907,1.0
-61.71057,12.392281,0.0
72.5899,4.192368,11.0
1.5542226,1.9249965,0.0
-19.207443,-1.7690188,11.0
50.478607,-12.537975,0.0
36.82799,-28.791885,10.0
74.06746,9.020392,10.0
59.7348,-7.9722214,4.0
73.20223,1.0788008,0.0
41.05936,-23.370016,5.0
-19.478914,27.393406,1.0
76.91357,10.535952,8.0
-12.084994,-19.469181,8.0
13.433086,15.904673,0.0
29.094036,-29.979149,3.0
76.37356,13.488785,8.0
24.956842,5.371754,2.0
58.52827,-8.738591,0.0
-59.28591,8.444068,10.0
29.14949,-23.695057,1.0
37.596466,-24.907806,6.0
24.001368,12.704598,6.0
46.15565,5.6192956,0.0
28.15865,-2.1134195,0.0
34.48561,-1.8842437,0.0
28.382679,-6.819043,0.0
26.151943,-7.3592024,0.0
7.793584,7.810335,1.0
0.4463717,-34.33729,11.0
37.426567,-16.485302,3.0
60.24562,-10.857894,0.0
-0.97741854,17.530552,6.0
-65.49091,5.795736,0.0


==> data/INet_H_644995.csv <==
x,y,c
-14.8072,-10.83001,5.0
14.850619,-3.9114838,2.0
56.878693,-10.037358,0.0
6.4143677,-17.231535,0.0
6.045786,-31.74934,1.0
77.56313,29.214962,6.0
39.23378,0.71099186,3.0
-4.3474755,3.2393491,6.0
-63.96252,-14.868979,8.0
-15.655141,-11.39361,5.0
-59.119194,19.121384,10.0
26.821226,-11.348775,1.0
45.852837,-28.80418,0.0
40.867393,-11.620494,0.0
-44.93008,-28.322868,8.0
-24.47432,-3.5277402,7.0
20.425663,17.961454,4.0
60.63151,-9.40263,0.0
25.158848,-43.520386,0.0
67.11603,19.076727,3.0
7.566361,25.510975,5.0
-60.016155,22.848034,10.0
1.8596016,-45.50894,0.0
-42.112656,-25.89599,8.0
-6.2027316,-20.242558,3.0
73.04416,15.4510565,1.0
-17.286015,-21.634758,4.0
21.003357,-19.097704,1.0
7.3453894,-30.092684,1.0
29.674994,8.502342,3.0
5.7851386,-50.187515,0.0
1.4894688,-35.890884,1.0
49.314613,-9.566189,0.0
30.712128,15.549928,4.0
-80.6941,19.673029,11.0
-42.378796,-33.1768,8.0
-54.204502,25.795767,10.0
-49.64333,8.145914,9.0
34.34746,-39.411682,0.0
29.101994,9.340324,3.0
-11.373923,-17.905844,4.0
-83.241936,24.722466,11.0
74.74248,23.13099,2.0
8.0890045,18.163918,5.0
29.972933,-36.18738,0.0
-28.659977,19.0802,7.0
-57.77148,-20.972145,8.0
41.48866,-26.661385,0.0
-45.878284,-26.325527,8.0
-81.65555,18.809656,11.0
6.9181223,14.495918,5.0
-54.859013,1.3981086,9.0
-44.69628,28.973618,10.0
-59.0674,-10.729679,8.0
17.50594,-0.8682442,2.0
15.066836,4.6024785,2.0
-29.553192,20.664988,7.0
54.356064,4.0667515,11.0
22.123423,-16.256193,1.0
-15.285552,-20.895714,4.0
-84.44503,17.98583,11.0
69.61082,19.976112,1.0
50.702087,-14.4387665,0.0
-22.674255,-2.891231,7.0
69.039635,17.451065,0.0
24.995687,-17.366798,1.0
56.868145,1.2505696,4.0
-58.09969,18.059402,10.0
-18.047867,45.648155,11.0
-82.451195,26.43338,11.0
-46.71549,-22.73794,8.0
43.09006,-8.690745,0.0
-46.26889,9.738165,9.0
22.485754,14.048352,4.0
44.31201,-26.214575,0.0
-83.02159,19.884342,11.0
52.38327,-7.551385,0.0
27.915161,-30.678127,3.0
-8.909227,-15.83858,4.0
-48.095585,27.63829,10.0
63.207672,-2.5565948,0.0
4.3129187,6.837437,6.0
37.697495,7.117942,3.0
-3.9284296,-21.271475,3.0
6.6679916,14.3004675,5.0
-58.95924,0.64867914,9.0
-32.046497,48.086555,11.0
-5.3947663,1.0948623,6.0
30.898403,-43.130108,0.0
36.491856,5.577811,3.0
48.682663,-26.319324,0.0
20.910376,19.24126,4.0
20.855675,16.259281,4.0
-49.755634,11.067782,9.0
37.069508,-34.088634,0.0
5.617668,-32.363506,1.0
35.62976,-33.6909,0.0
-9.087437,-27.633316,3.0
-54.52597,0.1723514,9.0
-41.313854,44.644444,10.0
-20.167847,-16.428686,5.0
-62.295567,-18.750996,8.0
-50.721684,6.91023,9.0
-29.332993,46.635914,11.0
-18.317795,46.43475,11.0
-39.77211,31.658669,10.0
51.841118,-15.077327,0.0
36.386745,-16.114374,0.0
-11.7985325,-7.9779296,6.0
-46.59317,40.079872,10.0
34.76346,12.453271,3.0
33.81118,-36.85625,0.0
-24.216501,-14.932632,5.0
71.51185,18.504137,8.0
59.77024,-2.2007718,1.0
55.203663,-11.157995,0.0
-45.328655,-25.17347,8.0
-41.604294,-26.17988,8.0
59.367466,-1.1865624,7.0
-27.704283,-13.470168,7.0
2.9674199,-32.606644,1.0
27.810108,14.492987,4.0
37.469788,-16.887445,0.0
6.572049,9.359374,6.0
-52.436985,4.5957313,9.0
-84.48555,21.322403,11.0
3.8846989,-35.26259,1.0
73.18635,19.967934,3.0
8.009638,14.833501,5.0
-12.332958,-29.561264,3.0
14.786738,2.4480171,2.0
-61.131104,22.633543,10.0
41.9963,-12.336501,0.0
-62.175087,-18.297943,8.0
47.318035,3.9454322,10.0
70.79509,15.786728,4.0
9.897663,-10.74138,2.0
40.285034,1.8262908,3.0
15.892223,-8.523812,2.0
-42.29637,44.419037,10.0
-58.176296,0.41534832,9.0
19.092403,24.473284,6.0
0.7333395,-23.489096,2.0
37.738384,-34.459213,0.0
36.39558,4.5577183,3.0
-41.210915,-31.96705,8.0
-13.263559,-13.164259,5.0
-46.50182,38.95868,10.0
40.803165,0.9124216,3.0
7.4252253,-37.365383,1.0
-28.208607,50.351196,11.0
61.2037,22.892138,8.0
-45.944,40.79993,10.0
-14.608528,46.079174,11.0
-20.157274,-13.381074,5.0
-8.511408,2.8706574,6.0
-45.24594,-23.996109,8.0
63.297684,24.151056,7.0
-48.590683,10.080392,9.0
-12.14531,-25.296011,3.0
-24.781612,37.14344,11.0
53.398407,-8.44546,0.0
-56.874508,3.5378873,9.0
56.343597,-5.491957,0.0
69.41578,19.41941,1.0
-46.407337,-32.26137,8.0
77.51428,29.359331,7.0
27.728054,-16.490362,1.0
43.731544,-25.433937,0.0
-19.731253,0.5358726,7.0
7.6248484,24.216543,5.0
39.17949,-34.857758,0.0
-46.349922,13.656648,9.0
-4.5297003,5.19374,6.0
13.362601,-5.861714,2.0
-50.603603,25.176437,10.0
-53.6197,25.565996,10.0
32.969254,-36.873837,0.0
-9.814632,-8.147306,6.0
-41.32808,-32.40323,8.0
-16.970282,-23.809101,4.0
-8.345032,-28.851072,3.0
-25.613289,43.938915,11.0
59.440598,0.79589415,6.0
-61.035297,-18.913897,8.0
28.729136,8.322803,3.0
-17.869543,-23.916412,4.0
4.384834,17.302166,5.0
38.15804,1.0426995,3.0
37.71453,4.885206,3.0
26.814138,2.8614848,3.0
-42.061058,45.216713,10.0
-81.43876,24.392155,11.0
22.883768,13.172309,4.0
-11.967182,-3.5126216,6.0
5.4351125,6.8451133,6.0
17.267616,-27.750677,1.0
62.165157,0.67622006,2.0
-28.127457,47.913654,11.0
33.646103,-40.534645,0.0
-18.162622,-7.5242286,5.0
-58.4216,-19.939407,8.0
6.1122384,20.43265,5.0
12.87197,13.726678,6.0
-9.620018,2.9404972,6.0
-58.261013,0.32744026,9.0
-61.465237,-21.3968,8.0
23.96986,-14.842625,1.0
-8.890642,2.4491277,6.0
59.96007,-7.460752,0.0
8.226793,8.872125,6.0
30.162558,15.518194,4.0
42.685402,-11.953409,0.0
68.17601,24.447504,7.0
50.908905,6.3616776,5.0
30.527132,7.5531507,3.0
-60.928696,19.139252,10.0
57.115505,2.9423878,4.0
-27.698387,15.269211,7.0
-61.049522,22.599266,10.0
21.699926,18.83568,4.0
-21.61414,22.10199,7.0
-41.573383,36.851177,10.0
-9.049357,-5.7845755,6.0
22.178387,-0.08476635,2.0
-17.39639,-14.102293,5.0
34.00618,9.295926,3.0
43.29058,-28.57027,0.0
-28.246593,48.761795,11.0
-47.410908,7.591725,9.0
24.856853,13.421858,4.0
-78.727394,23.801992,11.0
50.62658,1.3684304,2.0
-62.501606,-16.647287,8.0
21.83816,-15.637531,1.0
-42.282623,6.6577644,9.0
-43.1127,-26.3061,8.0
-47.003708,-27.32309,8.0
-20.84153,17.932663,7.0
-83.407684,24.354374,11.0
0.6964827,-23.87866,2.0
-4.351994,-32.024567,2.0
2.544857,-48.58455,0.0
-8.138761,-28.802727,3.0
-59.68996,-13.03042,8.0
0.637736,-22.831226,2.0
-25.313898,25.415644,7.0
-28.799837,21.038778,7.0
2.0972388,-31.61484,1.0
11.205207,-9.114429,2.0
-41.89506,43.66723,10.0
52.250854,-15.407821,0.0
-8.065694,-6.283276,6.0
-60.166245,-10.879057,8.0
-6.552882,-19.534395,3.0
30.318314,8.585942,3.0
21.436222,-19.826021,1.0
8.20659,-34.91744,1.0
37.81741,-36.29723,0.0
26.468393,-19.290138,1.0
19.534317,4.49543,2.0
17.384478,-1.2483666,2.0
47.87271,-26.912727,0.0
-42.58508,-31.201595,8.0
6.6059103,-44.18277,0.0
-80.93351,20.16876,11.0
34.99139,12.581869,3.0
37.699745,-13.348748,0.0
-83.498665,20.82197,11.0
3.0259995,-45.93926,0.0
-2.4468858,-39.03671,1.0
17.693636,-3.045731,2.0
35.618343,-29.205551,0.0
31.890894,4.5395246,3.0
-11.836342,-27.036308,3.0
64.80371,17.901073,1.0
15.747494,-25.91647,1.0
-29.365793,45.88394,11.0
-53.05946,6.517556,9.0
6.190295,-29.334406,1.0
-5.7457843,-25.781868,3.0
-60.565926,-10.537504,8.0
45.17419,-27.260492,0.0
73.169815,15.8141365,0.0
-3.7234073,4.295812,6.0
-0.9459381,3.6730995,6.0
47.57602,-11.338433,0.0
16.127113,-9.535825,1.0
75.92666,24.053001,1.0
-11.735303,-3.538499,6.0
14.698148,-4.316721,2.0
72.466545,25.36047,5.0
-38.67802,36.6104,10.0
-22.097445,47.11517,11.0
30.63399,-40.99906,0.0
4.250173,21.987108,5.0
-25.279009,-1.4046553,7.0
7.477486,-46.923298,0.0
0.036229778,-14.151854,3.0
41.112034,-19.938356,0.0
-45.93518,7.0395117,9.0
33.994247,-37.800117,0.0
-55.956387,3.4430344,9.0
9.5823965,-9.19232,2.0
50.161034,-14.098005,0.0
3.5184224,15.766362,5.0
1.4779952,-22.54772,2.0
-20.531849,-0.30812,7.0
-16.619513,-19.679703,4.0
-61.879387,22.31726,10.0
60.25143,3.9163485,4.0
-60.646168,-12.464747,8.0
4.915649,8.584273,6.0
-5.794066,1.039167,6.0
30.719427,9.169692,3.0
-4.3676453,-1.8798232,6.0
39.102776,-18.377378,0.0
-79.78622,23.945665,11.0
-50.971092,3.0733912,9.0
31.111883,-4.4699583,2.0
20.642159,-20.64819,1.0
-13.411345,-18.135788,4.0
-59.87483,0.869696,9.0
56.125072,-16.222622,0.0
34.16148,-39.797684,0.0
77.64925,28.83485,5.0
-16.815691,-9.529235,5.0
27.470673,13.287182,4.0
-46.45978,13.722023,9.0
50.02774,-8.932112,0.0
-45.84488,8.484227,9.0
3.0302033,8.810678,6.0
-61.425323,20.415178,10.0
-82.68989,23.576075,11.0
29.404062,-2.6847162,2.0
4.1847258,22.887724,5.0
3.3294404,17.1458,5.0
12.170795,25.234745,6.0
-82.408165,20.134506,11.0
13.760637,2.5722148,2.0
-0.59810907,3.5380728,6.0
-13.586675,-3.9821367,6.0
-60.40076,-9.818065,8.0
26.58047,-38.293907,0.0
4.5225925,10.744806,6.0
-11.543407,-29.369148,3.0
-9.014029,-27.4695,3.0
45.58631,-27.968592,0.0
48.509148,-7.139086,0.0
-19.714441,1.1136639,7.0
37.221413,-33.3784,0.0
-23.008066,21.458687,7.0
-2.522106,0.98167443,6.0
-63.806625,-17.798824,8.0
0.1949933,-29.258633,2.0
-28.27841,50.245674,11.0
-26.813782,19.664892,7.0
12.661414,-4.435493,2.0
34.37691,-41.422783,0.0
41.22511,-33.89255,0.0
-20.621351,21.578775,7.0
44.42112,-25.158606,0.0
26.724947,-36.928528,0.0
45.554863,-14.662222,0.0
72.50943,13.377025,0.0
44.51654,-30.200481,0.0
1.6928077,-34.976562,1.0
19.050364,13.694288,4.0
-0.7121087,10.29199,6.0
73.84396,24.480534,2.0
-60.231483,-0.0039231647,9.0
68.97028,24.53963,7.0
50.42672,-15.101886,0.0
-56.182365,19.284372,10.0
-16.314571,-11.89901,5.0
-9.764705,-2.5125577,6.0
28.100515,2.6374302,3.0
-41.805626,-24.415977,8.0
-3.8857422,-4.8846807,4.0
73.625145,21.882639,2.0
-14.434458,46.146587,11.0
-78.8009,21.61722,11.0
-19.32054,-27.789215,4.0
-59.771484,0.04285065,9.0
40.20569,-36.631905,0.0
40.29024,-10.196644,0.0
-9.620053,-28.406805,3.0
25.746479,-3.3591695,2.0
4.006801,-31.68441,1.0
-49.99717,9.347553,9.0
51.93446,0.31793427,2.0
-41.328358,37.632004,10.0
26.023016,18.659315,4.0
-9.027406,-0.8629547,6.0
-22.658154,38.97718,11.0
27.328941,-30.661,3.0
-82.25835,19.840311,11.0
57.329525,-4.0583487,0.0
32.461014,4.621298,3.0
43.239887,-27.019669,0.0
35.252697,-16.425207,0.0
65.65787,20.978497,10.0
-53.833046,2.314686,9.0
66.7075,20.976877,10.0
33.46499,-34.79237,0.0
-58.73674,20.957159,10.0
33.46159,8.917318,3.0
-20.009909,23.600851,7.0
14.749721,-3.0041037,2.0
-20.22094,45.36057,11.0
-2.8793404,-14.758932,3.0
-42.723965,14.7582855,9.0
-46.62481,10.556605,9.0
28.553745,-16.767307,1.0
-18.803614,-26.548714,4.0
62.843372,-3.8721333,0.0
8.937837,-10.146037,2.0
-55.72286,3.8479438,9.0
-83.3999,18.690813,11.0
62.75591,20.449884,11.0
-43.84965,38.974033,10.0
-5.321402,-2.475079,6.0
21.287582,-15.407422,1.0
-18.655472,-24.993965,4.0
62.464703,-8.10018,0.0
-45.373676,8.931349,9.0
-18.026161,47.311737,11.0
37.215595,4.1295147,3.0
-44.894897,37.50549,10.0
-56.555046,1.7772526,9.0
-27.366844,15.400637,7.0
-47.545547,38.098743,10.0
-22.429314,18.067034,7.0
9.745729,24.108511,5.0
40.1534,-36.593296,0.0
59.10193,-9.233382,0.0
-58.022198,18.68848,10.0
-3.8435671,3.266521,6.0
5.149675,-49.09503,0.0
18.42874,6.498623,2.0
1.5270176,-24.970686,2.0
21.286905,-17.014442,1.0
-9.519044,9.113258,5.0
9.606568,23.05051,5.0
-81.02287,20.3244,11.0
21.650875,-21.400272,1.0
-9.804529,-8.077173,6.0
11.091062,-30.4393,1.0
-7.8762345,-4.7143493,6.0
-46.106724,-32.19136,8.0
-21.971199,22.713118,7.0
37.848835,7.727853,3.0
20.92171,18.961283,4.0
-18.439838,-20.871967,4.0
6.4761972,8.291655,6.0
-45.30973,-30.144999,8.0
30.385275,18.66941,4.0
36.954987,-33.64868,0.0
7.1487126,24.989828,5.0
21.634974,-1.306009,2.0
-85.57356,19.800762,11.0
-18.190702,-28.074638,4.0
6.738382,18.218643,5.0
10.063883,-10.568481,2.0
-20.339935,0.60989374,7.0
39.264423,-11.200778,0.0
3.766408,-31.781925,1.0
-3.7022448,-23.372461,3.0
-61.766064,-12.046184,8.0
-9.370343,8.884763,5.0
-15.380361,-8.089803,5.0
61.775623,24.471764,7.0
41.92845,-13.5086775,0.0
31.978148,15.360033,4.0
45.655582,-11.327743,0.0
21.996437,18.207075,4.0
45.088467,-30.74383,0.0
-64.061,-19.378637,8.0
-41.23756,45.60419,10.0
-48.516376,-26.010866,8.0
23.204027,-13.778961,1.0
32.39876,-42.154648,0.0
73.4123,26.292847,5.0
23.173222,-19.067421,1.0
51.636223,-14.586095,0.0
35.858532,-35.72041,0.0
16.932354,-2.255534,2.0
-42.99143,-29.333284,8.0
-12.01849,-9.621404,6.0
-5.745026,-25.840862,3.0
13.060983,-30.418137,1.0
-27.692902,-13.3446455,7.0
-41.64374,-27.629055,8.0
-61.762238,-9.512877,8.0
-82.097115,22.630869,11.0
-6.316944,-5.6446795,6.0
-21.849367,36.720432,11.0
14.589486,-27.786173,1.0
35.095673,-16.324049,0.0
-29.025969,20.977293,7.0
40.711838,-32.50177,0.0
-39.80404,42.75813,10.0
-12.020556,3.4992442,6.0
-24.77086,38.588867,11.0
46.4009,-27.702238,0.0
58.290527,-8.360373,0.0
17.591234,-0.76679933,2.0
7.5488544,-37.21162,1.0
-20.18222,-16.224165,5.0
10.285891,-43.179935,0.0
-28.062084,16.444857,7.0
0.22669075,-27.193441,2.0
-24.651846,42.484165,11.0
33.033688,-33.587463,0.0
-61.59563,-11.551081,8.0
9.901423,-8.119242,2.0
54.847935,-8.719868,0.0
-59.28588,-21.087124,8.0
25.914066,3.1366744,3.0
26.227947,-14.823243,1.0
-21.29244,1.588798,7.0
26.016478,18.66374,4.0
-12.655082,-10.128208,6.0
37.616333,1.5142179,3.0
-41.135574,43.583885,10.0
-26.73274,-13.315514,7.0
2.7995844,8.874516,6.0
-23.701052,40.85987,11.0
8.0071335,23.727695,5.0
-18.856596,-11.4877,5.0
-29.470821,37.027508,11.0
-40.38308,31.282703,10.0
-45.203598,-33.09312,8.0
-43.448627,44.21242,10.0
-45.166355,-23.806194,8.0
-18.579325,26.169731,7.0
-62.30205,-19.478964,8.0
4.905845,15.412554,5.0
7.405553,-44.8217,0.0
69.624,16.768425,2.0
31.137917,-41.32311,0.0
-23.090492,21.500841,7.0
58.849792,-7.520372,0.0
-41.369194,-24.905035,8.0
26.879908,-13.957102,1.0
44.700447,-8.258837,0.0
-28.067575,16.280602,7.0
-15.412564,-8.540915,5.0
-9.930249,3.4901607,6.0
29.606112,18.48352,4.0
-22.609283,-4.3912377,7.0
32.11843,-29.458551,0.0
36.626972,11.479995,3.0
20.29621,0.37566665,2.0
-41.59894,-25.257236,8.0
-59.015194,-19.055334,8.0
72.73008,15.388723,0.0
-44.72013,13.673311,9.0
25.963295,10.5992985,4.0
19.94097,-2.775995,2.0
-59.221157,-13.242627,8.0
-3.801883,-0.45683652,6.0
-17.551844,-27.702198,4.0
28.908068,-40.9274,0.0
55.653763,-9.334756,0.0
53.102333,7.182463,7.0
-45.13234,-22.825975,8.0
-0.3432218,-38.761837,1.0
27.98336,2.6671677,3.0
-16.258568,-9.323745,5.0
-43.928497,46.107388,10.0
38.668865,-30.25513,0.0
57.424847,-7.5452437,0.0
36.111496,-30.016905,0.0
-6.3257027,-1.3506528,6.0
-65.066826,-18.59135,8.0
-16.674698,-7.549127,5.0
21.121513,18.031988,4.0
16.708754,20.8774,7.0
-64.38252,-17.676243,8.0
7.910319,11.9781,6.0
23.77664,-42.21841,0.0
56.21441,-6.7588882,0.0
30.80096,-43.143177,0.0
3.9216497,-47.194405,0.0
-40.153908,31.182592,10.0
50.765835,-7.1228247,0.0
-53.378704,6.081733,9.0
-61.45453,-21.32932,8.0
-61.143517,-9.015418,8.0
7.107407,23.392221,5.0
-61.913273,22.712263,10.0
-60.58011,20.864752,10.0
53.644146,-13.469574,0.0
-43.934834,13.450112,9.0
47.159863,-10.997451,0.0
4.2351294,-31.322634,1.0
-29.438637,17.69451,7.0
47.463234,-27.295624,0.0
17.64984,-0.42262033,2.0
-42.853233,44.128063,10.0
1.537504,-25.322018,2.0
-24.701689,42.68555,11.0
-10.169586,-1.0782728,5.0
23.17499,-14.950176,1.0
-44.628105,11.125455,9.0
-45.657154,-32.014248,8.0
20.080898,-19.008825,1.0
62.929234,23.08616,7.0
4.6530776,-33.419952,1.0
-41.978806,10.912183,9.0
17.469345,-5.1658897,2.0
-21.942833,-13.530622,5.0
-8.997842,-23.771254,3.0
65.57901,19.860888,4.0
-57.723454,-0.44555807,9.0
-58.22012,18.988796,10.0
-43.12851,40.47123,10.0
47.33298,3.942105,10.0
-22.523228,38.936813,11.0
-46.498417,5.737187,9.0
-49.40875,6.304942,9.0
-60.736828,19.553707,10.0
58.39466,-6.4499965,0.0
-0.7604528,-30.888134,2.0
4.8552322,-34.269363,1.0
16.573486,-27.95612,1.0
6.2168307,-32.76501,1.0
12.362682,21.479544,5.0
34.94895,1.7161281,3.0
-79.74478,19.996943,11.0
-61.084522,-15.245927,8.0
45.251194,-28.784775,0.0
-47.5897,28.140383,10.0
-59.067577,18.925734,10.0
61.621635,2.3455327,1.0
-39.44574,-26.683971,8.0
-3.338866,-38.148556,1.0
-48.536564,26.886963,10.0
62.92931,-3.9084377,0.0
-13.79527,-12.733837,5.0
-10.72109,-17.262432,4.0
-59.130882,-19.408459,8.0
-20.928873,-26.29592,4.0
-47.870663,9.992994,9.0
-45.348606,29.356773,10.0
63.095184,24.783148,8.0
77.722435,28.399973,1.0
-13.156676,-19.99265,4.0
31.00902,10.032718,3.0
-9.042786,-0.94672275,6.0
-52.685143,5.8220816,9.0
33.954617,11.647394,3.0
23.007006,-21.229631,1.0
-8.061287,3.2583046,6.0
-81.15677,24.276628,11.0
-9.343474,-22.609854,3.0
-6.5396147,1.296981,6.0
-23.286076,-16.56613,5.0
-83.88527,20.11446,11.0
-43.80662,9.529501,9.0
-81.0616,18.82041,11.0
-40.08748,12.211721,9.0
56.40383,-4.489964,0.0
-48.736523,9.701025,9.0
76.15738,24.21041,1.0
16.015686,3.706313,2.0
-21.720432,46.675247,11.0
-26.381062,41.39607,11.0
-41.018093,31.74233,10.0
-57.388065,0.23568326,9.0
72.353065,21.735617,2.0
-59.540527,-11.499534,8.0
23.556494,-16.156956,1.0
-47.35915,37.920258,10.0
-24.065102,39.356876,11.0
48.0938,-25.298588,0.0
-22.267788,-10.960597,5.0
-17.47275,-22.669287,4.0
-18.421963,26.846806,7.0
-25.924744,-0.04597966,7.0
24.276117,-19.89118,1.0
14.810208,4.092725,2.0
59.885757,1.4691662,2.0
18.583885,-2.8563037,2.0
-20.147627,-16.311161,5.0
-82.532135,25.357521,11.0
20.024841,16.58409,4.0
-44.040703,-24.096048,8.0
67.45879,17.106916,3.0
-43.29891,-24.312141,8.0
-9.654066,-30.100574,3.0
-27.460348,47.784885,11.0
-3.2388415,5.959863,6.0
-9.431424,8.74025,5.0
-83.383896,24.024527,11.0
17.15216,-25.190418,1.0
-22.404182,18.429321,7.0
37.843372,0.7309513,3.0
18.164154,4.5778246,2.0
35.567547,3.5164583,3.0
40.11533,-31.1977,0.0
-25.004742,39.265457,11.0
65.615585,25.180086,8.0
-4.5366907,-24.90625,3.0
-6.941992,-7.970893,6.0
73.53053,23.999283,3.0
68.39256,28.171915,11.0
-30.15827,48.530716,11.0
10.928899,-30.52213,1.0
21.261282,-18.501907,1.0
-17.064468,-10.764049,5.0
-59.90985,24.3843,10.0
11.374049,-7.213894,2.0
63.361294,-2.2552795,0.0
-10.916517,-30.991037,3.0
29.723322,-33.628742,0.0
2.9158518,-31.027853,1.0
25.292614,13.672879,4.0
59.408974,-8.002234,0.0
27.255716,3.6260097,3.0
21.275091,4.6281066,2.0
55.056675,-7.3559775,0.0
44.23247,-11.963735,0.0
78.68246,27.906284,7.0
-21.276127,-10.45558,5.0
-18.223583,-28.189804,4.0
4.825447,-47.667503,0.0
28.967852,-36.629513,0.0
-42.39856,30.690802,10.0
34.890194,-39.729042,0.0
-24.584192,38.214275,11.0
10.806662,-32.048405,1.0
9.873275,-44.761196,0.0
-81.7996,17.914185,11.0
6.4354677,-47.92358,0.0
72.22074,24.634207,5.0
30.823153,19.664314,4.0
48.728996,-8.359938,0.0
4.470056,-34.79583,1.0
-25.955757,-13.1583605,7.0
14.2595825,-30.919601,1.0
31.615208,17.259737,4.0
-26.739998,21.866446,7.0
-16.548195,-20.254444,4.0
8.871014,-35.010185,1.0
7.220325,18.762133,5.0
61.949615,20.26625,7.0
-18.033167,-22.553083,4.0
36.078342,5.109942,3.0
-46.87057,40.15673,10.0
-18.035234,-27.086956,4.0
-6.1028466,-13.435053,4.0
26.36651,13.476437,4.0
-60.504066,21.119066,10.0
67.96096,26.633081,11.0
30.384237,-2.3099303,2.0
52.167603,-13.705133,0.0
-19.206034,23.848175,7.0
1.5719712,-22.397997,2.0
-25.404613,-2.2859743,7.0
-3.714737,-23.217793,3.0
6.9697566,21.874744,5.0
-47.906006,8.178109,9.0
-24.488684,-3.7424474,7.0
-27.283543,40.35228,11.0
23.93437,11.084759,4.0
-79.547386,22.841038,11.0
9.09017,22.876451,5.0
25.307484,-3.4362352,2.0
-48.099586,-25.394447,8.0
-29.464848,37.024548,11.0
6.2512245,-48.64296,0.0
-6.6201305,-22.699472,3.0
-80.951294,25.528938,11.0
-46.247105,31.777824,10.0
54.183456,-6.8225026,0.0
-42.030285,-26.777592,8.0
37.246113,-17.507694,0.0
34.594185,10.485421,3.0
-1.1395668,-36.384174,1.0
-27.692368,42.39356,11.0
-0.9940485,-16.248468,3.0
-49.90752,20.04976,10.0
-9.801542,8.249276,5.0
-26.94251,36.93601,11.0
36.22059,0.7864863,3.0
-43.807335,46.336185,10.0
33.256775,6.977961,3.0
4.117126,6.6927595,6.0
-4.8158197,-0.17708561,6.0
31.118723,-39.74964,0.0
-24.836044,24.960716,7.0
1.5192325,-37.041805,1.0
-31.864286,48.131454,11.0
-40.77614,-27.98744,8.0
28.18883,-39.98737,0.0
-17.293436,46.731148,11.0
-21.227118,-16.218292,5.0
-4.2548475,-31.975718,2.0
56.939846,-6.8660684,0.0
-46.10067,8.30041,9.0
4.1366897,-48.34692,0.0
-19.18072,-25.38754,4.0
-9.565893,-21.951132,3.0
6.6523194,-35.76639,1.0
29.995316,9.619408,3.0
-26.004951,36.518192,11.0
38.697258,-14.450544,0.0
-21.58338,24.483578,7.0
13.348659,-5.192679,2.0
-83.250206,18.453152,11.0
-27.384094,37.70144,11.0
-81.627426,22.150913,11.0
-40.23352,30.981045,10.0
-15.550786,-12.687602,5.0
-43.84685,-27.630146,8.0
15.630665,4.08591,2.0
-42.606056,42.74607,10.0
30.751024,-41.842533,0.0
-51.422504,3.4127927,9.0
-50.63691,25.212975,10.0
-44.20311,-29.133797,8.0
67.00879,16.150236,2.0
-11.348533,-11.30781,6.0
36.67703,2.1462963,3.0
19.804644,4.6337934,2.0
69.459595,26.978878,10.0
20.723127,2.61809,2.0
62.6657,25.437124,10.0
7.661819,8.9400625,6.0
-19.125368,-1.1192478,7.0
-56.556,-2.1788094,9.0
-9.532826,-22.176981,3.0
-83.65439,18.353155,11.0
-43.17497,10.5794935,9.0
14.889276,-3.1437426,2.0
-14.510273,-12.877468,5.0
36.427547,4.5833063,3.0
-29.380398,15.435757,7.0
23.562923,-20.14818,1.0
29.065645,-41.37613,0.0
-16.21587,-6.950905,5.0
62.037113,20.297527,6.0
-23.665514,15.607721,7.0
-27.44665,42.208557,11.0
-22.022633,-4.4428854,7.0
-22.983543,23.685593,7.0
8.303076,-34.957264,1.0
-57.450745,-0.108279854,9.0
72.36174,22.641075,2.0
52.851654,-9.461938,0.0
-62.36942,-14.857549,8.0
-23.343258,22.573616,7.0
54.702164,-9.30676,0.0
22.408424,-17.922235,1.0
6.779427,18.163969,5.0
56.617424,-9.6675625,0.0
35.696106,-29.324379,0.0
-42.748566,6.725504,9.0
-24.628073,17.465748,7.0
18.390907,6.12348,2.0
4.249483,21.83936,5.0
23.284168,-18.139294,1.0
-45.828964,38.279804,10.0
-44.009933,40.415405,10.0
20.387606,5.6534553,2.0
-24.635286,41.50406,11.0
67.99611,25.294432,11.0
-3.127169,3.7655144,6.0
-47.592197,23.406546,10.0
19.422583,1.0339144,2.0
-21.313604,0.5400081,7.0
40.80377,-33.18533,0.0
-10.785083,-9.202693,6.0
62.712753,24.296003,7.0
33.365734,5.6797023,3.0
-0.36966383,-38.7718,1.0
-23.612846,25.244787,7.0
30.89285,10.517452,3.0
8.527835,-36.41102,1.0
-42.640163,-28.383669,8.0
-29.242598,49.329174,11.0
27.98556,11.203638,3.0
35.437378,10.691245,3.0
-56.610504,2.5476766,9.0
6.796169,19.35081,5.0
-15.711201,-19.727116,4.0
64.49752,23.186625,7.0
-61.053192,-15.405142,8.0
-41.160084,45.58511,10.0
-41.719032,36.722538,10.0
17.853365,11.776682,4.0
-4.2378864,-38.450382,1.0
-21.55849,19.651495,7.0
-54.093254,25.218502,10.0
7.875151,14.989655,5.0
8.924039,-34.140316,1.0
-23.113659,20.26469,7.0
-21.113312,-12.325964,5.0
-46.379307,-28.14724,8.0
40.336853,-18.38379,0.0
56.561558,-5.0665383,0.0
-12.256807,-10.468109,6.0
35.63637,-17.451113,0.0
69.90693,26.77954,11.0
1.7204381,-47.367233,0.0
-22.775034,21.477821,7.0
57.981937,-5.588495,0.0
41.201572,-19.129915,0.0
-28.952505,16.501942,7.0
-46.00355,5.989292,9.0
33.704304,-38.047535,0.0
72.806244,24.632662,4.0
72.31416,22.117735,3.0
35.44684,-36.314705,0.0
16.012472,9.192484,7.0
11.362122,22.403992,5.0
30.926199,-2.6278846,2.0
-54.97293,0.99619865,9.0
-20.965168,-14.498859,5.0
5.568799,-32.57098,1.0
51.22489,6.7402244,6.0
47.725376,-12.086252,0.0
45.00189,-8.339838,0.0
74.729744,27.065163,5.0
-60.89386,-12.988609,8.0
74.64276,25.899178,3.0
-39.304253,32.364555,10.0
2.9124863,10.699289,6.0
-21.830397,0.030860838,7.0
21.194014,-4.384295,2.0
-42.068317,43.64221,10.0
25.290464,-32.92674,3.0
-62.66113,-16.632858,8.0
-40.037437,-30.839552,8.0
7.5090375,8.420191,6.0
-43.069767,41.046772,10.0
-54.650127,21.658718,10.0
8.530218,20.293951,5.0
-1.699448,-29.554043,2.0
-18.719261,-26.139605,4.0
15.352087,-26.746038,1.0
54.25382,-14.062525,0.0
-42.652195,45.123253,10.0
8.061202,14.620894,5.0
-19.808302,46.87381,11.0
0.22557963,-14.728097,3.0
45.997654,-14.634687,0.0
-0.8245002,-31.159565,2.0
36.720165,1.5834782,3.0
74.17789,18.892998,2.0
-17.654102,-0.4525484,7.0
15.088695,22.907719,6.0
62.403576,24.061357,7.0
35.765366,2.9097843,3.0
0.95793295,-35.729347,1.0
17.132067,-25.143026,1.0
1.4684185,-32.431084,1.0
26.860737,-37.75065,0.0
-82.73528,18.886204,11.0
-46.734665,12.115972,9.0
18.068668,-27.905691,1.0
-27.34493,20.6407,7.0
-40.46745,-28.189913,8.0
60.936577,-2.8447056,1.0
70.11954,20.533432,4.0
-83.05911,22.723673,11.0
-51.77072,7.9439993,9.0
43.354225,-9.77819,0.0
-44.05295,-30.361116,8.0
-58.729336,-10.465011,8.0
-46.119503,13.770373,9.0
7.080456,22.108852,5.0
-5.1964326,-1.1780385,6.0
-64.314514,-18.927322,8.0
-5.7169228,-22.509766,3.0
-52.245255,26.470379,10.0
-44.68503,29.080763,10.0
-55.047962,-21.01477,8.0
-59.363068,17.628368,10.0
-17.829605,-11.319925,5.0
2.9118156,-32.641655,1.0
1.10949,-25.896301,2.0
-56.221672,19.302914,10.0
-8.022595,-20.293398,3.0
69.326294,18.466404,1.0
-60.8168,-9.128472,8.0
-7.8872476,-15.1564865,4.0
-58.39107,16.9234,10.0
74.46209,24.666859,1.0
39.491013,-12.212481,0.0
-45.99879,38.600166,10.0
-9.520861,9.222662,5.0
-26.355825,40.174084,11.0
-82.40241,21.08075,11.0
28.508772,-15.453532,1.0
-16.624783,45.577873,11.0
26.848547,-38.436634,0.0
29.604567,-39.12911,0.0
-49.877956,25.194977,10.0
5.4607973,6.696528,6.0
8.259048,19.28214,5.0
-19.828333,45.889706,11.0
-24.52269,39.753384,11.0
49.735485,-9.537206,0.0
-2.9909804,-14.781786,3.0
-10.654258,-9.331803,6.0
24.552832,-43.388012,0.0
-48.25865,24.100801,10.0
-1.0952314,3.0290685,6.0
28.724335,-5.6371503,1.0
67.442406,17.013586,2.0
35.462738,5.7777286,3.0
-63.330086,-19.18965,8.0
-45.73688,6.8410616,9.0
-58.638233,21.010162,10.0
-41.4771,11.3550205,9.0
-41.98052,47.66756,10.0
73.2331,22.369617,3.0
56.923176,5.7718935,7.0
-1.690808,1.9946043,6.0
34.942574,-31.252365,0.0
-9.820181,1.4137295,6.0
-41.892323,-22.305939,8.0
73.93102,25.490458,2.0
-22.332537,41.687874,11.0
7.298747,24.803783,5.0
-7.329376,-4.292387,6.0
-16.722065,45.978153,11.0
32.476982,-37.533592,0.0
-61.392757,23.788767,10.0
7.320726,-44.52844,0.0
-47.4888,23.299002,10.0
30.51236,11.140372,3.0
8.2561655,19.900663,5.0
-8.404228,-23.701757,3.0
-11.102825,-27.684633,3.0
42.089733,-31.895271,0.0
-50.52453,7.1695933,9.0
-18.347223,1.3417408,7.0
-41.875168,-28.618225,8.0
29.415981,19.032887,4.0
-41.64145,-29.685465,8.0
-40.8836,30.417551,10.0
39.070576,-31.594648,0.0
-42.887913,10.903674,9.0
-17.164623,46.43894,11.0
5.162142,8.75268,6.0
-50.071533,19.208694,10.0
-22.39551,41.592274,11.0
48.071716,-26.150127,0.0
54.33299,3.989619,11.0
-3.1777081,-39.785847,1.0
42.600784,-18.820415,0.0
31.213968,15.129463,4.0
-10.196314,-5.34818,6.0
-24.895706,38.913445,11.0
35.237762,5.783824,3.0
-26.899778,16.737282,7.0
-2.7390084,-14.765206,3.0
16.237549,3.614903,2.0
6.166488,-48.73918,0.0
15.778689,2.4321764,2.0
-25.09214,-1.569884,7.0
32.692196,-38.600178,0.0
-52.71874,1.7868811,9.0
73.71151,23.333593,1.0
-60.406654,23.673252,10.0
-46.41023,12.660224,9.0
16.7354,-3.1362517,2.0
-1.3612508,-29.672325,2.0
51.366535,-13.311867,0.0
53.99283,-13.422708,0.0
20.319166,-0.12730554,2.0
61.44011,-9.100165,0.0
75.68368,25.582495,4.0
38.518063,1.744513,3.0
21.31012,15.966229,4.0
41.79139,5.385227,4.0
48.404873,-5.963116,3.0
19.406996,3.4689505,2.0
33.471943,12.682985,3.0
23.036823,-18.351295,1.0
-30.152258,47.90766,11.0
-23.99859,-5.955099,7.0
33.378365,-35.43855,0.0
8.506621,-34.85294,1.0
77.65564,28.477009,3.0
26.353628,-36.15468,0.0
-8.805712,-29.187487,3.0
-22.419548,22.97664,7.0
-47.462547,28.216644,10.0
56.804573,-8.352537,0.0
44.71362,-28.932613,0.0
40.603836,-14.585184,0.0
-43.384914,46.543106,10.0
24.801691,-13.453118,1.0
22.066872,-18.954044,1.0
3.3905418,-46.53047,0.0
45.12754,-12.395529,0.0
48.39925,-25.682678,0.0
-42.63423,-30.497606,8.0
-4.737406,5.114812,6.0
-43.182663,-26.166878,8.0
-8.546395,0.28529894,6.0
-65.425186,-18.9698,8.0
29.035715,-37.37645,0.0
14.938405,-27.313354,1.0
-84.77772,18.826704,11.0
-0.72222614,10.287206,6.0
-23.856808,43.751953,11.0
70.61652,23.36335,4.0
30.888102,-41.05845,0.0
53.494034,-4.001366,1.0
-10.021162,-3.9622722,6.0
35.09554,-31.106506,0.0
-19.538057,-12.645179,5.0
32.911167,-35.847645,0.0
-23.691298,15.613488,7.0
-46.972565,13.1482,9.0
34.526123,12.738956,3.0
-17.764399,-0.9946529,7.0
-44.74899,-31.509027,8.0
-17.876362,-2.80656,5.0
-26.207247,40.85937,11.0
38.6006,3.5845854,3.0
-82.31729,19.684034,11.0
-44.734898,30.171957,10.0
57.695747,-11.9280815,0.0
9.996981,22.095516,5.0
-17.179968,-21.405857,4.0
23.543673,-13.572906,1.0
-59.975586,-0.43532118,9.0
-19.36792,47.55947,11.0
-30.332762,47.68504,11.0
-43.17866,43.997177,10.0
-42.304394,-32.868015,8.0
-43.91191,-28.792265,8.0
-82.08598,25.167059,11.0
-46.28717,12.850316,9.0
-57.613697,-21.059374,8.0
-7.22244,-4.213855,6.0
52.107986,-15.695805,0.0
-60.517296,-12.707241,8.0
52.747807,-6.854406,0.0
-26.955362,41.668858,11.0
-12.6935835,-19.921543,4.0
-29.973085,50.121597,11.0
-50.906387,2.6481545,9.0
15.487835,3.5893407,2.0
-56.96574,3.7076712,9.0
-61.524807,-10.637333,8.0
-84.231125,23.306528,11.0
36.415672,3.8254523,3.0
59.448498,-4.4690037,0.0
-50.707825,4.413267,9.0
55.745068,-6.0005255,0.0
29.699133,7.9982963,3.0
-78.78924,21.69769,11.0
19.742466,-2.6789544,2.0
-4.8792434,-24.857811,3.0
-7.4492574,-28.430872,3.0
26.24349,-14.004273,1.0
-22.177582,38.82719,11.0
60.637875,1.7875061,2.0
64.54094,17.711899,2.0
-20.786451,19.05216,7.0
16.914215,-7.4787316,2.0
75.97826,18.787567,2.0
47.371475,-28.203318,0.0
-44.69033,30.190304,10.0
23.993177,-3.8410685,2.0
13.714441,-31.317793,1.0
-39.345314,32.26788,10.0
30.793762,-38.243114,0.0
-57.961956,1.421129,9.0
3.9866176,16.705185,5.0
-22.377846,47.00659,11.0
-22.963247,-4.9322867,7.0
45.13198,-24.45664,0.0
-49.48534,9.29741,9.0
-23.732382,18.579504,7.0
3.3981702,17.336872,5.0
13.404327,-5.9049115,2.0
22.418577,-19.18877,1.0
13.424145,13.190266,6.0
23.923203,-42.01553,0.0
29.672726,-39.7252,0.0
-27.327656,41.442684,11.0
73.37112,15.847722,0.0
27.070599,-17.997704,1.0
23.657454,14.962101,4.0
-22.41758,23.30676,7.0
-62.31169,-19.811266,8.0
11.992988,-6.986548,2.0
-56.80771,19.689005,10.0
-18.773413,-22.145672,4.0
15.958126,-8.343665,2.0
50.59217,-10.039826,0.0
-25.084095,41.11218,11.0
-40.707096,-29.646627,8.0
41.024147,-20.112007,0.0
66.70094,19.546867,3.0
37.53006,5.1545954,3.0
-21.096693,23.467627,7.0
34.525772,-37.105732,0.0
42.288498,1.7109358,3.0
58.963737,-11.496287,0.0
25.81226,-15.97286,1.0
21.431503,-20.528688,1.0
-28.252136,40.951164,11.0
-27.734194,42.677063,11.0
40.94009,-31.47365,0.0
43.492428,0.20696504,2.0
13.369222,13.179466,6.0
-41.076332,29.338028,10.0
-19.314436,47.768288,11.0
-14.897231,-21.808182,4.0
-22.16066,17.353941,7.0
-58.736755,17.888617,10.0
-11.017495,1.3630556,6.0
51.43082,-3.4669867,0.0
-16.0727,-9.871095,5.0
30.554855,11.651434,3.0
74.53771,25.148138,1.0
-43.564682,-27.232428,8.0
64.59418,23.246958,7.0
-21.844036,-13.728545,5.0
38.2451,2.2370527,3.0
57.2837,-0.0546991,2.0
49.866787,-16.165516,0.0
25.856104,-15.2927065,1.0
73.641685,19.198107,3.0
41.3089,-18.91029,0.0
-19.501379,-23.264755,4.0
-1.1488795,-22.664982,2.0
68.39621,25.320616,11.0
-46.519836,5.3344703,9.0
46.80349,-6.956902,0.0
22.43657,-16.42288,1.0
-2.9220304,-39.97132,1.0
70.58552,26.477608,10.0
-21.92861,23.12028,7.0
-64.32033,-17.492245,8.0
68.943886,20.12668,1.0
-11.089611,-3.7647538,6.0
-2.0861266,2.6472077,6.0
-63.50495,-14.872263,8.0
29.33973,8.473072,3.0
-9.822067,-15.728611,4.0
30.316948,-4.7370048,2.0
-41.89588,30.127142,10.0
-29.620924,21.626486,7.0
31.78176,-3.8581648,2.0
-44.120785,-26.289787,8.0
14.556529,-3.6610541,2.0
79.157326,27.167435,1.0
-14.797475,-19.646677,4.0
25.868963,19.375347,4.0
-40.33629,-28.572798,8.0
-50.930737,24.692472,10.0
-6.084056,-1.4359133,6.0
35.382484,-38.660275,0.0
-18.77711,-1.6532812,7.0
2.5901039,-35.238132,1.0
-60.93146,-10.593273,8.0
8.584109,-32.407146,1.0
14.081464,24.109032,6.0
37.78103,-35.63011,0.0
14.33257,2.391674,2.0
35.859646,-37.55045,0.0
-51.62578,4.954251,9.0
22.5026,14.753635,4.0
6.949899,10.516296,6.0
-27.140375,16.562881,7.0
70.18557,24.059025,5.0
-20.070356,1.0478944,7.0
4.5424113,-33.41123,1.0
44.499107,-12.020919,0.0
-41.589577,35.93697,10.0
38.99558,-30.39733,0.0
72.901436,16.893667,1.0
71.100075,25.279484,8.0
-19.842548,-8.184837,5.0
-53.857075,0.05363643,9.0
6.6270885,-44.001884,0.0
56.399174,1.428588,4.0
-14.7059145,-22.395632,4.0
68.07614,26.996244,10.0
-54.80943,23.908249,10.0
-2.649854,1.5537986,6.0
-7.407296,-8.562055,6.0
26.894293,-38.496586,0.0
-12.361992,0.9528823,6.0
58.43516,3.4589665,4.0
-24.155476,18.976236,7.0
74.758514,27.143497,5.0
28.561886,-34.710587,0.0
-13.258408,-4.096201,6.0
12.663551,-6.523138,2.0
39.28242,-31.64974,0.0
-43.95358,7.621016,9.0
10.217032,24.679447,5.0
-16.108381,-21.334349,4.0
-22.36844,17.83863,7.0
-27.906378,48.720833,11.0
-55.328133,0.68444943,9.0
25.2652,-18.14304,1.0
32.165226,10.212034,3.0
-81.82837,25.262016,11.0
-23.070139,-5.7427363,7.0
-18.73075,-22.249144,4.0
71.47556,17.345812,5.0
17.889912,11.830781,4.0
-49.99913,20.707184,10.0
-54.388935,24.712873,10.0
5.5764823,11.579062,6.0
18.182804,-24.296436,1.0
-11.516712,1.1340035,6.0
-58.76282,-17.392717,8.0
-46.848743,-21.990595,8.0
10.840202,20.66349,5.0
61.084023,-6.892428,0.0
-26.467339,-13.215919,7.0
-48.553158,27.870981,10.0
42.23477,5.4802294,4.0
29.32121,-15.659624,1.0
5.428701,-46.60733,0.0
3.9178648,-47.32064,0.0
-5.5537047,-2.2952197,6.0
-10.366163,-29.175406,3.0
54.16893,-11.432986,0.0
-48.431873,27.658484,10.0
-58.73238,23.720264,10.0
-29.390186,48.59748,11.0
17.573431,4.7488866,2.0
-28.577908,45.886734,11.0
45.955784,-7.0504475,0.0
-10.888946,-27.722454,3.0
-62.292263,-19.399206,8.0
-13.114738,-3.178352,6.0
68.14347,19.921759,5.0
42.586296,-10.747009,0.0
-44.987423,-23.972502,8.0
6.4985433,-29.055536,1.0
-47.35659,6.723098,9.0
27.554834,-16.90052,1.0
72.70409,26.640846,5.0
-41.48638,-25.348558,8.0
-21.777523,-2.0253625,7.0
-63.63572,-20.17165,8.0
31.081766,3.7546613,3.0
-60.946285,-18.864346,8.0
29.531733,15.8146925,4.0
41.36928,-10.612886,0.0
-12.027477,-10.8076935,6.0
49.411457,-12.334861,0.0
0.84047055,-27.337307,2.0
54.728264,6.970399,7.0
-25.88106,42.75002,11.0
-32.364388,20.709095,7.0
61.70899,4.106179,1.0
21.05016,-0.9137169,2.0
23.63586,13.39771,4.0
-17.13759,-8.592133,5.0
-5.7137427,-0.99765575,6.0
-29.524279,20.983637,7.0
-42.04378,-33.526207,8.0
61.637806,-2.9274843,1.0
-59.8235,-11.397328,8.0
-45.612396,33.827423,10.0
-45.109863,37.367344,10.0
4.8231797,15.647427,5.0
54.89883,-10.754431,0.0
63.98919,23.914408,7.0
55.422356,-13.180898,0.0
13.467077,19.541027,6.0
-41.496094,36.24306,10.0
8.595174,-32.327873,1.0
42.7124,-14.003379,0.0
-22.902504,-11.101997,5.0
-17.146906,-10.839829,5.0
8.717713,-32.03295,1.0
-21.87225,36.726772,11.0
8.466469,17.191477,5.0
31.363531,8.649974,3.0
10.723666,21.783413,5.0
43.184364,-8.631629,0.0
-59.5807,23.916754,10.0
51.274113,-4.7549744,0.0
-43.3396,44.498043,10.0
39.726803,-33.857872,0.0
62.418682,-8.253275,0.0
22.36925,-20.422092,1.0
-11.289002,-17.784344,4.0
-55.688774,25.68181,10.0
50.65668,1.3766862,2.0
-39.690716,12.523116,9.0
33.852734,-31.016268,0.0
-26.59689,16.281294,7.0
-44.886055,-31.765728,8.0
9.395116,-9.408116,2.0
19.499643,24.408401,6.0
-27.57926,15.334013,7.0
74.43732,23.858006,1.0
-11.556982,-8.029191,6.0
12.31069,-29.55326,1.0
-16.502111,47.04822,11.0
5.3205004,-47.329105,0.0
-10.330702,1.6592457,6.0
-19.07801,46.505547,11.0
-39.40781,29.473337,10.0
24.082458,-19.51809,1.0
-46.46266,40.288086,10.0
9.107521,-10.334992,2.0
13.426801,-30.725243,1.0
-32.407356,20.733599,7.0
-45.25683,42.965984,10.0
-15.316746,-21.103676,4.0
7.363143,-29.086279,1.0
34.32205,3.3484967,3.0
52.17387,-9.5235405,0.0
-45.501778,33.628708,10.0
-0.38935915,3.4297156,6.0
-42.736374,14.751211,9.0
14.823867,23.033178,6.0
43.54135,-12.763159,0.0
68.96844,25.975416,11.0
19.283169,-2.022323,2.0
-44.412422,-21.944864,8.0
-81.23894,20.35225,11.0
-2.5250838,-39.250805,1.0
44.843723,-25.621685,0.0
-13.324915,-5.065583,6.0
-39.28,29.054554,10.0
19.042297,14.410143,4.0
2.6352208,-35.6005,1.0
-81.310905,23.569195,11.0
27.69921,-16.041489,1.0
-29.418621,17.596533,7.0
23.341951,14.596146,4.0
-45.28292,-28.305553,8.0
-45.001286,46.548187,10.0
62.645885,25.096788,8.0
-0.8785109,-16.269491,3.0
-46.281013,27.279364,10.0
-45.42386,9.291001,9.0
7.233654,-37.107307,1.0
34.576942,12.823002,3.0
56.48055,-8.771404,0.0
-23.346748,-3.0088897,7.0
9.020312,-10.111336,2.0
61.7732,2.8025835,0.0
-19.72007,23.117254,7.0
-59.272266,-10.643013,8.0
19.903608,0.3936608,2.0
-22.057425,-2.9599035,7.0
45.54361,-26.045752,0.0
-7.96522,-22.9017,3.0
53.516438,0.42202866,3.0
18.540133,-23.656666,1.0
-17.448126,-13.485432,5.0
28.121246,-39.91791,0.0
-1.6319499,-39.207863,1.0
46.14299,-26.666159,0.0
21.08544,17.279406,4.0
-25.969454,40.52048,11.0
2.8207645,-35.48699,1.0
20.103859,-0.13840887,2.0
-59.70649,19.052534,10.0
15.51866,-1.8734757,2.0
2.8772264,7.47532,6.0
22.33834,17.616795,4.0
30.090286,-2.4196954,2.0
28.547422,-42.98836,0.0
11.231564,-9.10514,2.0
-59.76916,24.928112,10.0
21.688133,15.234801,4.0
18.801643,13.347503,4.0
70.49059,27.06119,11.0
50.85214,-9.653656,0.0
4.08744,-37.33816,1.0
12.745679,-28.296928,1.0
32.288353,-29.639675,0.0
6.1123934,-31.579292,1.0
-27.047815,42.474453,11.0
-63.42526,-13.521047,8.0
55.4167,-4.860723,0.0
32.446724,-39.649372,0.0
-29.852386,15.999631,7.0
-52.341194,4.8455973,9.0
-29.44108,47.34942,11.0
10.598234,16.959978,6.0
-54.77136,0.8686244,9.0
33.96954,5.9915795,3.0
20.907402,-0.76780164,2.0
74.13502,19.551609,2.0
-22.166637,18.534044,7.0
26.648846,2.8499444,3.0
53.006542,-6.9335427,0.0
45.66687,-27.012028,0.0
60.47878,3.5497236,2.0
48.963734,-26.932377,0.0
11.575774,26.071754,6.0
20.422052,-17.62053,1.0
61.334408,2.3937824,3.0
-40.48804,-25.703003,8.0
17.529018,-5.3621306,2.0
-47.228714,-25.22638,8.0
1.202582,-35.675552,1.0
24.82314,16.099718,4.0
7.7661066,-36.00925,1.0
25.909325,-15.485113,1.0
-40.36696,29.746302,10.0
65.61891,18.5059,2.0
2.4125762,-24.506449,2.0
-14.883985,-10.990384,5.0
79.00654,27.380396,3.0
61.19627,24.074207,7.0
5.565317,14.266778,5.0
-50.20004,25.275965,10.0
-43.397873,7.167968,9.0
11.927219,-29.77007,1.0
11.158351,-10.210127,2.0
31.082676,15.584808,4.0
44.925274,-15.181408,0.0
23.318129,9.601611,4.0
31.159286,17.80891,4.0
-1.1446301,-13.381338,3.0
-22.495981,38.900723,11.0
13.9530525,-30.995485,1.0
5.4375906,10.857126,6.0
71.53783,18.80318,4.0
-59.001545,-21.382154,8.0
37.919823,-35.69785,0.0
-1.9623059,-37.741425,1.0
62.11742,22.888447,7.0
35.98589,3.1536374,3.0
-7.4515457,-6.797138,6.0
-43.10494,-27.554508,8.0
25.5526,-15.118867,1.0
47.926712,-26.979485,0.0
12.758819,-28.001198,1.0
7.009527,-31.152113,1.0
-81.027466,21.32372,11.0
27.555288,1.3848072,3.0
-21.464836,-0.051319167,7.0
49.934994,-10.327168,0.0
-22.265842,-10.953219,5.0
-20.64017,24.51598,7.0
6.6024966,24.735275,5.0
31.283346,-4.480097,2.0
-59.19689,-13.168037,8.0
-9.356325,-25.286293,3.0
-43.70362,-32.038013,8.0
-41.019253,29.385218,10.0
30.03363,16.167646,4.0
-46.783165,8.344312,9.0
-3.1146598,-39.184925,1.0
6.023502,-17.583477,0.0
8.19529,-47.16773,0.0
-56.34897,19.223944,10.0
-54.950756,21.01784,10.0
-28.998892,39.98223,11.0
10.86016,22.122637,5.0
-6.808269,-19.191856,3.0
2.7549813,-48.377007,0.0
-26.880478,47.379864,11.0
-45.683952,41.148483,10.0
-40.232655,12.122902,9.0
4.1515136,22.63282,5.0
-7.3521657,-22.690134,3.0
-53.495445,2.6649907,9.0
-59.021152,-22.759523,11.0
-3.721731,-39.481335,1.0
-30.611582,48.342396,11.0
-8.940819,-22.076145,3.0
-43.625008,-29.765553,8.0
-49.133854,10.751413,9.0
-11.409354,-3.6183066,6.0
14.609041,-3.6994884,2.0
31.348902,18.644049,4.0
-1.8940811,-37.79676,1.0
-29.1542,46.154003,11.0
44.46703,-27.461685,0.0
-49.331364,13.125372,9.0
54.333035,6.911199,7.0
26.728567,11.443739,3.0
-61.418957,-15.422172,8.0
11.062596,21.554197,5.0
59.3528,-5.6473074,0.0
56.404427,1.4098821,4.0
57.92357,-9.533058,0.0
38.75738,-18.073294,0.0
8.193326,16.790815,5.0
30.454588,-17.394258,2.0
-8.017209,-15.395629,4.0
14.088922,23.907574,6.0
-42.845913,46.42471,10.0
0.9161179,-26.730295,2.0
-20.803291,-14.410942,5.0
46.24807,-5.78345,0.0
-7.606709,-23.929306,3.0
-59.649532,23.242212,10.0
-3.0111935,-38.681957,1.0
5.183526,-48.026638,0.0
-9.6368475,-2.5693426,6.0
0.29408327,-37.462303,1.0
-16.99244,-8.190092,5.0
71.72119,23.869621,5.0
-38.454975,-29.837017,6.0
-12.130181,3.6016219,6.0
-17.216461,45.848625,11.0
69.94731,27.81797,11.0
57.278183,-5.795736,0.0
-24.270557,-6.093841,7.0
-4.180015,-1.9800557,6.0
39.191387,-12.405098,0.0
34.661602,-40.04895,0.0
40.983147,0.8773136,3.0
26.51914,13.266401,4.0
24.232203,-18.562572,1.0
-18.248402,46.7532,11.0
8.145283,-49.689903,0.0
-64.59655,-19.137587,8.0
-11.082095,-29.67838,3.0
-39.292805,41.4405,10.0
32.22848,15.339671,4.0
8.735526,-47.45115,0.0
51.716496,-14.131808,0.0
8.624761,-36.894234,1.0
10.050938,12.96574,8.0
-47.506298,37.97668,10.0
36.656536,11.744896,3.0
54.81454,5.3824897,8.0
-58.693356,-1.1777775,9.0
-40.20615,-25.797535,8.0
22.77789,-18.222624,1.0
-14.1248665,46.748474,11.0
39.112144,-14.485465,0.0
43.793503,-30.98016,0.0
15.297185,4.789758,2.0
-19.756695,23.649996,7.0
-6.3385797,-19.88195,3.0
-17.608282,-9.902083,5.0
31.732378,-38.077866,0.0
7.266511,-46.147198,0.0
-28.124407,18.172451,7.0
-24.554462,47.841045,11.0
-30.50395,16.093735,7.0
73.32017,24.646164,4.0
20.713804,18.312675,4.0
-25.521984,18.185154,7.0
10.844078,20.682186,5.0
75.53091,23.637396,0.0
76.35983,18.732063,2.0
40.427612,-14.046904,0.0
39.977375,-31.577213,0.0
68.583664,18.690542,1.0
-12.317842,0.94402194,6.0
21.777239,-14.913664,1.0
54.36707,-12.143578,0.0
4.4263897,-46.434875,0.0
-20.381262,21.738077,7.0
31.233665,3.7218592,3.0
39.88509,1.1931075,3.0
6.390806,11.928769,6.0
25.14267,-43.630898,0.0
-52.86731,-0.30764145,9.0
7.2990017,9.074066,6.0
75.31725,24.851795,1.0
-44.888115,46.532684,10.0
9.795442,-44.823925,0.0
7.1846094,11.699804,6.0
-5.428352,-0.28703356,6.0
0.8414403,-22.67552,2.0
-18.282787,-27.536129,4.0
3.2194889,-46.562294,0.0
18.090963,-3.5124633,2.0
57.528988,-11.911142,0.0
-20.696026,-16.401995,5.0
7.385268,-46.43735,0.0
53.812286,-5.2314887,0.0
26.874702,11.339568,3.0
32.007263,10.655213,3.0
-46.09068,4.58165,9.0
-45.53079,7.794829,9.0
34.899002,10.198671,3.0
41.23162,-13.309431,0.0
-17.064993,-23.660185,4.0
23.420118,9.646099,4.0
-16.631744,-7.8138595,5.0
-60.973125,-9.078637,8.0
-44.49026,-22.028214,8.0
-27.12437,20.260992,7.0
-56.465023,-18.757689,8.0
21.7538,12.780943,4.0
-24.137516,18.463951,7.0
-41.355145,37.916256,10.0
-25.648829,36.703197,11.0
29.83045,18.049576,4.0
36.043808,-33.88251,0.0
-30.469975,47.6341,11.0
-8.097531,-27.833746,3.0
-27.355635,16.938063,7.0
-55.465683,22.231642,10.0
11.485288,18.60256,5.0
2.5427246,10.469438,6.0
36.25777,2.9044077,3.0
-13.337424,-4.892625,6.0
-0.53656673,-36.47783,1.0
27.247204,7.9045925,3.0
13.097401,2.4992692,2.0
62.527897,23.604727,7.0
0.23824361,-25.594446,2.0
-83.66711,25.415545,11.0
-29.618822,18.794798,7.0
37.108047,-16.368696,0.0
46.728928,-8.5236,0.0
7.1378045,-17.126188,0.0
-57.081047,-18.838202,8.0
-8.077082,-22.405045,3.0
-20.51107,21.199741,7.0
-40.040497,38.398045,10.0
-42.652924,30.859835,10.0
-44.121418,39.274315,10.0
-21.649775,48.000263,11.0
28.895426,-37.01467,0.0
18.527634,-0.6406155,2.0
67.07496,18.845299,2.0
1.79839,-44.380814,0.0
48.5683,-9.982091,0.0
27.461752,-18.90981,1.0
4.5831027,19.500177,5.0
-7.526109,-2.7979734,6.0
-60.858227,-11.724272,8.0
3.7038944,12.582514,7.0
51.640076,0.2690588,2.0
-42.623734,-31.035063,8.0
-39.20875,29.128304,10.0
-5.243317,4.5115323,6.0
69.99854,21.900444,7.0
69.58301,19.796051,1.0
23.724022,-20.685919,1.0
-82.2497,21.152273,11.0
19.507599,24.39983,6.0
-24.253513,43.354736,11.0
-22.415113,19.493963,7.0
-40.212833,37.93177,10.0
6.386651,-36.186382,1.0
-7.7102976,-29.537687,3.0
-38.939598,36.85066,10.0
-16.522745,-23.125675,4.0
29.502197,-4.7289906,2.0
38.932816,-14.397131,0.0
29.449802,17.996319,4.0
70.92762,23.059181,4.0
54.381546,-14.654772,0.0
-16.008419,-12.295315,5.0
-58.798756,-0.30486268,9.0
62.070496,25.607334,8.0
-48.902527,7.0623527,9.0
74.351654,19.350855,2.0
25.168032,9.816137,4.0
-10.594264,-2.2129738,5.0
-59.449013,17.800875,10.0
-10.058327,3.7031555,6.0
-60.467834,-15.692984,8.0
-52.498257,4.6855817,9.0
-82.78665,21.612864,11.0
44.8261,-25.371355,0.0
46.618332,-7.235812,0.0
9.968984,17.350477,6.0
-47.089443,9.356046,9.0
-22.241762,47.241882,11.0
-0.20993067,-25.659494,2.0
7.3737607,20.744925,5.0
14.941833,-30.43334,1.0
25.028719,13.138755,4.0
6.586013,19.144592,5.0
57.492126,-8.547079,0.0
-80.64092,18.530468,11.0
-20.936699,-12.306406,5.0
-26.704638,36.556095,11.0
70.29694,28.136948,11.0
-10.36464,-28.547365,3.0
-45.19574,37.764893,10.0
35.104156,-31.467808,0.0
8.833485,17.647577,5.0
-53.533,3.2082975,9.0
-55.465157,22.254948,10.0
35.735615,10.851517,3.0
68.30537,18.93935,3.0
-58.643757,-18.8789,8.0
-8.396506,-15.904226,4.0
20.409685,15.312233,4.0
-41.934895,-22.191463,8.0
6.3434525,-17.03725,0.0
19.853935,4.721089,2.0
-41.85509,47.758953,10.0
-8.160325,-22.753824,3.0
-6.3278794,-7.814806,6.0
31.54504,11.069027,3.0
24.531942,-40.899906,0.0
29.30112,7.3527994,3.0
-7.816981,-20.96407,3.0
-22.107754,47.85923,11.0
32.50139,-41.5849,0.0
-40.001163,12.234905,9.0
0.042158842,-29.289215,2.0
-39.127888,41.529713,10.0
-47.13525,-25.040545,8.0
-7.4426203,-24.081068,3.0
15.005531,-32.413265,1.0
46.04125,-25.79182,0.0
20.19942,-3.765076,2.0
24.80501,-3.561234,2.0
-41.337456,36.64789,10.0
35.64324,-17.448343,0.0
-45.783447,40.600803,10.0
-45.419415,-27.385834,8.0
15.566094,-25.235014,1.0
-48.003643,8.679657,9.0
-17.720776,-0.8615306,7.0
25.51829,-17.237837,1.0
40.801773,-11.606871,0.0
-19.458029,45.327,11.0
-16.236464,46.673466,11.0
31.122385,17.18148,4.0
19.606682,14.275857,4.0
-42.435688,37.768078,10.0
-17.113758,-1.2786677,7.0
29.0019,18.284292,4.0
55.231945,-6.007395,0.0
24.12886,-17.114098,1.0
21.788136,9.707634,4.0
-23.122116,-5.094046,7.0
-28.451782,41.253212,11.0
38.98148,-18.641914,0.0
-59.94096,-20.228918,8.0
74.924095,20.656456,3.0
24.936527,15.357291,4.0
-53.14879,2.0773833,9.0
38.897247,-34.69844,0.0
39.622017,-32.672276,0.0
-28.637156,-13.000331,7.0
11.367124,25.443977,6.0
-84.47271,18.167717,11.0
5.677073,8.917133,6.0
33.56409,12.237794,3.0
-14.758602,46.763706,11.0
4.680479,-46.219025,0.0
54.238632,-6.5449533,0.0
23.666645,-16.07146,1.0
26.759031,2.1289668,3.0
-21.610615,22.07977,7.0
25.437366,-43.60463,0.0
-1.1332142,-35.862442,1.0
76.70784,18.466805,2.0
32.64297,-5.583448,0.0
-44.733246,-30.04348,8.0
38.817863,-34.510803,0.0
-13.312817,-19.525433,4.0
33.06813,-30.43316,0.0
51.643604,-11.174704,0.0
1.2544523,-36.305702,1.0
-43.36035,8.291244,9.0
40.712753,-19.798204,0.0
32.070587,-41.535984,0.0
-26.705235,36.886436,11.0
72.36736,24.102837,4.0
-49.36586,27.97538,10.0
-4.7578773,5.063882,6.0
14.372453,23.439362,6.0
-58.092033,0.8169302,9.0
7.3490915,7.171882,6.0
-2.1786792,-22.819378,3.0
-5.564989,-26.34887,3.0
44.050396,-13.246146,0.0
-55.171783,2.5460973,9.0
38.26894,2.1704948,3.0
15.266305,2.3534904,2.0
-16.022976,-11.533292,5.0
-43.02701,31.185614,10.0
-42.895073,40.75089,10.0
14.915822,22.547941,6.0
-8.4503565,8.710214,5.0
10.077165,22.302996,5.0
-49.951706,19.837244,10.0
68.12559,19.783985,5.0
-3.6009908,3.5456088,6.0
29.788193,-37.959675,0.0
4.177772,-37.76416,1.0
28.022034,-15.019208,1.0
69.50068,15.624939,0.0
-42.207523,-29.259726,8.0
-38.494892,36.647755,10.0
-2.6130288,-37.56959,1.0
11.6481905,18.691696,5.0
-3.163103,-31.228441,2.0
75.96372,22.936764,0.0
-6.025481,-0.5682862,6.0
-30.286682,16.216928,7.0
39.43313,-30.299303,0.0
-2.076025,-39.727905,1.0
-59.26495,-11.638124,8.0
-2.85322,2.4975915,6.0
50.578045,-9.544494,0.0
-46.49486,10.794797,9.0
-47.82471,10.343779,9.0
-55.664978,22.225084,10.0
-46.52637,7.233856,9.0
-49.56159,4.081165,9.0
4.1129503,-37.09742,1.0
15.35578,-3.7944806,2.0
-11.518256,2.976855,6.0
31.51496,-3.81734,2.0
29.674227,-33.807137,0.0
-6.879929,-18.463099,3.0
27.74932,-39.714535,0.0
-48.45069,11.427165,9.0
-29.029577,46.38957,11.0
-18.322447,0.12463663,7.0
79.15798,27.167524,1.0
43.080482,-12.066151,0.0
33.96139,11.511158,3.0
-6.7752786,-7.068888,6.0
-25.646091,-0.5825266,7.0
-58.47399,17.62811,10.0
-20.306444,1.5541883,7.0
-8.0410185,-15.368636,4.0
-42.18488,8.5318575,9.0
24.301376,-43.21321,0.0
12.15316,25.240517,6.0
59.645607,-1.7588569,4.0
-22.903717,20.275644,7.0
-28.377151,50.34221,11.0
-80.574715,22.522686,11.0
-61.312218,-21.19428,8.0
-3.3189476,-20.670425,3.0
6.5959797,9.613127,6.0
-0.80377716,-30.26398,2.0
62.246784,0.55032545,2.0
-58.81304,-21.439135,8.0
20.239773,16.020628,4.0
-51.166454,9.597657,9.0
68.684875,21.275745,1.0
53.038513,-8.897535,0.0
-62.90217,-16.952188,8.0
-19.283583,-10.625304,5.0
26.480429,14.731658,4.0
-43.866665,45.146336,10.0
58.371403,-5.1295285,0.0
-17.799833,-7.9820457,5.0
28.959795,-36.527103,0.0
3.6028717,27.523838,9.0
57.267483,-6.2989197,0.0
-83.34211,21.10548,11.0
55.888306,-7.9873676,0.0
60.8398,-6.336016,0.0
55.432705,-7.0662556,0.0
-41.885204,7.1527042,9.0
-6.521364,-19.94003,3.0
-79.14483,21.66612,11.0
-42.812237,43.025097,10.0
-48.86793,40.291977,10.0
-22.86225,-15.747247,5.0
6.6629553,-40.471287,0.0
-58.43298,1.0277045,9.0
29.357498,6.05656,3.0
18.069407,12.207214,4.0
73.332115,22.161285,2.0
73.413124,25.24701,4.0
67.31603,26.602098,10.0
-7.213193,-6.9488115,6.0
33.488884,2.1423187,3.0
8.840619,24.610806,5.0
-6.7520285,-3.8267617,6.0
59.283585,-5.8106627,0.0
61.211414,-5.233535,0.0
-59.31017,-20.960697,8.0
-24.47765,20.208822,7.0
-43.76002,10.952611,9.0
-0.66336435,-35.20558,1.0
-10.743353,-29.480505,3.0
54.415432,-8.441684,0.0
72.50081,17.184034,4.0
-22.996956,-16.212444,5.0
-45.478928,33.54335,10.0
-46.062996,10.385761,9.0
-44.14685,37.750225,10.0
4.434317,10.458007,6.0
6.9691396,-29.103773,1.0
-55.812805,21.79073,10.0
-1.2195672,-13.397311,3.0
-46.263226,27.282185,10.0
23.291677,13.765031,4.0
25.310604,-32.97049,3.0
58.31999,3.3574839,4.0


==> data/INet_R_565174.csv <==
x,y,c
5.83223,29.088053,2.0
-12.383848,22.363283,8.0
18.687756,28.402712,2.0
-17.631649,21.856796,0.0
16.520805,31.215818,8.0
-1.2471875,14.0301075,5.0
25.875648,-8.389849,7.0
14.965313,26.70051,2.0
38.920662,12.681876,0.0
4.7564325,13.374806,7.0
-60.78642,-2.8002915,11.0
-35.538048,19.669203,5.0
21.385647,8.550851,3.0
-33.19467,13.89584,10.0
27.877842,11.734305,4.0
1.9550856,14.942445,10.0
-33.335155,22.88762,1.0
9.397268,17.880217,3.0
-34.92097,28.593664,8.0
-32.492817,-13.26082,4.0
17.291374,-23.435598,7.0
37.429424,-15.216003,7.0
34.17897,-4.4126406,4.0
-31.685173,-12.810897,4.0
36.866463,7.080911,4.0
-19.024576,-22.5868,9.0
-31.07098,16.859644,11.0
10.707966,-32.423363,0.0
52.7622,-11.656467,11.0
-39.58542,1.1102613,9.0
-34.55884,29.535929,8.0
-16.939665,-2.7260666,2.0
-22.809343,39.993774,8.0
20.64061,-24.339275,7.0
-55.813114,-7.115648,0.0
-9.2415085,1.9518833,2.0
-33.2503,-14.841494,4.0
16.864952,0.24387263,0.0
-45.530285,-14.234807,11.0
-54.320095,-7.8860884,0.0
5.9886503,-22.636358,1.0
9.414767,-1.8732456,11.0
37.413418,12.799263,7.0
27.530893,-30.732578,7.0
52.316338,-19.136414,11.0
53.409653,-13.459917,11.0
-32.14337,22.238459,8.0
-28.516232,26.621683,8.0
-0.5398937,-1.3099117,0.0
7.3105884,-10.137382,0.0
-9.249897,-23.087444,0.0
-27.435432,30.504375,8.0
10.534954,10.027197,5.0
4.9154778,22.543295,4.0
-54.05544,-3.7151117,0.0
-43.918327,-18.035563,4.0
43.036163,-22.977545,1.0
12.879441,35.402245,7.0
30.0086,-0.30824256,3.0
-41.551723,-12.779954,11.0
-20.693638,13.4617,9.0
30.99321,18.628735,3.0
38.1419,5.9455943,3.0
-0.3257738,6.919922,7.0
27.807978,-13.810844,0.0
4.030543,11.289995,10.0
-22.849602,30.09999,8.0
34.751,17.96467,6.0
-0.5481882,-1.5014814,0.0
2.6169913,-23.158875,6.0
-52.61325,-5.8748045,0.0
30.819149,-14.899978,0.0
0.62784857,-31.817305,0.0
7.8695827,36.34933,4.0
-0.26828972,27.866976,11.0
-39.62952,7.6886187,9.0
25.339333,21.372675,3.0
34.816708,-12.067299,3.0
-24.212278,33.96813,8.0
-22.9196,-22.561783,9.0
10.465053,20.128405,5.0
23.24577,-27.956873,0.0
-30.461786,-14.824782,2.0
-5.157811,8.3374195,0.0
-34.327564,-18.340904,4.0
46.322647,4.563674,6.0
14.158292,-29.32521,5.0
24.460945,-28.494316,7.0
-1.1554247,-15.896188,0.0
31.294659,-14.287901,7.0
-48.91267,-2.6277583,0.0
34.759674,0.5297177,4.0
-2.6279461,-7.41603,3.0
-16.522343,6.5133567,9.0
31.289633,-32.100693,6.0
-29.944834,30.958055,8.0
5.706644,19.092937,2.0
21.976694,23.925652,3.0
-8.739511,20.867634,1.0
34.76497,-24.081032,4.0
44.3958,-10.307471,5.0
-53.745342,5.179328,6.0
-19.127,-26.158741,9.0
17.197788,-17.802896,6.0
-3.0685554,-9.449678,1.0
-6.7961283,23.162865,8.0
2.2641704,12.924898,10.0
-33.00499,-7.229726,9.0
25.27056,-34.810276,0.0
-25.772688,3.8282928,5.0
12.4803915,21.101982,5.0
21.489254,18.629002,7.0
-40.811516,2.2597525,9.0
33.084873,21.179552,7.0
-9.552062,-9.634441,1.0
30.434433,-20.829437,0.0
14.732296,4.991673,0.0
-21.168072,-25.695063,9.0
19.81777,-19.559507,10.0
12.378673,32.41554,3.0
-4.0873613,8.131272,0.0
52.938034,-22.70768,7.0
11.815982,13.65688,5.0
-21.867838,-14.731488,9.0
31.818138,12.235946,6.0
34.972572,12.974773,4.0
7.3449154,21.926767,10.0
-57.464123,4.1442013,0.0
20.062708,19.421225,1.0
29.82595,14.158152,6.0
1.7509571,-5.0327125,10.0
-29.762709,22.977564,0.0
-24.165386,-27.788671,9.0
-57.850567,1.8640194,0.0
37.113705,-3.1230536,5.0
-0.47915316,-24.496176,0.0
51.042603,0.33950466,11.0
21.494392,-6.1032453,1.0
-32.34238,23.656963,8.0
27.714218,-35.14216,7.0
4.528796,-8.148903,1.0
-14.764327,27.946558,10.0
52.42787,-4.926243,11.0
-6.7938247,20.378332,1.0
21.977036,-13.184742,3.0
42.572613,-29.063704,11.0
14.207628,-2.4956346,10.0
10.832538,18.11706,3.0
40.125275,15.641961,1.0
29.163366,7.584793,7.0
6.0456963,5.3580236,6.0
30.516245,12.340261,3.0
25.52505,-32.991325,0.0
0.4751571,-33.05771,0.0
20.924646,27.313482,3.0
3.590791,-35.0818,1.0
11.610497,27.23225,2.0
47.04293,1.0709065,6.0
15.100682,1.441462,7.0
-62.83442,-0.51868784,0.0
-31.865963,-2.8831708,2.0
-48.633095,-3.9120097,0.0
14.188064,24.61297,3.0
-30.105268,-11.652923,4.0
31.470041,-34.746563,11.0
-1.9663402,-12.53127,0.0
-27.576868,7.5909758,2.0
45.003456,-13.833699,7.0
-20.33832,20.549868,9.0
12.233341,-21.528536,7.0
6.539402,-8.7044325,1.0
-39.31981,5.4758873,9.0
13.968304,3.0620723,7.0
-13.9801445,3.1428661,10.0
-19.19792,3.4629974,2.0
12.480869,19.683949,10.0
16.67561,14.228731,6.0
-14.529343,-6.36505,8.0
-19.593811,18.823044,10.0
12.036067,23.148647,3.0
-33.95701,31.66498,8.0
-0.49837846,2.1482258,3.0
48.855988,-16.068157,11.0
-18.210714,9.861127,10.0
-11.6659355,-0.39239293,0.0
-16.897585,6.76258,0.0
-38.18386,-20.762419,4.0
22.790588,23.425549,7.0
-33.968315,-20.294687,4.0
-21.31852,6.682331,2.0
37.30571,-0.04028311,6.0
-40.856873,-26.654043,4.0
27.702154,-25.573395,0.0
-35.832104,31.713892,8.0
17.449266,6.8004713,7.0
53.044514,-16.338753,11.0
-58.647568,3.3995838,0.0
47.138832,-19.754498,11.0
-34.973076,17.588793,10.0
-8.806767,-16.176924,0.0
25.63586,8.717923,7.0
9.16778,10.241466,5.0
-35.84894,5.504784,1.0
-16.047615,23.098188,3.0
-23.07027,23.340847,0.0
17.781544,26.618464,2.0
-3.2274184,-19.55684,0.0
-27.54211,-19.574648,0.0
34.31489,-15.335387,3.0
11.038228,11.165501,7.0
-36.726437,13.26809,9.0
-29.077429,34.035458,8.0
-28.95499,16.889805,10.0
12.922723,-22.0273,5.0
32.682503,26.763151,0.0
36.380272,2.0810237,11.0
38.76877,-6.2482734,1.0
-5.138174,-20.271467,0.0
35.515194,23.960548,11.0
-57.237694,9.175576,0.0
-19.381578,-11.6343775,10.0
26.090338,-21.164095,11.0
43.048344,-26.096025,1.0
-33.692944,3.459213,2.0
-12.489985,26.991547,10.0
16.904636,10.505577,3.0
-41.964226,-26.465088,8.0
-14.585766,-17.965221,5.0
-33.075325,30.057713,8.0
19.967857,-4.45586,0.0
16.607224,22.7985,0.0
15.07038,22.817099,5.0
2.6496205,-34.894234,1.0
32.58542,14.773963,4.0
6.359858,15.970868,11.0
2.5748212,-12.058894,1.0
2.3689697,28.054356,0.0
-10.9444275,31.955465,7.0
44.27117,-19.94902,1.0
25.30394,-33.943333,0.0
23.026892,-1.3110033,6.0
-12.268826,-21.065231,0.0
-23.819294,-10.881888,5.0
36.70361,4.7387195,3.0
18.49112,10.364089,3.0
19.260622,14.559389,1.0
3.3818536,7.893861,1.0
-35.28445,17.275114,4.0
-58.50991,0.3487053,0.0
-31.166891,34.430023,8.0
-15.833893,2.0523934,2.0
-32.219017,-3.458151,9.0
31.683027,-33.33933,6.0
13.5966215,0.082507245,7.0
-16.46768,17.610949,0.0
6.162427,-5.357218,1.0
-24.214935,-17.455235,9.0
8.064463,8.0493355,7.0
7.9421577,17.192236,3.0
23.641653,-22.955778,7.0
11.992045,31.187923,5.0
19.88342,-25.729752,7.0
-27.228708,13.978031,4.0
35.38512,-16.753082,0.0
38.156715,-15.569433,11.0
14.672634,11.396225,2.0
-20.108019,4.4367447,2.0
7.666987,34.00886,4.0
28.163996,14.474649,4.0
53.381653,7.1113853,6.0
-5.492526,-18.115213,8.0
38.368706,-32.9994,1.0
-0.5264227,30.229807,11.0
17.703445,10.11021,3.0
-45.897396,-3.892817,11.0
24.980932,-1.2196238,10.0
-36.92998,-8.443167,11.0
-36.740612,-10.435655,11.0
23.972778,-5.067186,1.0
-9.430454,8.981917,0.0
52.36044,3.0926485,11.0
47.0868,-15.699152,11.0
-9.029105,11.154222,3.0
52.7787,-9.420162,11.0
-23.42171,14.757466,10.0
6.795253,1.9163648,3.0
-18.13007,14.654202,10.0
28.426266,-0.3563619,4.0
-24.567892,38.765503,8.0
-29.703316,14.549179,8.0
7.1157703,-1.4329022,7.0
38.026825,-11.993107,3.0
10.220932,24.400381,3.0
-22.050047,-24.10015,9.0
-23.507,-25.522404,9.0
-60.25476,3.4973626,0.0
13.057556,34.61007,3.0
54.933533,-18.494064,11.0
-58.934074,-0.58229566,0.0
-22.708931,13.929442,9.0
-43.752625,-0.5273704,0.0
-33.216778,8.788832,9.0
-16.481274,12.684971,10.0
21.591814,20.979065,7.0
36.9769,12.541295,1.0
29.959612,34.70445,0.0
2.1341994,18.9966,3.0
12.099595,24.916449,5.0
8.881569,-22.81303,0.0
-34.008812,-10.640498,8.0
-32.26855,12.298543,9.0
-2.1176178,26.32719,1.0
11.976468,6.176596,0.0
18.913902,6.1442175,6.0
-28.427074,38.85316,8.0
15.967064,15.098129,6.0
50.919704,1.4861282,11.0
-35.79751,-10.838514,2.0
-25.76312,29.876009,8.0
-14.561588,-1.3025723,2.0
0.07825829,-6.6363153,0.0
24.972418,-7.274418,1.0
35.093285,-0.28538948,4.0
19.959177,24.131659,5.0
-37.88031,-9.486947,9.0
-20.750174,1.6693068,5.0
-5.2034864,13.024803,2.0
-28.071894,-21.210836,9.0
-19.680313,26.854284,9.0
35.108604,-32.20948,1.0
-27.121223,32.887062,8.0
-25.814241,-0.60762525,5.0
9.970364,13.385668,5.0
33.134083,-3.106441,4.0
-21.829927,12.304748,10.0
34.517548,-30.270344,1.0
33.761234,-18.165699,7.0
20.844448,21.166348,0.0
56.306034,-5.1089163,11.0
23.182493,6.692053,3.0
-5.528481,-8.8695,0.0
31.783106,-29.056738,4.0
17.201597,17.553974,3.0
17.23572,19.355068,7.0
9.123895,-7.1826515,3.0
-39.287914,11.448118,2.0
-18.468596,18.417091,10.0
23.837702,12.066474,4.0
43.6248,-20.655817,0.0
32.544563,-1.7387396,4.0
18.031658,-9.307365,0.0
-21.620243,1.9609023,2.0
47.93158,-17.509392,11.0
53.811024,-19.235752,11.0
-60.41059,1.3150309,0.0
-28.817638,2.1936505,2.0
-38.35289,32.68877,8.0
11.895647,-9.681904,1.0
27.807652,-19.729471,0.0
-18.053766,14.013585,9.0
-7.636983,-25.913094,0.0
-60.02129,0.7964908,0.0
-4.1397943,-25.09898,10.0
-9.810086,-26.021015,0.0
37.984974,-32.135906,11.0
-8.944413,22.219936,8.0
-50.766796,-10.219058,0.0
31.655521,-16.842802,0.0
35.447475,-9.624465,6.0
-19.924183,-24.65262,9.0
39.078293,-26.705814,0.0
-16.319906,37.707943,1.0
21.54358,34.89184,7.0
-30.926672,30.30665,8.0
-57.76072,2.5117862,0.0
9.955507,-2.3424757,11.0
-17.48283,-18.328367,2.0
24.756153,10.646788,1.0
6.062058,25.764301,10.0
-37.560604,-1.9263421,1.0
42.76159,-12.281139,1.0
-5.0454392,-7.3321157,6.0
14.939772,-3.7892525,7.0
-28.177351,-16.534641,9.0
-11.718676,-19.063627,2.0
31.375122,5.811783,4.0
38.308083,-3.1685755,5.0
-8.375168,3.4444702,2.0
-51.44556,-6.8411803,0.0
-51.97561,1.45904,6.0
-35.771263,-13.003464,4.0
50.505047,-9.775707,11.0
-23.328445,-24.35534,9.0
23.422037,-3.8341706,6.0
-10.511378,2.2461205,10.0
-32.37552,30.732546,8.0
-32.32172,-16.367037,2.0
-6.412231,15.749275,10.0
-26.91562,-0.56264585,5.0
33.75094,17.94153,6.0
-56.279125,2.6804752,0.0
37.141376,-11.709836,6.0
-1.4012889,21.929626,3.0
4.3806405,12.30176,10.0
-46.486984,-8.998861,11.0
-33.710052,24.98727,8.0
35.345467,-36.31945,7.0
35.43873,-16.01524,4.0
-16.664423,-12.0303545,8.0
18.291204,8.277542,3.0
-10.679364,-9.5144415,1.0
-56.48935,9.751834,6.0
27.622557,-33.282555,0.0
-58.326843,3.9000022,0.0
16.099709,-5.7122536,0.0
31.859837,-11.921465,7.0
-3.507909,7.062478,2.0
39.31896,-24.033289,3.0
-25.965578,9.868532,5.0
-25.591656,-26.959349,9.0
-5.2348566,21.655058,1.0
22.440407,-32.84563,1.0
43.482067,-10.443967,3.0
49.705982,6.3123174,11.0
24.752409,-20.643805,3.0
-16.620821,-21.171484,8.0
19.523455,12.715407,1.0
29.46845,24.032633,3.0
-11.326002,-7.024322,0.0
-38.004383,-21.383957,4.0
-40.586945,8.744673,11.0
3.7768264,-7.372079,1.0
37.769432,-6.898322,5.0
47.89823,7.8157396,6.0
32.068615,-8.593663,0.0
-50.603848,-10.765793,0.0
-11.14852,5.7445436,10.0
-19.284788,-1.112184,2.0
35.113255,32.14079,5.0
20.549274,17.049322,7.0
-13.267449,0.743385,0.0
31.151234,15.239817,3.0
25.064495,-0.508481,10.0
8.502871,-28.247374,0.0
-22.170187,31.114315,8.0
-41.831215,-10.535994,11.0
-33.904213,10.984938,9.0
19.941614,-16.896824,7.0
7.6689773,-25.095556,3.0
-48.168926,-9.658748,11.0
40.19018,-22.048359,0.0
33.58552,-28.965961,1.0
16.718992,1.7118698,0.0
18.85851,20.162794,7.0
29.29903,6.7815638,3.0
-23.04653,-15.785832,2.0
51.47158,2.0878417,11.0
-29.133902,11.74867,2.0
-7.6032386,-21.293175,0.0
20.836407,-22.432213,7.0
-21.504559,7.876413,4.0
-48.047043,-4.6022854,9.0
2.6884422,-6.2259045,1.0
-32.767082,10.443566,9.0
5.1949434,8.853333,6.0
-23.95468,35.465042,8.0
34.31908,23.800934,6.0
-47.624386,8.873734,6.0
-19.170568,13.046723,10.0
-45.762337,-16.616385,11.0
-50.52545,-4.6527195,0.0
22.357641,-7.4548216,0.0
29.621109,-15.100108,0.0
23.144627,28.540533,3.0
28.797066,17.014616,3.0
29.91885,-4.952478,4.0
17.445364,7.3403554,3.0
8.842668,-8.062003,1.0
-9.415001,4.962742,10.0
24.626507,30.88478,1.0
38.72373,-28.269945,1.0
-14.131166,-6.6809225,9.0
45.308537,20.089403,7.0
-2.9560134,8.6479645,0.0
33.473053,10.058795,4.0
40.47718,-2.9288101,5.0
-11.776674,22.554455,8.0
-19.475582,-0.22060296,2.0
-53.111412,-8.37582,0.0
-3.2310593,-9.487671,10.0
13.414068,24.051502,3.0
-24.929312,31.10678,8.0
37.178303,-24.31923,3.0
-37.67478,19.367817,5.0
44.98994,6.6961975,6.0
27.04497,12.961775,6.0
50.728218,-11.620708,11.0
16.671442,2.5392041,3.0
-42.361164,14.8616705,1.0
-25.694727,-1.1834524,5.0
6.9052644,35.008884,4.0
-20.062662,15.323837,8.0
45.600975,-31.283873,11.0
32.65415,15.411839,5.0
21.672052,-18.439508,0.0
-22.354765,4.789879,5.0
3.3546097,3.398225,2.0
-33.76047,27.5839,8.0
-58.260506,6.0886116,0.0
-26.583115,14.46955,11.0
-31.255377,1.715795,2.0
52.42913,-9.469397,11.0
-21.167149,-11.071733,2.0
-11.250903,-6.529413,1.0
-26.087267,21.655022,0.0
36.677853,-34.472347,0.0
42.906197,6.765352,6.0
33.712852,7.283893,4.0
-21.088749,23.02944,0.0
33.560104,7.914446,4.0
50.697968,-14.651302,11.0
-34.946667,6.232233,1.0
14.088927,25.217957,5.0
4.752023,7.1591372,5.0
-15.710711,-16.636549,2.0
-28.620079,1.4929743,2.0
53.152084,-8.060427,11.0
41.85104,-17.446848,3.0
-40.99946,-4.0064006,9.0
-38.094532,3.4857342,9.0
-14.561539,28.345293,0.0
-7.8770857,22.113695,8.0
-32.149635,33.30696,8.0
18.002195,-22.914015,7.0
24.268808,-23.116188,7.0
-14.48813,-1.2829008,2.0
-51.08545,-6.8512754,0.0
7.762906,-25.492483,1.0
-8.47938,-9.680821,1.0
-11.043679,16.23158,2.0
-41.85007,-11.64849,4.0
-3.8092852,13.197017,2.0
-33.850388,-10.667925,8.0
-48.10125,-3.2589087,6.0
33.426483,23.181152,6.0
-8.5477295,4.294482,10.0
-0.8521304,27.566158,3.0
17.544008,-25.6135,7.0
20.44852,-2.9033515,1.0
27.357252,4.4158845,0.0
-20.893723,34.48845,8.0
-42.231224,-14.462485,11.0
-36.770573,-16.383144,4.0
-25.11236,-5.974361,4.0
43.40508,18.860645,11.0
-23.334982,15.126357,10.0
-51.47051,-1.1362307,0.0
-26.497595,6.5564837,5.0
55.103127,-2.7004359,11.0
41.500057,21.889706,6.0
-35.508263,16.178534,2.0
-19.702734,-20.696596,2.0
-27.4569,-1.0387253,2.0
-53.341408,7.1244316,6.0
-57.34253,7.925306,0.0
12.847612,2.8446407,6.0
-19.495693,7.991731,9.0
14.048656,17.86743,3.0
-28.225025,32.37762,8.0
19.46823,-12.396869,7.0
16.384031,-25.715378,5.0
-33.80861,20.021244,8.0
19.002338,9.864452,3.0
-11.012537,-11.231687,0.0
27.60979,-13.933481,0.0
35.724716,9.757372,4.0
8.117581,14.588544,3.0
12.704695,18.40027,5.0
42.03304,-12.235061,1.0
25.554642,4.5778584,7.0
-25.74321,33.34131,8.0
-13.351016,-13.584016,10.0
25.615627,3.9003122,0.0
-1.1593426,6.6136827,10.0
56.779278,-0.8189945,1.0
-7.6083345,19.00771,2.0
-25.597532,19.461098,4.0
-16.21681,-11.7982025,0.0
49.106586,-4.7750826,6.0
-36.071365,-18.910471,8.0
27.530172,8.476585,1.0
28.700375,20.037464,3.0
-2.2014773,-15.48124,3.0
20.652077,10.830031,6.0
13.8514385,-5.982861,7.0
37.826084,26.9326,11.0
-10.830298,29.782415,10.0
4.609348,25.382915,10.0
-55.58162,1.1775128,0.0
36.412476,-29.278536,1.0
3.1170714,11.58674,10.0
-20.171486,-26.67045,9.0
22.467455,-22.595007,7.0
-57.546555,-5.636093,0.0
-35.844467,-14.77179,4.0
31.763132,-2.5685523,4.0
-30.342682,6.6433887,6.0
-3.7763321,-0.56540936,8.0
-45.290485,8.028745,9.0
-17.376558,19.998247,10.0
50.67642,-18.766932,7.0
29.169966,8.413813,0.0
-25.321686,23.301855,0.0
-5.770024,1.9772688,10.0
16.507889,-15.518617,0.0
-28.75285,-24.615187,0.0
-6.030444,-23.143002,0.0
-13.49603,2.2308471,0.0
-16.589415,14.175556,10.0
21.348469,-25.30138,7.0
-54.04217,-8.898508,0.0
-57.047215,-5.9037676,0.0
8.491387,37.23627,2.0
57.01316,-5.579938,6.0
15.762735,-23.656536,7.0
-17.442759,30.876303,8.0
46.028133,4.5133004,6.0
31.977013,-4.284394,4.0
-33.05327,8.251042,9.0
39.174625,-21.69219,7.0
1.0214583,-12.088605,1.0
-44.431763,-13.781095,11.0
-2.3616936,23.74838,1.0
-29.386007,-5.956166,9.0
-40.800304,10.817125,9.0
39.870968,-16.81308,3.0
53.135593,-19.446371,11.0
-50.551853,0.81771827,0.0
-59.405342,5.3883247,0.0
-6.4885073,-19.370205,0.0
-27.36433,5.2531433,5.0
7.43571,11.796813,0.0
42.152832,16.696304,11.0
14.655772,-2.4295456,0.0
-60.540466,-2.325388,0.0
21.258087,11.759882,1.0
-5.1510973,31.220276,3.0
-15.382905,27.243515,8.0
27.614689,11.378077,4.0
31.89176,-8.743812,1.0
-35.044254,-8.2244005,4.0
-24.380943,-19.249105,5.0
-16.036287,26.40733,0.0
-33.761215,-4.238429,1.0
-46.284904,-6.898017,11.0
42.2051,-19.261177,3.0
29.451675,-9.221322,1.0
-25.328815,27.388235,8.0
31.444284,2.2752924,4.0
-25.476654,0.25856835,2.0
45.948547,-26.470005,7.0
6.0761013,-11.57609,0.0
-29.78304,25.212963,8.0
-0.06876384,23.143713,8.0
36.095276,3.2630756,3.0
-3.6114657,14.97588,10.0
5.2979655,-3.8135653,8.0
-52.58321,-7.4208198,0.0
26.697153,-14.256341,1.0
40.45313,-6.427656,6.0
15.113247,4.016147,10.0
35.973583,-28.818111,0.0
35.811768,-20.097525,7.0
51.41009,-17.809544,11.0
16.380932,33.856773,4.0
-37.416756,-13.578561,4.0
-26.157276,15.540255,10.0
-1.6141162,-32.184605,1.0
39.758236,19.430391,7.0
-6.560256,-13.3059435,2.0
28.53945,12.502663,10.0
-49.492104,5.673226,0.0
45.393593,14.774562,11.0
-19.15823,-3.4754841,2.0
-21.8682,-4.4599476,10.0
-3.86085,-24.492474,10.0
-22.89237,-1.0852194,1.0
-33.16804,-20.415688,4.0
8.546588,-22.310472,9.0
41.84256,-20.652143,3.0
6.7119966,35.559456,4.0
23.49032,-19.839859,0.0
-24.456465,-20.627567,9.0
6.8684945,-9.732341,1.0
41.891632,1.6447585,1.0
50.645565,4.208708,6.0
-1.3848187,-32.925102,1.0
14.750885,-10.872342,10.0
44.422188,-21.110052,7.0
32.93873,3.4956367,4.0
2.2527187,-16.110968,2.0
-24.838701,-16.116522,4.0
-9.686843,14.0460615,2.0
-10.0976095,4.719795,10.0
2.9376378,-33.53581,1.0
57.460514,-10.473952,11.0
-31.183386,37.266083,8.0
-59.737682,-1.6068314,0.0
36.998375,-8.545988,7.0
-41.751038,-9.907017,0.0
2.5741765,8.134742,7.0
54.08573,-1.0335685,11.0
15.349102,-18.810959,0.0
-59.044083,3.0745335,0.0
-12.3004465,12.322807,10.0
-42.981625,15.058013,6.0
-17.577496,-1.4939274,2.0
42.861706,-11.992654,1.0
-31.37391,-12.476304,4.0
45.454292,1.8932296,6.0
-1.446407,0.72395384,7.0
-0.24752599,-2.9245634,0.0
-53.748547,-3.7110994,0.0
32.90599,5.100496,4.0
-23.494682,8.089555,5.0
-3.96803,-18.28132,0.0
18.781242,-2.2776022,1.0
9.458086,34.692463,2.0
32.60052,6.3388753,4.0
-26.603191,5.45699,5.0
26.949602,7.1616173,0.0
28.560917,-19.441484,0.0
14.061724,13.736183,1.0
48.80402,5.0460596,11.0
48.88579,5.8704405,11.0
-51.272297,0.42079863,0.0
-11.656695,-31.372122,9.0
-14.853134,-18.925749,6.0
38.685917,-10.792932,3.0
27.987915,-3.1959875,1.0
-22.235199,1.6132524,2.0
40.043186,-16.582567,3.0
-50.86761,2.6186464,0.0
31.60873,-21.905487,1.0
-23.211731,33.91273,8.0
8.158269,-20.71284,10.0
-4.7386436,-14.2445545,0.0
-14.335465,13.672984,10.0
-24.977121,-24.07049,9.0
8.35933,-28.736753,3.0
14.030121,0.42073628,3.0
19.815552,11.677139,6.0
-30.637688,-1.7943413,2.0
26.027254,-8.369879,1.0
23.002447,24.618425,3.0
-35.198338,-1.4295673,2.0
21.748692,-28.31663,7.0
25.686113,5.765582,6.0
43.691254,-27.615911,11.0
32.707993,-22.277983,7.0
-32.023457,-5.587149,9.0
-28.50765,-3.4179125,5.0
-38.74193,2.2968,9.0
-56.713394,2.4863808,6.0
0.18554007,-27.871338,0.0
-10.325093,8.606782,0.0
42.709797,-0.7779304,1.0
-25.821,7.5579867,5.0
52.24405,0.03167957,11.0
27.33158,-3.134323,1.0
53.81107,0.036947913,11.0
-36.728592,33.198704,8.0
-59.22369,-5.1345043,0.0
40.98565,-27.88139,11.0
-5.0511875,18.18139,10.0
10.979178,-26.229658,0.0
53.68333,-5.2514343,11.0
8.892884,35.472134,2.0
-59.4008,8.298195,0.0
-60.827675,3.5834095,0.0
42.797073,-8.698173,4.0
19.727007,28.50041,5.0
26.242298,27.701866,3.0
27.556421,-12.946251,0.0
33.245445,9.717641,4.0
29.731424,-29.26436,1.0
-11.7329855,11.061318,10.0
9.205432,-10.09954,1.0
-24.250916,10.312025,5.0
42.30181,-14.858076,3.0
30.346584,10.904756,6.0
51.38651,-2.7622178,11.0
46.39604,-5.0426064,5.0
21.100739,-15.083399,0.0
36.777336,-6.2153993,3.0
-29.830145,28.183275,8.0
31.203781,-22.50815,1.0
42.27227,7.0365353,3.0
1.1942444,14.296358,10.0
9.45675,1.6954473,3.0
30.029108,-15.017974,0.0
-5.588145,-16.849817,0.0
-29.883816,31.768976,8.0
-17.855427,12.824721,10.0
-20.279993,-30.524305,9.0
5.9433436,19.177315,10.0
24.835014,-35.52065,3.0
-9.434563,15.367418,2.0
-29.684307,29.682579,8.0
40.57918,-12.10317,0.0
-9.850472,15.249134,2.0
-16.252483,12.17708,10.0
-28.633127,5.003346,9.0
50.021954,-8.938417,11.0
-32.56391,23.384787,8.0
51.40327,-0.23264255,11.0
20.191229,19.738045,3.0
11.956625,13.988074,6.0
42.998116,-4.3876,11.0
9.733671,28.52167,8.0
-31.661682,11.016353,4.0
-7.532733,17.727018,1.0
-39.97201,0.8561379,9.0
25.008698,-19.408348,3.0
12.866273,9.040767,10.0
-22.727428,6.4911404,5.0
-20.152708,24.04302,8.0
35.911076,-35.228172,7.0
-27.96344,7.9215536,6.0
-16.794653,-4.327204,2.0
-21.409472,-26.863934,9.0
-16.364557,5.482209,9.0
22.517616,-21.948788,7.0
-39.73048,19.933853,1.0
-6.6900225,21.67625,10.0
-7.5422096,0.0137825515,0.0
10.0642395,-13.385201,1.0
15.405736,-9.453601,6.0
-4.334951,-24.804327,0.0
-11.492189,7.8781343,10.0
18.527384,-25.401716,7.0
13.777568,-1.6212898,6.0
-30.271828,26.41588,8.0
-29.524956,38.65543,8.0
9.274832,-0.94777787,11.0
41.41532,10.491209,7.0
42.147724,-24.218655,10.0
-20.272163,-26.345135,9.0
-12.964287,-23.996494,2.0
-52.248634,-3.865002,0.0
-58.080517,1.1555052,0.0
-6.882166,-3.9661229,2.0
-0.024450563,-19.832142,0.0
23.202316,-0.9046592,10.0
-24.40171,-11.95478,9.0
47.823723,1.4291581,6.0
-9.027429,-8.514836,0.0
42.893444,-19.525242,0.0
11.965349,19.042818,7.0
12.320042,31.467077,3.0
33.103127,0.13760741,4.0
-16.839743,4.0201726,9.0
36.690174,-3.7761345,6.0
53.170197,6.888632,1.0
11.969068,4.036733,0.0
6.130808,-8.962786,1.0
-36.35058,-8.33864,4.0
6.8113384,16.806513,5.0
-48.45051,1.1100703,0.0
52.315945,0.68527097,11.0
-18.711462,10.330916,10.0
-14.784581,2.6580608,2.0
24.512089,-11.210141,11.0
33.70605,-1.3569465,4.0
-45.651577,14.923513,6.0
-27.781866,20.208418,8.0
18.448072,-28.287962,2.0
-53.112316,-6.707102,0.0
-22.26143,31.273533,8.0
27.229418,-3.1740928,7.0
21.721096,0.9821623,3.0
-46.34601,-3.3501358,11.0
53.908115,1.9625477,11.0
-15.149896,12.754304,8.0
48.753094,-9.484058,1.0
41.916252,10.358415,1.0
39.272934,27.142056,11.0
-13.135165,17.217644,2.0
25.230076,31.656237,0.0
-6.6309476,3.5970058,5.0
14.471698,15.853331,7.0
-16.025244,14.666002,4.0
-57.650444,-0.32449603,0.0
-42.755695,-4.1470737,9.0
-10.349574,29.691006,10.0
-26.315975,16.103209,10.0
50.635887,11.133156,11.0
43.93761,-12.9220915,1.0
-19.817333,-8.30303,2.0
-40.23355,2.5320327,9.0
-22.795277,-17.418154,9.0
-25.944681,12.564332,4.0
19.690191,31.441244,5.0
26.836958,24.438066,3.0
31.357836,-35.230183,0.0
33.267246,-18.757507,4.0
33.280422,-10.935478,3.0
-20.514168,-18.6035,2.0
-38.268486,3.2757666,9.0
21.575325,-6.290492,1.0
-37.4141,1.7700555,9.0
-40.207283,-12.740132,11.0
-39.378586,7.946456,9.0
-14.577358,31.789886,8.0
-38.41872,-22.794483,4.0
-41.97898,-7.4436316,9.0
-31.59978,19.288017,4.0
-29.446268,27.512058,8.0
35.577995,-19.830566,7.0
9.831075,-6.3930297,7.0
-31.556458,30.342031,8.0
-45.295124,-12.499241,11.0
37.459743,-4.2609067,5.0
44.949287,-23.483381,1.0
-23.196827,28.31517,8.0
33.07674,-27.858292,1.0
-37.62221,-23.18156,4.0
-54.61424,2.7367618,0.0
39.14554,3.9939575,0.0
15.985105,-1.8974425,0.0
-51.417946,-8.604824,0.0
-23.789242,23.024307,0.0
-60.969475,-1.3698868,0.0
31.806486,-3.215584,4.0
22.610815,-32.565792,10.0
30.3771,-0.14410402,3.0
14.722253,5.806595,10.0
13.8344145,22.947939,5.0
28.540092,17.539165,3.0
29.137024,-7.333837,7.0
25.210772,-28.456774,0.0
21.841537,-12.266489,0.0
-8.68475,-14.802655,0.0
-18.29817,30.940716,8.0
5.947378,16.447905,2.0
21.091406,32.863914,3.0
-33.934196,28.37236,8.0
-22.030079,-2.328324,1.0
-33.234463,18.064833,10.0
34.982002,2.68958,4.0
32.727116,-11.297271,4.0
-25.288054,-1.9938656,6.0
-22.243145,4.5462523,5.0
-1.4658468,-30.399036,8.0
14.241902,13.923769,0.0
-11.201296,5.821418,10.0
-40.1418,-0.7390321,9.0
17.655857,-33.873608,5.0
-11.644734,16.291866,2.0
-23.825346,11.067749,5.0
-52.376842,-0.96162087,0.0
-16.57565,11.22736,10.0
-35.771362,26.797384,8.0
-17.145765,-18.108564,5.0
11.051315,6.4965715,7.0
19.361517,-20.84692,7.0
-38.161068,22.751654,2.0
43.242878,-9.88844,3.0
-31.528267,-0.0136991795,2.0
-30.494095,13.965118,2.0
-56.69171,-7.9829855,0.0
30.811508,-26.463644,4.0
-3.699134,4.0298867,5.0
-1.8863263,17.788324,3.0
4.921063,28.615263,6.0
-51.4431,-12.261626,0.0
47.109863,-0.49951407,6.0
-46.471745,2.5922592,11.0
-9.737102,-7.706023,0.0
28.810373,-8.238856,7.0
-4.302066,-8.294217,3.0
-26.380629,-9.974386,4.0
39.229248,14.794482,4.0
36.42814,23.397367,11.0
-31.189316,32.368984,8.0
21.976814,-30.421824,10.0
23.09002,3.0193298,1.0
-59.259598,5.28962,0.0
8.573347,-8.90383,1.0
-18.236458,-3.4454281,2.0
-37.745083,30.256027,8.0
34.196198,4.330867,7.0
-10.945202,-23.583372,2.0
41.03747,-12.690962,1.0
59.098377,-0.52939034,11.0
27.497639,18.36999,7.0
-12.028285,4.455822,10.0
-3.303672,-16.501,0.0
8.201546,26.923899,8.0
-24.252949,-2.7563741,5.0
-19.542463,-24.464256,0.0
41.99543,14.356581,1.0
-43.681885,-8.125066,6.0
46.58573,-17.514452,1.0
25.294355,10.9255085,4.0
-11.910368,8.123386,10.0
34.972847,-24.002428,3.0
52.403107,-5.10406,11.0
21.742577,25.563574,3.0
26.925264,24.090631,6.0
47.09506,-13.098184,6.0
-23.597414,5.8903537,9.0
29.10273,-25.87174,0.0
-20.720064,10.195049,9.0
-31.776655,32.65814,8.0
53.215584,-10.531701,11.0
-38.306007,-7.418947,9.0
-37.447723,-6.6154747,11.0
-46.20904,-9.22154,11.0
-22.868212,1.2688957,2.0
-1.5124528,1.3304169,2.0
24.672815,26.366634,7.0
12.649283,9.632198,10.0
34.29626,-0.015770096,4.0
-55.766277,4.0484133,0.0
-12.36219,23.46271,8.0
35.18193,6.3690653,10.0
-20.455328,-7.4329977,2.0
-39.18548,-10.620016,2.0
13.440647,16.256334,6.0
-15.852127,16.299843,2.0
-19.908045,-3.9778724,4.0
29.004398,21.240326,5.0
39.438377,-3.3117273,5.0
53.337418,3.5649796,11.0
23.312788,2.6648166,6.0
27.710924,-0.7767715,4.0
51.559532,-14.782555,11.0
-37.459545,32.76398,8.0
1.3872112,-19.024567,10.0
-27.918447,-1.1301289,2.0
-22.297934,-18.181164,9.0
16.343239,0.22840694,7.0
16.557205,-3.2725484,0.0
-23.259905,-7.5452304,5.0
27.96344,-24.609316,7.0
3.3102493,-9.643986,0.0
30.836262,23.030556,1.0
20.350636,-14.05132,0.0
-56.00561,-4.526737,0.0
-36.82618,9.200078,9.0
20.798431,5.3334117,6.0
-40.287918,-17.76897,8.0
11.142254,-26.278875,0.0
33.000156,26.633034,0.0
-31.56842,17.091425,11.0
41.102962,-25.001673,5.0
21.80092,-14.245802,7.0
-0.8507869,-9.665599,0.0
-6.788794,-13.29731,2.0
23.119085,-18.371517,10.0
27.794039,-32.213055,0.0
43.426155,19.153534,11.0
4.334922,4.9471617,6.0
0.617568,-20.813173,0.0
29.711622,-10.38858,1.0
44.172665,-6.436164,3.0
4.206952,-23.134956,10.0
-17.579004,0.91934985,2.0
-41.501614,30.334518,5.0
27.519386,-7.9999337,7.0
-28.193314,31.225794,8.0
-9.69261,1.3634865,2.0
30.177889,34.647858,3.0
-28.19964,26.537794,8.0
-21.315365,-25.351566,9.0
40.6029,1.7171805,0.0
-18.157919,-6.216252,0.0
23.996782,16.343678,1.0
7.984874,29.632492,8.0
-4.2628284,-10.733079,0.0
-55.601147,-1.3430177,6.0
29.721567,-1.6136851,0.0
-4.543376,13.788991,2.0
-17.934435,18.001703,10.0
21.126125,-27.149006,7.0
11.0417,-23.74106,3.0
35.870815,25.89957,11.0
35.71568,-12.080311,3.0
12.378477,24.33945,5.0
-37.938755,21.514801,9.0
39.228462,-18.707966,3.0
-21.700516,23.410147,0.0
23.713657,-17.766787,0.0
16.322416,33.77289,10.0
-27.469467,-25.047781,9.0
-25.970306,14.313793,4.0
49.769215,-11.081615,1.0
36.013443,7.2921886,4.0
-52.299496,-2.5539682,0.0
-62.78163,0.72637767,0.0
-0.5294235,2.260066,7.0
-19.58548,-20.600872,2.0
11.672826,-22.051773,1.0
-34.725792,14.239656,4.0
-19.345783,-4.3641796,2.0
-38.41552,-20.323385,6.0
41.70163,0.69730926,11.0
-37.825546,-6.7548237,9.0
51.8639,-24.998802,5.0
-21.736088,17.830687,10.0
38.993153,19.919304,2.0
-38.982014,15.21834,5.0
-52.225803,-5.365629,0.0
-28.816713,24.064917,8.0
40.05658,-9.663125,6.0
-16.315178,28.83253,8.0
-35.563484,9.914397,10.0
7.7029853,-10.044697,1.0
-12.632979,8.100147,2.0
0.5426564,14.956209,10.0
-19.399767,13.538436,10.0
-28.078005,-4.1288667,5.0
-16.118162,-2.2041564,10.0
-25.686668,32.056652,8.0
-35.179047,-2.3761072,2.0
18.843956,24.164667,1.0
-32.449566,10.374357,9.0
-2.5994635,6.526524,8.0
13.02588,-2.8820043,7.0
-24.129282,-26.016502,9.0
-24.981453,-26.930403,9.0
45.26885,4.691325,11.0
-7.5834107,5.1578407,10.0
28.506096,-22.631245,7.0
30.865961,21.06643,3.0
51.827694,-26.65776,7.0
-20.280966,-30.096369,9.0
-22.925325,25.400877,0.0
15.59035,22.377132,3.0
-1.8676076,-30.171486,0.0
-29.62122,38.736305,8.0
30.938507,3.0471444,4.0
-38.788147,7.0682025,9.0
45.741405,-2.0781994,6.0
58.491665,-4.1681976,11.0
-30.739233,7.1302133,5.0
7.4784846,-11.479778,1.0
23.085316,5.6069717,5.0
-24.501036,-1.6355917,2.0
28.25818,-5.2153325,0.0
-23.64498,-17.872547,9.0
3.5927472,-36.621468,3.0
-9.047952,-22.723057,0.0
50.480385,6.1974883,11.0
-24.478746,6.4728036,5.0
-31.192373,8.093803,2.0
52.031475,11.612141,11.0
18.102821,12.224685,6.0
56.516285,-0.49737495,11.0
-23.332834,8.369025,5.0
-47.935562,-10.457036,4.0
-48.25063,0.83720976,0.0
34.33885,-19.982628,1.0
37.98855,-26.641613,1.0
7.7483654,20.977856,3.0
-61.209576,-4.1377025,6.0
52.200153,-24.888561,11.0
-0.26795533,32.16086,11.0
-54.479267,-8.182466,0.0
-49.32859,-6.3406396,11.0
-26.67563,8.074276,0.0
54.200535,-7.8231173,11.0
-36.57478,31.172295,8.0
37.940784,-32.0102,11.0
-22.636988,16.795305,10.0
-37.867653,-2.5766885,1.0
-11.175227,-5.7792335,1.0
41.426,-10.400643,3.0
43.362267,-8.549446,3.0
3.2036562,-9.872362,0.0
48.12405,-9.225128,3.0
23.797466,-9.299236,1.0
-37.332577,9.564475,9.0
46.49281,-2.8913498,0.0
-11.416063,-14.385531,0.0
21.232359,-24.673862,7.0
41.279465,6.869171,10.0
-29.949326,14.634034,8.0
22.562494,16.56746,3.0
23.862675,-25.298683,6.0
-26.654242,24.79949,0.0
-49.351303,3.2197556,6.0
49.986523,-7.501763,11.0
-9.496248,-10.054599,6.0
34.05932,15.453771,3.0
-57.179657,-4.77441,0.0
-19.706121,12.151135,9.0
-36.236732,22.904055,8.0
11.357206,2.0244913,1.0
28.841827,18.669506,3.0
30.735611,4.9500756,4.0
49.46376,-1.9689215,10.0
41.134903,14.849926,1.0
-20.656837,-15.765674,9.0
8.069774,-7.54411,2.0
-47.084503,-1.8635067,0.0
-30.346518,25.366112,8.0
-27.683119,0.9378225,2.0
2.6179166,15.81736,7.0
24.106398,-20.346682,10.0
-13.204601,-24.099535,2.0
-53.163174,-7.1953454,0.0
-1.3236104,5.3278475,6.0
-5.890262,2.0342517,0.0
-9.814029,-4.6886644,0.0
8.159972,7.833495,9.0
6.6213703,5.1152344,0.0
-15.007144,-18.198563,5.0
43.040577,7.837714,3.0
-59.9762,1.5588064,0.0
-0.37942702,-9.75434,3.0
16.455217,-3.3837378,4.0
-27.852577,3.0923984,2.0
-24.430548,33.85543,8.0
-32.08388,5.0527763,2.0
-19.876635,24.687145,10.0
51.62055,-1.3608716,11.0
-34.806675,32.05301,8.0
-21.035622,-29.09909,9.0
36.40364,-21.196188,0.0
-48.549007,5.9956756,6.0
10.857919,3.5411582,6.0
45.53738,-13.582427,3.0
27.700998,28.539547,1.0
-50.17173,-0.42830056,11.0
-31.58568,-0.11615532,2.0
29.592485,3.7803133,6.0
35.9155,2.3523815,4.0
34.84503,8.35159,4.0
47.056828,-12.459373,4.0
27.578957,19.57505,3.0
-30.115162,-3.2085984,5.0
23.320574,-25.597612,0.0
38.311497,10.9460125,4.0
18.788477,28.471687,2.0
8.655969,-30.637018,3.0
44.399323,0.9618036,6.0
-32.658924,31.417238,8.0
18.033857,-0.12474242,0.0
0.93811655,-32.659428,9.0
-43.716908,-15.374609,8.0
-40.704308,23.51942,9.0
-30.411673,27.529232,8.0
44.256588,12.360827,1.0
38.451683,18.840935,3.0
-36.751324,12.7150955,9.0
-36.2775,5.458239,1.0
47.90233,-22.153954,11.0
-21.053356,-21.355217,9.0
27.062563,-10.9699955,7.0
20.64524,-5.656054,1.0
-30.033958,-5.662997,2.0
20.307308,-6.9839897,7.0
-21.360224,-17.492088,9.0
3.862628,-13.65053,1.0
-0.867601,-29.391874,0.0
27.202703,6.8558297,1.0
-33.962086,26.178913,8.0
-22.594124,9.817032,5.0
-33.869015,-15.942634,9.0
-14.316395,17.760504,8.0
-32.18459,-15.709312,4.0
-10.548886,-10.253355,0.0
9.319258,-5.71506,7.0
9.608196,24.097023,3.0
-32.748055,27.351337,8.0
28.681126,-22.714182,4.0
32.831104,-20.505316,1.0
41.08411,-8.563506,3.0
44.358166,17.676783,11.0
38.581783,27.008007,11.0
33.906322,-4.1965775,4.0
-28.65243,8.825725,5.0
-54.935314,-9.542952,0.0
37.09761,5.511004,3.0
49.43664,2.6615782,0.0
-9.834341,-26.167068,0.0
1.4083161,3.188143,5.0
-29.739576,-6.583901,9.0
14.694577,-14.637267,0.0
-11.702869,-31.383764,0.0
-31.134878,-2.398138,2.0
-36.77751,-17.316607,4.0
-37.07213,-20.544104,4.0
42.08086,-32.313324,11.0
-38.52603,-13.50975,4.0
-13.82679,-13.464801,10.0
-25.634872,27.954231,8.0
17.094408,-12.265215,7.0
-15.314803,-9.112819,4.0
-33.844746,1.8786527,2.0
37.20251,-4.1216755,3.0
16.441797,-22.383852,0.0
15.822559,-18.7709,1.0
-52.355305,-0.6956122,0.0
-25.781366,-22.151556,9.0
-51.99013,6.6178513,6.0
-45.248657,-17.227177,11.0
-25.426027,5.9890423,5.0
-25.839567,5.7249026,5.0
-3.9521189,15.388201,10.0
0.05971558,9.791384,6.0
-12.080894,-18.980139,7.0
48.616226,-18.109812,11.0
31.410341,24.040773,4.0
18.558432,11.78854,5.0
-6.8892927,-16.882523,0.0
2.4187748,-5.1849475,7.0
51.555435,-16.92667,11.0
-2.289498,-4.4906335,6.0
-30.131565,-11.655201,4.0
23.153978,-31.588879,10.0
2.1023383,18.998016,7.0
-31.822763,33.98023,8.0
-44.994408,-10.056716,11.0
29.506605,2.3216302,7.0
2.690667,0.17222664,10.0
-52.445564,3.7982798,0.0
-40.996017,9.093126,0.0
-47.849586,-1.3961124,0.0
-55.150124,-5.604176,0.0
22.547995,20.069836,7.0
13.512936,15.361486,1.0
-6.863687,10.284944,3.0
47.77121,-13.755424,11.0
-13.370207,8.757854,10.0
-27.221344,-11.296341,10.0
9.25619,4.757786,3.0
-9.626487,-1.3629501,0.0
42.353313,-18.618286,6.0
55.84636,-6.8246737,11.0
-27.94716,21.149925,2.0
6.1112347,25.594257,3.0
13.974973,-13.643287,0.0
32.387726,-0.7536062,4.0
50.174572,-24.682768,7.0
-33.31663,36.98142,0.0
-44.458008,-14.668105,11.0
44.600918,-16.001747,6.0
24.889542,27.852562,3.0
-35.044125,32.843117,8.0
3.1807506,-6.047333,1.0
37.88275,15.81711,4.0
52.75809,-4.2008333,11.0
-28.062513,28.238483,8.0
46.724377,-10.460456,11.0
-41.98236,4.637777,9.0
-13.740825,29.290384,0.0
-35.96462,-20.190475,4.0
-6.7295513,23.536839,8.0
-42.2631,-17.100983,4.0
-4.288529,4.023055,7.0
17.89567,26.08333,3.0
-9.080939,-7.039072,0.0
-26.624264,29.9686,8.0
-19.89582,-2.2667928,2.0
-42.09482,4.5472894,9.0
-34.16599,-18.188526,4.0
-26.753735,10.16673,9.0
39.942585,-4.659622,3.0
31.533825,-19.966238,7.0
-28.10438,23.630539,8.0
-8.181898,1.4328787,1.0
24.996,19.939363,0.0
-23.108112,39.584892,8.0
-32.9222,4.422394,2.0
43.990597,2.0108852,3.0
18.489933,19.772776,7.0
-23.527115,-18.153877,9.0
13.85598,21.47438,5.0
25.50233,13.844377,1.0
-20.471048,18.065504,9.0
-36.638985,1.2641766,9.0
37.047615,-30.604132,1.0
30.478683,2.7832637,6.0
-52.704853,-9.824698,0.0
10.249069,-1.4808239,5.0
-11.888708,-0.4604462,0.0
-25.317535,-21.171005,9.0
31.759338,-3.5551755,4.0
20.31808,2.2307928,11.0
-23.140547,39.228077,8.0
30.17602,7.4131947,0.0
-31.67943,2.734151,2.0
51.77711,-14.999271,11.0
22.708088,-8.51866,0.0
-41.235996,6.0095153,9.0
43.05737,12.728578,1.0
-16.980947,22.606178,0.0
48.72416,6.9922137,11.0
-28.529408,28.009918,8.0
-1.8043334,21.488096,7.0
23.49803,18.20464,1.0
-6.0299373,-4.439797,2.0
-13.166561,18.989681,7.0
45.166355,-23.363083,1.0
-5.1760225,-11.316784,9.0
31.25495,12.421446,6.0
-32.2979,-17.292286,4.0
19.159866,17.493303,1.0
45.794014,-17.570164,1.0
-22.432188,-2.9796634,2.0
12.246381,14.654215,6.0
42.235806,-28.821106,11.0
10.657158,16.473675,7.0
-34.101276,-0.35127681,6.0
26.3799,2.9429698,0.0
-41.72927,14.777833,2.0
12.459967,-4.283558,6.0
39.735558,-26.3326,0.0
38.258312,13.816678,1.0
-36.239456,29.867367,8.0
-31.283764,2.9829345,2.0
1.1582779,-4.6962857,11.0
-41.294567,8.451608,9.0
36.92575,14.240336,7.0
30.302038,-24.231071,0.0
2.1533935,14.478714,10.0
54.304443,2.2972624,11.0
11.673011,-33.228775,0.0
31.94074,2.000838,4.0
-37.235306,-22.25791,4.0
4.8971143,8.17859,5.0
38.347466,-13.645512,1.0
35.32335,-9.631707,6.0
-18.56396,-21.837214,2.0
33.82664,23.864058,6.0
-2.213385,-21.079647,0.0
-61.61572,4.6150913,0.0
-8.931621,-14.696783,0.0
5.1610274,1.2835015,2.0
2.2836735,-16.238111,0.0
40.272602,-7.962181,3.0
-23.123999,23.885685,0.0
18.427391,-30.700573,6.0
-50.31694,-11.17244,6.0
-43.329456,0.15425095,0.0
-7.8762717,-25.497555,0.0
6.5639052,-6.0396423,3.0
24.694122,-11.761626,1.0
-55.34044,-0.89218605,6.0
-0.18430851,-25.261068,0.0
39.92029,-0.6654934,6.0
-17.308607,-7.57223,2.0
0.33121228,31.276482,6.0
52.189487,-10.86524,11.0
18.79293,4.4574738,6.0
-26.375406,-23.291105,9.0
26.307814,8.151244,1.0
33.21465,6.0232816,4.0
-5.8676915,3.8709404,2.0
31.218624,-25.869,0.0
40.20062,-9.705749,6.0
-2.693245,-21.2727,0.0
-33.152107,19.016413,10.0
-35.063503,-14.332108,4.0
-36.06012,2.8735778,1.0
32.174107,7.426986,4.0
34.109943,-7.546092,7.0
29.386454,-17.536293,0.0
0.16153896,-18.341127,0.0
43.84904,-15.227735,6.0
23.239138,6.813695,6.0
52.62608,-6.2036333,11.0
-38.55614,26.951723,0.0
-14.72297,-20.258804,1.0
-38.569176,-5.7962933,9.0
9.492777,1.8700482,3.0
-19.58639,3.5289497,9.0
-4.4678373,19.549423,10.0
-56.3351,-1.0005015,0.0
39.25755,-18.770773,3.0
-15.728316,-4.7670054,2.0
28.643896,-0.021913707,4.0
-37.281013,-16.434694,4.0
-29.045435,16.78765,10.0
12.255377,11.923518,5.0
21.201855,-10.8895035,3.0
-31.376186,19.710749,10.0
-50.392025,-5.283203,0.0
7.499233,-30.401894,2.0
40.203075,-35.68973,6.0
36.49621,-35.032463,1.0
2.28152,-27.280924,0.0
-30.42711,10.352985,4.0
21.78849,-29.976126,10.0
42.478,-7.2396793,5.0
55.342556,-20.617388,11.0
-4.943878,-25.553476,2.0
28.982513,5.7699885,6.0
-34.552483,-8.135732,4.0
52.616783,-3.558677,11.0
5.0885625,9.589142,10.0
-33.835693,-23.23517,0.0
1.055128,22.60195,8.0
-28.992134,31.925419,8.0
34.1943,-27.06283,0.0
-49.20928,6.5847216,6.0
-17.751688,-12.094515,2.0
32.261875,23.999737,6.0
33.290257,5.009073,4.0
34.911514,-7.3568115,0.0
38.15476,-8.931629,1.0
30.199896,-27.818644,1.0
-1.5129001,7.1062584,0.0
40.86444,-13.983984,6.0
-3.5105405,-5.1429,8.0
15.887791,-0.86542505,0.0
-47.919758,9.567704,6.0
-38.179684,-5.037483,9.0
-57.920906,-6.9709353,0.0
-39.648647,-2.022543,9.0
30.530771,-31.04408,0.0
35.56371,17.079483,7.0
-14.513566,6.1081395,10.0
6.6022224,-23.275171,1.0
-55.70022,-4.4433565,0.0
-17.247698,-31.004654,9.0
20.990715,-19.978224,3.0
52.934315,-3.503723,11.0
13.026567,-18.015947,7.0
21.835033,4.7244573,6.0
34.44513,-14.028872,0.0
21.910387,19.391926,7.0
-50.15722,-8.24477,0.0
-25.911968,10.380769,5.0
36.66018,7.3651495,4.0
48.10612,0.9898936,6.0
4.8087144,18.52338,2.0
-13.432502,32.005272,5.0
26.089502,-31.451965,0.0
10.615345,16.289923,7.0
22.371275,18.453304,7.0
-8.861981,23.387194,8.0
-35.11532,32.082134,8.0
29.483118,-6.1136117,7.0
-29.753057,18.126354,2.0
-38.468243,9.292904,9.0
3.3842475,-1.6546052,6.0
32.34899,-27.81904,1.0
-8.39025,2.89729,2.0
-50.41349,-0.6561149,0.0
19.86634,-11.171991,3.0
-13.451071,9.573403,8.0
42.59459,-0.29522693,3.0
27.358255,-4.784552,0.0
-36.25793,30.527142,8.0
-46.350777,9.31598,9.0
-28.437185,18.038252,10.0
-17.13009,-21.70832,3.0
-42.26653,-5.772988,9.0
8.0982895,-29.999933,2.0
0.08312773,9.860522,6.0
-9.346006,-18.680008,0.0
-27.267067,35.84411,9.0
-19.313963,-30.343021,9.0
43.96068,4.314131,11.0
-33.683754,33.062817,8.0
7.6110644,-18.943632,10.0
20.781881,7.46574,6.0
-2.933272,16.043198,5.0
-20.541496,14.713028,8.0
22.003414,18.97926,7.0
-39.043766,-15.885962,4.0
-20.743883,30.856853,8.0
-13.510912,27.953527,10.0
47.870037,11.419985,11.0
-44.470078,-13.856612,11.0
26.28363,-17.832094,0.0
-31.627657,-19.95597,2.0
-14.957774,-5.5292306,2.0
-23.153063,29.727968,8.0
20.478998,6.557048,6.0
-1.1426084,-17.529984,9.0
33.93028,-24.83648,3.0
-53.69667,2.11734,0.0
-16.358873,1.6153901,2.0
49.917496,-24.590883,7.0
25.759373,11.687935,6.0
-9.479416,-1.4685463,0.0
-31.799671,6.3193088,2.0
31.548695,-25.383385,0.0
52.28266,1.5169585,11.0
25.690105,24.047901,5.0
14.3588915,8.535615,6.0
15.645498,10.675653,1.0
18.96011,5.0850906,6.0
-27.17333,-15.85657,9.0
3.1029434,-0.20767018,5.0
-41.732098,-7.5099173,9.0
-41.791595,1.5020893,11.0
-51.5759,-7.873877,0.0
-45.334248,0.6451067,0.0
-2.199658,-14.426876,0.0
26.935434,27.855684,3.0
9.060038,13.104686,6.0
-32.798576,18.185743,10.0
-2.1838148,-23.494568,0.0
-26.77353,-18.498682,10.0
39.12015,12.739017,0.0
-24.772518,24.649393,0.0
41.356983,-2.8539507,5.0
-57.65188,5.0862937,0.0
-25.29461,-28.299866,9.0
-7.3144174,24.276611,8.0
17.651087,4.40756,5.0
-17.766273,-30.813477,9.0
-11.221519,31.133501,10.0
4.350273,-33.655033,7.0
12.395306,2.705991,6.0
-25.511957,-19.341654,9.0
15.597072,-8.694867,6.0
37.533066,-12.215376,3.0
26.515186,16.350962,6.0
37.742672,-17.217894,11.0
-52.705933,6.091022,6.0
-38.151394,-0.120043606,5.0
-37.267944,28.16796,8.0
-25.061285,2.274503,2.0
17.817509,-32.829212,3.0
51.503963,-4.2748017,11.0
43.373135,13.007041,1.0
-34.83197,-0.15751998,2.0
-37.446846,15.642544,9.0
-27.36228,6.342731,6.0
53.23789,-0.51161176,11.0
-5.373172,12.102995,3.0
38.702656,-21.432154,0.0
46.952305,-1.4734026,6.0
-20.744194,-10.800577,4.0
-36.245926,-0.9748671,2.0
-16.391592,3.2966168,2.0
39.095592,-8.053703,6.0
0.4862288,4.995795,3.0
2.514853,-27.287878,0.0
-26.459373,-17.00876,9.0
24.196123,-16.58294,0.0
46.100353,-3.3952906,1.0
16.5614,11.76777,3.0
41.226315,-5.90337,11.0
29.404398,-23.80622,0.0
9.795616,-20.28494,5.0
-24.471388,-5.0321016,5.0
38.58115,-7.615145,5.0
16.239355,9.811472,7.0
-6.824176,10.335715,3.0
47.695385,2.2370694,6.0
-29.481289,22.543524,4.0
15.258658,19.598217,5.0
18.434961,-6.2624354,7.0
-17.143492,-7.643795,2.0
22.949406,23.490492,7.0
51.33178,11.338406,11.0
-63.51074,0.18788639,0.0
-27.380154,22.533466,8.0
-49.43721,-1.5347366,0.0
-33.781498,13.149058,9.0
38.003613,1.5571975,11.0
51.138664,-5.356864,11.0
30.405622,-17.180483,0.0
31.521688,-15.393251,0.0
-58.34816,-9.7675905,11.0
12.703702,5.7614765,0.0
-22.274193,-22.178926,9.0
5.4119186,-3.9405754,4.0
27.54931,-33.3797,0.0
-4.6153617,-8.217744,3.0
31.867212,-21.32866,1.0
22.455936,-20.027578,0.0
49.853565,-0.4341729,11.0
-27.699884,-9.323155,4.0
-0.5283436,32.900265,11.0
20.699533,12.898486,1.0
13.275507,28.01928,2.0
40.77383,-25.550608,1.0
2.068412,-33.934895,1.0
22.315702,26.21871,3.0
12.341016,-1.1972988,7.0
8.930129,4.3091865,3.0
-32.229076,-7.7102532,9.0
44.340813,-8.05689,4.0
-57.847214,-2.3166313,0.0
17.468527,-23.537888,7.0
-20.02317,26.4924,10.0
-38.21525,-3.007041,9.0
-32.90282,35.50847,8.0
53.528225,-12.379847,11.0
10.206129,-12.053455,1.0
-18.821281,-11.893466,10.0
-42.378895,7.666067,6.0
-20.285078,16.583838,10.0
23.715384,26.11576,3.0
-12.380723,4.3630877,10.0
-7.0125575,6.494778,8.0
10.473826,34.08753,1.0
-11.929829,-20.303099,0.0
-34.46188,-20.837278,0.0
-15.52367,-27.116102,0.0
24.274794,-18.34578,3.0
-28.095959,38.99167,9.0
-14.319936,15.884154,10.0
26.134884,-18.25608,0.0
35.535995,-35.36473,7.0
-13.385229,3.6020842,10.0
-31.340061,20.517038,8.0
17.5583,-1.2607633,0.0
-24.893808,13.825268,4.0
17.44355,-6.7776737,7.0
32.049488,-7.5976176,1.0
-2.358731,-30.08552,8.0
-1.6198592,-21.813349,0.0
32.88649,13.034983,6.0
3.4750328,-36.193287,9.0
-56.44015,5.7536654,0.0
46.819874,4.730427,6.0
27.097908,27.862719,3.0
-58.77793,6.977765,0.0
-39.125546,-16.526525,4.0
-30.697212,3.030289,2.0
28.86984,14.250429,4.0
-20.663483,17.53321,9.0
0.3530996,-16.480785,3.0
1.9515696,-12.18298,1.0
4.965672,22.528248,5.0
9.817454,13.646214,5.0
15.491615,11.010639,5.0
36.696278,-13.765836,3.0
41.802303,-9.290294,6.0
54.74524,-16.421082,11.0
-36.810505,14.106403,9.0
35.882137,17.073528,7.0
44.74377,0.08962837,5.0
-5.039805,-3.0283,3.0
-0.611708,-24.177502,0.0
-39.464436,19.643328,5.0
43.982937,9.490944,7.0
18.544725,1.6358731,0.0
-45.660797,9.943361,9.0
-18.67469,-26.29589,9.0
26.595348,12.273747,6.0
42.04434,-32.43481,11.0
-8.5873785,-2.488714,5.0
-27.831985,29.92238,8.0
4.602007,-24.55802,7.0
26.58445,-23.299421,0.0
27.153524,-8.022552,1.0
-25.879128,-3.5861,5.0
34.25649,-16.861824,0.0
56.290504,4.836076,11.0
26.869019,-25.769758,0.0
-48.271896,7.75294,6.0
27.531223,10.54228,4.0
-50.752678,-2.3318753,0.0
40.75666,-22.905136,7.0
55.288033,0.101445735,11.0
48.238007,-12.188418,6.0
-33.566917,6.2514114,1.0
36.512375,-17.152006,3.0
-37.8249,-16.04252,4.0
-36.215992,22.560701,8.0
43.587334,7.5370073,7.0
34.37468,-0.41957945,4.0
19.719252,31.563894,5.0
6.4843397,35.224716,4.0
-5.4090366,-5.014711,2.0
-22.424631,-1.3610263,5.0
-59.31648,-0.75346524,0.0
-33.60606,34.63867,8.0
-0.8095785,-0.3548019,5.0
-38.41428,14.362667,5.0
-15.8260355,-8.199088,2.0
-13.56178,16.509958,2.0
13.380981,8.641305,3.0
-20.978334,-22.717506,9.0
35.693825,-22.4684,3.0
-59.195496,-6.237365,11.0
24.251211,22.45349,1.0
22.08014,-25.735199,7.0
46.18945,2.7773023,11.0
54.101486,-10.218002,11.0
-24.111717,-4.745088,5.0
-34.475445,6.144001,1.0
9.508892,15.003891,5.0
16.040438,-18.264547,6.0
57.253273,2.527219,11.0
-30.960577,25.351826,8.0
10.139988,-8.90233,0.0
-21.45019,-20.922686,9.0
-32.56554,16.962566,10.0
21.744486,-0.5768524,0.0
32.67995,-16.830431,0.0
-12.09061,11.816893,10.0
24.885729,-7.021502,0.0
9.179733,20.17625,2.0
40.80108,-30.451006,11.0
-5.1003027,-5.239368,2.0
-5.779963,0.60267556,10.0
13.138282,34.441326,0.0
30.336094,-12.736452,1.0
1.6047448,-15.689262,0.0
-31.422571,28.88897,8.0
26.444103,2.508654,4.0
4.2552834,-16.170753,8.0
36.389183,18.350794,1.0
-32.002052,-4.8984375,9.0
-19.242157,-5.687181,2.0
13.815119,-11.097385,3.0
21.54454,34.138676,3.0
19.698938,11.048834,6.0
1.0996937,-14.795936,0.0
43.016476,14.365992,4.0
-4.939447,31.441988,3.0
-24.89943,9.742961,5.0
6.982622,-24.92154,3.0
27.580847,35.171654,7.0
31.79278,6.5305157,4.0
-32.54446,-2.528287,2.0
16.854622,-32.485962,7.0
-51.844486,-12.412563,0.0
35.92019,10.394638,4.0
20.24252,-7.8226056,7.0
15.429271,4.7022667,0.0
-11.150444,22.33557,8.0
46.0379,-18.244747,1.0
55.410088,-4.77165,11.0
3.699051,4.3204446,10.0
-0.13481353,-17.446688,0.0
35.556213,8.788578,4.0
37.322327,-19.946766,11.0
-10.948524,-14.7079315,0.0
-3.405324,19.823904,10.0
43.340733,12.148743,1.0
-39.033417,-5.84498,9.0
57.078697,-4.437222,11.0
26.504496,22.462301,3.0
-47.54198,-14.330753,11.0
26.486181,-28.553873,7.0
17.653471,-32.377964,5.0
-22.419886,-14.906764,2.0
2.3707623,-1.1474484,3.0
-17.126099,-23.252846,6.0
54.564987,-2.4415207,11.0
-17.8627,-2.6168554,2.0
-56.015102,-10.086677,0.0
12.065531,17.655771,5.0
18.515875,-15.780474,7.0
49.997307,-19.619087,1.0
42.71199,-20.915966,1.0
54.828438,-10.38893,11.0
9.473932,-20.683996,3.0
15.81837,7.2723823,6.0
-40.8432,6.219198,9.0
40.662815,-14.316766,0.0
28.700418,-28.966063,3.0
-38.0204,-11.867049,4.0
52.394657,-13.31237,11.0
15.5757,18.583868,0.0
32.055824,10.645989,3.0
53.512753,-16.883905,11.0
9.977651,-11.543989,1.0
-46.865036,-8.486639,11.0
4.7066207,-20.78648,3.0
10.336398,3.129056,3.0
-32.283676,16.154802,4.0
44.210815,-29.149227,11.0
-5.449919,-16.05595,10.0
-25.918463,4.1764855,5.0
-14.768901,16.820171,4.0
15.560209,25.170889,5.0
44.396667,-2.311615,5.0
55.968323,0.918138,11.0
-34.729084,4.4721537,1.0
-37.694157,10.004563,9.0
8.613158,-1.810174,7.0
-32.550396,35.703472,8.0
30.481726,-30.271004,0.0
31.11722,-27.798517,0.0
41.569256,-22.349995,1.0
43.61168,-26.495483,1.0
13.677623,-6.121563,6.0
12.039971,26.490273,2.0
-33.45168,15.48751,10.0
-29.08866,34.767258,8.0
-26.066303,-9.749506,9.0
-4.755456,-17.6173,0.0
-36.336308,-5.8566,9.0
-10.146226,-27.171942,4.0
-23.103907,21.434814,4.0
-17.691843,6.9972205,3.0
38.774746,3.9974396,5.0
19.069134,-2.5046852,1.0
51.260056,-9.233882,11.0
35.92157,-23.833132,1.0
17.065367,-12.146242,3.0
-35.562794,-9.186662,2.0
-28.698944,5.4540915,5.0
-13.32158,19.261219,8.0
37.394634,-30.7186,1.0
-27.551601,24.311295,8.0
-25.94237,-19.313911,9.0
29.663494,3.9192076,6.0
-0.7893594,22.644453,8.0
-30.658848,33.997707,8.0
14.371521,-3.3006701,7.0
-47.537495,4.9894595,5.0
46.717003,-15.966347,11.0
-24.445028,-21.198738,9.0
23.26226,-2.8815837,6.0
-26.775076,-11.63057,4.0
-17.940409,17.262182,10.0
-25.446478,-2.5576005,5.0
-60.44888,6.7064986,0.0
-53.0459,-16.253933,9.0
-38.784306,-15.397733,4.0
15.864508,-16.511389,0.0
10.625911,7.0434504,7.0
36.44208,16.375431,4.0
7.111649,15.1115885,7.0
-25.044676,-27.932573,9.0
-24.639679,-15.653046,11.0
-22.614225,27.935669,8.0
-34.946785,23.10592,8.0
8.7232065,20.508844,2.0
30.537128,-12.647488,7.0
13.383021,12.91849,0.0
21.52765,-11.101228,3.0
-8.201286,-7.834664,4.0
1.9312341,14.884465,10.0
-49.430023,-5.9068336,11.0
-33.77557,3.4322176,2.0
27.24642,-31.189331,7.0
-41.417942,10.950621,9.0
-46.26491,-2.1923678,9.0
29.122139,-18.688417,0.0
-12.15879,-4.700436,9.0
-47.55293,-13.559115,11.0
-45.965744,-14.26287,11.0
29.498426,-9.631501,1.0
20.094122,-0.33229053,6.0
9.516962,33.2892,8.0
24.914928,-13.845149,6.0
-48.53873,-7.2662563,11.0
42.72677,1.8629292,6.0
-29.960676,-6.836009,9.0
-37.16104,32.16319,8.0
-8.564417,-23.54218,0.0
-37.998928,-10.206095,4.0
-13.723713,8.064576,9.0
-8.425765,20.53809,1.0
-35.666214,27.289736,8.0
45.369736,14.057151,1.0
27.671072,0.7635893,0.0
-8.094084,2.2866383,2.0
36.09886,-20.674377,1.0
50.17534,-16.469849,11.0
35.266426,-26.234186,1.0
-15.240496,-4.464359,2.0
6.610274,-11.360108,0.0
8.134165,-9.470949,1.0
7.3739743,-12.438928,0.0
-9.506047,-27.085127,0.0
-15.097105,0.7051182,0.0
35.39071,-25.800844,1.0
38.574856,-13.662067,1.0
28.062368,-15.164502,7.0
-1.9088126,17.721968,7.0
21.024359,-15.520023,0.0
35.459305,-15.336509,3.0
15.072802,16.08515,10.0
15.812516,19.87939,3.0
3.8052459,-27.4823,0.0
15.702258,0.56203556,7.0
22.6565,15.306962,3.0
16.367336,-6.431081,7.0
19.358885,20.971903,5.0
46.22087,-4.325676,1.0
23.549934,-16.247192,10.0
-31.082418,15.8077,8.0
33.77162,2.1502666,4.0
-27.89993,-24.907454,9.0
-29.160566,-10.071634,2.0
24.534134,-5.8359966,0.0
-5.922635,16.915337,10.0
42.54568,-15.663633,3.0
-42.95803,-11.929532,9.0
7.2212934,-12.328906,1.0
8.219088,17.425924,5.0
37.943584,26.860735,11.0
20.021715,15.142608,1.0


==> data/INet_R_850649.csv <==
x,y,c
6.710577,-36.54506,3.0
-11.7971945,-1.0013721,7.0
38.94612,11.208139,5.0
-29.995941,-14.733813,6.0
17.072138,20.919556,10.0
28.623596,-6.9387155,8.0
-28.010359,-6.8226423,3.0
-24.882723,27.949474,7.0
-39.855606,-15.716887,6.0
-20.938272,-31.452017,0.0
-14.677556,31.895506,0.0
26.643152,5.4446993,10.0
7.2696433,-22.48357,0.0
-15.57666,-9.498815,3.0
-38.00321,-5.4838567,6.0
-41.849426,-1.3438116,7.0
30.582928,-14.146504,9.0
-22.228537,26.336254,7.0
4.558022,24.88323,10.0
-36.572174,-21.156958,2.0
-47.520786,-13.642449,0.0
-6.190697,-0.012473035,3.0
4.4621544,7.158115,3.0
61.308163,8.339905,0.0
23.598125,-10.66345,8.0
25.070229,-2.653567,8.0
-2.912302,22.406189,11.0
15.007045,1.4658719,0.0
38.95761,3.6640224,2.0
-31.389948,15.87474,7.0
35.946907,-1.9841485,10.0
53.325974,2.7139473,0.0
21.76992,-16.415453,1.0
36.551476,15.704806,5.0
52.653427,14.86661,11.0
-4.309279,-9.429841,5.0
43.05469,5.329592,4.0
-35.528423,-13.480268,6.0
9.363637,-10.3569355,8.0
-6.750217,-19.957556,0.0
-11.110906,-18.40305,7.0
17.465961,-23.930632,4.0
-49.909054,0.33248708,11.0
-55.942837,4.510551,0.0
-24.887794,0.007255873,6.0
-21.687235,9.639984,1.0
40.789814,18.834394,6.0
-53.282272,-3.2944763,3.0
-8.887199,4.5860987,0.0
34.402565,-13.371037,9.0
49.564438,12.822816,11.0
9.08868,9.920367,3.0
-29.52422,6.3575354,0.0
-22.63649,37.890762,7.0
45.257996,10.298664,6.0
-6.117097,12.268638,0.0
-13.218063,34.277332,10.0
-17.530483,17.151718,1.0
44.36657,2.217404,2.0
51.049137,-10.556061,9.0
44.230114,-15.720795,9.0
3.2114534,-20.705807,2.0
-51.51527,-8.462754,3.0
8.610437,-12.936778,8.0
-3.7402394,22.08513,11.0
-19.293333,10.871827,5.0
20.731943,-4.5505953,8.0
-11.659175,15.228289,1.0
-18.878048,-13.004468,0.0
-56.31466,9.011922,11.0
-9.635164,-23.200806,0.0
-5.2864375,37.72099,9.0
27.6808,-23.452837,4.0
31.769497,8.473975,5.0
31.815481,-28.50408,4.0
-49.445496,-8.031656,7.0
-7.6598253,36.981583,9.0
-23.138254,40.991745,3.0
-19.24695,19.048573,1.0
38.06747,-1.4938669,4.0
-30.711378,9.6744995,5.0
47.630184,-10.114903,9.0
23.474562,-2.6086488,8.0
45.563557,14.828704,6.0
-2.8938825,8.348479,1.0
19.377747,-10.224607,8.0
-4.5785785,-20.030594,2.0
-20.833828,32.971584,7.0
-14.563006,34.55345,10.0
-55.924164,4.5966988,1.0
20.286177,-29.67976,4.0
20.290462,-11.919676,8.0
-19.868433,18.957916,5.0
-18.465736,-2.0005755,3.0
40.85561,4.465262,4.0
57.795284,-6.0948486,8.0
44.403778,17.764729,6.0
65.19629,11.583641,0.0
-17.107605,9.466938,3.0
-27.710117,-11.675449,4.0
-1.6884422,28.923986,11.0
24.681505,8.255502,2.0
44.21887,4.2437987,4.0
38.307064,-5.7923584,8.0
-15.668297,-3.5631857,5.0
-41.37136,-6.23116,6.0
-21.028019,13.144118,1.0
-24.906403,-34.48702,4.0
-11.619159,18.079271,11.0
6.080389,3.401247,1.0
-54.94108,-0.53121465,0.0
0.34242448,8.421501,3.0
36.636677,13.675763,5.0
0.03897821,25.05421,11.0
7.5077677,-2.670087,0.0
13.865503,-18.045225,10.0
43.295254,-19.456554,9.0
-18.277836,29.45763,1.0
28.079515,-11.456,8.0
36.559715,10.005134,5.0
21.47092,-1.821904,8.0
25.510414,-8.168545,8.0
-15.559294,9.278712,0.0
11.459965,-17.908241,10.0
31.972218,9.929761,5.0
19.411524,9.546457,2.0
40.340393,9.763662,9.0
24.772121,-7.2382073,8.0
-18.86912,30.903196,7.0
40.81409,13.545691,5.0
-34.400955,-6.8099117,1.0
-27.057158,35.64334,0.0
-2.5157027,0.0018462638,0.0
-16.378654,34.679592,10.0
-24.467081,28.581827,7.0
-35.780994,17.89235,11.0
28.79763,-11.905978,8.0
-3.5099392,-29.379072,0.0
20.77607,-4.77065,8.0
-41.027386,20.16747,0.0
-46.459816,-17.069393,10.0
10.420959,-12.888237,8.0
-38.30376,26.944366,7.0
-40.393543,-8.222683,1.0
-46.458107,-7.4286237,0.0
19.838982,-33.83001,2.0
46.69802,-10.848228,9.0
27.295914,-15.424925,1.0
-32.916977,4.8701167,6.0
6.866037,2.835033,0.0
-9.046394,34.996113,10.0
-37.45517,0.70298594,3.0
28.541882,9.394418,10.0
24.82772,-32.87966,6.0
56.393982,-0.57601297,0.0
41.974552,2.134835,4.0
-24.69702,-9.726463,6.0
-38.188374,5.5364904,7.0
-23.78347,-16.090214,4.0
-8.231458,36.639633,10.0
41.045685,1.5700676,4.0
-24.217743,-5.4022303,11.0
-25.473436,0.2974602,0.0
15.513823,-20.392412,8.0
-10.749464,-17.59933,2.0
-31.918571,-13.495561,6.0
24.455103,-9.03797,8.0
39.95466,24.57987,8.0
5.7055564,-10.555119,0.0
12.470102,-30.891132,4.0
-8.788052,12.721538,4.0
-19.228146,7.8215055,1.0
-25.536377,22.351156,7.0
-45.181263,3.7161903,3.0
11.528672,11.6824665,5.0
-7.9382887,-24.008947,8.0
-45.92704,12.595296,6.0
23.740843,-8.042113,8.0
-29.531193,26.134085,7.0
-3.397165,26.396275,11.0
-9.791362,2.7743416,0.0
-39.76304,7.997041,10.0
-23.648874,-7.7842064,10.0
-41.7557,9.8263035,6.0
-43.78184,-9.965152,1.0
28.053907,-12.578866,8.0
46.092384,-6.9669833,9.0
54.112846,6.445787,0.0
-31.662477,-20.835743,0.0
-44.909615,-9.306717,1.0
-23.173426,0.81698096,3.0
-51.179287,2.149571,5.0
-33.355534,8.856094,6.0
0.9304713,24.848555,11.0
-39.767776,-5.8314195,4.0
20.47816,-13.279293,8.0
-16.308355,36.795475,7.0
-45.67943,-15.38618,11.0
-23.5162,31.651026,7.0
-6.6428323,23.22146,11.0
-30.007002,0.6010591,1.0
19.078773,-33.956142,1.0
-33.376602,5.537338,6.0
-17.785175,18.864271,1.0
10.502075,-34.49564,9.0
-32.41278,0.04874583,3.0
-11.901792,13.278809,3.0
-19.551699,-4.128229,1.0
-23.45178,-3.769464,11.0
1.054837,13.092849,1.0
-58.71195,1.5364113,5.0
-5.4289727,20.453411,11.0
-27.70033,6.881306,3.0
-0.82725775,0.13783756,0.0
11.57692,6.224966,0.0
51.729305,10.556191,11.0
28.051464,18.040253,0.0
-8.185678,-2.409034,6.0
-18.606522,9.549378,3.0
-15.362801,17.55622,11.0
-27.392517,32.784977,11.0
-30.139486,8.482158,3.0
-19.569122,15.729544,11.0
-5.2295876,1.6996038,1.0
19.580809,-9.982235,8.0
-8.063787,24.614397,10.0
-0.34638366,11.089158,0.0
42.27164,-21.90178,9.0
-33.43846,-20.257458,6.0
45.72488,-13.872591,9.0
4.4909883,23.610891,10.0
-19.37389,32.5642,7.0
-39.71137,-19.64932,0.0
21.38593,-26.812437,2.0
-15.399439,-31.386652,0.0
-41.484756,-10.849786,6.0
-21.523336,11.421186,1.0
-1.3685536,7.6526656,1.0
-23.075418,-30.740942,0.0
8.777396,-12.922114,8.0
66.448425,9.624851,0.0
-9.748847,-10.855025,5.0
-16.547653,-13.396686,6.0
26.94357,-22.681093,1.0
50.24807,13.441564,11.0
20.420736,-6.7720675,8.0
-10.964344,22.78235,11.0
-46.187973,22.436628,5.0
-8.774381,-11.943353,5.0
-10.19116,-25.475943,10.0
-10.64096,35.091362,10.0
-56.657814,10.111262,6.0
8.572551,5.8141594,6.0
-23.721571,6.602793,3.0
-37.860096,5.469563,7.0
-52.628918,8.073563,3.0
-49.81207,11.21043,6.0
-48.709854,16.903355,1.0
41.31521,9.044147,9.0
25.419495,18.540577,0.0
-5.173545,13.007428,6.0
44.30013,20.235,5.0
-5.1826816,31.620384,10.0
27.93525,-6.605093,8.0
-23.10349,-28.855825,0.0
37.45442,8.180425,5.0
-15.320029,-6.144914,0.0
-4.5794277,31.125519,11.0
-7.645621,-31.456392,0.0
-13.187348,11.990928,1.0
32.847614,-16.784908,9.0
-0.6594174,-2.5286884,0.0
-19.64939,31.910479,7.0
-21.519894,-4.207888,3.0
24.683666,-19.521605,8.0
25.349258,17.699345,1.0
-22.447636,-18.650936,6.0
32.131023,17.7527,3.0
-9.562425,18.536459,11.0
-8.073891,33.68473,8.0
-10.643652,-25.887474,0.0
-17.259336,-28.46698,0.0
-33.828636,6.842182,3.0
-10.2081995,18.698444,11.0
9.358816,-23.758318,10.0
36.87069,20.116123,5.0
-45.76555,-4.975749,0.0
7.324178,-26.057817,0.0
-27.03071,5.9894905,3.0
-29.466497,13.277481,3.0
42.913956,4.4569254,4.0
-3.830985,27.16832,11.0
-5.770229,-7.7444777,5.0
-53.201077,1.8632488,0.0
9.484426,-32.969646,2.0
20.41636,9.009756,10.0
32.014366,3.9767618,5.0
-2.2928944,29.112055,11.0
-26.08417,-35.01421,0.0
-24.27062,8.575758,6.0
-27.325438,12.9754,3.0
-2.0073242,20.48889,3.0
-2.353495,21.782804,11.0
7.4343696,-40.393036,2.0
-25.271572,-2.3835895,3.0
37.132393,12.502412,5.0
-46.02346,17.21588,0.0
1.3077509,8.294354,6.0
-34.14553,35.552834,0.0
27.524723,-27.553915,4.0
-10.602552,20.59207,11.0
36.511574,-19.549814,9.0
-18.769497,-26.01658,0.0
6.924294,7.804735,0.0
-17.81931,5.2064095,3.0
7.770309,-24.129992,2.0
-45.163994,-11.184954,1.0
37.256443,10.867073,2.0
26.816126,14.334481,1.0
-12.628873,-28.608696,0.0
35.7767,1.1616917,0.0
43.241177,2.7399993,2.0
40.516453,-13.977965,9.0
-8.019529,2.580309,1.0
-19.149666,10.937881,1.0
-3.6617694,20.536655,11.0
-21.810303,18.191597,11.0
63.575134,9.971495,0.0
38.34504,11.0334835,5.0
-4.372021,23.740513,11.0
-12.823194,9.361558,1.0
-35.820724,-3.6442034,11.0
18.422958,5.2069016,5.0
-52.139122,7.4258485,1.0
45.020706,-20.121399,9.0
-57.105938,1.5728854,5.0
18.205036,-9.042328,8.0
-14.596332,18.211338,1.0
14.944266,-4.9037294,10.0
36.096664,7.442806,2.0
5.3895545,-2.340012,2.0
9.104164,15.469323,1.0
-19.709162,-12.321708,0.0
-3.159971,-10.55892,3.0
-25.73786,-14.089587,4.0
15.495861,-3.855369,10.0
11.633415,-3.842339,10.0
44.537548,-19.75786,9.0
59.147842,12.227343,0.0
-39.827213,17.159748,11.0
-34.074066,-5.8315334,1.0
-42.096645,-15.652109,3.0
-16.911253,-25.58923,0.0
43.817482,7.0184965,4.0
-20.127176,16.638609,11.0
-39.04255,-11.022943,6.0
-5.4971795,0.9165772,1.0
-46.513607,-8.411383,10.0
28.897352,-29.354609,4.0
53.246273,-15.312345,9.0
-52.451984,12.481481,11.0
-17.248644,-21.575296,3.0
8.240561,-19.57571,10.0
-2.6219926,-15.7865715,5.0
25.948214,-4.5950828,8.0
64.598656,9.396256,0.0
-18.029737,32.844864,10.0
-6.523424,27.79898,11.0
52.21456,-17.71945,9.0
3.4228022,-5.9214406,0.0
-21.168653,38.275867,10.0
12.563274,3.7018728,2.0
-30.140066,-10.111579,4.0
30.243343,16.12531,10.0
-5.6148267,-1.5901453,3.0
-27.955555,4.7941976,3.0
13.969082,-14.180874,2.0
58.08369,9.686453,0.0
20.838102,-21.023378,9.0
-28.842537,6.8867803,0.0
-5.082142,-8.888196,2.0
-30.10733,31.582304,11.0
-21.406555,-35.367043,4.0
-40.49589,2.706384,11.0
38.908707,5.0071874,5.0
-2.4935694,32.388092,7.0
42.02856,-14.841347,9.0
42.96266,17.245054,6.0
-0.34454805,35.992783,5.0
4.9956307,16.365793,10.0
-27.204384,36.05636,0.0
-19.417046,26.077871,7.0
-16.105015,28.281645,7.0
-38.571804,21.24728,1.0
2.4992914,20.045746,2.0
-36.893803,3.2515132,7.0
-46.252388,3.3060133,10.0
17.422428,-6.042235,8.0
56.614838,14.950387,1.0
-44.165176,-2.3543456,3.0
50.736515,16.724922,11.0
18.399895,14.568453,9.0
63.656067,11.799781,0.0
-14.993913,-26.485086,0.0
-22.87534,25.987036,7.0
-54.44107,-0.15511848,7.0
16.041803,6.5637274,4.0
-50.39806,11.422902,0.0
45.593727,-10.228055,9.0
-27.814304,18.482416,1.0
-5.0592403,6.571545,0.0
23.766127,-16.301165,8.0
-42.432964,-0.7037643,7.0
-44.332047,13.961947,0.0
-30.165323,-3.0875456,0.0
1.7601101,16.310501,10.0
-13.976253,36.154076,10.0
35.330395,11.60848,5.0
4.2195516,10.940308,10.0
51.089447,-18.006721,9.0
-0.13278723,-15.896868,8.0
-19.822546,-14.017351,4.0
-42.431725,13.725501,0.0
-24.781988,-10.10016,4.0
30.025677,11.9357,5.0
-20.534399,5.9171486,3.0
-19.20394,7.7822127,4.0
0.476789,-9.221264,2.0
29.405382,-25.43032,1.0
18.402634,-20.105764,10.0
48.65981,10.645298,11.0
61.561676,1.0113627,0.0
26.871199,-10.079801,8.0
-12.1624365,-11.851593,2.0
38.948673,7.1179795,5.0
49.458603,-10.557446,9.0
47.73765,8.131797,6.0
-42.093204,13.143251,6.0
19.80482,0.89774245,8.0
-45.21016,10.993128,0.0
6.81575,-12.132805,0.0
-35.306736,6.038592,5.0
37.373665,6.280939,2.0
27.05272,5.790293,1.0
-10.497255,-9.587215,3.0
-39.26088,-5.2268496,6.0
-8.278089,-29.714716,8.0
-26.36097,-35.22892,2.0
12.915562,-3.1474104,10.0
-0.2993031,-26.282623,0.0
49.29306,3.2951088,0.0
46.05784,-6.474242,9.0
-10.679577,10.816036,3.0
1.4208344,-18.952717,4.0
-32.162804,4.810678,6.0
50.255764,21.347261,11.0
58.345726,-1.2580487,0.0
64.73797,10.824721,0.0
-3.6460333,24.689545,11.0
-10.968054,-1.2507187,1.0
-25.58159,-11.223576,6.0
62.753677,7.740877,0.0
-26.557589,31.70067,7.0
41.098038,19.109304,6.0
-44.373413,-7.209778,3.0
-1.696245,1.0306283,0.0
39.79866,17.504187,6.0
-2.1409035,15.675029,6.0
-11.281235,-5.91286,6.0
28.068447,17.871492,1.0
19.92994,-9.089553,8.0
-12.3716135,3.2435043,3.0
9.133491,-36.719227,8.0
-5.0822372,-25.56177,0.0
31.619995,-19.902191,9.0
-29.136286,4.8502784,3.0
-46.943516,16.813208,3.0
52.144676,15.29171,11.0
4.3899817,-17.503918,8.0
53.61776,3.2712462,0.0
2.1493068,-12.592057,2.0
-9.270708,-31.71643,0.0
-40.085304,6.603993,10.0
34.65318,14.817307,9.0
14.763695,-22.568747,2.0
46.7942,-1.745206,9.0
-13.805765,32.554607,0.0
-25.304546,31.389528,7.0
-29.300882,-14.729963,6.0
-11.853164,-17.59086,3.0
38.740643,-19.312529,9.0
45.663887,-5.200502,9.0
40.43492,6.8071327,5.0
62.077312,2.9098544,0.0
5.484599,-7.7410183,10.0
-14.017465,17.365255,3.0
41.794903,12.212959,5.0
32.25396,-25.740828,4.0
25.405865,-25.74349,2.0
-15.407841,-15.385004,6.0
-33.939346,10.09596,3.0
23.09024,-0.4897876,8.0
45.06835,4.7750454,8.0
-20.464603,25.937008,7.0
26.704647,-27.11035,4.0
-31.287706,-15.050177,4.0
15.912388,-30.257393,2.0
52.091858,-21.34953,0.0
-17.387812,15.44991,1.0
57.989944,10.75532,1.0
64.917305,7.1471586,11.0
40.5837,-12.9086075,9.0
21.2994,23.827675,10.0
39.49266,-20.728039,9.0
-42.382652,14.615598,6.0
-3.582765,-24.25412,0.0
33.612858,-16.963102,9.0
-7.406926,-28.45827,0.0
48.443493,10.786398,11.0
29.990768,-3.6580312,8.0
33.0855,-28.571592,2.0
-13.483238,5.4391594,3.0
-41.97864,-8.086357,7.0
29.644455,-32.037094,4.0
-13.207355,-2.4677556,7.0
-36.319096,-5.211622,6.0
-9.210195,6.9664254,1.0
-2.5456994,10.79889,0.0
26.464779,-19.04328,2.0
61.566906,8.3148985,0.0
11.251607,-12.522326,8.0
54.750977,10.309834,0.0
12.698424,11.713335,5.0
14.565224,21.110174,8.0
-5.244626,-26.480507,0.0
-36.39646,-3.3731132,1.0
16.55451,-3.3832371,10.0
60.59657,6.4995656,0.0
-20.960308,-2.9119463,11.0
15.313423,-29.040127,8.0
23.147753,11.4481735,2.0
20.189882,-2.7200408,8.0
-16.893784,-24.68618,0.0
0.7043322,1.1699824,4.0
6.28413,-14.50999,9.0
35.855114,5.423503,2.0
41.036957,15.996909,2.0
-27.650127,20.898468,0.0
29.864838,-2.9908931,8.0
0.77298105,1.2600816,0.0
-12.175228,35.31039,10.0
-28.050436,-7.527335,3.0
1.0933233,5.3765574,11.0
13.948154,-34.4552,2.0
-44.403378,0.68693393,11.0
62.565186,2.8603103,0.0
21.547956,-6.912578,0.0
-26.475227,21.556267,0.0
54.414135,15.862311,11.0
48.87442,12.239556,11.0
24.946033,-26.858511,2.0
24.525818,15.028194,3.0
-27.756681,11.6194515,3.0
21.63706,-33.123055,9.0
-15.0318575,-1.8839393,7.0
1.6575483,22.779554,11.0
-4.2282786,22.887772,11.0
-9.341435,6.548764,1.0
-4.4937263,-29.344326,0.0
-43.46903,-9.83664,1.0
-20.672865,2.8275352,11.0
6.072796,-0.75724447,0.0
61.031086,13.03504,0.0
-56.03619,-4.085228,1.0
1.1311749,26.93662,11.0
-32.62312,-9.846326,0.0
-0.07783845,19.850204,11.0
19.79938,-13.195352,8.0
39.366955,17.126743,5.0
52.526077,-12.104699,9.0
45.617443,-11.703852,9.0
-55.03697,-1.444144,5.0
-35.375977,-3.2362242,11.0
11.254363,6.0261827,5.0
11.267801,-16.304415,10.0
-24.678146,14.53414,3.0
46.724663,17.123661,11.0
-54.262386,-3.026248,2.0
65.272354,11.8896475,0.0
23.937551,-35.873276,9.0
4.5700536,26.93832,7.0
-22.34969,31.697935,7.0
-53.031387,-3.9558444,11.0
29.072325,-26.492104,4.0
-16.773458,-7.5202556,7.0
28.267935,15.099037,10.0
-20.373356,-25.986895,0.0
-12.1493,34.644123,10.0
11.355434,-4.112652,10.0
64.27446,1.1759166,0.0
-8.269812,5.62511,1.0
8.241713,-15.787543,9.0
-34.96694,1.3839955,6.0
5.8151965,13.849858,10.0
-23.832058,10.827634,11.0
1.2607176,-0.07688858,5.0
-28.388845,25.355854,1.0
-16.586107,-23.237577,2.0
-18.46035,-15.112313,0.0
-26.553913,-29.336151,0.0
34.564983,9.05052,2.0
48.937115,-14.02971,9.0
9.407567,0.07125758,2.0
30.882029,4.190696,5.0
23.761719,-4.935866,8.0
-21.716267,-14.337843,4.0
48.88015,17.77662,11.0
-6.9156775,0.9800601,1.0
-26.033895,8.940342,0.0
-38.72059,7.8840194,10.0
62.303596,1.4767486,0.0
44.453876,-17.961548,9.0
46.567986,10.804381,2.0
-46.14553,-16.70917,10.0
41.199757,-22.150068,9.0
-30.3633,9.281051,3.0
25.675364,3.4588299,0.0
-12.7447815,26.975836,10.0
32.16635,-1.5451337,0.0
29.465822,-6.819997,8.0
-52.91826,2.6064715,7.0
39.13313,-14.693219,9.0
-42.083782,6.8065534,6.0
22.853838,-29.364784,5.0
3.8340669,-30.498438,0.0
-21.125221,13.213776,1.0
-50.35633,19.326818,0.0
-56.08153,5.2828503,1.0
59.125698,12.83087,0.0
44.971104,17.1925,6.0
-20.35533,0.4827749,3.0
-21.905489,-1.6770526,11.0
-18.506405,37.925392,7.0
19.239973,-1.6001569,8.0
8.659575,-10.010596,10.0
36.795937,19.403154,5.0
42.644444,-1.8711902,4.0
-32.44631,-8.044397,11.0
-7.641886,13.792941,1.0
-19.585302,-6.068088,6.0
-6.639046,-16.49583,0.0
-25.75323,1.0176033,3.0
-31.698877,8.795177,5.0
-9.275696,4.731516,6.0
24.583832,-22.594679,0.0
-50.70292,2.647798,11.0
42.04841,-10.49915,9.0
-19.143353,21.998901,7.0
-14.819619,1.0616944,4.0
-0.46723166,-10.28193,0.0
-41.452896,8.148417,4.0
2.9165304,-15.520746,3.0
34.650536,-7.7582164,8.0
8.080038,-38.19961,5.0
-3.6362474,15.7375,6.0
3.9437165,16.460873,10.0
23.494045,-24.072739,2.0
8.697625,5.6321793,0.0
-33.73438,-15.298512,6.0
23.376247,-3.193234,8.0
53.706264,12.323545,11.0
30.46609,-18.882505,9.0
40.12755,18.173035,5.0
18.713793,-5.965837,8.0
8.709352,-26.671574,0.0
-15.03452,-28.549555,0.0
-20.067104,-36.82311,4.0
6.6344085,-0.5264243,0.0
51.22561,-14.960646,9.0
-3.5130267,4.3719573,0.0
-44.717525,18.025747,3.0
-14.437466,19.472355,0.0
52.411358,9.64575,11.0
26.356474,-22.740604,0.0
42.03319,-17.718657,9.0
55.377945,4.2386546,0.0
-38.222733,-11.835528,11.0
-11.114668,-13.884362,5.0
-39.267624,-10.0001955,5.0
-28.23424,-2.6005447,5.0
-45.93849,-10.133224,1.0
15.5044985,-21.864456,4.0
-30.775713,29.916985,1.0
-22.321775,30.18183,7.0
-38.610386,-9.557239,3.0
5.698962,13.9406185,11.0
-31.017086,-10.952486,4.0
1.513015,3.5385416,0.0
41.359093,-18.90773,9.0
29.15793,-18.176756,9.0
4.7964754,-27.783714,2.0
57.095016,7.9436765,0.0
-28.254902,8.295536,3.0
-25.513464,-34.339104,4.0
-0.6113409,-22.808079,0.0
-14.328114,12.790966,1.0
-9.419813,20.633543,11.0
13.336243,-30.647953,4.0
-6.0802016,0.13932511,5.0
34.48028,16.61682,0.0
-20.95734,-34.668385,4.0
-3.2967439,-4.4317064,1.0
-14.56004,2.8412871,6.0
7.21331,-10.422958,10.0
-53.28519,-1.9761211,1.0
-8.272824,20.8186,11.0
24.083471,-36.814934,9.0
-0.80576193,41.271404,5.0
49.724884,19.953268,11.0
-19.38554,5.5463805,5.0
-24.963469,-1.9539938,6.0
42.011555,1.1242123,4.0
-5.677977,11.629048,1.0
44.518353,-11.437209,9.0
5.294489,-2.7010703,2.0
26.462927,-12.363418,8.0
35.387196,11.99651,5.0
58.048096,6.5636816,0.0
-23.604403,13.858973,4.0
-29.619797,19.60274,1.0
-8.139875,18.29176,6.0
-8.236569,-28.202341,0.0
-21.549751,17.66653,7.0
-35.896904,24.07249,7.0
-28.43242,-1.1174837,2.0
63.063675,8.688415,0.0
29.604912,7.812243,9.0
9.94101,19.391125,3.0
-28.098932,-11.368499,1.0
18.735928,19.70317,10.0
44.3775,-11.735437,9.0
11.327538,-22.56421,10.0
-55.66818,3.4339986,1.0
18.41944,-12.733182,8.0
0.05918733,24.033968,11.0
56.10959,2.421622,0.0
59.462852,-0.044968568,0.0
-3.6799376,-10.772981,3.0
15.490756,-18.972715,10.0
-1.4562805,-37.520588,2.0
-4.712724,10.478689,0.0
-21.337183,30.552713,7.0
34.273537,-25.103622,4.0
63.80197,5.06105,0.0
6.5875363,-13.738944,9.0
-9.906893,-22.670824,4.0
-2.8293242,-32.005875,0.0
-45.307564,-9.704278,1.0
41.078655,3.313717,4.0
-28.597286,16.00954,0.0
-19.314327,-36.918865,9.0
32.079384,-17.985214,9.0
-35.1482,9.359166,0.0
38.362446,6.9958,2.0
-19.619251,37.4501,7.0
47.942574,12.671352,6.0
-4.686146,28.343563,11.0
25.503654,-9.600578,8.0
-29.251059,29.882088,6.0
-12.951975,10.889163,5.0
-6.746468,7.8970847,1.0
22.994576,-0.43287337,8.0
53.01798,-15.762791,9.0
0.3077514,25.783482,11.0
15.276406,-2.5841942,10.0
18.714886,9.609486,2.0
54.586838,13.647981,0.0
5.2592053,-32.0035,5.0
-41.38424,-7.085185,6.0
-31.085587,5.087049,6.0
22.200388,-26.35739,2.0
2.7486703,4.641611,6.0
-52.774582,7.6020536,3.0
-15.129025,-24.61461,2.0
-26.055107,34.529625,0.0
-8.336916,-10.804262,2.0
17.628452,-20.608904,9.0
-22.683687,20.638506,1.0
3.596617,22.275887,10.0
58.32183,5.3616586,0.0
18.398058,20.201147,10.0
14.605187,-23.854015,10.0
4.458195,1.2360541,3.0
-21.972214,-35.33515,8.0
28.5381,-20.01663,9.0
-18.828482,11.846726,3.0
20.499514,-5.789566,8.0
-14.8046055,-23.582287,0.0
-52.07816,0.9907701,0.0
-22.304176,-7.9895396,1.0
23.538055,-29.037397,5.0
-3.137125,-19.16882,3.0
5.7197227,-0.45636007,0.0
-14.90047,11.679926,3.0
-5.934688,24.551395,11.0
9.523311,-19.31834,9.0
21.46439,23.298027,10.0
48.096138,15.005386,11.0
-4.5544653,-12.756153,0.0
3.0013072,14.812909,4.0
35.719234,4.0986595,2.0
-4.6133947,16.911495,3.0
-4.4099846,26.375957,11.0
0.44241667,9.470607,10.0
16.747046,-13.820965,3.0
-9.567674,17.006872,11.0
-43.28721,-2.7423677,0.0
18.368517,-11.177971,8.0
32.267723,13.824983,5.0
-21.711432,-6.9785905,0.0
-15.567395,26.0288,7.0
-22.181587,6.6447926,3.0
-20.930801,23.243155,7.0
-37.95101,-18.365334,0.0
-5.6212826,37.708782,9.0
24.099754,-24.463486,2.0
-39.885536,1.7699592,7.0
31.048409,-23.713942,10.0
-24.405577,35.831715,0.0
15.635871,-26.01636,10.0
-35.949223,3.6160595,7.0
-8.712356,-4.6456394,6.0
62.034603,2.8758092,0.0
-28.25925,-7.930956,3.0
1.0404571,14.661544,10.0
-33.52022,-4.1429505,1.0
-39.696224,-4.4451976,6.0
31.357767,-15.9517765,10.0
-22.211992,7.68431,3.0
32.820324,-2.5616517,4.0
54.191124,3.7780404,0.0
-12.612527,-23.40049,8.0
-22.26889,-12.585609,4.0
-18.807312,-9.7621,4.0
48.578396,-17.933117,9.0
20.974878,-11.672685,8.0
-34.747192,24.759043,7.0
38.130096,-12.700735,9.0
-5.2218738,-11.40686,1.0
42.196285,19.810507,6.0
-2.4304507,23.044304,11.0
-3.5566,26.543703,11.0
46.126564,-9.347392,9.0
58.513153,6.4918866,0.0
-10.623534,-9.384154,5.0
16.47252,3.714019,2.0
-25.74818,10.512018,3.0
-3.1509922,32.222023,7.0
47.752712,-15.658528,9.0
-27.933798,17.380554,1.0
-24.172695,3.6616752,4.0
18.545874,-11.384162,8.0
-47.20302,9.271863,0.0
-28.408615,-10.178072,0.0
28.842392,3.4540925,5.0
-1.444733,-18.102646,2.0
21.652681,12.805651,10.0
-23.494678,-13.254561,4.0
32.900154,-6.549303,10.0
22.921412,7.866437,2.0
-12.311447,3.2924068,3.0
-6.589,-15.838397,0.0
30.840843,11.927421,2.0
-36.865547,4.1461577,7.0
-20.504086,-26.728281,0.0
46.794975,-1.9487342,2.0
-9.380457,12.476938,1.0
45.084553,-15.574619,9.0
-5.2549605,28.431145,11.0
-37.415276,27.314705,7.0
57.331673,2.8921666,11.0
9.082519,9.363204,5.0
-17.560524,-1.5341966,3.0
-6.044014,22.388144,11.0
32.543285,-25.539043,4.0
-17.625237,-25.435904,0.0
51.622894,13.812457,11.0
36.3925,-7.8665934,9.0
-12.781047,17.591553,1.0
-34.258034,-14.37925,3.0
-30.046492,16.045456,7.0
-46.1807,9.733309,0.0
7.875593,-8.860221,10.0
-39.6977,-7.0203214,6.0
13.965366,7.7889028,6.0
33.376194,-17.589285,9.0
6.7927747,-15.54612,0.0
-39.288887,-19.076271,0.0
-21.404303,21.531616,1.0
5.229866,16.475077,10.0
-15.386491,-18.363493,2.0
-14.15121,-28.994526,0.0
11.570243,-17.918444,10.0
-21.400846,-11.786097,4.0
22.805801,8.080964,2.0
58.600883,8.503523,0.0
-16.81314,15.189662,1.0
52.701283,2.16957,0.0
-5.444387,7.1598873,5.0
16.045439,23.466606,4.0
38.773964,-6.815055,8.0
61.87159,9.746064,0.0
56.23727,13.263633,0.0
19.923058,-27.198015,2.0
-15.438763,15.789012,1.0
-1.7462481,24.626896,11.0
0.42437527,-19.407726,8.0
42.762386,-4.3796268,4.0
-23.61415,17.311632,7.0
-1.9169537,-31.903458,0.0
11.302219,-22.410995,10.0
22.844753,-14.955846,2.0
20.91339,1.5931568,8.0
12.920092,10.358905,5.0
39.47883,13.590927,2.0
35.58855,9.733041,2.0
4.647304,-35.567413,7.0
11.682354,-29.019207,8.0
-36.735268,-9.769502,1.0
22.333788,-16.86418,8.0
-39.577885,12.3034935,6.0
-17.611858,0.03761441,11.0
13.95269,-21.086004,10.0
-26.459835,12.430817,3.0
-43.77965,-21.039816,7.0
13.344507,-15.108579,3.0
-27.398079,32.45541,11.0
32.095325,10.540776,2.0
-26.034744,15.609754,6.0
-36.462288,-6.493598,5.0
-15.377857,39.658134,7.0
57.473637,1.3902773,0.0
35.786728,-20.838896,9.0
-44.234615,16.748783,0.0
60.511982,10.093401,0.0
-21.197643,9.455454,0.0
12.909175,14.710761,6.0
-18.642365,-9.587109,4.0
-11.3148155,-0.6315735,1.0
42.37582,19.410152,5.0
1.2747883,-28.222017,0.0
60.128128,6.755832,0.0
-28.19964,13.349309,0.0
26.506353,8.602286,2.0
0.7598778,2.1827137,0.0
-22.607151,17.40605,7.0
30.765703,7.8290386,2.0
-25.42925,5.563515,5.0
-4.635166,-34.47504,0.0
-38.01286,12.68199,0.0
50.351063,2.268219,0.0
30.455544,0.5719482,2.0
-38.885647,8.515599,10.0
7.9251227,-21.471403,8.0
31.50597,-28.557037,4.0
-24.163336,9.621874,0.0
-28.663383,33.96496,0.0
-22.62247,-12.875719,4.0
-37.563984,16.656725,6.0
6.2477193,-24.926329,0.0
19.098532,-26.111399,2.0
1.6748909,25.938225,11.0
0.10382782,40.22484,2.0
-22.22045,6.2601495,3.0
-11.681656,-30.624834,0.0
17.960155,-30.72019,2.0
39.06986,-14.618756,9.0
-7.4629774,-3.8864832,4.0
-13.759703,15.236028,11.0
-21.10771,-27.71292,5.0
4.047359,-26.85772,2.0
51.171093,-18.819134,9.0
-32.472805,20.999067,7.0
11.822853,-30.547688,4.0
47.82181,8.388303,6.0
37.88858,9.581418,2.0
36.45973,-1.8831546,4.0
-53.51129,4.9822254,7.0
32.35266,22.270113,2.0
-4.707819,25.184534,11.0
23.764315,18.72514,3.0
32.738266,-14.747652,9.0
23.914495,8.175561,2.0
41.17989,-16.353117,9.0
32.845196,0.48561013,2.0
-5.4641795,21.816917,11.0
-27.953197,-2.7121031,3.0
-56.94559,-3.162629,0.0
22.393234,-19.745754,10.0
16.070496,-15.447057,10.0
-33.41072,15.553293,7.0
-6.0203657,-18.597466,0.0
-57.226944,-1.5737,0.0
-20.229769,3.2047222,6.0
-25.306093,7.5512753,3.0
19.978477,-7.4994354,8.0
-31.285769,7.486824,3.0
-35.219112,-13.614954,3.0
45.144955,-18.163614,9.0
-14.50893,-28.8925,0.0
63.781334,8.4317255,0.0
-41.27317,-3.1751587,7.0
-24.81484,3.712786,0.0
-40.12926,17.538233,6.0
-51.645603,19.523321,0.0
-28.864323,16.263157,7.0
-52.60352,12.806844,11.0
51.223408,8.179026,11.0
49.08596,20.662579,11.0
-35.58572,-10.710324,6.0
-38.47641,26.852121,10.0
57.722954,0.043782108,0.0
-12.879884,15.255519,1.0
48.109947,14.242763,11.0
23.499752,10.319495,2.0
16.003674,-19.579277,10.0
-5.961459,-9.997282,2.0
0.6365104,28.096268,11.0
-34.94562,14.7721615,7.0
-35.619446,25.572176,7.0
-39.077747,16.307474,3.0
11.234395,-16.01885,10.0
-29.752962,-35.91398,1.0
-39.871204,9.881463,6.0
8.052713,-9.815007,10.0
3.5767202,-0.9850782,2.0
-51.803455,13.816718,6.0
-22.157215,14.987061,0.0
-17.362053,-28.598986,0.0
20.077925,-15.927671,9.0
-19.131128,-30.68581,0.0
-24.554014,26.97676,7.0
-32.517,16.775839,7.0
55.572258,4.267982,0.0
33.744427,-19.335552,9.0
-42.510273,11.701923,6.0
28.524904,-15.722886,10.0
-23.782385,-14.759333,4.0
-11.147704,-30.461718,0.0
-15.247509,35.710056,10.0
33.635475,8.473823,2.0
49.179974,11.021342,11.0
-16.856565,11.343793,1.0
-0.5891154,-10.123205,0.0
-9.276087,-18.759155,3.0
-41.18626,-10.369068,6.0
11.513292,-29.585388,8.0
-25.645958,10.875957,3.0
-32.21975,26.242714,7.0
-34.281662,2.7816825,6.0
-23.706577,-12.360565,4.0
59.429768,4.623662,0.0
35.64191,5.72097,2.0
-14.263918,34.17261,10.0
20.446209,-8.328019,8.0
44.37882,-10.528668,9.0
17.609528,-20.231615,10.0
21.970854,-4.7217174,8.0
-30.399202,-0.60708356,3.0
-11.489307,-12.122025,2.0
48.689587,13.764305,11.0
55.442913,14.027947,11.0
27.266264,20.438786,1.0
-33.285545,35.98185,0.0
38.466785,18.031584,1.0
-0.5731606,22.25666,11.0
16.562454,-30.84029,4.0
-41.865807,-17.438864,0.0
-7.5939713,13.155402,1.0
66.23298,9.634697,0.0
22.693794,-4.7873316,8.0
-7.2336726,-21.047928,10.0
35.016487,-16.584763,9.0
-27.907692,-4.6414638,5.0
4.738775,21.193047,6.0
31.951855,18.647398,2.0
17.335028,-15.291827,0.0
17.716967,-11.138032,8.0
12.172422,-19.504837,10.0
-9.505233,-10.430282,2.0
20.85341,-25.408575,0.0
-40.01409,2.1671274,7.0
-26.561066,23.26738,11.0
-47.6199,12.831612,0.0
55.58758,0.53847325,0.0
46.307983,-14.369933,9.0
33.342667,-16.073889,9.0
-0.35810167,21.294956,11.0
15.516049,-11.925174,8.0
42.85417,-17.097975,9.0
-36.68018,5.6110196,10.0
-20.880161,6.353859,5.0
63.510788,0.96412075,0.0
-50.126534,0.84368706,0.0
45.65034,-16.992205,9.0
-13.509408,-6.2063293,3.0
24.497808,-37.869823,9.0
14.817055,3.5900097,10.0
-13.927336,-21.993273,2.0
-1.8379327,27.075127,11.0
32.66178,9.007402,2.0
-32.493652,13.768862,10.0
-16.860449,-5.1979856,3.0
-19.615868,-38.700344,2.0
52.424286,10.232777,11.0
52.34756,13.331199,11.0
-17.509447,23.630556,7.0
22.553482,-14.254084,8.0
-16.485815,35.0653,10.0
24.728117,-0.005322123,8.0
43.070183,15.976906,6.0
-8.66764,-12.749071,3.0
-56.768192,0.36112794,1.0
34.14962,-12.370327,9.0
23.89588,-16.265423,8.0
-42.550243,-12.210814,6.0
41.948093,-21.407265,9.0
17.269241,-1.6391456,0.0
-41.81526,8.459705,4.0
-37.05503,26.328436,7.0
-2.2063055,2.0909214,3.0
8.1919565,-38.063404,5.0
54.899967,5.1785784,0.0
-38.229908,3.6614285,7.0
-28.992922,4.1846404,3.0
-4.305628,4.457293,0.0
-4.9739795,-30.767767,3.0
-20.108103,35.071033,7.0
-45.59261,-15.348943,11.0
54.40529,14.143695,11.0
-0.09996868,27.662788,11.0
60.878876,3.5733109,0.0
-1.2381941,9.477247,0.0
-17.093859,10.579207,3.0
64.544556,10.377662,0.0
-5.5061626,25.822607,11.0
-51.746777,14.775388,0.0
62.581154,8.412727,0.0
32.381577,22.30024,4.0
-18.327469,7.212877,5.0
-22.945415,-12.40566,4.0
-32.842266,6.8315244,0.0
57.867718,4.5998454,0.0
-33.23309,-11.709075,3.0
20.051128,-21.38888,9.0
56.466053,7.9204226,0.0
38.13595,0.7317179,11.0
20.855299,23.990625,10.0
-13.531809,18.704052,1.0
31.856956,3.1412783,2.0
-18.099344,12.795272,5.0
-19.712008,30.082525,7.0
2.2131672,-16.437181,0.0
49.154137,15.744868,11.0
1.8648801,-24.058723,4.0
-6.728883,-13.5820265,2.0
-33.137985,35.627033,0.0
57.3408,12.530216,0.0
-29.930092,3.3554943,6.0
18.235317,15.403989,10.0
-19.760035,-37.761555,4.0
-23.106466,-17.149794,6.0
43.71214,1.0136995,4.0
-14.808946,12.457693,3.0
-23.084074,24.224798,7.0
44.41011,0.57138354,2.0
-21.583899,39.347095,7.0
23.975748,-20.500748,8.0
17.125637,5.378132,2.0
3.0292988,-35.325962,3.0
-54.29751,9.220857,11.0
-22.854677,28.674765,7.0
-21.678009,-26.139093,0.0
-21.464216,-29.186726,0.0
5.4535027,-28.48486,2.0
-15.939178,3.5193558,6.0
20.36218,-37.14814,10.0
-38.62853,-4.722447,6.0
23.838522,-10.579073,6.0
55.68325,5.885652,0.0
-20.618807,-3.1148987,1.0
-21.27184,-7.3064046,1.0
11.795042,4.2363896,2.0
-22.241709,9.87883,1.0
2.755254,7.457422,1.0
27.690058,-9.377,8.0
-6.7993813,-2.5779376,4.0
1.2554656,15.12202,10.0
-42.120594,15.713178,1.0
-16.69757,-0.053916793,3.0
34.873592,-6.6953807,9.0
-22.385342,-14.078653,4.0
-19.988985,5.35813,5.0
49.437202,20.37688,11.0
34.977917,1.4604362,2.0
-29.832348,22.224104,7.0
-1.6641618,25.401016,11.0
-35.98117,-24.05016,0.0
-15.671737,-30.520569,0.0
-28.306303,31.590328,6.0
48.814674,-9.995096,9.0
-4.1456127,-13.847642,0.0
23.542076,7.4258122,2.0
54.146458,4.672396,0.0
-17.11538,-10.550637,4.0
-37.639328,9.236368,10.0
-37.993816,8.892296,10.0
-50.724976,-6.262547,0.0
-29.620352,24.229622,10.0
8.725563,-0.9489685,2.0
-35.438774,-10.787174,6.0
31.152689,9.934139,5.0
-44.572197,-15.010362,0.0
6.640443,-20.209805,10.0
7.4308167,-25.718826,0.0
-36.768414,6.9854765,7.0
-22.949177,-31.203825,0.0
-24.971453,9.417006,6.0
-3.1932983,5.04408,1.0
1.3301456,-15.128954,0.0
-52.929386,-1.8120291,0.0
-13.368986,37.270817,10.0
-36.410458,-7.463848,0.0
10.505934,-33.015438,8.0
32.164413,5.5285873,9.0
-4.2881446,1.4537925,1.0
4.381612,-0.6499275,0.0
-36.20479,20.622519,6.0
17.600454,-21.887854,2.0
-15.023047,16.243845,1.0
30.247427,10.568598,2.0
29.867695,4.510772,5.0
-22.47892,23.07066,7.0
-18.535492,-15.431034,0.0
-22.423908,3.657314,6.0
-43.258755,8.400041,0.0
31.779305,-31.290209,4.0
56.780407,3.9468045,0.0
-36.712543,1.0583041,3.0
28.031822,13.070205,1.0
-13.832646,-8.853447,4.0
-29.270153,19.521553,1.0
-35.237713,-7.022074,1.0
18.375128,-18.34428,8.0
-26.792171,29.969603,11.0
3.2315855,-33.493908,4.0
-30.056776,-8.526532,0.0
-24.605347,-28.102823,1.0
-19.816149,-13.399571,4.0
-56.557503,9.929452,3.0
-35.17344,-8.376801,1.0
-38.72809,-8.057132,6.0
-26.82435,-32.385376,4.0
42.28887,-21.254778,9.0
-50.402496,-10.985567,0.0
13.99215,-29.065794,4.0
21.324957,-18.236528,10.0
13.529808,-18.012962,10.0
8.432972,-8.402517,10.0
42.220356,2.3193681,4.0
-12.332963,14.655613,1.0
-28.438904,10.338245,3.0
-20.552221,-22.578825,0.0
19.61273,-2.889476,8.0
50.034863,0.6685879,0.0
-1.9155377,22.693392,11.0
-6.7019253,-3.152164,4.0
-18.165342,20.082182,1.0
-9.485241,-26.945347,0.0
-8.630264,29.417492,11.0
31.722734,3.710689,5.0
14.36006,17.00954,1.0
6.140447,-29.49123,2.0
17.412893,-34.172207,0.0
-9.715929,34.283012,10.0
-6.83908,-31.790083,0.0
-21.363764,-11.149221,4.0
44.596657,6.961257,4.0
5.529837,-21.90073,3.0
-13.7102,8.328205,3.0
-14.017773,22.486385,1.0
14.3099785,0.6855833,0.0
2.6081297,-26.5297,0.0
-2.4975839,7.1076555,1.0
-9.09955,13.68536,7.0
-36.57847,-22.60468,0.0
-51.317307,-8.308429,5.0
22.6503,-8.889092,8.0
-6.0190535,10.167982,0.0
33.540592,18.58871,5.0
-0.05126735,4.027312,0.0
-37.50005,-18.97573,0.0
47.452232,-17.545254,9.0
26.30268,-23.89796,2.0
12.956344,-2.855547,10.0
-2.0726843,10.680963,0.0
-8.493203,-27.89661,0.0
4.652901,2.111425,0.0
-44.514782,7.5333824,10.0
-3.2292304,-2.0075746,1.0
51.568665,-8.553513,9.0
0.007213523,5.4880643,0.0
-29.19205,-10.005352,6.0
-9.759715,33.771835,10.0
-5.171295,-29.361351,7.0
0.14476661,-15.167324,2.0
43.94876,-11.361879,9.0
-42.974575,20.794346,5.0
-2.0889494,-2.4649792,0.0
-17.012114,-7.7124944,7.0
-58.31832,1.5303419,2.0
33.218834,15.455846,2.0
-5.6387215,-3.578223,4.0
-15.286492,-15.256943,2.0
-10.786936,20.816204,11.0
-18.233042,-3.6290586,0.0
51.424786,11.02597,11.0
23.48782,-1.3413687,8.0
46.32187,14.971847,6.0
-41.5166,-4.2107277,0.0
24.41227,-37.68097,9.0
-23.660927,25.237352,7.0
18.684013,-22.554583,8.0
-29.656256,14.087359,0.0
35.29272,-25.84303,4.0
-28.277193,20.937958,0.0
23.706682,-28.995281,2.0
-1.0531987,-12.56086,2.0
-45.31809,19.053783,6.0
13.365492,5.275725,2.0
23.725012,-4.4894695,8.0
-31.970242,9.059866,3.0
-29.492846,0.9181653,1.0
-8.252645,-16.952898,0.0
18.630037,-16.548864,9.0
12.238753,-12.094058,1.0
-9.493574,-23.74432,3.0
-10.014347,32.688133,10.0
24.329702,-8.457651,8.0
22.373194,-8.965634,8.0
10.156823,-29.743439,2.0
4.0015616,22.485182,10.0
60.782646,10.631417,0.0
21.601511,-9.93544,8.0
-0.4085994,21.272038,11.0
-55.818592,7.4716954,1.0
12.381147,13.251303,0.0
-10.684397,3.5674818,3.0
32.965275,15.411698,2.0
-32.98549,26.276806,7.0
9.944315,-30.8906,8.0
-44.741055,17.703161,0.0
-0.8076198,-22.95592,0.0
60.35241,15.274714,0.0
38.91742,19.101643,6.0
46.851547,19.253794,6.0
33.20989,7.353403,9.0
-37.76255,14.942692,1.0
24.745739,-17.84978,10.0
20.127483,-12.951512,8.0
2.4787095,-35.652813,3.0
14.331893,-14.295207,10.0
2.8208575,28.14079,8.0
-9.896631,14.77607,1.0
-42.731453,-15.062636,6.0
-35.705406,21.727,6.0
58.73183,11.057066,0.0
-19.438768,3.0733168,3.0
16.630821,21.786219,2.0
-22.752722,-32.091534,2.0
26.431318,-3.681239,8.0
-2.4541857,12.031408,3.0
64.13779,7.413045,0.0
39.68538,-7.4190187,9.0
-16.52635,6.908076,3.0
61.61514,12.782948,0.0
-19.847452,25.73998,7.0
-54.533295,-4.732656,0.0
-26.895056,0.46686816,6.0
-31.316914,-9.907817,5.0
-18.510872,6.8857656,3.0
2.8480988,4.0586157,3.0
-29.705029,11.406895,3.0
58.424202,0.008400839,0.0
-2.0977552,18.523064,6.0
-14.189793,13.789406,1.0
-35.401943,12.268214,0.0
20.60147,-20.621372,10.0
-36.268017,25.434153,7.0
-12.576166,-11.697936,3.0
25.136072,-2.0032854,8.0
-21.749336,-16.038643,4.0
-27.234749,19.976137,0.0
-4.8414493,-11.621294,2.0
47.10034,-12.818913,9.0
22.043592,8.326461,2.0
-57.55519,-4.1055965,5.0
18.296167,-8.661469,8.0
1.7271892,-13.3739805,2.0
48.02525,19.361689,6.0
26.74243,-6.0733767,8.0
51.858547,-20.038723,9.0
21.360344,-15.565672,8.0
-31.541271,16.311342,7.0
42.93009,15.634341,5.0
-6.8903594,-18.51363,0.0
-21.632395,-2.2619393,1.0
-7.13743,-26.284899,0.0
-30.94823,19.012497,7.0
-7.5451884,4.4477177,0.0
30.53029,-5.1285954,8.0
-28.276981,18.359718,1.0
28.71271,-30.094748,4.0
-2.211752,5.8326,7.0
-44.276516,-4.8043647,0.0
27.204752,-10.115544,8.0
3.0236838,10.105211,7.0
-30.978056,-7.062146,1.0
55.6786,1.0206596,0.0
-19.142817,-30.397734,0.0
18.434568,-29.206608,4.0
-52.05512,15.854918,1.0
-44.639835,7.1303835,10.0
32.15743,-12.658338,9.0
-15.772141,10.013708,4.0
17.880136,-22.423513,2.0
61.25884,9.069045,0.0
37.410496,10.455403,5.0
14.74898,-11.989742,1.0
22.058691,-24.062141,2.0
-3.0245695,25.355867,11.0
-18.418335,2.2597098,4.0
-6.50523,15.173286,3.0
19.620821,-19.391027,10.0
-44.8112,-12.030782,1.0
-25.835823,-27.30876,2.0
31.32047,-19.447588,9.0
54.6787,14.467126,11.0
-48.390114,16.580181,0.0
-11.585079,-27.782612,0.0
-16.694407,6.6473303,3.0
-28.46645,29.70296,7.0
25.238693,-13.491088,8.0
23.533146,9.933401,2.0
-13.501288,5.599952,11.0
8.461179,0.048974857,0.0
42.50178,-15.834604,9.0
-21.256302,-10.303876,4.0
13.668341,12.131585,0.0
14.292642,-35.31674,2.0
41.445866,12.8377285,5.0
22.328053,-31.68802,9.0
42.077023,-4.4796777,4.0
-11.91699,-22.362158,4.0
-5.413935,26.730768,11.0
8.978599,-29.548899,3.0
37.835304,0.24259813,4.0
-36.791546,5.7071576,7.0
34.400547,5.5642223,2.0
-8.091501,-4.192141,4.0
30.694313,8.038811,2.0
31.257254,-10.553877,10.0
-4.7013826,10.530645,0.0
-24.047634,-34.703457,4.0
34.93308,-5.1655755,10.0
18.104145,13.327969,9.0
-16.831507,2.0572813,6.0
29.466871,-3.1593485,8.0
-22.962097,-14.280114,4.0
51.50313,-17.492655,9.0
-44.795677,3.826598,3.0
26.845667,4.6453967,10.0
-46.810493,-2.8292198,0.0
-17.188364,-37.738144,2.0
-6.604992,-18.014204,0.0
58.450687,0.7832633,0.0
-14.62481,-32.439484,0.0
-49.06436,12.253598,11.0
17.579098,-14.066519,8.0
30.228811,9.535963,2.0
4.6905065,-36.07392,2.0
12.54105,-1.1343057,10.0
24.869122,-2.8480208,8.0
-26.734478,-31.167631,4.0
-50.745693,18.851728,3.0
-36.261875,20.603472,6.0
-41.481106,-25.326385,2.0
-49.629044,-6.5700183,6.0
10.178281,-4.9597616,10.0
15.333396,-5.485947,8.0
31.701067,5.2239504,5.0
1.2021946,-28.37413,0.0
50.763447,-17.308846,9.0
-41.060127,-15.134147,6.0
19.595154,-13.963662,8.0
41.39411,-17.222952,9.0
38.81718,-12.7912245,9.0
8.22649,0.91507477,7.0
7.1596675,-11.1761055,10.0
54.455666,16.248573,11.0
-16.477957,8.351282,3.0
2.4176562,-41.335964,0.0
39.855278,14.731484,5.0
18.459806,-29.17772,2.0
16.878216,21.087164,10.0
-34.4219,-18.807007,6.0
-35.53226,16.030815,3.0
20.23633,-36.980145,8.0
-33.636906,10.820931,0.0
-17.998024,-10.719674,4.0
19.528662,0.95457774,8.0
33.691685,1.8435893,5.0
68.0208,5.0116673,0.0
-20.940994,-30.915876,0.0
-31.153473,30.09472,6.0
-27.944256,3.6946826,3.0
26.822048,-25.242002,2.0
20.283728,9.122843,10.0
-32.515087,16.574495,7.0
-44.29981,11.126743,6.0
31.112366,10.117375,2.0
-10.534462,-30.36961,0.0
37.377617,13.000826,5.0
-19.882925,29.070366,7.0
-21.429296,32.734333,7.0
-17.978792,19.718878,1.0
53.41162,-18.073608,9.0
43.89417,-14.66004,9.0
-37.981598,-13.922274,11.0
-9.157685,-34.958855,0.0
-40.13848,-11.231499,6.0
0.022530254,8.444219,3.0
-19.740103,-2.9886487,7.0
43.67489,15.973504,6.0
40.476276,3.8653169,4.0
-7.9530497,-13.62795,3.0
-38.48793,-7.0161686,6.0
17.183031,-28.385231,2.0
-26.091555,-14.215316,4.0
41.95666,-10.01833,9.0
29.116505,-23.692516,4.0
-15.963788,-25.867723,0.0
12.375591,-19.949085,10.0
11.754067,-12.234189,10.0
-24.555128,-11.725658,4.0
25.06629,-24.14351,4.0
7.103822,5.4386535,1.0
-0.20531844,-28.050598,10.0
2.6459348,-11.654592,3.0
-14.182781,-22.018959,2.0
22.183277,-2.8216333,8.0
-40.061558,-4.655792,6.0
8.354444,8.745677,6.0
44.52125,-17.018005,9.0
-11.760692,-4.496367,6.0
10.6370325,3.83509,10.0
-44.006046,4.068814,3.0
-46.26421,23.84193,3.0
-19.89298,17.408716,11.0
-2.3655002,6.2787695,4.0
53.689716,8.21586,0.0
-22.447939,24.82685,7.0
-17.857529,5.392359,3.0
-7.1295347,-15.572126,0.0
-4.51163,23.146673,11.0
60.615746,7.8495355,0.0
-10.960916,9.114904,1.0
-41.607346,24.3767,7.0
-36.816517,0.12099016,3.0
-34.379967,-6.5908833,1.0
-35.356926,-19.315784,0.0
41.088932,-16.075636,9.0
20.692667,-10.992215,8.0
-43.07528,-12.604327,6.0
16.389595,-3.0676694,10.0
34.342308,-8.048545,8.0
20.716742,-37.791466,10.0
46.95517,16.979311,11.0
22.02169,-12.421645,8.0
44.488594,-19.348415,9.0
-28.08735,7.8583064,0.0
3.3541596,17.041256,10.0
-42.353436,10.509469,6.0
37.665997,-15.041141,9.0
-19.41276,-26.207678,0.0
-21.456633,-5.373102,6.0
-19.54114,23.21294,11.0
28.69421,-6.9145174,8.0
-17.781862,13.494374,1.0
-44.497765,-7.1075845,3.0
-41.02367,-18.55011,0.0
52.20371,-19.29916,9.0
-47.311447,-2.7799065,3.0
-30.321056,-1.5236604,5.0
-8.116022,9.780497,7.0
27.413898,20.565302,0.0
-49.069004,-6.278623,11.0
-33.330788,11.638931,0.0
42.13927,-1.4981562,4.0
55.03196,8.53807,0.0
47.155098,-12.098144,9.0
50.7114,-12.279754,9.0
-48.780678,-5.763642,0.0
9.587301,-19.787027,10.0
-28.77134,-30.235312,0.0
-0.10316385,-14.632582,2.0
-11.912178,12.614113,3.0
-33.09547,17.432,7.0
-47.112362,9.017221,0.0
-13.74064,-0.028292662,4.0
-33.542976,26.251953,7.0
2.4580405,-41.286278,0.0
7.0347557,-30.486933,2.0
-5.250179,-26.128653,0.0
49.62992,-8.514025,9.0
-42.90959,5.769079,6.0
51.239353,8.157048,11.0
-7.016405,-1.2317162,6.0
-15.720292,13.096501,1.0
21.167555,22.201336,10.0
-9.940708,2.3007934,7.0
-19.79246,0.45625687,3.0
-0.004445497,13.576327,1.0
25.97344,-4.368502,8.0
-24.167572,29.328379,1.0
16.909678,-41.453506,4.0
-58.902157,-1.5648624,1.0
-35.77272,18.03027,6.0
-30.575586,11.762449,3.0
58.492043,13.17873,0.0
24.189728,11.636883,2.0
-58.3178,-1.3997502,0.0
-31.384836,-3.265201,3.0
-5.308198,20.58581,11.0
-47.06552,-1.4170282,0.0
-24.867073,25.264914,7.0
7.9870453,5.454836,0.0
38.303776,13.849503,6.0
-5.4056187,23.082489,11.0
-36.329205,-1.0685002,3.0
49.362087,-14.7043295,9.0
43.682465,-8.888199,9.0
-16.283913,-13.904443,0.0
58.565575,13.401824,0.0
2.0972943,12.864804,11.0
-16.288412,1.8357719,6.0
47.927723,16.894192,11.0
-27.182486,3.4495897,0.0
1.3000733,11.125861,1.0
15.721116,-29.813267,4.0
27.700699,12.219641,1.0
-43.31412,13.612237,0.0
40.436913,-19.34369,9.0
26.211985,-31.423487,4.0
62.0207,5.4448156,0.0
-16.123135,26.970087,7.0
-21.645334,21.617426,11.0
-2.5986645,-18.795134,3.0
-22.955433,35.68918,7.0
24.448574,-20.596859,8.0
-32.089146,-5.262481,3.0
-30.54604,-5.0590067,5.0
-18.969522,-2.0051498,3.0
13.709248,-20.260332,10.0
-25.914066,-32.999134,8.0
-37.96506,-11.685141,7.0
62.077858,10.592882,0.0
-44.872192,14.753753,0.0
51.268143,-15.43133,9.0
19.717829,-17.645866,10.0
-21.828157,-13.521087,4.0
-10.353933,23.766445,11.0
4.292995,21.56913,6.0
-24.970055,-5.4252944,3.0
13.500755,7.509002,5.0
13.398946,-0.6513334,10.0
7.511508,-33.31539,6.0
-30.705357,-2.705117,3.0
27.368868,-31.233454,4.0
64.6098,1.5101696,0.0
20.627934,-1.9691024,8.0
-26.406607,-17.119932,6.0
-19.122765,-14.543076,0.0
-13.446425,34.994736,10.0
-38.418354,15.479842,7.0
-38.065033,23.670153,1.0
-24.303108,30.817719,7.0
8.003647,-14.845933,9.0
0.85525346,4.213623,0.0
-31.765865,-5.246614,3.0
-23.384636,-24.738735,0.0
46.563988,-14.811141,9.0
-52.190575,8.673038,6.0
-20.904768,-24.823063,1.0
38.838585,-19.470612,9.0
-26.332888,-16.987064,4.0
21.179708,-0.5395921,8.0
-26.45811,9.652998,3.0
-55.69236,1.1238508,1.0
-41.541515,-15.003825,3.0
-40.67553,23.783848,7.0
-8.087357,14.984032,1.0
34.19695,1.7058445,2.0
-12.441494,-23.181522,2.0
4.0116763,12.008729,7.0
23.146904,-12.762876,8.0
-8.116387,12.127241,3.0
-53.227295,-6.026126,2.0
2.724574,-29.80488,0.0
-25.404692,12.5053625,3.0
38.844837,-1.6898954,2.0
48.858932,16.992708,11.0
16.202515,-18.135536,10.0
-48.18713,-4.7745705,0.0
-32.500896,21.052855,7.0
-10.689709,-19.761442,2.0
26.347149,14.123608,2.0
2.3761427,-28.00057,0.0
47.53393,11.984601,11.0
-42.540367,-5.7139688,6.0
-3.092825,-6.6382594,3.0
17.208988,-34.218163,1.0
36.424274,-11.445486,10.0
43.89182,-16.79165,9.0
34.4238,13.566299,3.0
-17.763363,-4.7344027,3.0
41.472893,-4.233214,4.0
9.1897745,-20.06534,0.0
-6.3454857,4.3451223,0.0
42.994797,-12.962059,5.0
-1.1665629,-12.208221,0.0
42.50203,13.190666,9.0
-22.36727,27.175278,7.0
14.078791,-34.546455,4.0
26.88071,-25.300901,4.0
18.242779,16.038008,10.0
-25.248398,30.784067,7.0
-4.549248,20.122427,11.0
-20.421326,-33.926666,4.0
39.96037,15.945041,5.0
42.63163,2.8393433,4.0
16.172623,1.383396,8.0
-22.560133,3.7559404,6.0
-42.163677,-6.1352262,6.0
-45.502716,7.1003437,7.0
-11.292238,-0.54728806,1.0
12.800162,6.3295984,6.0
-30.871557,1.2375604,11.0
-8.547395,-7.569542,3.0
-12.809092,-3.8016684,6.0
-41.513603,11.668989,6.0
-11.3283415,6.3902674,7.0
-30.330683,17.999628,7.0
-11.462291,-13.372326,5.0
21.37373,-3.7634454,8.0
-37.82243,-1.8834076,3.0
8.216939,-30.600924,1.0
-40.38705,13.825975,1.0
-34.095528,-1.2284636,6.0
-26.380447,-19.917059,3.0
-2.2577808,-12.392219,1.0
-46.28314,23.698267,3.0
54.83894,2.5957165,0.0
3.9275274,-34.433483,3.0
-15.46733,-27.241676,0.0
19.513447,-20.21408,10.0
-18.806065,-31.809923,3.0
-34.36449,-9.00014,3.0
-26.471823,13.986911,5.0
-6.7229314,7.8344917,1.0
18.813671,-4.10867,4.0
12.169955,-7.555705,2.0
-21.069885,27.883087,7.0
-16.228582,-7.1353145,7.0
4.1854253,23.001831,10.0
-4.144638,13.461292,6.0
8.533781,-5.15532,1.0
-23.41175,-2.2849958,11.0
53.195274,11.654037,11.0
-0.59209245,-0.43198818,0.0
-27.189838,-26.264074,3.0
49.681095,-17.104586,9.0
-24.97696,33.634502,0.0
-21.799967,28.617449,7.0
13.112757,10.26646,3.0
50.425373,-19.226887,9.0
21.823503,-12.142612,8.0
-36.5652,14.807987,6.0
-5.379366,-15.273055,3.0
17.937565,-30.687487,4.0
-33.78164,35.126583,0.0
29.063196,13.197659,1.0
12.743697,-37.152332,5.0
30.56557,-28.401836,4.0
-33.817688,-4.912193,3.0
-17.549604,16.702967,1.0
-16.75793,25.861967,7.0
25.018858,-20.344608,1.0
-3.952048,11.858967,0.0
-22.6664,-18.086706,4.0
-24.125605,37.962753,7.0
59.482418,4.0002413,0.0
35.930717,-7.152063,0.0
-14.696526,22.095192,6.0
-24.314753,35.679672,0.0
0.26845935,25.1783,11.0
42.803253,-19.41394,9.0
21.166082,-9.651928,8.0
-27.009615,-30.21266,2.0
-46.3452,13.805251,5.0
47.971844,-19.534946,9.0
56.657597,9.815216,0.0
14.058862,10.796811,2.0
15.864777,-26.346092,1.0
-45.30828,11.494479,0.0
-15.667691,2.2308977,6.0
-21.64514,-36.58531,4.0
-49.189945,4.40171,1.0
-26.191198,-7.1047425,10.0
-41.850777,4.872807,6.0
-31.900616,14.614928,7.0
42.76855,19.126162,6.0
-6.232429,4.249797,0.0
0.5299597,-29.582344,0.0
-2.3883057,26.566572,11.0
45.405685,-11.0395975,9.0
-39.920696,26.203283,11.0
26.376263,-31.596222,11.0
-38.262165,13.168275,6.0
5.786092,-8.394308,10.0
-19.625391,30.545782,7.0
-9.780038,26.25213,3.0
-23.884604,33.81949,7.0
19.252241,5.0201783,10.0
63.554276,4.558963,0.0
14.055368,15.652197,3.0
-14.499726,32.440144,1.0
-26.421263,27.503115,7.0
-24.15963,19.982502,0.0
-27.729452,-4.5620413,6.0
17.052711,-36.701294,0.0
-10.7931385,6.2729053,0.0
-28.281534,-22.44858,11.0
41.491352,-0.47418383,8.0
-2.7173185,23.640171,11.0
40.577595,-11.93185,9.0
-37.727543,-4.048897,3.0
-33.41602,-20.307789,6.0
39.455345,-17.763859,9.0
24.807243,-6.060491,8.0
-7.231749,-31.892092,0.0
-24.77576,-28.040854,0.0
54.23359,-13.737335,9.0
-6.8834767,-2.979419,4.0
-8.815554,7.900838,0.0
14.647742,-8.683006,10.0
12.031119,-28.00438,8.0
39.75072,-13.0829,9.0
13.255431,-21.69487,10.0
-32.929527,0.8124771,3.0
-10.248997,-1.4047959,7.0
-17.216885,-21.48286,1.0
-36.45879,-8.753431,1.0
-13.289706,-3.89043,6.0
-54.535046,9.116032,1.0
-20.74125,-29.211458,0.0
30.412333,-8.584559,0.0
49.548264,-18.16641,9.0
11.194359,-23.485807,10.0
-27.347233,6.4360213,1.0
26.416044,-1.7425206,8.0
-31.827734,-1.9574103,3.0
-50.41939,18.68675,6.0
30.65983,1.3861138,1.0
52.041553,5.7515106,0.0
1.7124987,-3.3536112,0.0
-34.135292,8.974043,6.0
-16.329681,6.698299,3.0
-34.106438,-8.4046545,0.0
2.4247208,-15.723532,2.0
-18.091866,38.267643,0.0
-44.58649,0.39197892,11.0
49.38468,12.756855,11.0
12.827493,-31.706013,4.0
-36.634724,-5.732197,6.0
-11.736346,-26.469383,0.0
-35.31791,11.111445,1.0
21.478891,-22.001343,2.0
-5.9328694,-4.693917,4.0
29.091606,8.0871105,2.0
0.56116545,-9.061679,7.0
-22.561893,1.2976168,11.0
-37.145008,28.242773,7.0
2.213518,3.149111,0.0
49.305008,-15.244317,9.0
-43.693787,-21.005966,7.0
-12.222904,-31.129833,0.0
-0.11730629,-5.9078016,0.0
21.628742,-8.529399,8.0
33.77891,10.759338,2.0
-26.154135,-33.086323,4.0
-5.6069946,31.981298,10.0
-20.19946,34.159405,7.0
-25.187704,1.6079679,1.0
-1.6010511,-23.526167,0.0
-8.351473,-18.38264,3.0
52.206306,-16.827848,9.0
-31.421453,-14.173627,6.0
50.988705,-9.026681,9.0
46.89498,-14.42387,9.0
-33.815014,11.675019,0.0
-12.014266,-4.073404,1.0
11.636394,3.7790356,3.0
31.515924,13.382531,1.0
22.254408,5.3364897,2.0
-39.980473,-1.8232942,0.0
-33.16733,-26.371305,4.0
-12.540023,1.5548204,3.0
13.668338,-20.335135,10.0
-23.015999,0.086823605,1.0
-12.09217,-2.3528867,1.0
-26.250978,8.201161,0.0
-40.138622,-1.8650415,0.0
-10.932712,-12.212991,3.0
17.127249,-7.0682282,8.0
-53.07464,-4.786022,0.0
-23.189991,41.215263,11.0
45.33955,2.2660952,3.0
-20.571457,37.67968,10.0
-14.680102,-6.1254325,1.0
28.472198,3.3756328,5.0
-9.59094,26.32757,0.0
39.024582,-6.9209747,8.0
-55.4406,-1.856354,0.0
-9.349676,0.63904953,0.0
26.327755,-16.402979,10.0
46.479866,-18.684164,9.0
30.66709,-30.763872,4.0
27.662169,-18.069529,10.0
-1.8191385,-2.6110983,0.0
-34.755657,24.260004,6.0
52.560368,5.3321743,11.0
-9.470363,-13.1371765,10.0
32.508213,-2.1643684,0.0
-13.799989,9.628538,5.0
27.134748,8.83514,2.0
36.400288,-1.6899508,4.0
29.76793,-28.395092,4.0
-28.51706,9.782037,3.0
-46.871124,3.1437953,11.0
-3.5575087,-32.09879,0.0
15.3259,3.85848,2.0
57.771915,3.3533087,0.0
32.41179,17.751493,10.0
13.251826,14.246236,0.0
-20.796684,-8.164382,4.0
38.639324,-2.391026,2.0
58.671165,0.121639036,0.0
36.850147,-18.155483,9.0
42.66303,11.487862,9.0
-0.7715511,41.223366,11.0
-36.54473,-19.705349,5.0
40.33596,1.3142259,2.0
15.9834385,29.045883,9.0
-41.543953,-25.014702,4.0
57.793625,-6.0349197,11.0
-15.750257,17.853748,0.0
26.726921,-11.8944025,8.0
45.568333,13.029975,11.0
51.109127,-20.390202,9.0
-50.921417,-2.4222984,3.0
-35.560925,0.76963186,3.0
-18.516247,12.506444,1.0
51.382515,-10.3634,9.0
-26.279682,27.032654,7.0
6.6533427,-30.534403,2.0
43.629417,-15.63032,9.0
52.854004,-12.384948,9.0
-0.67807144,12.855963,0.0
-25.371447,33.211697,0.0
8.267551,-4.8301253,1.0
33.293026,-13.854314,9.0
-53.105713,13.648525,1.0
-11.0906925,22.550596,11.0
9.481302,-28.013622,10.0
43.76689,-17.719633,9.0
-29.157415,-1.1355915,3.0
-55.95922,1.5230829,1.0
22.357985,23.177528,10.0
-45.101017,7.711646,6.0


==> data/dump-csv/ConcatNet_H.csv <==
n,146623,734506
Sa,0.005255656962393963,0.02350560835338431
Ri1,0.008397782643636068,0.029832555135091147
Ri2,0.003677236095956739,0.01964631832634779
Ga2,0.003916014703946334,0.023001100167901942
Ga3,0.005097334386770727,0.02834036707785487
Ma1,0.11982629457834783,0.10851550947105255
Ma2,0.003061316897841565,0.022334423236577593
Pa,0.003886414717627447,0.02619285769300007
Dha1,0.016054344027179326,0.0590682551206143
Dha2,0.038258806728859195,0.07661154936117404
Ni2,0.06870437059246126,0.11313615079785956
Ni3,0.10773100556626831,0.17546111715715484


==> data/dump-csv/ConcatNet_HpR.csv <==
n,146623,734506
Sa,0.008629642871585798,0.03153859797546646
Ri1,0.012847531000773113,0.038961673736572264
Ri2,0.007995773524565814,0.02872855504580179
Ga2,0.006827353279835261,0.029839701048085386
Ga3,0.009072463458697742,0.03689746812229112
Ma1,0.15553390845823822,0.1367877838213895
Ma2,0.006209838681104706,0.02931835225978161
Pa,0.007054729111501008,0.03452126369712147
Dha1,0.023854026074113105,0.07759604765429073
Dha2,0.0467872329866454,0.0967855351820175
Ni2,0.08550018169840828,0.14039351901070016
Ni3,0.15290953749317232,0.205823526544086


==> data/dump-csv/ConcatNet_R.csv <==
n,146623,734506
Sa,0.003373985909191835,0.008032989622082152
Ri1,0.004449748357137045,0.00912911860148112
Ri2,0.004318537428609074,0.009082236719454
Ga2,0.002911338575888927,0.006838600880183445
Ga3,0.003975129071927015,0.008557101044436249
Ma1,0.03570761387989041,0.028272274350336943
Ma2,0.0031485217832631415,0.006983929023204015
Pa,0.003168314393873561,0.008328406004121394
Dha1,0.0077996820469337785,0.018527792533676424
Dha2,0.008528426257786211,0.020173985820843468
Ni2,0.016795811105947026,0.027257368212840596
Ni3,0.04517853192690402,0.030362409386931168


==> data/dump-csv/ConcatNet_meanH.csv <==
n,146623,734506
n,0.10773100556626831,0.17546111715715484


==> data/dump-csv/ConcatNet_meanR.csv <==
n,146623,734506
n,0.04517853192690402,0.030362409386931168


==> data/dump-csv/ConcatNet_sumHR.csv <==
n,146623,734506
n,0.15290953749317232,0.205823526544086


==> data/dump-csv/HpRNet_H.csv <==
n,244024,133514
Sa,0.008410525723641885,0.011289085708928098
Ri1,0.011346890767415364,0.014712093353271484
Ri2,0.006447200293046972,0.008502003475201431
Ga2,0.006435451852963484,0.00986171315613407
Ga3,0.007688597180441357,0.01078879157053748
Ma1,0.048891468097551585,0.05042105619517914
Ma2,0.005664646089918653,0.007977319773721757
Pa,0.00520009233425422,0.009287965302165415
Dha1,0.01649522218621687,0.023122008629055307
Dha2,0.026595776523354212,0.03822410437089802
Ni2,0.03661586417526495,0.06202518744546859
Ni3,0.05914631536451437,0.08413132705257437


==> data/dump-csv/HpRNet_HpR.csv <==
n,244024,133514
Sa,0.017353972043226768,0.016848801252617084
Ri1,0.01994096565246582,0.019633439064025877
Ri2,0.01525250207745507,0.013047423724306569
Ga2,0.014569923047808336,0.014428352877887442
Ga3,0.016531692332969493,0.015048742109060102
Ma1,0.06959132439325674,0.07449141513095814
Ma2,0.015107499466627951,0.012481747603997952
Pa,0.01463277101427395,0.01483261991681656
Dha1,0.029308808309463513,0.037866001144157065
Dha2,0.04185833249773298,0.06228546598064366
Ni2,0.05551837311416376,0.10090270198759485
Ni3,0.09696996009955972,0.14105119004761432


==> data/dump-csv/HpRNet_R.csv <==
n,244024,133514
Sa,0.008943446319584884,0.005559715543688986
Ri1,0.008594074885050455,0.004921345710754394
Ri2,0.008805301784408097,0.004545420249105136
Ga2,0.008134471194844851,0.004566639721753371
Ga3,0.008843095152528136,0.004259950538522621
Ma1,0.02069985629570515,0.02407035893577899
Ma2,0.009442853376709298,0.004504427830276195
Pa,0.00943267868001973,0.0055446546146511455
Dha1,0.012813586123246644,0.014743992515101759
Dha2,0.01526255597437877,0.024061361609745636
Ni2,0.018902508938898804,0.03887751454212626
Ni3,0.037823644735045354,0.05691986299503995


==> data/dump-csv/HpRNet_meanH.csv <==
n,244024,133514
n,0.05914631536451437,0.08413132705257437


==> data/dump-csv/HpRNet_meanR.csv <==
n,244024,133514
n,0.037823644735045354,0.05691986299503995


==> data/dump-csv/HpRNet_sumHR.csv <==
n,244024,133514
n,0.09696996009955972,0.14105119004761432


==> data/dump-csv/INet_H.csv <==
n,017242,040501
Sa,0.005893711479906584,0.007212545604822936
Ri1,0.009110555013020834,0.01032632064819336
Ri2,0.004316862981571511,0.00546276666974631
Ga2,0.004249543587206835,0.00576150230238855
Ga3,0.0057880357891992714,0.0070290628476205866
Ma1,0.15523889750989223,0.08537938044621395
Ma2,0.00421378242189067,0.005233476342530551
Pa,0.003291668539951249,0.005322481014613312
Dha1,0.0116334325398731,0.019934006697732008
Dha2,0.019656710024835714,0.03981589457627807
Ni2,0.027769248993670354,0.07621500140330831
Ni3,0.040020786436264125,0.11308674354337703


==> data/dump-csv/INet_HpR.csv <==
n,017242,040501
Sa,0.007221371484467259,0.02042132560671117
Ri1,0.01088403081893921,0.02043931770324707
Ri2,0.005947765059724063,0.016025454941148987
Ga2,0.005306585357942332,0.016977803711919957
Ga3,0.0073956980108751645,0.018148757175780492
Ma1,0.15817844568910328,0.0954403024144284
Ma2,0.005498042614683413,0.01612246235466738
Pa,0.004376604566863522,0.01599718524794223
Dha1,0.014049787018638628,0.030604499048552676
Dha2,0.02159159905366552,0.049733761785381136
Ni2,0.02980874210107522,0.08576316716241056
Ni3,0.04202737410863241,0.12513829355185987


==> data/dump-csv/INet_R.csv <==
n,017242,040501
Sa,0.0013276600045606746,0.013208780001888236
Ri1,0.0017734758059183757,0.01011299705505371
Ri2,0.0016309020781525518,0.010562688271402675
Ga2,0.001057041770735497,0.011216301409531407
Ga3,0.0016076622216758935,0.011119694328159905
Ma1,0.0029395481792110355,0.010060921968214452
Ma2,0.001284260192792743,0.01088898601213683
Pa,0.0010849360269122733,0.010674704233328919
Dha1,0.002416354478765528,0.010670492350820666
Dha2,0.0019348890288298063,0.009917867209103062
Ni2,0.0020394931074048652,0.009548165759102244
Ni3,0.0020065876723682815,0.012051550008482853


==> data/dump-csv/INet_meanH.csv <==
n,017242,040501
n,0.040020786436264125,0.11308674354337703


==> data/dump-csv/INet_meanR.csv <==
n,017242,040501
n,0.0020065876723682815,0.012051550008482853


==> data/dump-csv/INet_sumHR.csv <==
n,017242,040501
n,0.04202737410863241,0.12513829355185987

